Comparison of Localization Algorithms between Reduced-Scale and Real-Sized Vehicles Using Visual and Inertial Sensors

Physically reduced-scale vehicles are emerging to accelerate the development of advanced automated driving functions. In this paper, we investigate the effects of scaling on self-localization accuracy with visual and visual-inertial algorithms using cameras and an inertial measurement unit (IMU). For this purpose, ROS2-compatible visual and visual-inertial algorithms are selected, and datasets are chosen as a baseline for real-sized vehicles. A test drive is conducted to record data of reduced-scale vehicles. We compare the selected localization algorithms, OpenVINS, VINS-Fusion, and RTAB-Map, in terms of their pose accuracy against the ground-truth and against data from real-sized vehicles. When comparing the implementation of the selected localization algorithms to real-sized vehicles, OpenVINS has the lowest average localization error. Although all selected localization algorithms have overlapping error ranges, OpenVINS also performs best when applied to a reduced-scale vehicle. When reduced-scale vehicles were compared to real-sized vehicles, minor differences were found in translational vehicle motion estimation accuracy. However, no significant differences were found when comparing the estimation accuracy of rotational vehicle motion, allowing RSVRs to be used as testing platforms for self-localization algorithms.

==> Data/OpenVins_path.csv <==
t,x,y,z
1732024260.4082,2.1137,-0.3680,0.7734
1732024260.4096,2.1139,-0.3680,0.7734
1732024260.4192,2.1205,-0.3692,0.7728
1732024260.4310,2.1288,-0.3706,0.7720
1732024260.4387,2.1343,-0.3714,0.7714
1732024260.4487,2.1851,-0.3790,0.7566
1732024260.4597,2.1937,-0.3795,0.7554
1732024260.4690,2.2018,-0.3799,0.7542
1732024260.4799,2.2114,-0.3803,0.7528
1732024260.4890,2.2194,-0.3806,0.7517
1732024260.4991,2.2283,-0.3810,0.7505
1732024260.5104,2.2381,-0.3804,0.7531
1732024260.5198,2.2437,-0.3807,0.7525
1732024260.5311,2.2538,-0.3811,0.7515
1732024260.5390,2.2610,-0.3815,0.7508
1732024260.5494,2.2704,-0.3819,0.7500
1732024260.5611,2.2811,-0.3825,0.7491
1732024260.5697,2.2889,-0.3829,0.7483
1732024260.5793,2.2958,-0.3836,0.7514
1732024260.5987,2.3132,-0.3847,0.7493
1732024260.6089,2.3226,-0.3853,0.7481
1732024260.6194,2.3325,-0.3858,0.7468
1732024260.6291,2.3415,-0.3862,0.7456
1732024260.6391,2.3510,-0.3867,0.7445
1732024260.6494,2.3579,-0.3881,0.7487
1732024260.6593,2.3640,-0.3884,0.7487
1732024260.6701,2.3744,-0.3891,0.7480
1732024260.6794,2.3833,-0.3898,0.7474
1732024260.6901,2.3936,-0.3905,0.7467
1732024260.7005,2.4037,-0.3913,0.7458
1732024260.7109,2.4138,-0.3920,0.7448
1732024260.7195,2.4221,-0.3925,0.7439
1732024260.7312,2.4336,-0.3931,0.7428
1732024260.7403,2.4391,-0.3926,0.7439
1732024260.7489,2.4474,-0.3928,0.7430
1732024260.7601,2.4585,-0.3930,0.7419
1732024260.7701,2.4685,-0.3931,0.7410
1732024260.7790,2.4773,-0.3932,0.7402
1732024260.7892,2.4875,-0.3933,0.7394
1732024260.7984,2.4984,-0.3920,0.7393
1732024260.8088,2.5060,-0.3917,0.7389
1732024260.8186,2.5157,-0.3920,0.7380
1732024260.8310,2.5282,-0.3924,0.7367
1732024260.8388,2.5360,-0.3927,0.7359
1732024260.8490,2.5462,-0.3932,0.7349
1732024260.8605,2.5579,-0.3937,0.7338
1732024260.8690,2.5690,-0.3944,0.7325
1732024260.8791,2.5762,-0.3924,0.7324
1732024260.8889,2.5850,-0.3927,0.7317
1732024260.8997,2.5960,-0.3930,0.7307
1732024260.9099,2.6073,-0.3904,0.7326
1732024260.9207,2.6178,-0.3904,0.7317
1732024260.9299,2.6273,-0.3903,0.7307
1732024260.9401,2.6380,-0.3902,0.7296
1732024260.9490,2.6472,-0.3900,0.7287
1732024260.9586,2.6573,-0.3898,0.7277
1732024260.9678,2.6668,-0.3896,0.7269
1732024260.9790,2.6775,-0.3836,0.7353
1732024260.9891,2.6841,-0.3834,0.7348
1732024261.0002,2.6962,-0.3830,0.7338
1732024261.0091,2.7059,-0.3828,0.7329
1732024261.0197,2.7175,-0.3826,0.7318
1732024261.0386,2.7383,-0.3824,0.7299
1732024261.0490,2.7497,-0.3823,0.7288
1732024261.0594,2.7582,-0.3866,0.7268
1732024261.0691,2.7608,-0.3984,0.7233
1732024261.0793,2.7638,-0.4066,0.7208
1732024261.1395,2.8231,-0.4086,0.7152
1732024261.1519,2.8481,-0.4202,0.7177
1732024261.1593,2.8522,-0.4203,0.7172
1732024261.1709,2.8614,-0.4207,0.7162
1732024261.1896,2.8820,-0.4214,0.7137
1732024261.2015,2.8951,-0.4218,0.7122
1732024261.2108,2.9054,-0.4221,0.7112
1732024261.2191,2.9194,-0.4361,0.7188
1732024261.2287,2.9260,-0.4442,0.7232
1732024261.2396,2.9364,-0.4452,0.7225
1732024261.2495,2.9476,-0.4465,0.7216
1732024261.2593,2.9588,-0.4477,0.7207
1732024261.2697,2.9839,-0.4534,0.7200
1732024261.2796,2.9894,-0.4539,0.7195
1732024261.2891,3.0004,-0.4550,0.7185
1732024261.4092,3.1603,-0.4668,0.7506
1732024261.4191,3.1729,-0.4681,0.7499
1732024261.4325,3.1900,-0.4700,0.7489
1732024261.4393,3.1988,-0.4710,0.7484
1732024261.4493,3.2169,-0.4730,0.7473
1732024261.4602,3.2332,-0.4736,0.7464
1732024261.4711,3.2422,-0.4745,0.7458
1732024261.4802,3.2539,-0.4756,0.7450
1732024261.4890,3.2653,-0.4767,0.7442
1732024261.4989,3.2781,-0.4778,0.7434
1732024261.5095,3.2920,-0.4789,0.7427
1732024261.5200,3.3186,-0.4864,0.7424
1732024261.5290,3.3253,-0.4869,0.7422
1732024261.5396,3.3392,-0.4881,0.7417
1732024261.5500,3.3529,-0.4893,0.7413
1732024261.5589,3.3646,-0.4903,0.7409
1732024261.5693,3.3782,-0.4916,0.7403
1732024261.5793,3.3965,-0.4942,0.7394
1732024261.5894,3.4144,-0.4966,0.7387
1732024261.6025,3.4260,-0.4978,0.7379
1732024261.6095,3.4352,-0.4988,0.7373
1732024261.6192,3.4481,-0.5002,0.7364
1732024261.6290,3.4612,-0.5017,0.7356
1732024261.6399,3.4757,-0.5032,0.7347
1732024261.6510,3.4906,-0.5048,0.7338
1732024261.6597,3.5024,-0.5061,0.7331
1732024261.6694,3.5155,-0.5074,0.7323
1732024261.6797,3.5388,-0.5087,0.7318
1732024261.6899,3.5471,-0.5095,0.7313
1732024261.6998,3.5606,-0.5109,0.7305
1732024261.7097,3.5827,-0.5124,0.7291
1732024261.7220,3.5945,-0.5133,0.7283
1732024261.7289,3.6040,-0.5143,0.7277
1732024261.7398,3.6189,-0.5161,0.7269
1732024261.7496,3.6323,-0.5177,0.7261
1732024261.7606,3.6476,-0.5195,0.7252
1732024261.7697,3.6601,-0.5211,0.7244
1732024261.7808,3.6841,-0.5237,0.7238
1732024261.7898,3.6918,-0.5246,0.7233
1732024261.8007,3.7069,-0.5262,0.7225
1732024261.8097,3.7196,-0.5274,0.7219
1732024261.8200,3.7341,-0.5287,0.7211
1732024261.8305,3.7490,-0.5300,0.7204
1732024261.8389,3.7579,-0.5293,0.7210
1732024261.8490,3.7661,-0.5301,0.7205
1732024261.8592,3.7804,-0.5315,0.7198
1732024261.8695,3.7950,-0.5331,0.7190
1732024261.8798,3.8095,-0.5347,0.7181
1732024261.8911,3.8254,-0.5366,0.7169
1732024261.8995,3.8374,-0.5382,0.7160
1732024261.9093,3.8566,-0.5426,0.7153
1732024261.9193,3.8654,-0.5439,0.7148
1732024261.9291,3.8794,-0.5460,0.7141
1732024261.9415,3.8972,-0.5488,0.7133
1732024261.9495,3.9087,-0.5506,0.7130
1732024261.9594,3.9229,-0.5528,0.7125
1732024261.9693,3.9373,-0.5549,0.7120
1732024261.9792,3.9561,-0.5557,0.7097
1732024261.9899,3.9658,-0.5571,0.7091
1732024262.0002,3.9808,-0.5592,0.7081
1732024262.0094,3.9941,-0.5611,0.7072
1732024262.0193,4.0087,-0.5632,0.7062
1732024262.0306,4.0252,-0.5655,0.7051
1732024262.0391,4.0376,-0.5673,0.7042
1732024262.0490,4.0521,-0.5694,0.7033
1732024262.0591,4.0678,-0.5718,0.7029
1732024262.0691,4.0832,-0.5739,0.7031
1732024262.0790,4.0915,-0.5754,0.7028
1732024262.0892,4.1065,-0.5780,0.7020
1732024262.1006,4.1232,-0.5808,0.7011
1732024262.1092,4.1381,-0.5842,0.7001
1732024262.1193,4.1470,-0.5857,0.6995
1732024262.1392,4.1763,-0.5905,0.6976
1732024262.1492,4.1910,-0.5929,0.6966
1732024262.1592,4.2059,-0.5953,0.6958
1732024262.1693,4.2208,-0.5977,0.6951
1732024262.1795,4.2409,-0.6018,0.6942
1732024262.1895,4.2473,-0.6034,0.6940
1732024262.1989,4.2595,-0.6056,0.6936
1732024262.2094,4.2749,-0.6085,0.6931
1732024262.2194,4.2896,-0.6112,0.6924
1732024262.2289,4.3035,-0.6140,0.6915
1732024262.2385,4.3177,-0.6168,0.6904
1732024262.2492,4.3352,-0.6125,0.6905
1732024262.2593,4.3431,-0.6144,0.6896
1732024262.2688,4.3531,-0.6163,0.6887
1732024262.2797,4.3692,-0.6191,0.6873
1732024262.2890,4.3830,-0.6215,0.6863
1732024262.3008,4.4004,-0.6244,0.6857
1732024262.3104,4.4145,-0.6267,0.6854
1732024262.3191,4.4273,-0.6288,0.6853
1732024262.3291,4.4420,-0.6312,0.6853
1732024262.3389,4.4610,-0.6289,0.6838
1732024262.3496,4.4721,-0.6249,0.6823
1732024262.3592,4.4805,-0.6263,0.6818
1732024262.3689,4.4947,-0.6288,0.6809
1732024262.3789,4.5060,-0.6323,0.6797
1732024262.3892,4.5150,-0.6340,0.6789
1732024262.3987,4.5286,-0.6366,0.6776
1732024262.4096,4.5443,-0.6398,0.6763
1732024262.4194,4.5586,-0.6427,0.6752
1732024262.4288,4.5721,-0.6456,0.6744
1732024262.4387,4.5838,-0.6494,0.6746
1732024262.4490,4.5889,-0.6526,0.6755
1732024262.4612,4.6043,-0.6559,0.6749
1732024262.4695,4.6162,-0.6584,0.6744
1732024262.4794,4.6303,-0.6615,0.6736
1732024262.4894,4.6447,-0.6647,0.6728
1732024262.4999,4.6596,-0.6681,0.6719
1732024262.5090,4.6682,-0.6735,0.6722
1732024262.5197,4.6772,-0.6758,0.6716
1732024262.5315,4.6939,-0.6799,0.6705
1732024262.5399,4.7057,-0.6827,0.6697
1732024262.5495,4.7194,-0.6860,0.6688
1732024262.5608,4.7356,-0.6898,0.6678
1732024262.5689,4.7472,-0.6925,0.6672
1732024262.5792,4.7620,-0.6959,0.6664
1732024262.5901,4.7777,-0.6996,0.6657
1732024262.5997,4.7812,-0.7053,0.6680
1732024262.6105,4.7870,-0.7080,0.6684
1732024262.6195,4.7987,-0.7110,0.6677
1732024262.6303,4.8141,-0.7150,0.6670
1732024262.6395,4.8271,-0.7184,0.6664
1732024262.6497,4.8323,-0.7239,0.6674
1732024262.6591,4.8401,-0.7261,0.6669
1732024262.6697,4.8551,-0.7302,0.6660
1732024262.6796,4.8691,-0.7342,0.6651
1732024262.6899,4.8837,-0.7384,0.6641
1732024262.6987,4.8961,-0.7419,0.6634
1732024262.7092,4.9011,-0.7471,0.6641
1732024262.7194,4.9095,-0.7495,0.6637
1732024262.7303,4.9247,-0.7538,0.6629
1732024262.7395,4.9378,-0.7575,0.6622
1732024262.7493,4.9515,-0.7615,0.6614
1732024262.7596,4.9661,-0.7657,0.6606
1732024262.7689,4.9793,-0.7697,0.6598
1732024262.7789,4.9818,-0.7764,0.6608
1732024262.7893,4.9902,-0.7792,0.6603
1732024262.7995,5.0045,-0.7839,0.6593
1732024262.8101,5.0192,-0.7888,0.6584
1732024262.8197,5.0325,-0.7933,0.6577
1732024262.8304,5.0474,-0.7983,0.6569
1732024262.8390,5.0594,-0.8023,0.6564
1732024262.8493,5.0636,-0.8058,0.6574
1732024262.8691,5.0712,-0.8110,0.6583
1732024262.8788,5.0844,-0.8157,0.6575
1732024262.8894,5.0988,-0.8208,0.6566
1732024262.8989,5.1117,-0.8255,0.6558
1732024262.9092,5.1285,-0.8330,0.6555
1732024262.9204,5.1316,-0.8360,0.6565
1732024262.9290,5.1420,-0.8400,0.6560
1732024262.9398,5.1566,-0.8456,0.6555
1732024262.9490,5.1689,-0.8505,0.6551
1732024262.9589,5.1822,-0.8557,0.6546
1732024262.9689,5.1956,-0.8610,0.6540
1732024262.9790,5.2092,-0.8663,0.6532
1732024262.9893,5.2231,-0.8718,0.6522
1732024262.9988,5.2342,-0.8764,0.6518
1732024263.0092,5.2400,-0.8793,0.6523
1732024263.0192,5.2513,-0.8837,0.6513
1732024263.0289,5.2643,-0.8888,0.6503
1732024263.0385,5.2771,-0.8938,0.6494
1732024263.0490,5.2892,-0.8962,0.6513
1732024263.0589,5.2968,-0.8993,0.6511
1732024263.0690,5.3101,-0.9048,0.6508
1732024263.0792,5.3235,-0.9104,0.6504
1732024263.0892,5.3366,-0.9160,0.6500
1732024263.0993,5.3485,-0.9207,0.6504
1732024263.1094,5.3575,-0.9241,0.6510
1732024263.1198,5.3672,-0.9283,0.6501
1732024263.1318,5.3828,-0.9351,0.6487
1732024263.1392,5.3924,-0.9393,0.6478
1732024263.1494,5.4056,-0.9450,0.6466
1732024263.1603,5.4199,-0.9511,0.6455
1732024263.1692,5.4314,-0.9561,0.6448
1732024263.1795,5.4448,-0.9619,0.6441
1732024263.1897,5.4580,-0.9678,0.6437
1732024263.2016,5.4710,-0.9729,0.6459
1732024263.2097,5.4733,-0.9739,0.6464
1732024263.2199,5.4863,-0.9799,0.6459
1732024263.2393,5.5096,-0.9906,0.6455
1732024263.2492,5.5138,-0.9919,0.6468
1732024263.2594,5.5266,-0.9979,0.6458
1732024263.2701,5.5400,-1.0043,0.6448
1732024263.2812,5.5539,-1.0110,0.6438
1732024263.3006,5.5780,-1.0228,0.6424
1732024263.3100,5.5882,-1.0276,0.6433
1732024263.3193,5.5922,-1.0293,0.6445
1732024263.3290,5.6040,-1.0352,0.6441
1732024263.3391,5.6164,-1.0414,0.6436
1732024263.3497,5.6294,-1.0478,0.6431
1732024263.3597,5.6417,-1.0540,0.6425
1732024263.3699,5.6540,-1.0603,0.6418
1732024263.3797,5.6663,-1.0663,0.6433
1732024263.3985,5.6854,-1.0764,0.6421
1732024263.4091,5.6980,-1.0833,0.6411
1732024263.4190,5.7099,-1.0897,0.6403
1732024263.4292,5.7220,-1.0962,0.6396
1732024263.4399,5.7348,-1.1030,0.6390
1732024263.4495,5.7462,-1.1090,0.6385
1732024263.4601,5.7590,-1.1156,0.6383
1732024263.4693,5.7708,-1.1212,0.6392
1732024263.4796,5.7774,-1.1245,0.6394
1732024263.4909,5.7907,-1.1317,0.6389
1732024263.5004,5.8017,-1.1378,0.6385
1732024263.5096,5.8146,-1.1451,0.6380
1732024263.5201,5.8244,-1.1509,0.6394
1732024263.5289,5.8317,-1.1551,0.6389
1732024263.5393,5.8437,-1.1619,0.6381
1732024263.5503,5.8565,-1.1693,0.6373
1732024263.5597,5.8673,-1.1755,0.6367
1732024263.5697,5.8790,-1.1821,0.6361
1732024263.5798,5.8906,-1.1887,0.6355
1732024263.5896,5.9020,-1.1950,0.6350
1732024263.6004,5.9160,-1.2029,0.6346
1732024263.6095,5.9286,-1.2097,0.6347
1732024263.6191,5.9360,-1.2139,0.6344
1732024263.6294,5.9478,-1.2207,0.6340
1732024263.6397,5.9596,-1.2277,0.6336
1732024263.6502,5.9752,-1.2380,0.6331
1732024263.6592,5.9826,-1.2425,0.6328
1732024263.6701,5.9950,-1.2500,0.6322
1732024263.6793,6.0056,-1.2565,0.6317
1732024263.6898,6.0175,-1.2638,0.6310
1732024263.7000,6.0290,-1.2710,0.6304
1732024263.7096,6.0422,-1.2792,0.6298
1732024263.7198,6.0526,-1.2858,0.6295
1732024263.7298,6.0639,-1.2927,0.6291
1732024263.7401,6.0755,-1.2999,0.6287
1732024263.7501,6.0869,-1.3069,0.6283
1732024263.7607,6.0989,-1.3143,0.6278
1732024263.7698,6.1092,-1.3206,0.6274
1732024263.7795,6.1202,-1.3274,0.6269
1732024263.7896,6.1317,-1.3346,0.6265
1732024263.7988,6.1450,-1.3440,0.6260
1732024263.8092,6.1539,-1.3504,0.6257
1732024263.8199,6.1657,-1.3583,0.6254
1732024263.8294,6.1761,-1.3653,0.6251
1732024263.8403,6.1906,-1.3754,0.6246
1732024263.8495,6.1986,-1.3811,0.6241
1732024263.8595,6.2095,-1.3885,0.6237
1732024263.8701,6.2211,-1.3964,0.6231
1732024263.8800,6.2320,-1.4038,0.6225
1732024263.8896,6.2425,-1.4108,0.6219
1732024263.8991,6.2529,-1.4179,0.6212
1732024263.9097,6.2663,-1.4270,0.6200
1732024263.9193,6.2756,-1.4334,0.6189
1732024263.9398,6.2981,-1.4486,0.6179
1732024263.9495,6.3086,-1.4558,0.6177
1732024263.9606,6.3206,-1.4641,0.6174
1732024263.9692,6.3298,-1.4706,0.6171
1732024263.9800,6.3414,-1.4788,0.6166
1732024263.9896,6.3516,-1.4861,0.6160
1732024263.9989,6.3625,-1.4939,0.6152
1732024264.0096,6.3784,-1.5057,0.6120
1732024264.0205,6.3867,-1.5117,0.6112
1732024264.0278,6.3946,-1.5173,0.6106
1732024264.0387,6.4061,-1.5256,0.6098
1732024264.0499,6.4199,-1.5354,0.6093
1732024264.0596,6.4298,-1.5429,0.6093
1732024264.0695,6.4390,-1.5502,0.6097
1732024264.0898,6.4606,-1.5659,0.6093
1732024264.0997,6.4712,-1.5736,0.6090
1732024264.1095,6.4815,-1.5811,0.6085
1732024264.1193,6.4955,-1.5930,0.6083
1732024264.1290,6.5022,-1.5979,0.6078
1732024264.1395,6.5133,-1.6061,0.6068
1732024264.1498,6.5241,-1.6141,0.6059
1732024264.1594,6.5343,-1.6216,0.6051
1732024264.1729,6.5486,-1.6322,0.6042
1732024264.1809,6.5571,-1.6384,0.6039
1732024264.2023,6.5830,-1.6588,0.6046
1732024264.2099,6.5868,-1.6618,0.6047
1732024264.2201,6.5975,-1.6699,0.6044
1732024264.2286,6.6063,-1.6766,0.6041
1732024264.2391,6.6173,-1.6850,0.6036
1732024264.2495,6.6280,-1.6934,0.6029
1732024264.2600,6.6389,-1.7020,0.6022
1732024264.2706,6.6514,-1.7119,0.6019
1732024264.2807,6.6594,-1.7184,0.6015
1732024264.2987,6.6777,-1.7333,0.6008
1732024264.3092,6.6892,-1.7422,0.6018
1732024264.3194,6.6991,-1.7486,0.6068
1732024264.3287,6.7087,-1.7561,0.6065
1732024264.3392,6.7195,-1.7645,0.6062
1732024264.3494,6.7300,-1.7725,0.6058
1732024264.3596,6.7407,-1.7805,0.6052
1732024264.3698,6.7513,-1.7885,0.6046
1732024264.3801,6.7620,-1.7965,0.6040
1732024264.3891,6.7712,-1.8035,0.6035
1732024264.4092,6.7906,-1.8189,0.6048
1732024264.4192,6.8006,-1.8270,0.6044
1732024264.4294,6.8108,-1.8354,0.6040
1732024264.4394,6.8207,-1.8436,0.6036
1732024264.4488,6.8300,-1.8514,0.6033
1732024264.4692,6.8525,-1.8706,0.6048
1732024264.4793,6.8591,-1.8760,0.6045
1732024264.4892,6.8687,-1.8840,0.6041
1732024264.4990,6.8784,-1.8920,0.6036
1732024264.5095,6.8894,-1.9010,0.6036
1732024264.5194,6.8977,-1.9077,0.6051
1732024264.5391,6.9172,-1.9233,0.6048
1732024264.5490,6.9271,-1.9311,0.6046
1732024264.5590,6.9370,-1.9389,0.6044
1732024264.5689,6.9467,-1.9466,0.6041
1732024264.5792,6.9569,-1.9547,0.6037
1732024264.5900,6.9678,-1.9635,0.6033
1732024264.6002,6.9792,-1.9730,0.6031
1732024264.6091,6.9887,-1.9808,0.6030
1732024264.6200,6.9958,-1.9868,0.6026
1732024264.6392,7.0141,-2.0022,0.6019
1732024264.6491,7.0235,-2.0103,0.6017
1732024264.6584,7.0324,-2.0179,0.6016
1732024264.6686,7.0420,-2.0262,0.6015
1732024264.6791,7.0513,-2.0338,0.6019
1732024264.6889,7.0606,-2.0419,0.6017
1732024264.6991,7.0701,-2.0502,0.6014
1732024264.7092,7.0795,-2.0584,0.6011
1732024264.7189,7.0888,-2.0664,0.6007
1732024264.7284,7.0993,-2.0752,0.6005
1732024264.7389,7.1123,-2.0858,0.6004
1732024264.7491,7.1185,-2.0911,0.6001
1732024264.7589,7.1279,-2.0991,0.5998
1732024264.7692,7.1383,-2.1079,0.5996
1732024264.7800,7.1480,-2.1161,0.6005
1732024264.7898,7.1574,-2.1240,0.6003
1732024264.8020,7.1692,-2.1338,0.6001
1732024264.8092,7.1762,-2.1396,0.5999
1732024264.8199,7.1866,-2.1482,0.5995
1732024264.8302,7.1965,-2.1563,0.5991
1732024264.8392,7.2052,-2.1635,0.5987
1732024264.8494,7.2151,-2.1718,0.5982
1732024264.8697,7.2397,-2.1918,0.5975
1732024264.8792,7.2449,-2.1964,0.5984
1732024264.8895,7.2548,-2.2049,0.5981
1732024264.8987,7.2636,-2.2123,0.5977
1732024264.9090,7.2734,-2.2206,0.5973
1732024264.9197,7.2837,-2.2292,0.5968
1732024264.9291,7.2956,-2.2387,0.5972
1732024264.9391,7.3038,-2.2452,0.5977
1732024264.9492,7.3136,-2.2532,0.5973
1732024264.9592,7.3233,-2.2610,0.5970
1732024264.9692,7.3330,-2.2689,0.5967
1732024264.9790,7.3425,-2.2766,0.5964
1732024264.9894,7.3525,-2.2847,0.5962
1732024264.9992,7.3623,-2.2927,0.5959
1732024265.0100,7.3750,-2.3034,0.5979
1732024265.0201,7.3820,-2.3091,0.5977
1732024265.0291,7.3906,-2.3162,0.5975
1732024265.0393,7.4007,-2.3246,0.5974
1732024265.0494,7.4102,-2.3329,0.5989
1732024265.0605,7.4208,-2.3417,0.5987
1732024265.0699,7.4298,-2.3492,0.5985
1732024265.0800,7.4394,-2.3572,0.5983
1732024265.0897,7.4486,-2.3649,0.5980
1732024265.0999,7.4583,-2.3728,0.5978
1732024265.1109,7.4687,-2.3815,0.5975
1732024265.1194,7.4768,-2.3880,0.5974
1732024265.1316,7.4885,-2.3975,0.5972
1732024265.1430,7.5001,-2.4076,0.5990
1732024265.1501,7.5062,-2.4126,0.5990
1732024265.1700,7.5261,-2.4287,0.5986
1732024265.1801,7.5363,-2.4387,0.6002
1732024265.1896,7.5424,-2.4438,0.6001
1732024265.2002,7.5523,-2.4520,0.5999
1732024265.2101,7.5617,-2.4597,0.5996
1732024265.2199,7.5708,-2.4673,0.5994
1732024265.2315,7.5817,-2.4763,0.5992
1732024265.2398,7.5895,-2.4828,0.5991
1732024265.2492,7.5983,-2.4900,0.5991
1732024265.2588,7.6073,-2.4974,0.5990
1732024265.2683,7.6196,-2.5075,0.5990
1732024265.2793,7.6274,-2.5154,0.6005
1732024265.2895,7.6371,-2.5232,0.6003
1732024265.2991,7.6462,-2.5304,0.5999
1732024265.3101,7.6568,-2.5387,0.5994
1732024265.3206,7.6668,-2.5464,0.5988
1732024265.3307,7.6847,-2.5575,0.5986
1732024265.3396,7.7028,-2.5682,0.5986
1732024265.3495,7.7092,-2.5732,0.5985
1732024265.3595,7.7187,-2.5806,0.5983
1732024265.3693,7.7279,-2.5879,0.5981
1732024265.3793,7.7374,-2.5955,0.5978
1732024265.3891,7.7467,-2.6029,0.5976
1732024265.4191,7.7741,-2.6270,0.5990
1732024265.4305,7.7849,-2.6356,0.5986
1732024265.4396,7.7934,-2.6423,0.5983
1732024265.4498,7.8031,-2.6500,0.5979
1732024265.4597,7.8128,-2.6578,0.5978
1732024265.4707,7.8233,-2.6667,0.5992
1732024265.4800,7.8321,-2.6736,0.5991
1732024265.4897,7.8411,-2.6807,0.5991
1732024265.4995,7.8504,-2.6879,0.5991
1732024265.5094,7.8597,-2.6951,0.5991
1732024265.5193,7.8690,-2.7023,0.5990
1732024265.5290,7.8799,-2.7112,0.5992
1732024265.5392,7.8878,-2.7178,0.5994
1732024265.5493,7.8972,-2.7251,0.5989
1732024265.5596,7.9069,-2.7325,0.5984
1732024265.5691,7.9159,-2.7394,0.5979
1732024265.5792,7.9263,-2.7498,0.5985
1732024265.5898,7.9329,-2.7548,0.5983
1732024265.5995,7.9420,-2.7618,0.5981
1732024265.6092,7.9510,-2.7687,0.5980
1732024265.6191,7.9603,-2.7758,0.5979
1732024265.6292,7.9697,-2.7830,0.5978
1732024265.6415,7.9813,-2.7918,0.5976
1732024265.6495,7.9889,-2.7975,0.5975
1732024265.6589,7.9992,-2.8056,0.5974
1732024265.6690,8.0103,-2.8142,0.5973
1732024265.6789,8.0211,-2.8226,0.5972
1732024265.6893,8.0315,-2.8300,0.5936
1732024265.6989,8.0411,-2.8367,0.5902
1732024265.7089,8.0510,-2.8437,0.5867
1732024265.7194,8.0615,-2.8511,0.5829
1732024265.7307,8.0728,-2.8589,0.5789
1732024265.7388,8.0809,-2.8646,0.5760
1732024265.7489,8.0909,-2.8717,0.5724
1732024265.7588,8.1008,-2.8786,0.5689
1732024265.7689,8.1108,-2.8857,0.5653
1732024265.7797,8.1216,-2.8933,0.5615
1732024265.7895,8.1314,-2.9001,0.5580
1732024265.7996,8.1414,-2.9071,0.5544
1732024265.8090,8.1508,-2.9137,0.5511
1732024265.8192,8.1610,-2.9209,0.5475
1732024265.8304,8.1722,-2.9287,0.5435
1732024265.8387,8.1805,-2.9345,0.5405
1732024265.8491,8.1908,-2.9418,0.5368
1732024265.8592,8.2009,-2.9489,0.5332
1732024265.8695,8.2112,-2.9561,0.5296
1732024265.8796,8.2212,-2.9631,0.5260
1732024265.8895,8.2311,-2.9701,0.5225
1732024265.9000,8.2416,-2.9775,0.5187
1732024265.9088,8.2503,-2.9836,0.5156
1732024265.9199,8.2614,-2.9914,0.5117
1732024265.9288,8.2703,-2.9976,0.5085
1732024265.9390,8.2805,-3.0048,0.5049
1732024265.9489,8.2904,-3.0117,0.5014
1732024265.9591,8.3005,-3.0188,0.4977
1732024265.9689,8.3103,-3.0257,0.4943
1732024265.9794,8.3208,-3.0330,0.4905
1732024265.9895,8.3308,-3.0401,0.4869
1732024266.0004,8.3418,-3.0478,0.4830
1732024266.0086,8.3499,-3.0535,0.4801
1732024266.0189,8.3601,-3.0606,0.4765
1732024266.0283,8.3695,-3.0672,0.4731
1732024266.0384,8.3796,-3.0743,0.4696
1732024266.0490,8.3902,-3.0817,0.4658
1732024266.0593,8.4004,-3.0890,0.4621
1732024266.0697,8.4108,-3.0962,0.4584
1732024266.0789,8.4200,-3.1027,0.4552
1732024266.0889,8.4299,-3.1096,0.4516
1732024266.0994,8.4404,-3.1170,0.4479
1732024266.1088,8.4498,-3.1236,0.4445
1732024266.1191,8.4601,-3.1308,0.4409
1732024266.1295,8.4704,-3.1381,0.4372
1732024266.1390,8.4799,-3.1447,0.4338
1732024266.1492,8.4901,-3.1519,0.4302
1732024266.1590,8.4999,-3.1587,0.4267
1732024266.1691,8.5099,-3.1658,0.4231
1732024266.1789,8.5197,-3.1726,0.4196
1732024266.1892,8.5300,-3.1799,0.4160
1732024266.1989,8.5396,-3.1866,0.4125
1732024266.2100,8.5507,-3.1944,0.4086
1732024266.2192,8.5599,-3.2009,0.4053
1732024266.2291,8.5698,-3.2078,0.4018
1732024266.2392,8.5798,-3.2149,0.3982
1732024266.2494,8.5903,-3.2220,0.3930
1732024266.2588,8.6004,-3.2286,0.3866
1732024266.2689,8.6111,-3.2356,0.3796
1732024266.2798,8.6289,-3.2499,0.3707
1732024266.2898,8.6360,-3.2544,0.3662
1732024266.2989,8.6469,-3.2615,0.3667
1732024266.3113,8.6617,-3.2711,0.3674
1732024266.3289,8.6826,-3.2848,0.3684
1732024266.3391,8.6948,-3.2927,0.3690
1732024266.3491,8.7066,-3.3004,0.3695
1732024266.3592,8.7187,-3.3082,0.3701
1732024266.3692,8.7305,-3.3159,0.3706
1732024266.3796,8.7386,-3.3208,0.3668
1732024266.3902,8.7502,-3.3278,0.3607
1732024266.4013,8.7643,-3.3361,0.3532
1732024266.4100,8.7714,-3.3404,0.3494
1732024266.4198,8.7820,-3.3467,0.3436
1732024266.4285,8.7914,-3.3523,0.3383
1732024266.4389,8.8033,-3.3591,0.3309
1732024266.4495,8.8145,-3.3655,0.3244
1732024266.4587,8.8245,-3.3711,0.3188
1732024266.4688,8.8356,-3.3773,0.3126
1732024266.4798,8.8478,-3.3839,0.3060
1732024266.4894,8.8585,-3.3896,0.3004
1732024266.4975,8.8676,-3.3944,0.2956
1732024266.5087,8.8801,-3.4009,0.2891
1732024266.5194,8.8921,-3.4071,0.2827
1732024266.5322,8.9064,-3.4145,0.2752
1732024266.5401,8.9184,-3.4207,0.2690
1732024266.5500,8.9262,-3.4248,0.2649
1732024266.5593,8.9366,-3.4303,0.2595
1732024266.5698,8.9483,-3.4365,0.2532
1732024266.5794,8.9635,-3.4457,0.2489
1732024266.5904,8.9754,-3.4521,0.2424
1732024266.6003,8.9863,-3.4578,0.2365
1732024266.6109,8.9981,-3.4640,0.2301
1732024266.6202,9.0085,-3.4693,0.2246
1732024266.6395,9.0301,-3.4800,0.2131
1732024266.6493,9.0434,-3.4860,0.2056
1732024266.6591,9.0513,-3.4896,0.2015
1732024266.6690,9.0624,-3.4949,0.1958
1732024266.6790,9.0737,-3.5002,0.1900
1732024266.6898,9.0858,-3.5059,0.1837
1732024266.6992,9.0964,-3.5108,0.1781
1732024266.7089,9.1075,-3.5158,0.1723
1732024266.7189,9.1186,-3.5201,0.1655
1732024266.7290,9.1294,-3.5248,0.1598
1732024266.7391,9.1410,-3.5298,0.1537
1732024266.7603,9.1653,-3.5403,0.1412
1732024266.7697,9.1759,-3.5448,0.1359
1732024266.7818,9.1904,-3.5493,0.1271
1732024266.7900,9.1975,-3.5522,0.1236
1732024266.7994,9.2082,-3.5567,0.1180
1732024266.8092,9.2195,-3.5613,0.1121
1732024266.8192,9.2310,-3.5661,0.1062
1732024266.8291,9.2423,-3.5708,0.1003
1732024266.8388,9.2534,-3.5754,0.0945
1732024266.8489,9.2650,-3.5802,0.0885
1732024266.8593,9.2772,-3.5834,0.0837
1732024266.8691,9.2889,-3.5862,0.0792
1732024266.8791,9.3006,-3.5891,0.0748
1732024266.8910,9.3146,-3.5925,0.0695
1732024266.8990,9.3241,-3.5948,0.0659
1732024266.9087,9.3356,-3.5976,0.0616
1732024266.9191,9.3479,-3.6005,0.0569
1732024266.9289,9.3594,-3.6033,0.0526
1732024266.9390,9.3713,-3.6062,0.0481
1732024266.9500,9.3843,-3.6094,0.0431
1732024266.9591,9.3950,-3.6120,0.0391
1732024266.9696,9.4074,-3.6150,0.0344
1732024266.9791,9.4186,-3.6177,0.0302
1732024266.9891,9.4305,-3.6206,0.0257
1732024267.0007,9.4442,-3.6239,0.0205
1732024267.0092,9.4541,-3.6264,0.0167
1732024267.0192,9.4659,-3.6292,0.0123
1732024267.0290,9.4775,-3.6320,0.0079
1732024267.0395,9.4899,-3.6351,0.0032
1732024267.0490,9.5012,-3.6378,-0.0011
1732024267.0593,9.5134,-3.6408,-0.0057
1732024267.0691,9.5249,-3.6436,-0.0101
1732024267.0792,9.5369,-3.6465,-0.0146
1732024267.0899,9.5494,-3.6495,-0.0193
1732024267.0995,9.5607,-3.6523,-0.0236
1732024267.1093,9.5723,-3.6551,-0.0280
1732024267.1190,9.5838,-3.6579,-0.0323
1732024267.1295,9.5962,-3.6609,-0.0370
1732024267.1391,9.6076,-3.6636,-0.0413
1732024267.1497,9.6201,-3.6667,-0.0460
1732024267.1592,9.6312,-3.6694,-0.0503
1732024267.1691,9.6430,-3.6723,-0.0547
1732024267.1792,9.6549,-3.6751,-0.0592
1732024267.1897,9.6672,-3.6781,-0.0639
1732024267.2100,9.6912,-3.6840,-0.0730
1732024267.2196,9.7025,-3.6867,-0.0772
1732024267.2320,9.7172,-3.6903,-0.0828
1732024267.2398,9.7264,-3.6925,-0.0863
1732024267.2493,9.7376,-3.6953,-0.0905
1732024267.2590,9.7491,-3.6980,-0.0949
1732024267.2693,9.7612,-3.7010,-0.0995
1732024267.2798,9.7737,-3.7040,-0.1042
1732024267.2896,9.7851,-3.7068,-0.1085
1732024267.3019,9.7997,-3.7103,-0.1140
1732024267.3090,9.8080,-3.7124,-0.1172
1732024267.3193,9.8202,-3.7153,-0.1218
1732024267.3286,9.8313,-3.7180,-0.1259
1732024267.3388,9.8432,-3.7209,-0.1305
1732024267.3489,9.8552,-3.7238,-0.1350
1732024267.3588,9.8668,-3.7267,-0.1394
1732024267.3691,9.8790,-3.7296,-0.1440
1732024267.3790,9.8909,-3.7304,-0.1463
1732024267.3893,9.9034,-3.7309,-0.1482
1732024267.4012,9.9176,-3.7314,-0.1504
1732024267.4087,9.9267,-3.7317,-0.1518
1732024267.4195,9.9398,-3.7321,-0.1539
1732024267.4292,9.9514,-3.7326,-0.1557
1732024267.4390,9.9632,-3.7330,-0.1575
1732024267.4493,9.9756,-3.7334,-0.1594
1732024267.4590,9.9874,-3.7338,-0.1613
1732024267.4691,9.9995,-3.7343,-0.1631
1732024267.4793,10.0118,-3.7347,-0.1651
1732024267.4894,10.0240,-3.7351,-0.1669
1732024267.4995,10.0362,-3.7356,-0.1688
1732024267.5096,10.0484,-3.7360,-0.1707
1732024267.5193,10.0600,-3.7364,-0.1725
1732024267.5291,10.0718,-3.7366,-0.1741
1732024267.5394,10.0842,-3.7364,-0.1749
1732024267.5488,10.0962,-3.7315,-0.1769
1732024267.5592,10.1056,-3.7280,-0.1785
1732024267.5690,10.1160,-3.7292,-0.1810
1732024267.5789,10.1262,-3.7307,-0.1839
1732024267.5901,10.1377,-3.7325,-0.1871
1732024267.6002,10.1482,-3.7341,-0.1901
1732024267.6091,10.1574,-3.7355,-0.1927
1732024267.6198,10.1685,-3.7372,-0.1958
1732024267.6298,10.1788,-3.7387,-0.1987
1732024267.6397,10.1890,-3.7403,-0.2016
1732024267.6494,10.1990,-3.7418,-0.2044
1732024267.6596,10.2096,-3.7434,-0.2074
1732024267.6697,10.2201,-3.7450,-0.2103
1732024267.6795,10.2301,-3.7465,-0.2132
1732024267.6909,10.2419,-3.7483,-0.2165
1732024267.6993,10.2506,-3.7496,-0.2189
1732024267.7096,10.2589,-3.7499,-0.2206
1732024267.7191,10.2698,-3.7500,-0.2227
1732024267.7291,10.3049,-3.7596,-0.2208
1732024267.7393,10.3212,-3.7641,-0.2197
1732024267.7492,10.3327,-3.7642,-0.2213
1732024267.7593,10.3604,-3.7726,-0.2196
1732024267.7695,10.3713,-3.7728,-0.2210
1732024267.7795,10.3831,-3.7730,-0.2226
1732024267.7905,10.3962,-3.7733,-0.2244
1732024267.7990,10.4062,-3.7734,-0.2259
1732024267.8101,10.4376,-3.7457,-0.1830
1732024267.8194,10.4481,-3.7456,-0.1845
1732024267.8293,10.4602,-3.7454,-0.1862
1732024267.8393,10.4723,-3.7451,-0.1878
1732024267.8494,10.5016,-3.7384,-0.1723
1732024267.8591,10.5123,-3.7379,-0.1733
1732024267.8692,10.5247,-3.7373,-0.1744
1732024267.8795,10.5373,-3.7366,-0.1754
1732024267.8895,10.5495,-3.7360,-0.1763
1732024267.8987,10.5609,-3.7353,-0.1773
1732024267.9095,10.5740,-3.7346,-0.1786
1732024267.9200,10.5870,-3.7340,-0.1799
1732024267.9290,10.5966,-3.7268,-0.1750
1732024267.9392,10.6059,-3.7201,-0.1704
1732024267.9490,10.6166,-3.7194,-0.1716
1732024267.9594,10.6294,-3.7186,-0.1729
1732024267.9699,10.6425,-3.7177,-0.1740
1732024267.9807,10.6567,-3.7091,-0.1691
1732024267.9893,10.6636,-3.7077,-0.1688
1732024267.9993,10.6759,-3.7067,-0.1695
1732024268.0094,10.6884,-3.7057,-0.1703
1732024268.0190,10.7003,-3.7047,-0.1711
1732024268.0285,10.7120,-3.7037,-0.1719
1732024268.0403,10.7503,-3.7006,-0.1515
1732024268.0503,10.7653,-3.6992,-0.1471
1732024268.0598,10.7772,-3.6979,-0.1480
1732024268.0697,10.7897,-3.6965,-0.1491
1732024268.0793,10.8018,-3.6950,-0.1501
1732024268.0891,10.8141,-3.6934,-0.1511
1732024268.0989,10.8265,-3.6917,-0.1519
1732024268.1093,10.8395,-3.6899,-0.1527
1732024268.1205,10.8536,-3.6877,-0.1532
1732024268.1308,10.8663,-3.6820,-0.1521
1732024268.1401,10.8778,-3.6726,-0.1493
1732024268.1600,10.8993,-3.6678,-0.1498
1732024268.1715,10.9137,-3.6653,-0.1507
1732024268.1783,10.9222,-3.6606,-0.1466
1732024268.1897,10.9285,-3.6322,-0.1421
1732024268.2009,10.9415,-3.6298,-0.1430
1732024268.2104,10.9533,-3.6277,-0.1437
1732024268.2202,10.9655,-3.6254,-0.1443
1732024268.2304,10.9783,-3.6229,-0.1450
1732024268.2396,10.9898,-3.6206,-0.1455
1732024268.2494,11.0020,-3.6181,-0.1461
1732024268.2590,11.0170,-3.6159,-0.1427
1732024268.2701,11.0436,-3.6142,-0.1267
1732024268.2797,11.0540,-3.6125,-0.1250
1732024268.2909,11.0680,-3.6093,-0.1257
1732024268.2992,11.0784,-3.6069,-0.1262
1732024268.3109,11.0930,-3.6034,-0.1268
1732024268.3202,11.1047,-3.6005,-0.1272
1732024268.3297,11.1162,-3.5935,-0.1263
1732024268.3395,11.1260,-3.5822,-0.1242
1732024268.3492,11.1367,-3.5792,-0.1244
1732024268.3598,11.1498,-3.5757,-0.1247
1732024268.3695,11.1618,-3.5724,-0.1250
1732024268.3800,11.1682,-3.5374,-0.1011
1732024268.3917,11.1817,-3.5334,-0.1016
1732024268.3987,11.1905,-3.5307,-0.1019
1732024268.4099,11.2044,-3.5265,-0.1025
1732024268.4200,11.2170,-3.5227,-0.1028
1732024268.4292,11.2284,-3.5191,-0.1030
1732024268.4392,11.2409,-3.5152,-0.1031
1732024268.4494,11.2537,-3.5112,-0.1030
1732024268.4612,11.2647,-3.5040,-0.1025
1732024268.4697,11.2687,-3.4959,-0.1016
1732024268.4793,11.2759,-3.4920,-0.1015
1732024268.4989,11.3002,-3.4840,-0.1021
1732024268.5090,11.3126,-3.4798,-0.1025
1732024268.5202,11.3266,-3.4750,-0.1028
1732024268.5307,11.3325,-3.4657,-0.1023
1732024268.5397,11.3313,-3.4553,-0.1013
1732024268.5494,11.3420,-3.4514,-0.1013
1732024268.5596,11.3545,-3.4468,-0.1012
1732024268.5800,11.3795,-3.4374,-0.1008
1732024268.5911,11.3930,-3.4322,-0.1005
1732024268.5988,11.3966,-3.4241,-0.0992
1732024268.6096,11.3982,-3.4139,-0.0976
1732024268.6216,11.4126,-3.4080,-0.0978
1732024268.6293,11.4220,-3.4041,-0.0981
1732024268.6399,11.4348,-3.3988,-0.0984
1732024268.6496,11.4465,-3.3938,-0.0988
1732024268.6599,11.4590,-3.3886,-0.0990
1732024268.6718,11.4586,-3.3696,-0.0963
1732024268.6798,11.4651,-3.3667,-0.0962
1732024268.6905,11.4777,-3.3609,-0.0960
1732024268.7095,11.5002,-3.3505,-0.0957
1732024268.7192,11.5117,-3.3451,-0.0957
1732024268.7312,11.5201,-3.3310,-0.0930
1732024268.7397,11.5211,-3.3176,-0.0896
1732024268.7497,11.5317,-3.3124,-0.0897
1732024268.7596,11.5431,-3.3067,-0.0897
1732024268.7696,11.5548,-3.3009,-0.0897
1732024268.7790,11.5658,-3.2954,-0.0895
1732024268.7900,11.5786,-3.2890,-0.0893
1732024268.8001,11.5811,-3.2737,-0.0863
1732024268.8092,11.5838,-3.2649,-0.0848
1732024268.8211,11.5973,-3.2575,-0.0845
1732024268.8300,11.6074,-3.2518,-0.0844
1732024268.8390,11.6176,-3.2460,-0.0843
1732024268.8489,11.6032,-3.2232,-0.0806
1732024268.8594,11.6131,-3.2172,-0.0806
1732024268.8697,11.6244,-3.2102,-0.0806
1732024268.8793,11.6350,-3.2037,-0.0806
1732024268.8903,11.6471,-3.1961,-0.0805
1732024268.8992,11.6569,-3.1900,-0.0803
1732024268.9103,11.6523,-3.1710,-0.0761
1732024268.9200,11.6618,-3.1649,-0.0757
1732024268.9296,11.6725,-3.1582,-0.0753
1732024268.9395,11.6834,-3.1514,-0.0749
1732024268.9491,11.6940,-3.1448,-0.0746
1732024268.9589,11.7048,-3.1380,-0.0743
1732024268.9697,11.7168,-3.1304,-0.0741
1732024268.9789,11.6953,-3.1049,-0.0785
1732024268.9891,11.6846,-3.0953,-0.0793
1732024268.9991,11.6950,-3.0878,-0.0792
1732024269.0089,11.7050,-3.0805,-0.0791
1732024269.0187,11.7151,-3.0731,-0.0789
1732024269.0296,11.7262,-3.0647,-0.0787
1732024269.0392,11.7371,-3.0565,-0.0783
1732024269.0495,11.7302,-3.0456,-0.0800
1732024269.0593,11.7385,-3.0391,-0.0796
1732024269.0714,11.7505,-3.0295,-0.0791
1732024269.0804,11.7594,-3.0224,-0.0787
1732024269.0893,11.7683,-3.0153,-0.0783
1732024269.1004,11.7793,-3.0065,-0.0780
1732024269.1113,11.7902,-2.9978,-0.0777
1732024269.1202,11.8113,-2.9966,-0.0845
1732024269.1300,11.8200,-2.9895,-0.0844
1732024269.1400,11.8298,-2.9814,-0.0842
1732024269.1493,11.8388,-2.9740,-0.0841
1732024269.1593,11.8486,-2.9659,-0.0839
1732024269.1711,11.8622,-2.9545,-0.0834
1732024269.1802,11.8738,-2.9489,-0.0850
1732024269.1893,11.8815,-2.9422,-0.0847
1732024269.2000,11.8916,-2.9333,-0.0843
1732024269.2098,11.9009,-2.9250,-0.0839
1732024269.2209,11.9112,-2.9156,-0.0834
1732024269.2294,11.9191,-2.9084,-0.0831
1732024269.2394,11.9283,-2.8998,-0.0828
1732024269.2504,11.9499,-2.8916,-0.0829
1732024269.2595,11.9572,-2.8845,-0.0827
1732024269.2701,11.9667,-2.8752,-0.0826
1732024269.2796,11.9752,-2.8667,-0.0825
1732024269.2890,11.9835,-2.8583,-0.0824
1732024269.2989,11.9923,-2.8495,-0.0822
1732024269.3103,12.0155,-2.8380,-0.0816
1732024269.3207,12.0305,-2.8302,-0.0811
1732024269.3300,12.0387,-2.8218,-0.0807
1732024269.3400,12.0475,-2.8129,-0.0802
1732024269.3501,12.0566,-2.8038,-0.0797
1732024269.3610,12.0662,-2.7941,-0.0793
1732024269.3690,12.0741,-2.7859,-0.0791
1732024269.3792,12.1073,-2.7757,-0.0785
1732024269.3894,12.1146,-2.7678,-0.0784
1732024269.3990,12.1229,-2.7587,-0.0783
1732024269.4117,12.1337,-2.7467,-0.0783
1732024269.4206,12.1412,-2.7382,-0.0783
1732024269.4294,12.1485,-2.7297,-0.0782
1732024269.4397,12.1665,-2.7179,-0.0769
1732024269.4498,12.1834,-2.7084,-0.0754
1732024269.4594,12.1912,-2.6989,-0.0751
1732024269.4695,12.1993,-2.6888,-0.0746
1732024269.4806,12.2083,-2.6777,-0.0742
1732024269.4904,12.2163,-2.6679,-0.0739
1732024269.4990,12.2232,-2.6594,-0.0737
1732024269.5096,12.2359,-2.6470,-0.0727
1732024269.5191,12.2467,-2.6379,-0.0718
1732024269.5289,12.2548,-2.6280,-0.0715
1732024269.5393,12.2634,-2.6176,-0.0712
1732024269.5495,12.2718,-2.6072,-0.0709
1732024269.5598,12.2801,-2.5967,-0.0705
1732024269.5701,12.2966,-2.5824,-0.0686
1732024269.5797,12.3091,-2.5720,-0.0671
1732024269.5899,12.3171,-2.5614,-0.0667
1732024269.6007,12.3256,-2.5499,-0.0663
1732024269.6102,12.3331,-2.5398,-0.0660
1732024269.6203,12.3410,-2.5291,-0.0657
1732024269.6292,12.3479,-2.5195,-0.0653
1732024269.6599,12.3784,-2.4830,-0.0627
1732024269.6693,12.3856,-2.4727,-0.0624
1732024269.6796,12.3935,-2.4612,-0.0620
1732024269.6898,12.4013,-2.4500,-0.0617
1732024269.6991,12.4084,-2.4397,-0.0614
1732024269.7096,12.4091,-2.4242,-0.0627
1732024269.7289,12.4109,-2.3999,-0.0646
1732024269.7394,12.4185,-2.3879,-0.0641
1732024269.7494,12.4256,-2.3766,-0.0637
1732024269.7593,12.4326,-2.3653,-0.0632
1732024269.7689,12.4398,-2.3534,-0.0627
1732024269.7793,12.4409,-2.3364,-0.0615
1732024269.7893,12.4465,-2.3268,-0.0613
1732024269.7988,12.4528,-2.3158,-0.0611
1732024269.8103,12.4604,-2.3025,-0.0609
1732024269.8208,12.4673,-2.2903,-0.0607
1732024269.8290,12.4727,-2.2808,-0.0605
1732024269.8391,12.4791,-2.2690,-0.0601
1732024269.8493,12.4887,-2.2475,-0.0644
1732024269.8596,12.4964,-2.2257,-0.0736
1732024269.8699,12.5027,-2.2134,-0.0734
1732024269.8791,12.5083,-2.2024,-0.0731
1732024269.8894,12.5145,-2.1902,-0.0726
1732024269.9012,12.5216,-2.1761,-0.0721
1732024269.9093,12.5243,-2.1643,-0.0735
1732024269.9193,12.5242,-2.1512,-0.0771
1732024269.9301,12.5304,-2.1383,-0.0770
1732024269.9396,12.5359,-2.1269,-0.0771
1732024269.9491,12.5414,-2.1154,-0.0773
1732024269.9589,12.5469,-2.1035,-0.0775
1732024269.9706,12.5536,-2.0892,-0.0776
1732024269.9798,12.5507,-2.0725,-0.0834
1732024269.9892,12.5549,-2.0630,-0.0832
1732024269.9992,12.5602,-2.0507,-0.0828
1732024270.0104,12.5661,-2.0369,-0.0823
1732024270.0189,12.5705,-2.0264,-0.0819
1732024270.0287,12.5756,-2.0142,-0.0817
1732024270.0390,12.5809,-2.0014,-0.0816
1732024270.0492,12.5777,-1.9832,-0.0870
1732024270.0588,12.5817,-1.9736,-0.0871
1732024270.0689,12.5869,-1.9611,-0.0871
1732024270.0791,12.5922,-1.9484,-0.0871
1732024270.0888,12.5971,-1.9363,-0.0871
1732024270.0990,12.6022,-1.9234,-0.0871
1732024270.1092,12.6056,-1.9092,-0.0881
1732024270.1195,12.6048,-1.8953,-0.0913
1732024270.1293,12.6093,-1.8830,-0.0910
1732024270.1409,12.6146,-1.8685,-0.0908
1732024270.1498,12.6187,-1.8572,-0.0907
1732024270.1598,12.6232,-1.8446,-0.0906
1732024270.1691,12.6275,-1.8329,-0.0905
1732024270.1790,12.6308,-1.8192,-0.0914
1732024270.1889,12.6297,-1.8062,-0.0947
1732024270.1986,12.6339,-1.7939,-0.0947
1732024270.2089,12.6384,-1.7808,-0.0947
1732024270.2196,12.6428,-1.7672,-0.0947
1732024270.2304,12.6473,-1.7535,-0.0946
1732024270.2396,12.6499,-1.7405,-0.0956
1732024270.2494,12.6502,-1.7283,-0.0981
1732024270.2592,12.6541,-1.7159,-0.0979
1732024270.2686,12.6578,-1.7039,-0.0978
1732024270.2789,12.6618,-1.6908,-0.0976
1732024270.2889,12.6656,-1.6781,-0.0975
1732024270.2992,12.6695,-1.6650,-0.0973
1732024270.3093,12.6732,-1.6521,-0.0973
1732024270.3212,12.6711,-1.6407,-0.1003
1732024270.3398,12.6772,-1.6183,-0.1003
1732024270.3498,12.6805,-1.6055,-0.1002
1732024270.3711,12.6871,-1.5783,-0.1001
1732024270.3793,12.6974,-1.5615,-0.1008
1732024270.3913,12.7281,-1.5267,-0.1035
1732024270.4120,12.7343,-1.4997,-0.1037
1732024270.4224,12.7373,-1.4861,-0.1037
1732024270.4398,12.7439,-1.4624,-0.1035
1732024270.4494,12.7494,-1.4510,-0.1035
1732024270.4592,12.7520,-1.4382,-0.1033
1732024270.4714,12.7553,-1.4224,-0.1032
1732024270.4807,12.7579,-1.4103,-0.1033
1732024270.4995,12.7629,-1.3858,-0.1035
1732024270.5095,12.7706,-1.3683,-0.1035
1732024270.5204,12.7727,-1.3569,-0.1036
1732024270.5393,12.7770,-1.3321,-0.1038
1732024270.5493,12.7791,-1.3190,-0.1039
1732024270.5595,12.7811,-1.3055,-0.1039
1732024270.5796,12.7849,-1.2791,-0.1040
1732024270.5891,12.7822,-1.2683,-0.1048
1732024270.6005,12.7838,-1.2564,-0.1047
1732024270.6089,12.7853,-1.2454,-0.1046
1732024270.6213,12.7874,-1.2291,-0.1045
1732024270.6299,12.7889,-1.2178,-0.1044
1732024270.6398,12.7905,-1.2049,-0.1044
1732024270.6502,12.8073,-1.1768,-0.1054
1732024270.6812,12.8115,-1.1379,-0.1054
1732024270.6896,12.8126,-1.1268,-0.1054
1732024270.7007,12.8139,-1.1119,-0.1053
1732024270.7103,12.8150,-1.0991,-0.1052
1732024270.7196,12.8182,-1.0842,-0.1053
1732024270.7303,12.8190,-1.0728,-0.1053
1732024270.7405,12.8199,-1.0592,-0.1054
1732024270.7496,12.8207,-1.0471,-0.1054
1732024270.7591,12.8215,-1.0345,-0.1055
1732024270.7700,12.8227,-1.0194,-0.1056
1732024270.7805,12.8239,-1.0074,-0.1059
1732024270.8014,12.8251,-0.9798,-0.1059
1732024270.8115,12.8255,-0.9663,-0.1060
1732024270.8206,12.8259,-0.9542,-0.1061
1732024270.8289,12.8262,-0.9432,-0.1062
1732024270.8392,12.8265,-0.9295,-0.1063
1732024270.8492,12.8222,-0.9197,-0.1081
1732024270.8590,12.8225,-0.9098,-0.1082
1732024270.8689,12.8227,-0.8968,-0.1082
1732024270.8795,12.8229,-0.8829,-0.1080
1732024270.8895,12.8230,-0.8696,-0.1078
1732024270.8994,12.8229,-0.8566,-0.1077
1732024270.9089,12.8228,-0.8438,-0.1075
1732024270.9194,12.8221,-0.8309,-0.1075
1732024270.9288,12.8219,-0.8185,-0.1075
1732024270.9389,12.8217,-0.8051,-0.1075
1732024270.9496,12.8214,-0.7910,-0.1076
1732024270.9590,12.8211,-0.7786,-0.1077
1732024270.9699,12.8206,-0.7641,-0.1079
1732024270.9797,12.8193,-0.7491,-0.1080
1732024270.9892,12.8188,-0.7394,-0.1081
1732024270.9995,12.8180,-0.7258,-0.1081
1732024271.0090,12.8172,-0.7133,-0.1080
1732024271.0201,12.8163,-0.6986,-0.1079
1732024271.0304,12.8155,-0.6851,-0.1077
1732024271.0392,12.8147,-0.6731,-0.1076
1732024271.0493,12.8133,-0.6604,-0.1076
1732024271.0588,12.8124,-0.6478,-0.1076
1732024271.0786,12.8103,-0.6215,-0.1079
1732024271.0890,12.8090,-0.6079,-0.1082
1732024271.0992,12.8076,-0.5943,-0.1084
1732024271.1098,12.8078,-0.5739,-0.1086
1732024271.1292,12.8050,-0.5510,-0.1086
1732024271.1391,12.8033,-0.5379,-0.1085
1732024271.1495,12.8015,-0.5242,-0.1083
1732024271.1593,12.7996,-0.5112,-0.1080
1732024271.1696,12.7977,-0.4977,-0.1076
1732024271.1799,12.7957,-0.4842,-0.1073
1732024271.1894,12.7950,-0.4666,-0.1062
1732024271.2004,12.7933,-0.4553,-0.1061
1732024271.2090,12.7915,-0.4440,-0.1061
1732024271.2188,12.7895,-0.4311,-0.1062
1732024271.2289,12.7873,-0.4178,-0.1064
1732024271.2392,12.7850,-0.4042,-0.1065
1732024271.2490,12.7823,-0.3924,-0.1062
1732024271.2590,12.7800,-0.3794,-0.1061
1732024271.2687,12.7778,-0.3669,-0.1060
1732024271.2791,12.7754,-0.3533,-0.1059
1732024271.2889,12.7730,-0.3407,-0.1059
1732024271.2989,12.7706,-0.3277,-0.1058
1732024271.3095,12.7659,-0.3122,-0.1055
1732024271.3195,12.7639,-0.3025,-0.1054
1732024271.3292,12.7613,-0.2900,-0.1053
1732024271.3392,12.7585,-0.2772,-0.1052
1732024271.3491,12.7557,-0.2646,-0.1051
1732024271.3589,12.7529,-0.2521,-0.1051
1732024271.3697,12.7497,-0.2383,-0.1051
1732024271.3803,12.7445,-0.2238,-0.1049
1732024271.3899,12.7422,-0.2140,-0.1049
1732024271.4004,12.7389,-0.2006,-0.1047
1732024271.4097,12.7360,-0.1888,-0.1045
1732024271.4197,12.7328,-0.1761,-0.1041
1732024271.4304,12.7293,-0.1626,-0.1036
1732024271.4395,12.7259,-0.1510,-0.1032
1732024271.4488,12.7207,-0.1416,-0.1020
1732024271.4591,12.7171,-0.1288,-0.1019
1732024271.4693,12.7136,-0.1160,-0.1020
1732024271.4787,12.7102,-0.1040,-0.1021
1732024271.4898,12.7061,-0.0900,-0.1022
1732024271.4987,12.7029,-0.0788,-0.1023
1732024271.5094,12.6971,-0.0625,-0.1021
1732024271.5190,12.6943,-0.0535,-0.1020
1732024271.5322,12.6889,-0.0372,-0.1017
1732024271.5486,12.6820,-0.0168,-0.1012
1732024271.5690,12.6733,0.0086,-0.1006
1732024271.5793,12.6665,0.0242,-0.1004
1732024271.5893,12.6634,0.0334,-0.1003
1732024271.5990,12.6593,0.0454,-0.1001
1732024271.6188,12.6507,0.0702,-0.1002
1732024271.6271,12.6470,0.0806,-0.1002
1732024271.6390,12.6416,0.0955,-0.1003
1732024271.6493,12.6360,0.1079,-0.1002
1732024271.6600,12.6309,0.1212,-0.0999
1732024271.6718,12.6252,0.1359,-0.0995
1732024271.6805,12.6209,0.1466,-0.0993
1732024271.6902,12.6160,0.1585,-0.0990
1732024271.7459,12.5860,0.2267,-0.0988
1732024271.7886,12.5612,0.2778,-0.0974
1732024271.8002,12.5550,0.2915,-0.0970
1732024271.8113,12.5488,0.3050,-0.0966
1732024271.8206,12.5436,0.3164,-0.0965
1732024271.8317,12.5372,0.3298,-0.0965
1732024271.8407,12.5311,0.3410,-0.0967
1732024271.8500,12.5248,0.3494,-0.0972
1732024271.8606,12.5185,0.3622,-0.0971
1732024271.8695,12.5131,0.3728,-0.0970
1732024271.8798,12.5069,0.3849,-0.0968
1732024271.8892,12.5011,0.3960,-0.0965
1732024271.8990,12.4950,0.4075,-0.0963
1732024271.9096,12.4881,0.4200,-0.0961
1732024271.9195,12.4805,0.4281,-0.0968
1732024271.9290,12.4745,0.4392,-0.0966
1732024271.9389,12.4682,0.4508,-0.0964
1732024271.9488,12.4619,0.4625,-0.0962
1732024271.9594,12.4552,0.4749,-0.0959
1732024271.9699,12.4481,0.4870,-0.0955
1732024271.9795,12.4396,0.4931,-0.0947
1732024271.9903,12.4325,0.5056,-0.0945
1732024272.0000,12.4261,0.5169,-0.0944
1732024272.0089,12.4201,0.5272,-0.0942
1732024272.0194,12.4130,0.5394,-0.0940
1732024272.0302,12.4057,0.5518,-0.0937
1732024272.0396,12.3966,0.5706,-0.0946
1732024272.0494,12.3914,0.5791,-0.0945
1732024272.0596,12.3842,0.5906,-0.0944
1732024272.0699,12.3766,0.6023,-0.0943
1732024272.0790,12.3698,0.6126,-0.0942
1732024272.0896,12.3618,0.6244,-0.0941
1732024272.0986,12.3548,0.6344,-0.0938
1732024272.1113,12.3437,0.6477,-0.0941
1732024272.1195,12.3373,0.6568,-0.0938
1732024272.1299,12.3293,0.6683,-0.0934
1732024272.1404,12.3212,0.6800,-0.0930
1732024272.1495,12.3142,0.6901,-0.0928
1732024272.1591,12.3067,0.7009,-0.0927
1732024272.1703,12.2980,0.7134,-0.0927
1732024272.1799,12.2902,0.7245,-0.0928
1732024272.1895,12.2811,0.7354,-0.0937
1732024272.2297,12.2487,0.7798,-0.0931
1732024272.2391,12.2410,0.7900,-0.0928
1732024272.2488,12.2330,0.8005,-0.0924
1732024272.2593,12.2241,0.8117,-0.0919
1732024272.2705,12.2108,0.8259,-0.0916
1732024272.2792,12.2051,0.8329,-0.0914
1732024272.2895,12.1963,0.8439,-0.0912
1732024272.3004,12.1870,0.8555,-0.0908
1732024272.3087,12.1800,0.8643,-0.0906
1732024272.3192,12.1711,0.8754,-0.0904
1732024272.3286,12.1632,0.8854,-0.0903
1732024272.3387,12.1516,0.8996,-0.0897
1732024272.3495,12.1439,0.9092,-0.0895
1732024272.3589,12.1357,0.9192,-0.0892
1732024272.3690,12.1270,0.9297,-0.0890
1732024272.3803,12.1161,0.9345,-0.0881
1732024272.3892,12.1083,0.9436,-0.0878
1732024272.4000,12.0987,0.9547,-0.0875
1732024272.4095,12.0901,0.9645,-0.0872
1732024272.4200,12.0807,0.9751,-0.0868
1732024272.4313,12.0703,0.9866,-0.0866
1732024272.4400,12.0593,0.9988,-0.0853
1732024272.4500,12.0523,1.0065,-0.0852
1732024272.4600,12.0430,1.0166,-0.0849
1732024272.4695,12.0341,1.0261,-0.0847
1732024272.4796,12.0246,1.0363,-0.0843
1732024272.4896,12.0150,1.0463,-0.0839
1732024272.4981,12.0069,1.0547,-0.0836
1732024272.5103,11.9952,1.0668,-0.0832
1732024272.5192,11.9867,1.0756,-0.0829
1732024272.5293,11.9753,1.0866,-0.0828
1732024272.5393,11.9658,1.0955,-0.0828
1732024272.5502,11.9556,1.1060,-0.0825
1732024272.5594,11.9467,1.1151,-0.0823
1732024272.5687,11.9376,1.1243,-0.0821
1732024272.5794,11.9265,1.1379,-0.0804
1732024272.5907,11.9155,1.1487,-0.0802
1732024272.6004,11.9058,1.1582,-0.0801
1732024272.6103,11.8957,1.1677,-0.0800
1732024272.6206,11.8852,1.1775,-0.0798
1732024272.6298,11.8757,1.1862,-0.0796
1732024272.6395,11.8656,1.1954,-0.0793
1732024272.6503,11.8558,1.1753,-0.0769
1732024272.6601,11.8457,1.1843,-0.0765
1732024272.6707,11.8347,1.1941,-0.0759
1732024272.6793,11.8259,1.2020,-0.0755
1732024272.6897,11.8151,1.2116,-0.0750
1732024272.6991,11.8071,1.2485,-0.0788
1732024272.7089,11.7999,1.2743,-0.0812
1732024272.7203,11.7885,1.2846,-0.0811
1732024272.7307,11.7775,1.2946,-0.0810
1732024272.7396,11.7681,1.3030,-0.0808
1732024272.7496,11.7575,1.3124,-0.0805
1732024272.7594,11.7470,1.3215,-0.0802
1732024272.7698,11.7357,1.3310,-0.0798
1732024272.7802,11.7239,1.3424,-0.0802
1732024272.7896,11.7161,1.3488,-0.0799
1732024272.7989,11.7057,1.3571,-0.0796
1732024272.8093,11.6942,1.3664,-0.0792
1732024272.8191,11.6833,1.3752,-0.0788
1732024272.8290,11.6723,1.3841,-0.0785
1732024272.8395,11.6607,1.3936,-0.0782
1732024272.8493,11.6512,1.3926,-0.0785
1732024272.8603,11.6394,1.4021,-0.0783
1732024272.8715,11.6270,1.4119,-0.0781
1732024272.8800,11.6175,1.4194,-0.0779
1732024272.8888,11.6076,1.4270,-0.0777
1732024272.8991,11.5961,1.4358,-0.0773
1732024272.9095,11.5843,1.4447,-0.0768
1732024272.9199,11.5725,1.4536,-0.0763
1732024272.9400,11.5534,1.4633,-0.0763
1732024272.9501,11.5419,1.4717,-0.0759
1732024272.9594,11.5313,1.4793,-0.0756
1732024272.9696,11.5195,1.4876,-0.0753
1732024272.9804,11.5070,1.4965,-0.0750
1732024272.9892,11.4969,1.5036,-0.0748
1732024272.9988,11.4858,1.5115,-0.0745
1732024273.0091,11.4791,1.5126,-0.0749
1732024273.0200,11.4671,1.5209,-0.0747
1732024273.0305,11.4549,1.5294,-0.0743
1732024273.0399,11.4438,1.5370,-0.0739
1732024273.0493,11.4359,1.5386,-0.0751
1732024273.0591,11.4279,1.5432,-0.0752
1732024273.0688,11.4165,1.5508,-0.0749
1732024273.0793,11.4042,1.5590,-0.0747
1732024273.0893,11.3925,1.5668,-0.0747
1732024273.0991,11.3809,1.5745,-0.0746
1732024273.1101,11.3679,1.5829,-0.0746
1732024273.1200,11.3653,1.5788,-0.0741
1732024273.1302,11.3534,1.5862,-0.0739
1732024273.1409,11.3404,1.5941,-0.0735
1732024273.1495,11.3300,1.6004,-0.0732
1732024273.1604,11.3168,1.6083,-0.0727
1732024273.1703,11.3047,1.6154,-0.0722
1732024273.1798,11.2911,1.6234,-0.0721
1732024273.1904,11.2898,1.6201,-0.0721
1732024273.1998,11.2784,1.6268,-0.0717
1732024273.2091,11.2672,1.6334,-0.0713
1732024273.2191,11.2551,1.6404,-0.0712
1732024273.2290,11.2430,1.6474,-0.0711
1732024273.2488,11.2217,1.6595,-0.0711
1732024273.2607,11.2129,1.6636,-0.0711
1732024273.2694,11.2023,1.6695,-0.0710
1732024273.2796,11.1898,1.6763,-0.0707
1732024273.2895,11.1776,1.6828,-0.0704
1732024273.2998,11.1649,1.6895,-0.0700
1732024273.3093,11.1532,1.6956,-0.0695
1732024273.3194,11.1417,1.7003,-0.0686
1732024273.3294,11.1324,1.7046,-0.0681
1732024273.3389,11.1207,1.7106,-0.0678
1732024273.3494,11.1076,1.7171,-0.0675
1732024273.3594,11.0952,1.7234,-0.0673
1732024273.3701,11.0820,1.7301,-0.0673
1732024273.3797,11.0700,1.7361,-0.0673
1732024273.3893,11.0610,1.7396,-0.0670
1732024273.3994,11.0492,1.7453,-0.0668
1732024273.4093,11.0367,1.7512,-0.0665
1732024273.4189,11.0247,1.7568,-0.0661
1732024273.4304,11.0104,1.7634,-0.0656
1732024273.4395,10.9989,1.7687,-0.0653
1732024273.4492,10.9914,1.7710,-0.0650
1732024273.4594,10.9792,1.7765,-0.0647
1732024273.4690,10.9671,1.7819,-0.0644
1732024273.4794,10.9540,1.7877,-0.0640
1732024273.4894,10.9414,1.7932,-0.0637
1732024273.4989,10.9292,1.7985,-0.0635
1732024273.5103,10.9124,1.8182,-0.0622
1732024273.5196,10.9034,1.8227,-0.0620
1732024273.5301,10.8900,1.8283,-0.0619
1732024273.5399,10.8774,1.8335,-0.0616
1732024273.5492,10.8654,1.8384,-0.0612
1732024273.5591,10.8527,1.8434,-0.0607
1732024273.5691,10.8399,1.8485,-0.0602
1732024273.5794,10.8215,1.8622,-0.0598
1732024273.5891,10.8136,1.8673,-0.0583
1732024273.6008,10.7994,1.8728,-0.0581
1732024273.6119,10.7849,1.8783,-0.0580
1732024273.6206,10.7735,1.8825,-0.0581
1732024273.6301,10.7611,1.8871,-0.0581
1732024273.6394,10.7490,1.8914,-0.0582
1732024273.6492,10.7360,1.8960,-0.0582
1732024273.6587,10.7234,1.9003,-0.0580
1732024273.6678,10.7145,1.9051,-0.0560
1732024273.6788,10.7016,1.9094,-0.0556
1732024273.6893,10.6877,1.9140,-0.0552
1732024273.6990,10.6746,1.9183,-0.0547
1732024273.7093,10.6609,1.9228,-0.0542
1732024273.7196,10.6470,1.9273,-0.0539
1732024273.7279,10.6358,1.9309,-0.0537
1732024273.7387,10.6195,1.9360,-0.0536
1732024273.7489,10.6116,1.9396,-0.0523
1732024273.7592,10.5989,1.9434,-0.0524
1732024273.7688,10.5858,1.9472,-0.0525
1732024273.7791,10.5696,1.9523,-0.0522
1732024273.7903,10.5577,1.9557,-0.0520
1732024273.7992,10.5455,1.9591,-0.0518
1732024273.8096,10.5313,1.9630,-0.0515
1732024273.8193,10.5181,1.9666,-0.0510
1732024273.8298,10.5037,1.9706,-0.0504
1732024273.8390,10.4913,1.9741,-0.0499
1732024273.8492,10.4773,1.9781,-0.0494
1732024273.8594,10.4634,1.9820,-0.0492
1732024273.8688,10.4499,1.9856,-0.0486
1732024273.8797,10.4368,1.9892,-0.0480
1732024273.8889,10.4250,1.9924,-0.0481
1732024273.8986,10.4116,1.9959,-0.0480
1732024273.9088,10.3977,1.9995,-0.0478
1732024273.9190,10.3837,2.0029,-0.0475
1732024273.9258,10.3744,2.0051,-0.0473
1732024273.9395,10.3557,2.0095,-0.0468
1732024273.9497,10.3385,2.0256,-0.0460
1732024273.9591,10.3263,2.0284,-0.0457
1732024273.9717,10.3091,2.0324,-0.0451
1732024273.9792,10.2989,2.0347,-0.0449
1732024273.9891,10.2844,2.0399,-0.0441
1732024274.0005,10.2720,2.0438,-0.0436
1732024274.0092,10.2612,2.0461,-0.0434
1732024274.0191,10.2475,2.0491,-0.0433
1732024274.0393,10.2199,2.0549,-0.0430
1732024274.0494,10.2086,2.0549,-0.0442
1732024274.0599,10.2009,2.0535,-0.0451
1732024274.0689,10.1887,2.0560,-0.0448
1732024274.0794,10.1743,2.0590,-0.0446
1732024274.0892,10.1609,2.0616,-0.0444
1732024274.0990,10.1475,2.0641,-0.0443
1732024274.1097,10.1328,2.0668,-0.0443
1732024274.1196,10.1192,2.0692,-0.0442
1732024274.1293,10.1072,2.0719,-0.0435
1732024274.1392,10.0983,2.0745,-0.0422
1732024274.1487,10.0864,2.0765,-0.0422
1732024274.1602,10.0705,2.0790,-0.0421
1732024274.1711,10.0554,2.0812,-0.0420
1732024274.1793,10.0441,2.0827,-0.0418
1732024274.1896,10.0300,2.0846,-0.0416
1732024274.1995,10.0187,2.0871,-0.0401
1732024274.2094,10.0088,2.0892,-0.0388
1732024274.2198,9.9955,2.0910,-0.0386
1732024274.2311,9.9800,2.0931,-0.0385
1732024274.2392,9.9688,2.0946,-0.0385
1732024274.2490,9.9553,2.0963,-0.0385
1732024274.2601,9.9402,2.0982,-0.0386
1732024274.2689,9.9281,2.0982,-0.0376
1732024274.2790,9.9171,2.1000,-0.0363
1732024274.2893,9.9043,2.1013,-0.0364
1732024274.2991,9.8908,2.1026,-0.0362
1732024274.3096,9.8764,2.1039,-0.0360
1732024274.3192,9.8632,2.1051,-0.0356
1732024274.3294,9.8485,2.1069,-0.0343
1732024274.3394,9.8350,2.1090,-0.0322
1732024274.3501,9.8216,2.1101,-0.0318
1732024274.3610,9.8068,2.1114,-0.0316
1732024274.3693,9.7954,2.1123,-0.0317
1732024274.3799,9.7788,2.1137,-0.0319
1732024274.3907,9.7654,2.1163,-0.0295
1732024274.3990,9.7544,2.1170,-0.0296
1732024274.4094,9.7401,2.1178,-0.0295
1732024274.4192,9.7268,2.1184,-0.0292
1732024274.4291,9.7134,2.1189,-0.0288
1732024274.4396,9.6991,2.1194,-0.0283
1732024274.4506,9.6837,2.1200,-0.0279
1732024274.4602,9.6686,2.1239,-0.0254
1732024274.4699,9.6561,2.1244,-0.0252
1732024274.4798,9.6426,2.1249,-0.0249
1732024274.4906,9.6280,2.1255,-0.0247
1732024274.4990,9.6165,2.1259,-0.0247
1732024274.5090,9.6029,2.1263,-0.0246
1732024274.5198,9.5883,2.1266,-0.0245
1732024274.5302,9.5691,2.1333,-0.0230
1732024274.5392,9.5505,2.1437,-0.0206
1732024274.5497,9.5373,2.1439,-0.0205
1732024274.5598,9.5236,2.1441,-0.0202
1732024274.5684,9.5101,2.1448,-0.0195
1732024274.5800,9.4965,2.1452,-0.0190
1732024274.5893,9.4838,2.1451,-0.0186
1732024274.5989,9.4707,2.1450,-0.0183
1732024274.6091,9.4568,2.1446,-0.0181
1732024274.6199,9.4421,2.1442,-0.0179
1732024274.6308,9.4273,2.1436,-0.0177
1732024274.6404,9.4120,2.1430,-0.0176
1732024274.6600,9.3868,2.1425,-0.0164
1732024274.6797,9.3601,2.1410,-0.0161
1732024274.6895,9.3468,2.1401,-0.0157
1732024274.6987,9.3343,2.1394,-0.0153
1732024274.7100,9.3190,2.1385,-0.0147
1732024274.7202,9.3051,2.1377,-0.0143
1732024274.7308,9.2887,2.1362,-0.0133
1732024274.7391,9.2762,2.1347,-0.0121
1732024274.7497,9.2631,2.1340,-0.0119
1732024274.7598,9.2491,2.1331,-0.0118
1732024274.7685,9.2371,2.1322,-0.0117
1732024274.7790,9.2228,2.1311,-0.0117
1732024274.7897,9.2081,2.1299,-0.0117
1732024274.7987,9.1949,2.1278,-0.0111
1732024274.8092,9.1810,2.1256,-0.0105
1732024274.8201,9.1675,2.1241,-0.0102
1732024274.8282,9.1565,2.1229,-0.0097
1732024274.8389,9.1417,2.1213,-0.0090
1732024274.8495,9.1273,2.1178,-0.0068
1732024274.8591,9.1155,2.1163,-0.0063
1732024274.8686,9.1025,2.1147,-0.0059
1732024274.8801,9.0870,2.1127,-0.0056
1732024274.8897,9.0739,2.1110,-0.0056
1732024274.8995,9.0605,2.1093,-0.0058
1732024274.9100,9.0358,2.1176,-0.0058
1732024274.9194,9.0207,2.1229,-0.0053
1732024274.9299,9.0076,2.1211,-0.0053
1732024274.9392,8.9949,2.1192,-0.0051
1732024274.9492,8.9812,2.1171,-0.0047
1732024274.9612,8.9650,2.1146,-0.0041
1732024274.9702,8.9527,2.1127,-0.0038
1732024274.9801,8.9375,2.1125,-0.0026
1732024274.9895,8.9280,2.1121,-0.0021
1732024275.0089,8.9016,2.1079,-0.0018
1732024275.0191,8.8878,2.1056,-0.0018
1732024275.0288,8.8747,2.1034,-0.0018
1732024275.0389,8.8610,2.1009,-0.0016
1732024275.0491,8.8474,2.0984,-0.0015
1732024275.0594,8.8336,2.0957,-0.0012
1732024275.0689,8.8156,2.0983,-0.0004
1732024275.0797,8.7978,2.1078,0.0016
1732024275.0892,8.7863,2.1055,0.0018
1732024275.0989,8.7732,2.1028,0.0021
1732024275.1094,8.7592,2.0998,0.0023
1732024275.1193,8.7481,2.0984,0.0035
1732024275.1296,8.7357,2.0957,0.0035
1732024275.1401,8.7217,2.0926,0.0035
1732024275.1493,8.7094,2.0897,0.0034
1732024275.1592,8.6962,2.0865,0.0033
1732024275.1720,8.6793,2.0823,0.0034
1732024275.1789,8.6700,2.0799,0.0036
1732024275.1890,8.6549,2.0763,0.0041
1732024275.1992,8.6453,2.0738,0.0054
1732024275.2089,8.6339,2.0708,0.0057
1732024275.2197,8.6194,2.0671,0.0060
1732024275.2315,8.6038,2.0632,0.0062
1732024275.2389,8.5939,2.0606,0.0062
1732024275.2496,8.5782,2.0558,0.0067
1732024275.2591,8.5693,2.0527,0.0072
1732024275.2790,8.5432,2.0451,0.0072
1732024275.2889,8.5302,2.0412,0.0073
1732024275.2996,8.5161,2.0368,0.0074
1732024275.3099,8.5014,2.0319,0.0079
1732024275.3193,8.4912,2.0268,0.0088
1732024275.3300,8.4786,2.0228,0.0092
1732024275.3397,8.4660,2.0187,0.0095
1732024275.3486,8.4546,2.0149,0.0098
1732024275.3589,8.4414,2.0105,0.0101
1732024275.3692,8.4281,2.0060,0.0102
1732024275.3789,8.4140,2.0001,0.0105
1732024275.3893,8.4051,1.9951,0.0108
1732024275.3995,8.3919,1.9906,0.0107
1732024275.4094,8.3792,1.9863,0.0106
1732024275.4195,8.3662,1.9818,0.0106
1732024275.4291,8.3538,1.9774,0.0108
1732024275.4402,8.3397,1.9723,0.0111
1732024275.4491,8.3273,1.9653,0.0140
1732024275.4593,8.3161,1.9609,0.0144
1732024275.4696,8.3031,1.9557,0.0148
1732024275.4798,8.2902,1.9506,0.0151
1732024275.4896,8.2779,1.9456,0.0153
1732024275.4992,8.2659,1.9408,0.0154
1732024275.5094,8.2531,1.9356,0.0154
1732024275.5190,8.2410,1.9307,0.0153
1732024275.5290,8.2284,1.9256,0.0152
1732024275.5391,8.2075,1.9213,0.0162
1732024275.5496,8.1979,1.9152,0.0172
1732024275.5609,8.1837,1.9091,0.0174
1732024275.5698,8.1727,1.9044,0.0177
1732024275.5917,8.1460,1.8909,0.0195
1732024275.5991,8.1369,1.8867,0.0198
1732024275.6095,8.1241,1.8809,0.0201
1732024275.6194,8.1118,1.8751,0.0202
1732024275.6289,8.1002,1.8697,0.0201
1732024275.6391,8.0876,1.8637,0.0199
1732024275.6487,8.0745,1.8566,0.0200
1732024275.6602,8.0622,1.8506,0.0197
1732024275.6693,8.0511,1.8450,0.0195
1732024275.6805,8.0376,1.8380,0.0194
1732024275.6901,8.0261,1.8319,0.0197
1732024275.6991,8.0154,1.8262,0.0201
1732024275.7094,8.0032,1.8196,0.0207
1732024275.7201,7.9851,1.8139,0.0231
1732024275.7289,7.9773,1.8099,0.0233
1732024275.7391,7.9652,1.8034,0.0236
1732024275.7493,7.9531,1.7969,0.0236
1732024275.7586,7.9419,1.7909,0.0234
1732024275.7694,7.9290,1.7838,0.0229
1732024275.7791,7.9154,1.7764,0.0224
1732024275.7892,7.9063,1.7715,0.0221
1732024275.7991,7.8947,1.7648,0.0220
1732024275.8088,7.8832,1.7581,0.0221
1732024275.8192,7.8710,1.7509,0.0224
1732024275.8290,7.8597,1.7442,0.0229
1732024275.8392,7.8470,1.7366,0.0235
1732024275.8499,7.8343,1.7302,0.0238
1732024275.8593,7.8251,1.7247,0.0241
1732024275.8686,7.8142,1.7183,0.0243
1732024275.8793,7.8018,1.7109,0.0243
1732024275.8889,7.7906,1.7041,0.0242
1732024275.8988,7.7792,1.6971,0.0240
1732024275.9093,7.7667,1.6888,0.0234
1732024275.9190,7.7574,1.6818,0.0228
1732024275.9288,7.7462,1.6745,0.0228
1732024275.9390,7.7348,1.6670,0.0230
1732024275.9491,7.7235,1.6595,0.0233
1732024275.9593,7.7121,1.6519,0.0237
1732024275.9700,7.7001,1.6440,0.0241
1732024275.9792,7.6888,1.6373,0.0241
1732024275.9929,7.6735,1.6288,0.0237
1732024276.0015,7.6638,1.6224,0.0237
1732024276.0094,7.6551,1.6165,0.0235
1732024276.0306,7.6317,1.6005,0.0230
1732024276.0392,7.6224,1.5940,0.0227
1732024276.0490,7.6117,1.5865,0.0226
1732024276.0594,7.6006,1.5786,0.0225
1732024276.0687,7.5905,1.5712,0.0225
1732024276.0815,7.5784,1.5620,0.0226
1732024276.0893,7.5701,1.5558,0.0226
1732024276.1002,7.5585,1.5472,0.0227
1732024276.1120,7.5441,1.5372,0.0228
1732024276.1199,7.5380,1.5325,0.0229
1732024276.1298,7.5278,1.5246,0.0231
1732024276.1400,7.5173,1.5164,0.0231
1732024276.1498,7.5072,1.5085,0.0229
1732024276.1601,7.4966,1.5000,0.0226
1732024276.1699,7.4865,1.4920,0.0221
1732024276.1798,7.4762,1.4839,0.0216
1732024276.1895,7.4662,1.4759,0.0213
1732024276.1996,7.4545,1.4670,0.0214
1732024276.2091,7.4461,1.4605,0.0216
1732024276.2194,7.4356,1.4520,0.0218
1732024276.2292,7.4255,1.4438,0.0221
1732024276.2390,7.4151,1.4354,0.0224
1732024276.2494,7.4040,1.4267,0.0229
1732024276.2598,7.3947,1.4191,0.0227
1732024276.2690,7.3853,1.4113,0.0224
1732024276.2900,7.3641,1.3933,0.0215
1732024276.3013,7.3529,1.3836,0.0211
1732024276.3096,7.3447,1.3763,0.0209
1732024276.3201,7.3344,1.3670,0.0209
1732024276.3296,7.3253,1.3585,0.0210
1732024276.3396,7.3152,1.3490,0.0213
1732024276.3510,7.3046,1.3390,0.0225
1732024276.3620,7.2949,1.3297,0.0227
1732024276.3688,7.2886,1.3236,0.0228
1732024276.3798,7.2782,1.3137,0.0229
1732024276.3891,7.2694,1.3053,0.0227
1732024276.4015,7.2525,1.2935,0.0228
1732024276.4093,7.2459,1.2880,0.0226
1732024276.4192,7.2364,1.2792,0.0222
1732024276.4298,7.2263,1.2696,0.0220
1732024276.4391,7.2176,1.2611,0.0220
1732024276.4494,7.2074,1.2515,0.0235
1732024276.4593,7.1988,1.2435,0.0237
1732024276.4703,7.1889,1.2334,0.0242
1732024276.4793,7.1808,1.2251,0.0245
1732024276.4889,7.1721,1.2162,0.0248
1732024276.5010,7.1612,1.2050,0.0249
1732024276.5089,7.1540,1.1976,0.0248
1732024276.5196,7.1443,1.1876,0.0245
1732024276.5280,7.1368,1.1799,0.0242
1732024276.5408,7.1251,1.1668,0.0245
1732024276.5500,7.1183,1.1589,0.0250
1732024276.5692,7.1014,1.1408,0.0257
1732024276.5793,7.0927,1.1312,0.0262
1732024276.5894,7.0805,1.1202,0.0267
1732024276.5998,7.0715,1.1124,0.0275
1732024276.6103,7.0625,1.1023,0.0277
1732024276.6207,7.0535,1.0922,0.0278
1732024276.6292,7.0462,1.0841,0.0276
1732024276.6492,7.0282,1.0646,0.0273
1732024276.6593,7.0176,1.0555,0.0277
1732024276.6693,7.0090,1.0458,0.0276
1732024276.6795,7.0002,1.0358,0.0276
1732024276.6898,6.9915,1.0256,0.0277
1732024276.6977,6.9848,1.0177,0.0279
1732024276.7090,6.9752,1.0063,0.0283
1732024276.7195,6.9656,0.9955,0.0286
1732024276.7290,6.9546,0.9853,0.0285
1732024276.7391,6.9461,0.9754,0.0289
1732024276.7492,6.9375,0.9655,0.0291
1732024276.7600,6.9284,0.9547,0.0290
1732024276.7704,6.9196,0.9442,0.0288
1732024276.7800,6.9116,0.9345,0.0285
1732024276.7893,6.9039,0.9250,0.0283
1732024276.8025,6.8930,0.9112,0.0282
1732024276.8103,6.8799,0.9006,0.0271
1732024276.8197,6.8733,0.8921,0.0274
1732024276.8320,6.8633,0.8793,0.0277
1732024276.8392,6.8574,0.8717,0.0278
1732024276.8499,6.8378,0.8601,0.0251
1732024276.8600,6.8309,0.8514,0.0249
1732024276.8815,6.8129,0.8292,0.0246
1732024276.8920,6.8041,0.8183,0.0245
1732024276.9010,6.7966,0.8090,0.0243
1732024276.9091,6.7898,0.8004,0.0242
1732024276.9191,6.7795,0.7887,0.0229
1732024276.9294,6.7725,0.7798,0.0229
1732024276.9394,6.7643,0.7693,0.0230
1732024276.9497,6.7559,0.7585,0.0231
1732024276.9598,6.7476,0.7479,0.0231
1732024276.9691,6.7400,0.7381,0.0230
1732024276.9797,6.7313,0.7269,0.0230
1732024276.9905,6.7225,0.7154,0.0228
1732024276.9992,6.7133,0.7057,0.0221
1732024277.0104,6.7038,0.6954,0.0216
1732024277.0201,6.6961,0.6852,0.0217
1732024277.0290,6.6888,0.6757,0.0219
1732024277.0397,6.6799,0.6643,0.0222
1732024277.0489,6.6701,0.6545,0.0220
1732024277.0593,6.6632,0.6455,0.0220
1732024277.0698,6.6547,0.6344,0.0218
1732024277.0789,6.6474,0.6248,0.0217
1732024277.0894,6.6390,0.6137,0.0214
1732024277.0990,6.6314,0.6035,0.0213
1732024277.1089,6.6222,0.5910,0.0211
1732024277.1190,6.6141,0.5826,0.0200
1732024277.1321,6.6040,0.5685,0.0199
1732024277.1395,6.5983,0.5606,0.0199
1732024277.1509,6.5895,0.5482,0.0198
1732024277.1795,6.5657,0.5154,0.0192
1732024277.1897,6.5570,0.5073,0.0185
1732024277.1991,6.5496,0.4972,0.0186
1732024277.2089,6.5418,0.4867,0.0187
1732024277.2199,6.5332,0.4750,0.0188
1732024277.2295,6.5256,0.4647,0.0188
1732024277.2399,6.5174,0.4534,0.0186
1732024277.2496,6.5098,0.4429,0.0185
1732024277.2592,6.5024,0.4324,0.0184
1732024277.2706,6.4932,0.4195,0.0179
1732024277.2794,6.4836,0.4091,0.0167
1732024277.2893,6.4774,0.4001,0.0166
1732024277.3019,6.4678,0.3862,0.0166
1732024277.3091,6.4623,0.3784,0.0167
1732024277.3191,6.4439,0.3761,0.0107
1732024277.3301,6.4366,0.3662,0.0109
1732024277.3393,6.4294,0.3563,0.0110
1732024277.3504,6.4207,0.3444,0.0111
1732024277.3592,6.4137,0.3349,0.0111
1732024277.3701,6.4042,0.3226,0.0112
1732024277.3803,6.3900,0.3079,0.0119
1732024277.3902,6.3834,0.2986,0.0118
1732024277.3995,6.3762,0.2886,0.0116
1732024277.4090,6.3687,0.2783,0.0114
1732024277.4191,6.3608,0.2673,0.0112
1732024277.4283,6.3536,0.2573,0.0111
1732024277.4387,6.3455,0.2459,0.0112
1732024277.4490,6.3348,0.2311,0.0111
1732024277.4603,6.3275,0.2206,0.0114
1732024277.4702,6.3199,0.2098,0.0118
1732024277.4801,6.3124,0.1990,0.0122
1732024277.4907,6.3044,0.1874,0.0124
1732024277.4994,6.2977,0.1778,0.0125
1732024277.5091,6.2903,0.1673,0.0125
1732024277.5206,6.2815,0.1548,0.0124
1732024277.5303,6.2740,0.1444,0.0122
1732024277.5388,6.2630,0.1309,0.0114
1732024277.5492,6.2559,0.1212,0.0111
1732024277.5595,6.2480,0.1100,0.0110
1732024277.5687,6.2411,0.1000,0.0110
1732024277.5790,6.2334,0.0887,0.0112
1732024277.5891,6.2259,0.0775,0.0114
1732024277.5987,6.2189,0.0669,0.0116
1732024277.6109,6.2069,0.0507,0.0118
1732024277.6208,6.1986,0.0394,0.0111
1732024277.6325,6.1898,0.0264,0.0111
1732024277.6401,6.1840,0.0181,0.0110
1732024277.6514,6.1755,0.0057,0.0110
1732024277.6601,6.1689,-0.0037,0.0111
1732024277.6813,6.1497,-0.0302,0.0113
1732024277.6900,6.1418,-0.0400,0.0106
1732024277.6956,6.1376,-0.0461,0.0107
1732024277.7106,6.1259,-0.0632,0.0106
1732024277.7215,6.1129,-0.0785,0.0099
1732024277.7284,6.1086,-0.0849,0.0100
1732024277.7419,6.0985,-0.1000,0.0102
1732024277.7469,6.0947,-0.1057,0.0103
1732024277.7606,6.0845,-0.1208,0.0107
1732024277.7694,6.0780,-0.1305,0.0111
1732024277.7794,6.0703,-0.1416,0.0114
1732024277.7896,6.0594,-0.1544,0.0112
1732024277.7979,6.0530,-0.1635,0.0113
1732024277.8090,6.0444,-0.1756,0.0113
1732024277.8196,6.0362,-0.1872,0.0113
1732024277.8298,6.0283,-0.1984,0.0113
1732024277.8400,6.0199,-0.2095,0.0110
1732024277.8500,6.0054,-0.2175,0.0080
1732024277.8595,5.9943,-0.2302,0.0077
1732024277.8686,5.9875,-0.2402,0.0077
1732024277.8791,5.9796,-0.2519,0.0078
1732024277.8903,5.9710,-0.2644,0.0079
1732024277.8980,5.9651,-0.2729,0.0080
1732024277.9100,5.9557,-0.2864,0.0083
1732024277.9194,5.9432,-0.3008,0.0082
1732024277.9318,5.9348,-0.3125,0.0085
1732024277.9398,5.9286,-0.3214,0.0088
1732024277.9491,5.9214,-0.3316,0.0090
1732024277.9594,5.9133,-0.3430,0.0092
1732024277.9696,5.9053,-0.3542,0.0092
1732024277.9791,5.8976,-0.3648,0.0091
1732024277.9905,5.8880,-0.3780,0.0089
1732024278.0095,5.8682,-0.4022,0.0083
1732024278.0201,5.8611,-0.4120,0.0083
1732024278.0312,5.8525,-0.4243,0.0085
1732024278.0395,5.8461,-0.4336,0.0087
1732024278.0493,5.8372,-0.4464,0.0089
1732024278.0597,5.8251,-0.4585,0.0086
1732024278.0691,5.8177,-0.4690,0.0086
1732024278.0796,5.8094,-0.4807,0.0087
1732024278.0892,5.8017,-0.4913,0.0087
1732024278.0998,5.7931,-0.5031,0.0086
1732024278.1101,5.7830,-0.5167,0.0084
1732024278.1199,5.7722,-0.5270,0.0074
1732024278.1294,5.7647,-0.5376,0.0072
1732024278.1397,5.7564,-0.5492,0.0070
1732024278.1501,5.7482,-0.5608,0.0067
1732024278.1594,5.7409,-0.5711,0.0065
1732024278.1701,5.7324,-0.5831,0.0064
1732024278.1791,5.7241,-0.5949,0.0065
1732024278.1892,5.7103,-0.6086,0.0057
1732024278.1995,5.7035,-0.6181,0.0058
1732024278.2088,5.6960,-0.6284,0.0059
1732024278.2187,5.6879,-0.6393,0.0060
1732024278.2293,5.6793,-0.6508,0.0060
1732024278.2391,5.6711,-0.6615,0.0058
1732024278.2493,5.6502,-0.6783,0.0070
1732024278.2597,5.6415,-0.6883,0.0069
1732024278.2713,5.6317,-0.7011,0.0066
1732024278.2801,5.6243,-0.7108,0.0063
1732024278.2909,5.6153,-0.7228,0.0062
1732024278.2989,5.6088,-0.7316,0.0062
1732024278.3093,5.6003,-0.7432,0.0064
1732024278.3191,5.5863,-0.7569,0.0068
1732024278.3299,5.5737,-0.7717,0.0058
1732024278.3390,5.5671,-0.7807,0.0059
1732024278.3492,5.5587,-0.7918,0.0058
1732024278.3604,5.5491,-0.8043,0.0057
1732024278.3690,5.5418,-0.8139,0.0056
1732024278.3794,5.5329,-0.8253,0.0055
1732024278.3993,5.5133,-0.8482,0.0051
1732024278.4093,5.5029,-0.8588,0.0046
1732024278.4191,5.4946,-0.8691,0.0047
1732024278.4301,5.4849,-0.8812,0.0046
1732024278.4391,5.4772,-0.8911,0.0046
1732024278.4491,5.4685,-0.9021,0.0045
1732024278.4594,5.4597,-0.9134,0.0045
1732024278.4690,5.4514,-0.9241,0.0044
1732024278.4790,5.4390,-0.9375,0.0043
1732024278.4887,5.4289,-0.9478,0.0037
1732024278.5017,5.4183,-0.9616,0.0034
1732024278.5088,5.4122,-0.9694,0.0033
1732024278.5191,5.4007,-0.9821,0.0028
1732024278.5289,5.3921,-0.9916,0.0023
1732024278.5388,5.3838,-1.0018,0.0023
1732024278.5497,5.3742,-1.0134,0.0021
1732024278.5589,5.3659,-1.0232,0.0020
1732024278.5692,5.3567,-1.0340,0.0018
1732024278.5790,5.3479,-1.0443,0.0015
1732024278.5887,5.3345,-1.0561,0.0010
1732024278.6014,5.3237,-1.0687,0.0007
1732024278.6125,5.3139,-1.0805,0.0005
1732024278.6291,5.2993,-1.0980,0.0004
1732024278.6931,5.2376,-1.1652,-0.0003
1732024278.7067,5.2248,-1.1794,-0.0006
1732024278.7188,5.2102,-1.1927,-0.0011
1732024278.7293,5.2011,-1.2028,-0.0014
1732024278.7391,5.1921,-1.2127,-0.0016
1732024278.7495,5.1825,-1.2233,-0.0017
1732024278.7591,5.1736,-1.2329,-0.0017
1732024278.7689,5.1646,-1.2427,-0.0016
1732024278.7813,5.1480,-1.2602,0.0003
1732024278.7899,5.1394,-1.2671,-0.0002
1732024278.7996,5.1305,-1.2767,-0.0003
1732024278.8099,5.1210,-1.2869,-0.0005
1732024278.8187,5.1128,-1.2957,-0.0007
1732024278.8291,5.1030,-1.3060,-0.0011
1732024278.8384,5.0941,-1.3153,-0.0014
1732024278.8491,5.0841,-1.3258,-0.0017
1732024278.8605,5.0682,-1.3399,-0.0021
1732024278.8685,5.0601,-1.3476,-0.0022
1732024278.8793,5.0516,-1.3565,-0.0021
1732024278.8899,5.0417,-1.3673,-0.0020
1732024278.8992,5.0332,-1.3768,-0.0020
1732024278.9092,5.0228,-1.3884,-0.0021
1732024278.9190,5.0094,-1.3999,-0.0024
1732024278.9289,5.0015,-1.4079,-0.0028
1732024278.9406,4.9904,-1.4198,-0.0031
1732024278.9501,4.9813,-1.4294,-0.0034
1732024278.9598,4.9720,-1.4391,-0.0036
1732024278.9698,4.9623,-1.4491,-0.0038
1732024278.9796,4.9527,-1.4589,-0.0041
1732024278.9893,4.9384,-1.4703,-0.0047
1732024278.9992,4.9292,-1.4796,-0.0048
1732024279.0097,4.9188,-1.4902,-0.0050
1732024279.0197,4.9090,-1.5001,-0.0052
1732024279.0408,4.8881,-1.5211,-0.0056
1732024279.0511,4.8712,-1.5350,-0.0057
1732024279.0585,4.8656,-1.5406,-0.0058
1732024279.0687,4.8555,-1.5509,-0.0058
1732024279.0797,4.8447,-1.5618,-0.0058
1732024279.0897,4.8348,-1.5717,-0.0058
1732024279.0992,4.8254,-1.5810,-0.0057
1732024279.1094,4.8152,-1.5910,-0.0056
1732024279.1194,4.8008,-1.6033,-0.0054
1732024279.1294,4.7911,-1.6117,-0.0054
1732024279.1402,4.7804,-1.6223,-0.0055
1732024279.1502,4.7706,-1.6321,-0.0057
1732024279.1597,4.7613,-1.6413,-0.0058
1732024279.1718,4.7494,-1.6531,-0.0060
1732024279.1787,4.7426,-1.6599,-0.0061
1732024279.1890,4.7268,-1.6726,-0.0064
1732024279.1991,4.7177,-1.6816,-0.0064
1732024279.2091,4.7079,-1.6912,-0.0064
1732024279.2194,4.6977,-1.7011,-0.0062
1732024279.2291,4.6882,-1.7102,-0.0059
1732024279.2389,4.6784,-1.7195,-0.0055
1732024279.2495,4.6679,-1.7294,-0.0051
1732024279.2594,4.6580,-1.7387,-0.0049
1732024279.2694,4.6480,-1.7479,-0.0048
1732024279.2796,4.6312,-1.7621,-0.0049
1732024279.2891,4.6224,-1.7703,-0.0050
1732024279.2994,4.6120,-1.7799,-0.0052
1732024279.3096,4.6007,-1.7904,-0.0054
1732024279.3192,4.5832,-1.8043,-0.0057
1732024279.3288,4.5751,-1.8117,-0.0059
1732024279.3397,4.5643,-1.8221,-0.0059
1732024279.3495,4.5547,-1.8316,-0.0058
1732024279.3589,4.5454,-1.8407,-0.0057
1732024279.3687,4.5358,-1.8502,-0.0055
1732024279.3789,4.5258,-1.8600,-0.0053
1732024279.3888,4.5159,-1.8695,-0.0052
1732024279.3993,4.5055,-1.8795,-0.0051
1732024279.4088,4.4917,-1.8914,-0.0055
1732024279.4191,4.4789,-1.9016,-0.0057
1732024279.4288,4.4691,-1.9108,-0.0061
1732024279.4390,4.4586,-1.9203,-0.0064
1732024279.4489,4.4485,-1.9296,-0.0067
1732024279.4599,4.4371,-1.9399,-0.0069
1732024279.4689,4.4279,-1.9482,-0.0071
1732024279.4789,4.4075,-1.9629,-0.0066
1732024279.4914,4.3957,-1.9734,-0.0067
1732024279.5021,4.3844,-1.9833,-0.0066
1732024279.5092,4.3748,-1.9919,-0.0064
1732024279.5190,4.3559,-2.0056,-0.0051
1732024279.5285,4.3470,-2.0133,-0.0051
1732024279.5391,4.3359,-2.0229,-0.0051
1732024279.5490,4.3256,-2.0320,-0.0051
1732024279.5597,4.3144,-2.0417,-0.0053
1732024279.5695,4.3042,-2.0506,-0.0055
1732024279.5790,4.2943,-2.0594,-0.0058
1732024279.5902,4.2753,-2.0747,-0.0056
1732024279.6092,4.2565,-2.0914,-0.0058
1732024279.6295,4.2356,-2.1098,-0.0058
1732024279.6393,4.2255,-2.1186,-0.0057
1732024279.6494,4.2116,-2.1300,-0.0054
1732024279.6603,4.1966,-2.1419,-0.0049
1732024279.6692,4.1873,-2.1497,-0.0048
1732024279.6791,4.1768,-2.1584,-0.0048
1732024279.6895,4.1658,-2.1673,-0.0048
1732024279.7003,4.1543,-2.1765,-0.0048
1732024279.7097,4.1444,-2.1845,-0.0048
1732024279.7195,4.1205,-2.2031,-0.0054
1732024279.7300,4.1107,-2.2111,-0.0055
1732024279.7397,4.1004,-2.2196,-0.0056
1732024279.7499,4.0898,-2.2285,-0.0058
1732024279.7597,4.0795,-2.2370,-0.0059
1732024279.7704,4.0684,-2.2464,-0.0061
1732024279.7793,4.0591,-2.2542,-0.0063
1732024279.7888,4.0491,-2.2626,-0.0063
1732024279.7991,4.0366,-2.2722,-0.0060
1732024279.8104,4.0214,-2.2825,-0.0053
1732024279.8191,4.0124,-2.2900,-0.0051
1732024279.8308,4.0001,-2.3001,-0.0050
1732024279.8392,3.9912,-2.3075,-0.0050
1732024279.8492,3.9806,-2.3161,-0.0052
1732024279.8599,3.9693,-2.3252,-0.0056
1732024279.8687,3.9586,-2.3336,-0.0057
1732024279.8789,3.9402,-2.3467,-0.0052
1732024279.8895,3.9305,-2.3545,-0.0053
1732024279.9007,3.9186,-2.3642,-0.0053
1732024279.9092,3.9074,-2.3724,-0.0053
1732024279.9204,3.8906,-2.3838,-0.0051
1732024279.9305,3.8798,-2.3925,-0.0049
1732024279.9398,3.8698,-2.4005,-0.0047
1732024279.9497,3.8592,-2.4089,-0.0045
1732024279.9596,3.8484,-2.4172,-0.0045
1732024279.9704,3.8366,-2.4263,-0.0045
1732024279.9789,3.8268,-2.4338,-0.0046
1732024279.9889,3.8078,-2.4458,-0.0056
1732024280.0029,3.7939,-2.4563,-0.0057
1732024280.0095,3.7867,-2.4618,-0.0058
1732024280.0192,3.7759,-2.4701,-0.0058
1732024280.0292,3.7649,-2.4785,-0.0058
1732024280.0395,3.7535,-2.4872,-0.0057
1732024280.0491,3.7192,-2.5139,-0.0016
1732024280.0590,3.7024,-2.5242,-0.0023
1732024280.0703,3.6899,-2.5341,-0.0022
1732024280.0790,3.6802,-2.5418,-0.0022
1732024280.0896,3.6686,-2.5510,-0.0021
1732024280.1016,3.6553,-2.5614,-0.0020
1732024280.1098,3.6457,-2.5689,-0.0019
1732024280.1231,3.6259,-2.5818,-0.0019
1732024280.1303,3.6178,-2.5880,-0.0018
1732024280.1393,3.6077,-2.5957,-0.0017
1732024280.1490,3.5968,-2.6039,-0.0017
1732024280.1596,3.5850,-2.6129,-0.0017
1732024280.1700,3.5734,-2.6219,-0.0017
1732024280.1791,3.5630,-2.6299,-0.0016
1732024280.1896,3.5437,-2.6419,-0.0012
1732024280.1992,3.5346,-2.6491,-0.0011
1732024280.2095,3.5233,-2.6581,-0.0012
1732024280.2194,3.5126,-2.6667,-0.0015
1732024280.2302,3.5009,-2.6761,-0.0018
1732024280.2393,3.4911,-2.6840,-0.0021
1732024280.2498,3.4772,-2.6942,-0.0021
1732024280.2590,3.4639,-2.7028,-0.0018
1732024280.2690,3.4530,-2.7115,-0.0015
1732024280.2796,3.4415,-2.7206,-0.0012
1732024280.2892,3.4310,-2.7290,-0.0010
1732024280.2992,3.4200,-2.7375,-0.0008
1732024280.3093,3.4089,-2.7461,-0.0009
1732024280.3191,3.3988,-2.7545,-0.0010
1732024280.3293,3.3927,-2.7620,-0.0009
1732024280.3392,3.3818,-2.7705,-0.0012
1732024280.3498,3.3701,-2.7797,-0.0016
1732024280.3597,3.3593,-2.7883,-0.0017
1732024280.3719,3.3460,-2.7988,-0.0016
1732024280.3800,3.3371,-2.8059,-0.0016
1732024280.3889,3.3272,-2.8137,-0.0014
1732024280.3989,3.3154,-2.8225,-0.0012
1732024280.4092,3.2921,-2.8332,0.0007
1732024280.4192,3.2780,-2.8412,0.0014
1732024280.4294,3.2665,-2.8500,0.0012
1732024280.4401,3.2544,-2.8593,0.0009
1732024280.4494,3.2439,-2.8673,0.0007
1732024280.4602,3.2317,-2.8766,0.0005
1732024280.4702,3.2196,-2.8858,0.0003
1732024280.4799,3.2094,-2.8936,0.0002
1732024280.4900,3.1927,-2.9042,0.0009
1732024280.4991,3.1837,-2.9111,0.0009
1732024280.5095,3.1714,-2.9203,0.0011
1732024280.5202,3.1587,-2.9293,0.0021
1732024280.5302,3.1476,-2.9379,0.0022
1732024280.5393,3.1373,-2.9459,0.0022
1732024280.5493,3.1261,-2.9546,0.0022
1732024280.5597,3.1146,-2.9635,0.0023
1732024280.5707,3.1023,-2.9731,0.0024
1732024280.5785,3.0937,-2.9797,0.0025
1732024280.5895,3.0819,-2.9877,0.0049
1732024280.6009,3.0707,-2.9962,0.0050
1732024280.6100,3.0604,-3.0038,0.0051
1732024280.6200,3.0490,-3.0122,0.0051
1732024280.6293,3.0385,-3.0199,0.0052
1732024280.6405,3.0258,-3.0292,0.0053
1732024280.6496,3.0156,-3.0367,0.0055
1732024280.6590,3.0050,-3.0447,0.0056
1732024280.6792,2.9807,-3.0630,0.0055
1732024280.6892,2.9713,-3.0695,0.0060
1732024280.7001,2.9593,-3.0787,0.0058
1732024280.7097,2.9487,-3.0869,0.0057
1732024280.7199,2.9371,-3.0958,0.0056
1732024280.7303,2.9244,-3.1049,0.0066
1732024280.7403,2.9146,-3.1124,0.0066
1732024280.7492,2.9049,-3.1199,0.0067
1732024280.7590,2.8940,-3.1283,0.0068
1732024280.7713,2.8805,-3.1386,0.0068
1732024280.7816,2.8660,-3.1487,0.0074
1732024280.7906,2.8569,-3.1548,0.0079
1732024280.7993,2.8473,-3.1620,0.0078
1732024280.8092,2.8363,-3.1702,0.0079
1732024280.8196,2.8248,-3.1788,0.0080
1732024280.8289,2.8144,-3.1864,0.0082
1732024280.8396,2.8025,-3.1953,0.0083
1732024280.8491,2.7919,-3.2031,0.0085
1732024280.8594,2.7804,-3.2117,0.0086
1732024280.8691,2.7694,-3.2199,0.0087
1732024280.8792,2.7531,-3.2299,0.0099
1732024280.8892,2.7437,-3.2369,0.0099
1732024280.8994,2.7322,-3.2454,0.0098
1732024280.9114,2.7188,-3.2552,0.0098
1732024280.9190,2.7100,-3.2616,0.0098
1732024280.9297,2.6921,-3.2731,0.0115
1732024280.9392,2.6831,-3.2797,0.0116
1732024280.9488,2.6723,-3.2877,0.0119
1732024280.9596,2.6603,-3.2966,0.0123
1732024280.9707,2.6479,-3.3059,0.0126
1732024280.9808,2.6362,-3.3174,0.0129
1732024280.9993,2.6196,-3.3336,0.0131
1732024281.0088,2.6089,-3.3416,0.0131
1732024281.0189,2.5975,-3.3500,0.0132
1732024281.0288,2.5863,-3.3583,0.0133
1732024281.0400,2.5728,-3.3680,0.0135
1732024281.0498,2.5613,-3.3756,0.0139
1732024281.0610,2.5486,-3.3849,0.0141
1732024281.0703,2.5379,-3.3926,0.0142
1732024281.0794,2.5276,-3.4000,0.0143
1732024281.0890,2.5166,-3.4080,0.0144
1732024281.0992,2.5049,-3.4164,0.0144
1732024281.1091,2.4935,-3.4247,0.0145
1732024281.1200,2.4811,-3.4338,0.0147
1732024281.1309,2.4687,-3.4429,0.0149
1732024281.2145,2.3700,-3.5120,0.0174
1732024281.2225,2.3610,-3.5188,0.0176
1732024281.2279,2.3550,-3.5233,0.0177
1732024281.2404,2.3410,-3.5339,0.0179
1732024281.2494,2.3308,-3.5416,0.0181
1732024281.2601,2.3187,-3.5505,0.0183
1732024281.2710,2.3046,-3.5601,0.0188
1732024281.2791,2.2948,-3.5662,0.0192
1732024281.2891,2.2833,-3.5744,0.0195
1732024281.2994,2.2715,-3.5828,0.0197
1732024281.3103,2.2582,-3.5920,0.0199
1732024281.3195,2.2433,-3.6005,0.0198
1732024281.3308,2.2319,-3.6085,0.0199
1732024281.3401,2.2211,-3.6161,0.0201
1732024281.3491,2.2107,-3.6234,0.0202
1732024281.3604,2.1976,-3.6325,0.0205
1732024281.3702,2.1863,-3.6403,0.0209
1732024281.3789,2.1807,-3.6446,0.0224
1732024281.3912,2.1667,-3.6512,0.0232
1732024281.3995,2.1571,-3.6577,0.0235
1732024281.4096,2.1453,-3.6657,0.0238
1732024281.4200,2.1333,-3.6741,0.0240
1732024281.4294,2.1225,-3.6817,0.0240
1732024281.4398,2.1105,-3.6902,0.0240
1732024281.4491,2.0998,-3.6977,0.0240
1732024281.4591,2.0882,-3.7059,0.0240
1732024281.4689,2.0768,-3.7139,0.0242
1732024281.4804,2.0616,-3.7232,0.0247
1732024281.4899,2.0513,-3.7295,0.0251
1732024281.5004,2.0390,-3.7380,0.0257
1732024281.5103,2.0274,-3.7459,0.0263
1732024281.5192,2.0170,-3.7530,0.0266
1732024281.5298,2.0038,-3.7616,0.0269
1732024281.5405,1.9879,-3.7697,0.0269
1732024281.5492,1.9776,-3.7767,0.0268
1732024281.5591,1.9657,-3.7845,0.0267
1732024281.5679,1.9552,-3.7914,0.0266
1732024281.5791,1.9418,-3.8000,0.0267
1732024281.5905,1.9252,-3.8088,0.0266
1732024281.6013,1.9138,-3.8162,0.0269
1732024281.6088,1.9048,-3.8221,0.0272
1732024281.6196,1.8921,-3.8305,0.0274
1732024281.6295,1.8803,-3.8383,0.0276
1732024281.6395,1.8681,-3.8461,0.0278
1732024281.6494,1.8540,-3.8521,0.0289
1732024281.6613,1.8398,-3.8613,0.0292
1732024281.6704,1.8290,-3.8684,0.0296
1732024281.6796,1.8182,-3.8755,0.0299
1732024281.6892,1.8068,-3.8830,0.0303
1732024281.6991,1.7951,-3.8906,0.0306
1732024281.7091,1.7831,-3.8983,0.0310
1732024281.7188,1.7677,-3.9060,0.0308
1732024281.7286,1.7575,-3.9121,0.0310
1732024281.7399,1.7440,-3.9203,0.0312
1732024281.7495,1.7324,-3.9273,0.0314
1732024281.7597,1.7203,-3.9346,0.0316
1732024281.7711,1.7066,-3.9429,0.0318
1732024281.7794,1.6966,-3.9489,0.0319
1732024281.7890,1.6825,-3.9560,0.0326
1732024281.7989,1.6708,-3.9632,0.0328
1732024281.8082,1.6595,-3.9700,0.0331
1732024281.8189,1.6468,-3.9778,0.0335
1732024281.8299,1.6336,-3.9856,0.0341
1732024281.8398,1.6218,-3.9925,0.0346
1732024281.8491,1.6106,-3.9990,0.0350
1732024281.8615,1.5946,-4.0083,0.0348
1732024281.8713,1.5817,-4.0153,0.0342
1732024281.9013,1.5446,-4.0354,0.0349
1732024281.9098,1.5340,-4.0412,0.0351
1732024281.9198,1.5194,-4.0474,0.0356
1732024281.9309,1.5058,-4.0550,0.0359
1732024281.9408,1.4937,-4.0618,0.0363
1732024281.9495,1.4832,-4.0677,0.0367
1732024281.9591,1.4714,-4.0743,0.0371
1732024281.9688,1.4597,-4.0810,0.0376
1732024281.9790,1.4472,-4.0881,0.0381
1732024281.9890,1.4324,-4.0947,0.0389
1732024281.9989,1.4206,-4.1014,0.0395
1732024282.0092,1.4081,-4.1083,0.0400
1732024282.0191,1.3960,-4.1150,0.0404
1732024282.0294,1.3833,-4.1218,0.0406
1732024282.0394,1.3708,-4.1284,0.0406
1732024282.0497,1.3581,-4.1350,0.0405
1732024282.0599,1.3454,-4.1416,0.0404
1732024282.0691,1.3339,-4.1469,0.0399
1732024282.0795,1.3210,-4.1522,0.0388
1732024282.0899,1.3099,-4.1579,0.0390
1732024282.0990,1.2985,-4.1638,0.0394
1732024282.1093,1.2861,-4.1691,0.0387
1732024282.1201,1.2748,-4.1743,0.0385
1732024282.1293,1.2634,-4.1800,0.0390
1732024282.1428,1.2463,-4.1882,0.0396
1732024282.1502,1.2369,-4.1925,0.0398
1732024282.1597,1.2249,-4.1981,0.0399
1732024282.1694,1.2126,-4.2039,0.0400
1732024282.1800,1.1987,-4.2101,0.0386
1732024282.1894,1.1887,-4.2149,0.0387
1732024282.1992,1.1764,-4.2209,0.0389
1732024282.2116,1.1608,-4.2286,0.0392
1732024282.2193,1.1513,-4.2333,0.0395
1732024282.2300,1.1378,-4.2397,0.0401
1732024282.2388,1.1267,-4.2450,0.0406
1732024282.2492,1.1149,-4.2505,0.0398
1732024282.2712,1.0873,-4.2629,0.0409
1732024282.2798,1.0764,-4.2677,0.0411
1732024282.2895,1.0640,-4.2732,0.0412
1732024282.2996,1.0513,-4.2787,0.0412
1732024282.3089,1.0393,-4.2838,0.0412
1732024282.3189,1.0276,-4.2889,0.0398
1732024282.3289,1.0152,-4.2941,0.0399
1732024282.3388,1.0024,-4.2994,0.0401
1732024282.3495,0.9888,-4.3052,0.0404
1732024282.3596,0.9758,-4.3107,0.0409
1732024282.3812,0.9474,-4.3226,0.0421
1732024282.3896,0.9347,-4.3263,0.0425
1732024282.3992,0.9244,-4.3305,0.0428
1732024282.4095,0.9111,-4.3361,0.0431
1732024282.4214,0.8957,-4.3424,0.0432
1732024282.4292,0.8856,-4.3464,0.0433
1732024282.4767,0.8240,-4.3697,0.0429
1732024282.4890,0.8078,-4.3759,0.0432
1732024282.4984,0.7956,-4.3806,0.0434
1732024282.5202,0.7644,-4.3887,0.0392
1732024282.5317,0.7512,-4.3937,0.0394
1732024282.5820,0.6841,-4.4173,0.0403
1732024282.5894,0.6741,-4.4205,0.0405
1732024282.5993,0.6608,-4.4248,0.0406
1732024282.6106,0.6448,-4.4202,0.0347
1732024282.6201,0.6339,-4.4235,0.0348
1732024282.6301,0.6204,-4.4276,0.0350
1732024282.6495,0.5941,-4.4356,0.0355
1732024282.6598,0.5803,-4.4399,0.0359
1732024282.6714,0.5624,-4.4397,0.0353
1732024282.6808,0.5506,-4.4400,0.0350
1732024282.6891,0.5395,-4.4432,0.0353
1732024282.6996,0.5254,-4.4473,0.0357
1732024282.7102,0.5111,-4.4514,0.0359
1732024282.7212,0.4958,-4.4542,0.0347
1732024282.7296,0.4861,-4.4568,0.0347
1732024282.7390,0.4735,-4.4601,0.0346
1732024282.7501,0.4586,-4.4640,0.0346
1732024282.7593,0.4462,-4.4673,0.0346
1732024282.7688,0.4333,-4.4707,0.0347
1732024282.7791,0.4195,-4.4743,0.0349
1732024282.7892,0.4059,-4.4779,0.0353
1732024282.8092,0.3791,-4.4848,0.0361
1732024282.8194,0.3635,-4.4879,0.0363
1732024282.8294,0.3505,-4.4909,0.0366
1732024282.8404,0.3357,-4.4942,0.0368
1732024282.8498,0.3232,-4.4969,0.0369
1732024282.8593,0.3103,-4.4995,0.0370
1732024282.8716,0.2927,-4.5028,0.0371
1732024282.8789,0.2816,-4.5043,0.0373
1732024282.8898,0.2675,-4.5071,0.0373
1732024282.8996,0.2541,-4.5097,0.0373
1732024282.9097,0.2406,-4.5124,0.0373
1732024282.9191,0.2239,-4.5147,0.0380
1732024282.9300,0.2099,-4.5173,0.0384
1732024282.9400,0.1963,-4.5200,0.0387
1732024282.9491,0.1840,-4.5225,0.0390
1732024282.9595,0.1699,-4.5253,0.0393
1732024282.9690,0.1570,-4.5277,0.0396
1732024282.9792,0.1432,-4.5303,0.0399
1732024282.9891,0.1297,-4.5326,0.0402
1732024282.9987,0.1143,-4.5348,0.0408
1732024283.0089,0.0972,-4.5368,0.0420
1732024283.0188,0.0841,-4.5389,0.0420
1732024283.0288,0.0704,-4.5410,0.0419
1732024283.0392,0.0561,-4.5432,0.0420
1732024283.0490,0.0412,-4.5446,0.0422
1732024283.0595,0.0283,-4.5461,0.0425
1732024283.0708,0.0127,-4.5483,0.0428
1732024283.0790,0.0013,-4.5499,0.0431
1732024283.0893,-0.0131,-4.5520,0.0434
1732024283.1012,-0.0306,-4.5541,0.0438
1732024283.1097,-0.0436,-4.5556,0.0440
1732024283.1310,-0.0714,-4.5588,0.0442
1732024283.1416,-0.0862,-4.5602,0.0443
1732024283.1495,-0.0973,-4.5613,0.0443
1732024283.1595,-0.1114,-4.5626,0.0443
1732024283.1693,-0.1252,-4.5638,0.0444
1732024283.1790,-0.1389,-4.5651,0.0445
1732024283.1892,-0.1549,-4.5668,0.0443
1732024283.1994,-0.1671,-4.5681,0.0444
1732024283.2881,-0.2927,-4.5788,0.0437
1732024283.2986,-0.3075,-4.5796,0.0437
1732024283.3095,-0.3230,-4.5804,0.0435
1732024283.3203,-0.3386,-4.5836,0.0418
1732024283.3300,-0.3522,-4.5843,0.0415
1732024283.3417,-0.3688,-4.5850,0.0412
1732024283.3499,-0.3803,-4.5855,0.0410
1732024283.3597,-0.3943,-4.5860,0.0408
1732024283.3698,-0.4086,-4.5865,0.0408
1732024283.3815,-0.4251,-4.5871,0.0408
1732024283.3903,-0.4375,-4.5875,0.0409
1732024283.3995,-0.4519,-4.5888,0.0416
1732024283.4090,-0.4685,-4.5915,0.0432
1732024283.4190,-0.4811,-4.5921,0.0434
1732024283.4297,-0.4965,-4.5923,0.0433
1732024283.4385,-0.5091,-4.5924,0.0432
1732024283.4494,-0.5247,-4.5925,0.0429
1732024283.4597,-0.5394,-4.5925,0.0427
1732024283.4729,-0.5618,-4.5941,0.0425
1732024283.4819,-0.5770,-4.5962,0.0425
1732024283.4892,-0.5877,-4.5962,0.0423
1732024283.4966,-0.5982,-4.5961,0.0423
1732024283.5036,-0.6083,-4.5960,0.0423
1732024283.5107,-0.6187,-4.5959,0.0423
1732024283.5204,-0.6327,-4.5956,0.0423
1732024283.5388,-0.6607,-4.5948,0.0423
1732024283.5487,-0.6827,-4.5979,0.0448
1732024283.5599,-0.6981,-4.5974,0.0448
1732024283.5692,-0.7115,-4.5969,0.0447
1732024283.5791,-0.7258,-4.5963,0.0445
1732024283.5894,-0.7436,-4.5945,0.0457
1732024283.5992,-0.7563,-4.5941,0.0458
1732024283.6092,-0.7708,-4.5934,0.0455
1732024283.6192,-0.7855,-4.5927,0.0452
1732024283.6294,-0.8005,-4.5920,0.0451
1732024283.6368,-0.8112,-4.5915,0.0452
1732024283.6497,-0.8303,-4.5905,0.0453
1732024283.6612,-0.8479,-4.5894,0.0462
1732024283.6703,-0.8612,-4.5887,0.0465
1732024283.6794,-0.8745,-4.5879,0.0467
1732024283.6892,-0.8888,-4.5870,0.0468
1732024283.6991,-0.9033,-4.5860,0.0468
1732024283.7090,-0.9191,-4.5848,0.0467
1732024283.7189,-0.9344,-4.5839,0.0471
1732024283.7302,-0.9500,-4.5828,0.0472
1732024283.7389,-0.9627,-4.5816,0.0468
1732024283.7492,-0.9778,-4.5802,0.0463
1732024283.7597,-0.9930,-4.5787,0.0460
1732024283.7703,-1.0085,-4.5773,0.0459
1732024283.7794,-1.0217,-4.5760,0.0460
1732024283.7898,-1.0367,-4.5746,0.0462
1732024283.7989,-1.0498,-4.5733,0.0466
1732024283.8094,-1.0673,-4.5711,0.0476
1732024283.8194,-1.0806,-4.5694,0.0481
1732024283.8301,-1.0961,-4.5675,0.0481
1732024283.8596,-1.1385,-4.5616,0.0474
1732024283.8693,-1.1534,-4.5591,0.0476
1732024283.8798,-1.1687,-4.5561,0.0482
1732024283.8889,-1.1812,-4.5541,0.0482
1732024283.9013,-1.1990,-4.5513,0.0483
1732024283.9093,-1.2104,-4.5495,0.0484
1732024283.9193,-1.2261,-4.5462,0.0498
1732024283.9301,-1.2408,-4.5438,0.0501
1732024283.9403,-1.2554,-4.5413,0.0503
1732024283.9493,-1.2683,-4.5392,0.0505
1732024283.9592,-1.2825,-4.5368,0.0507
1732024283.9688,-1.2962,-4.5344,0.0507
1732024283.9791,-1.3108,-4.5318,0.0507
1732024283.9898,-1.3271,-4.5263,0.0528
1732024284.0005,-1.3417,-4.5235,0.0527
1732024284.0100,-1.3552,-4.5208,0.0526
1732024284.0199,-1.3693,-4.5179,0.0526
1732024284.0293,-1.3827,-4.5152,0.0527
1732024284.0398,-1.3976,-4.5120,0.0530
1732024284.0494,-1.4135,-4.5090,0.0537
1732024284.0592,-1.4264,-4.5064,0.0542
1732024284.0689,-1.4402,-4.5035,0.0545
1732024284.0793,-1.4548,-4.5003,0.0547
1732024284.0892,-1.4689,-4.4971,0.0547
1732024284.1002,-1.4844,-4.4936,0.0546
1732024284.1091,-1.4987,-4.4908,0.0543
1732024284.1294,-1.5262,-4.4844,0.0541
1732024284.1426,-1.5448,-4.4798,0.0541
1732024284.1589,-1.5677,-4.4740,0.0542
1732024284.1702,-1.5834,-4.4701,0.0544
1732024284.1799,-1.5970,-4.4668,0.0547
1732024284.1907,-1.6076,-4.4583,0.0572
1732024284.2000,-1.6204,-4.4551,0.0573
1732024284.2102,-1.6345,-4.4516,0.0574
1732024284.2190,-1.6468,-4.4484,0.0575
1732024284.2293,-1.6610,-4.4447,0.0576
1732024284.2395,-1.6750,-4.4407,0.0576
1732024284.2499,-1.6893,-4.4344,0.0585
1732024284.2595,-1.7005,-4.4309,0.0585
1732024284.2711,-1.7164,-4.4260,0.0585
1732024284.2795,-1.7277,-4.4224,0.0587
1732024284.2889,-1.7406,-4.4183,0.0589
1732024284.2990,-1.7543,-4.4139,0.0591
1732024284.3094,-1.7684,-4.4094,0.0592
1732024284.3191,-1.7817,-4.4051,0.0593
1732024284.3289,-1.7950,-4.4007,0.0592
1732024284.3407,-1.8110,-4.3953,0.0591
1732024284.3510,-1.8271,-4.3902,0.0589
1732024284.3594,-1.8367,-4.3869,0.0589
1732024284.3709,-1.8523,-4.3815,0.0590
1732024284.3917,-1.8813,-4.3713,0.0593
1732024284.4090,-1.9027,-4.3636,0.0596
1732024284.4200,-1.9174,-4.3581,0.0598
1732024284.4297,-1.9304,-4.3532,0.0597
1732024284.4423,-1.9474,-4.3468,0.0596
1732024284.4497,-1.9586,-4.3425,0.0595
1732024284.4618,-1.9626,-4.3254,0.0658
1732024284.4729,-1.9774,-4.3196,0.0657
1732024284.4799,-1.9868,-4.3159,0.0656
1732024284.4895,-1.9996,-4.3108,0.0656
1732024284.5036,-2.0185,-4.3032,0.0656
1732024284.5103,-2.0275,-4.2994,0.0657
1732024284.5195,-2.0380,-4.2931,0.0659
1732024284.5312,-2.0504,-4.2863,0.0663
1732024284.5392,-2.0610,-4.2816,0.0667
1732024284.5490,-2.0739,-4.2757,0.0670
1732024284.5599,-2.0881,-4.2692,0.0672
1732024284.5709,-2.1026,-4.2625,0.0671
1732024284.5790,-2.1132,-4.2575,0.0669
1732024284.5902,-2.1255,-4.2499,0.0663
1732024284.6131,-2.1552,-4.2362,0.0657
1732024284.6225,-2.1676,-4.2305,0.0656
1732024284.6302,-2.1778,-4.2258,0.0656
1732024284.6391,-2.1895,-4.2204,0.0658
1732024284.6493,-2.2029,-4.2141,0.0661
1732024284.6602,-2.2172,-4.2071,0.0664
1732024284.6710,-2.2313,-4.2001,0.0669
1732024284.6783,-2.2380,-4.1946,0.0665
1732024284.6904,-2.2522,-4.1871,0.0670
1732024284.7091,-2.2762,-4.1743,0.0673
1732024284.7191,-2.2891,-4.1674,0.0673
1732024284.7294,-2.3021,-4.1603,0.0671
1732024284.7388,-2.3126,-4.1536,0.0662
1732024284.7489,-2.3230,-4.1474,0.0657
1732024284.7600,-2.3371,-4.1395,0.0656
1732024284.7718,-2.3521,-4.1311,0.0657
1732024284.7793,-2.3616,-4.1258,0.0659
1732024284.7900,-2.3749,-4.1182,0.0664
1732024284.8091,-2.3966,-4.1063,0.0666
1732024284.8197,-2.4086,-4.0992,0.0671
1732024284.8291,-2.4202,-4.0923,0.0675
1732024284.8389,-2.4321,-4.0851,0.0676
1732024284.8493,-2.4439,-4.0787,0.0668
1732024284.8597,-2.4527,-4.0735,0.0659
1732024284.8690,-2.4639,-4.0665,0.0658
1732024284.8803,-2.4776,-4.0579,0.0658
1732024284.8897,-2.4889,-4.0509,0.0660
1732024284.8997,-2.5009,-4.0434,0.0664
1732024284.9092,-2.5124,-4.0362,0.0668
1732024284.9195,-2.5246,-4.0286,0.0674
1732024284.9291,-2.5362,-4.0213,0.0680
1732024284.9391,-2.5481,-4.0137,0.0686
1732024284.9502,-2.5571,-4.0088,0.0672
1732024284.9602,-2.5682,-4.0016,0.0676
1732024284.9691,-2.5787,-3.9947,0.0678
1732024284.9801,-2.5892,-3.9878,0.0661
1732024284.9891,-2.5958,-3.9835,0.0650
1732024285.0011,-2.6096,-3.9740,0.0647
1732024285.0103,-2.6202,-3.9666,0.0645
1732024285.0197,-2.6310,-3.9591,0.0643
1732024285.0309,-2.6438,-3.9501,0.0644
1732024285.0399,-2.6542,-3.9429,0.0648
1732024285.0502,-2.6606,-3.9370,0.0638
1732024285.0595,-2.6666,-3.9321,0.0635
1732024285.0697,-2.6782,-3.9239,0.0642
1732024285.0805,-2.6904,-3.9153,0.0648
1732024285.0905,-2.7018,-3.9070,0.0652
1732024285.1013,-2.7139,-3.8981,0.0655
1732024285.1088,-2.7156,-3.8964,0.0622
1732024285.1193,-2.7261,-3.8883,0.0620
1732024285.1302,-2.7381,-3.8789,0.0617
1732024285.1392,-2.7478,-3.8711,0.0614
1732024285.1489,-2.7584,-3.8624,0.0611
1732024285.1596,-2.7697,-3.8529,0.0609
1732024285.1701,-2.7809,-3.8434,0.0608
1732024285.1797,-2.7911,-3.8346,0.0609
1732024285.1890,-2.7986,-3.8267,0.0604
1732024285.2011,-2.8060,-3.8181,0.0599
1732024285.2106,-2.8159,-3.8097,0.0611
1732024285.2222,-2.8282,-3.7997,0.0627
1732024285.2313,-2.8379,-3.7920,0.0641
1732024285.2393,-2.8464,-3.7853,0.0650
1732024285.2492,-2.8583,-3.7752,0.0656
1732024285.2605,-2.8683,-3.7659,0.0655
1732024285.2693,-2.8779,-3.7583,0.0656
1732024285.2795,-2.8887,-3.7496,0.0654
1732024285.2893,-2.8991,-3.7410,0.0652
1732024285.2990,-2.9091,-3.7324,0.0650
1732024285.3095,-2.9199,-3.7229,0.0650
1732024285.3194,-2.9309,-3.7131,0.0648
1732024285.3294,-2.9407,-3.7043,0.0647
1732024285.3490,-2.9600,-3.6859,0.0660
1732024285.3591,-2.9698,-3.6763,0.0665
1732024285.3694,-2.9798,-3.6665,0.0670
1732024285.3790,-2.9895,-3.6567,0.0674
1732024285.3894,-2.9990,-3.6456,0.0662
1732024285.4023,-3.0104,-3.6338,0.0664
1732024285.4095,-3.0172,-3.6267,0.0664
1732024285.4195,-3.0266,-3.6169,0.0664
1732024285.4311,-3.0375,-3.6056,0.0663
1732024285.4392,-3.0452,-3.5976,0.0663
1732024285.4495,-3.0555,-3.5861,0.0659
1732024285.4595,-3.0625,-3.5773,0.0653
1732024285.4685,-3.0711,-3.5687,0.0658
1732024285.4787,-3.0810,-3.5589,0.0664
1732024285.4892,-3.0911,-3.5489,0.0669
1732024285.4987,-3.1002,-3.5397,0.0672
1732024285.5090,-3.1100,-3.5297,0.0674
1732024285.5194,-3.1196,-3.5175,0.0665
1732024285.5291,-3.1254,-3.5085,0.0651
1732024285.5386,-3.1342,-3.4989,0.0647
1732024285.5507,-3.1453,-3.4865,0.0643
1732024285.5594,-3.1533,-3.4776,0.0642
1732024285.5689,-3.1619,-3.4679,0.0645
1732024285.5792,-3.1714,-3.4569,0.0653
1732024285.5888,-3.1800,-3.4469,0.0653
1732024285.5986,-3.1875,-3.4377,0.0664
1732024285.6088,-3.1961,-3.4268,0.0674
1732024285.6296,-3.2132,-3.4044,0.0685
1732024285.6416,-3.2232,-3.3914,0.0686
1732024285.6504,-3.2301,-3.3811,0.0676
1732024285.6609,-3.2375,-3.3708,0.0668
1732024285.6724,-3.2473,-3.3586,0.0666
1732024285.6795,-3.2535,-3.3511,0.0666
1732024285.6894,-3.2621,-3.3406,0.0666
1732024285.7103,-3.2803,-3.3184,0.0670
1732024285.7206,-3.2801,-3.3080,0.0653
1732024285.7323,-3.2894,-3.2959,0.0656
1732024285.7409,-3.2963,-3.2866,0.0659
1732024285.7506,-3.3042,-3.2761,0.0663
1732024285.7599,-3.3117,-3.2659,0.0665
1732024285.7708,-3.3206,-3.2539,0.0665
1732024285.7811,-3.3246,-3.2424,0.0650
1732024285.7900,-3.3288,-3.2341,0.0643
1732024285.8289,-3.3590,-3.1910,0.0644
1732024285.8387,-3.3663,-3.1801,0.0647
1732024285.8490,-3.3700,-3.1687,0.0640
1732024285.8588,-3.3764,-3.1589,0.0641
1732024285.8690,-3.3839,-3.1474,0.0642
1732024285.8797,-3.3917,-3.1354,0.0643
1732024285.8918,-3.4006,-3.1218,0.0642
1732024285.9002,-3.4069,-3.1125,0.0641
1732024285.9091,-3.4135,-3.1026,0.0641
1732024285.9198,-3.4142,-3.0918,0.0632
1732024285.9293,-3.4206,-3.0822,0.0632
1732024285.9399,-3.4282,-3.0704,0.0633
1732024285.9512,-3.4362,-3.0577,0.0634
1732024285.9600,-3.4423,-3.0477,0.0635
1732024285.9721,-3.4506,-3.0339,0.0638
1732024285.9795,-3.4555,-3.0255,0.0639
1732024285.9904,-3.4627,-3.0130,0.0642
1732024285.9990,-3.4684,-3.0031,0.0644
1732024286.0090,-3.4679,-2.9936,0.0640
1732024286.0189,-3.4737,-2.9835,0.0640
1732024286.0296,-3.4806,-2.9713,0.0640
1732024286.0399,-3.4877,-2.9589,0.0639
1732024286.0499,-3.4940,-2.9478,0.0638
1732024286.0599,-3.4999,-2.9372,0.0639
1732024286.0804,-3.5129,-2.9134,0.0643
1732024286.0913,-3.5197,-2.9008,0.0647
1732024286.1014,-3.5258,-2.8889,0.0650
1732024286.1103,-3.5315,-2.8790,0.0654
1732024286.1203,-3.5370,-2.8681,0.0656
1732024286.1318,-3.5436,-2.8546,0.0655
1732024286.1392,-3.5478,-2.8460,0.0654
1732024286.1494,-3.5536,-2.8339,0.0651
1732024286.1593,-3.5592,-2.8221,0.0648
1732024286.1693,-3.5649,-2.8099,0.0645
1732024286.1798,-3.5712,-2.7967,0.0646
1732024286.1896,-3.5754,-2.7866,0.0648
1732024286.1995,-3.5807,-2.7759,0.0657
1732024286.2096,-3.5867,-2.7640,0.0666
1732024286.2192,-3.5922,-2.7527,0.0674
1732024286.2301,-3.5984,-2.7400,0.0682
1732024286.2389,-3.6034,-2.7295,0.0687
1732024286.2489,-3.6037,-2.7190,0.0709
1732024286.2611,-3.6098,-2.7058,0.0705
1732024286.2717,-3.6153,-2.6932,0.0698
1732024286.2796,-3.6194,-2.6837,0.0694
1732024286.2996,-3.6294,-2.6598,0.0684
1732024286.3097,-3.6344,-2.6478,0.0681
1732024286.3197,-3.6399,-2.6364,0.0687
1732024286.3299,-3.6446,-2.6252,0.0689
1732024286.3419,-3.6505,-2.6109,0.0695
1732024286.3496,-3.6542,-2.6016,0.0702
1732024286.3594,-3.6589,-2.5900,0.0712
1732024286.3693,-3.6635,-2.5782,0.0721
1732024286.3790,-3.6677,-2.5665,0.0727
1732024286.3894,-3.6719,-2.5543,0.0729
1732024286.3991,-3.6753,-2.5440,0.0732
1732024286.4096,-3.6795,-2.5314,0.0730
1732024286.4199,-3.6836,-2.5190,0.0725
1732024286.4295,-3.6875,-2.5073,0.0719
1732024286.4498,-3.6960,-2.4825,0.0710
1732024286.4591,-3.6996,-2.4719,0.0705
1732024286.4789,-3.7084,-2.4480,0.0711
1732024286.4890,-3.7127,-2.4360,0.0719
1732024286.5016,-3.7179,-2.4208,0.0725
1732024286.5097,-3.7210,-2.4105,0.0726
1732024286.5193,-3.7239,-2.3992,0.0726
1732024286.5298,-3.7277,-2.3864,0.0729
1732024286.5398,-3.7312,-2.3743,0.0730
1732024286.5497,-3.7346,-2.3621,0.0729
1732024286.5594,-3.7379,-2.3503,0.0728
1732024286.5687,-3.7411,-2.3388,0.0728
1732024286.5798,-3.7447,-2.3246,0.0726
1732024286.5895,-3.7472,-2.3128,0.0721
1732024286.6002,-3.7507,-2.2995,0.0724
1732024286.6102,-3.7540,-2.2871,0.0727
1732024286.6194,-3.7570,-2.2756,0.0730
1732024286.6295,-3.7602,-2.2631,0.0732
1732024286.6410,-3.7640,-2.2487,0.0734
1732024286.6509,-3.7672,-2.2365,0.0735
1732024286.6618,-3.7694,-2.2209,0.0727
1732024286.6723,-3.7726,-2.2083,0.0727
1732024286.6800,-3.7750,-2.1987,0.0726
1732024286.6906,-3.7782,-2.1855,0.0726
1732024286.7009,-3.7812,-2.1725,0.0727
1732024286.7094,-3.7833,-2.1613,0.0726
1732024286.7190,-3.7850,-2.1486,0.0720
1732024286.7290,-3.7876,-2.1361,0.0721
1732024286.7393,-3.7902,-2.1231,0.0721
1732024286.7497,-3.7929,-2.1099,0.0720
1732024286.7595,-3.7954,-2.0976,0.0720
1732024286.7699,-3.7980,-2.0846,0.0719
1732024286.7791,-3.8003,-2.0731,0.0719
1732024286.7893,-3.8023,-2.0569,0.0706
1732024286.7991,-3.8045,-2.0460,0.0706
1732024286.8090,-3.8071,-2.0336,0.0705
1732024286.8197,-3.8097,-2.0203,0.0705
1732024286.8303,-3.8121,-2.0070,0.0706
1732024286.8410,-3.8144,-1.9936,0.0707
1732024286.8500,-3.8153,-1.9791,0.0694
1732024286.8596,-3.8168,-1.9683,0.0697
1732024286.8712,-3.8188,-1.9539,0.0700
1732024286.8804,-3.8204,-1.9426,0.0702
1732024286.8901,-3.8220,-1.9306,0.0703
1732024286.9101,-3.8255,-1.9058,0.0703
1732024286.9221,-3.8246,-1.8885,0.0686
1732024286.9303,-3.8260,-1.8789,0.0685
1732024286.9389,-3.8276,-1.8683,0.0684
1732024286.9494,-3.8294,-1.8552,0.0682
1732024286.9591,-3.8311,-1.8431,0.0678
1732024286.9688,-3.8326,-1.8311,0.0675
1732024286.9792,-3.8330,-1.8144,0.0660
1732024286.9893,-3.8341,-1.8034,0.0662
1732024287.0000,-3.8352,-1.7903,0.0667
1732024287.0102,-3.8362,-1.7778,0.0671
1732024287.0205,-3.8372,-1.7652,0.0674
1732024287.0297,-3.8381,-1.7539,0.0675
1732024287.0413,-3.8394,-1.7386,0.0672
1732024287.0879,-3.8448,-1.6771,0.0644
1732024287.1095,-3.8461,-1.6506,0.0644
1732024287.1207,-3.8448,-1.6314,0.0623
1732024287.1305,-3.8453,-1.6203,0.0624
1732024287.1400,-3.8459,-1.6087,0.0626
1732024287.1506,-3.8465,-1.5957,0.0629
1732024287.1596,-3.8470,-1.5847,0.0632
1732024287.1691,-3.8474,-1.5732,0.0633
1732024287.1797,-3.8493,-1.5593,0.0635
1732024287.1895,-3.8561,-1.5444,0.0642
1732024287.2025,-3.8564,-1.5285,0.0639
1732024287.2094,-3.8565,-1.5201,0.0636
1732024287.2206,-3.8566,-1.5064,0.0632
1732024287.2295,-3.8567,-1.4956,0.0630
1732024287.2795,-3.8552,-1.4377,0.0649
1732024287.2995,-3.8548,-1.4136,0.0654
1732024287.3095,-3.8544,-1.4015,0.0655
1732024287.3200,-3.8499,-1.3935,0.0673
1732024287.3297,-3.8494,-1.3831,0.0672
1732024287.3710,-3.8466,-1.3341,0.0664
1732024287.3799,-3.8494,-1.3222,0.0678
1732024287.3893,-3.8488,-1.3122,0.0679
1732024287.4008,-3.8480,-1.2985,0.0682
1732024287.4099,-3.8474,-1.2876,0.0684
1732024287.4197,-3.8466,-1.2760,0.0688
1732024287.4295,-3.8457,-1.2644,0.0691
1732024287.4386,-3.8448,-1.2536,0.0693
1732024287.4487,-3.8437,-1.2417,0.0694
1732024287.4586,-3.8426,-1.2301,0.0693
1732024287.4687,-3.8413,-1.2182,0.0692
1732024287.4791,-3.8445,-1.2045,0.0704
1732024287.4893,-3.8433,-1.1939,0.0703
1732024287.5002,-3.8419,-1.1811,0.0702
1732024287.5093,-3.8406,-1.1703,0.0702
1732024287.5192,-3.8447,-1.1526,0.0715
1732024287.5292,-3.8434,-1.1422,0.0717
1732024287.5389,-3.8420,-1.1307,0.0720
1732024287.5490,-3.8403,-1.1189,0.0722
1732024287.5593,-3.8386,-1.1067,0.0724
1732024287.5694,-3.8368,-1.0948,0.0725
1732024287.5796,-3.8349,-1.0827,0.0725
1732024287.5890,-3.8314,-1.0711,0.0739
1732024287.5996,-3.8295,-1.0600,0.0739
1732024287.6090,-3.8278,-1.0490,0.0739
1732024287.6191,-3.8258,-1.0370,0.0738
1732024287.6302,-3.8236,-1.0239,0.0738
1732024287.6391,-3.8217,-1.0135,0.0738
1732024287.6507,-3.8187,-1.0015,0.0737
1732024287.6593,-3.8168,-0.9913,0.0736
1732024287.6719,-3.8138,-0.9764,0.0736
1732024287.6797,-3.8119,-0.9673,0.0736
1732024287.6892,-3.8096,-0.9561,0.0735
1732024287.6998,-3.8071,-0.9436,0.0733
1732024287.7102,-3.8039,-0.9315,0.0734
1732024287.7198,-3.7984,-0.9231,0.0744
1732024287.7304,-3.7957,-0.9104,0.0746
1732024287.7395,-3.7934,-0.8997,0.0748
1732024287.7493,-3.7908,-0.8880,0.0749
1732024287.7589,-3.7882,-0.8768,0.0750
1732024287.7691,-3.7853,-0.8649,0.0752
1732024287.7799,-3.7819,-0.8525,0.0754
1732024287.7894,-3.7774,-0.8443,0.0761
1732024287.7992,-3.7743,-0.8328,0.0758
1732024287.8099,-3.7708,-0.8203,0.0757
1732024287.8194,-3.7677,-0.8093,0.0757
1732024287.8296,-3.7644,-0.7973,0.0757
1732024287.8390,-3.7613,-0.7864,0.0759
1732024287.8495,-3.7578,-0.7742,0.0762
1732024287.8616,-3.7587,-0.7564,0.0778
1732024287.8689,-3.7562,-0.7480,0.0780
1732024287.8793,-3.7525,-0.7361,0.0781
1732024287.8900,-3.7486,-0.7239,0.0781
1732024287.8994,-3.7450,-0.7133,0.0779
1732024287.9093,-3.7412,-0.7020,0.0777
1732024287.9192,-3.7346,-0.6916,0.0785
1732024287.9296,-3.7308,-0.6813,0.0785
1732024287.9398,-3.7268,-0.6698,0.0787
1732024287.9503,-3.7227,-0.6581,0.0790
1732024287.9601,-3.7189,-0.6472,0.0792
1732024287.9689,-3.7154,-0.6373,0.0794
1732024287.9797,-3.7108,-0.6253,0.0796
1732024287.9894,-3.7009,-0.6199,0.0807
1732024287.9996,-3.6964,-0.6086,0.0805
1732024288.0095,-3.6920,-0.5977,0.0803
1732024288.0195,-3.6874,-0.5868,0.0801
1732024288.0294,-3.6827,-0.5759,0.0800
1732024288.0392,-3.6782,-0.5652,0.0799
1732024288.0501,-3.6658,-0.5587,0.0814
1732024288.0596,-3.6619,-0.5496,0.0812
1732024288.0692,-3.6573,-0.5391,0.0811
1732024288.0792,-3.6524,-0.5283,0.0811
1732024288.0892,-3.6475,-0.5174,0.0812
1732024288.0990,-3.6427,-0.5067,0.0814
1732024288.1097,-3.6323,-0.4988,0.0815
1732024288.1191,-3.6282,-0.4900,0.0815
1732024288.1322,-3.6217,-0.4757,0.0814
1732024288.1416,-3.6170,-0.4654,0.0812
1732024288.1509,-3.6123,-0.4553,0.0810
1732024288.1603,-3.6075,-0.4450,0.0807
1732024288.1704,-3.6023,-0.4341,0.0804
1732024288.1799,-3.5973,-0.4238,0.0801
1732024288.1897,-3.5921,-0.4132,0.0799
1732024288.1998,-3.5859,-0.4052,0.0790
1732024288.2104,-3.5800,-0.3939,0.0790
1732024288.2216,-3.5737,-0.3821,0.0791
1732024288.2304,-3.5686,-0.3729,0.0792
1732024288.2412,-3.5622,-0.3617,0.0792
1732024288.2499,-3.5569,-0.3527,0.0791
1732024288.2594,-3.5513,-0.3435,0.0772
1732024288.2689,-3.5461,-0.3354,0.0769
1732024288.2799,-3.5392,-0.3241,0.0767
1732024288.2896,-3.5331,-0.3143,0.0765
1732024288.2994,-3.5269,-0.3043,0.0764
1732024288.3103,-3.5200,-0.2932,0.0762
1732024288.3198,-3.5139,-0.2835,0.0761
1732024288.3293,-3.5087,-0.2775,0.0746
1732024288.3407,-3.5014,-0.2661,0.0745
1732024288.3501,-3.4953,-0.2567,0.0744
1732024288.3603,-3.4886,-0.2465,0.0744
1732024288.3707,-3.4817,-0.2361,0.0744
1732024288.3805,-3.4751,-0.2264,0.0744
1732024288.3893,-3.4701,-0.2170,0.0738
1732024288.3991,-3.4644,-0.2084,0.0737
1732024288.4089,-3.4576,-0.1988,0.0736
1732024288.4196,-3.4502,-0.1884,0.0735
1732024288.4296,-3.4433,-0.1788,0.0735
1732024288.4410,-3.4359,-0.1670,0.0730
1732024288.4502,-3.4327,-0.1562,0.0709
1732024288.4605,-3.4254,-0.1464,0.0709
1732024288.4716,-3.4174,-0.1359,0.0707
1732024288.4793,-3.4118,-0.1285,0.0706
1732024288.4896,-3.4043,-0.1188,0.0702
1732024288.5011,-3.3959,-0.1079,0.0697
1732024288.5100,-3.3894,-0.0994,0.0692
1732024288.5200,-3.3807,-0.0954,0.0690
1732024288.5302,-3.3741,-0.0871,0.0685
1732024288.5390,-3.3676,-0.0789,0.0681
1732024288.5496,-3.3598,-0.0691,0.0681
1732024288.5594,-3.3524,-0.0601,0.0684
1732024288.5698,-3.3446,-0.0507,0.0690
1732024288.5798,-3.3370,-0.0419,0.0697
1732024288.5893,-3.3277,-0.0389,0.0702
1732024288.5996,-3.3201,-0.0321,0.0704
1732024288.6097,-3.3120,-0.0235,0.0703
1732024288.6198,-3.3037,-0.0148,0.0698
1732024288.6303,-3.2951,-0.0057,0.0690
1732024288.6496,-3.2796,0.0112,0.0673
1732024288.6599,-3.2713,0.0126,0.0668
1732024288.6726,-3.2612,0.0236,0.0661
1732024288.6893,-3.2476,0.0382,0.0656
1732024288.6997,-3.2390,0.0471,0.0657
1732024288.7096,-3.2307,0.0555,0.0659
1732024288.7197,-3.2222,0.0641,0.0661
1732024288.7304,-3.2126,0.0643,0.0675
1732024288.7392,-3.2051,0.0716,0.0676
1732024288.7496,-3.1960,0.0802,0.0677
1732024288.7590,-3.1879,0.0880,0.0675
1732024288.7689,-3.1793,0.0960,0.0672
1732024288.7792,-3.1691,0.1000,0.0662
1732024288.7895,-3.1607,0.1061,0.0655
1732024288.7991,-3.1521,0.1138,0.0649
1732024288.8099,-3.1425,0.1223,0.0644
1732024288.8194,-3.1339,0.1298,0.0641
1732024288.8290,-3.1252,0.1374,0.0639
1732024288.8391,-3.1161,0.1453,0.0640
1732024288.8505,-3.1056,0.1543,0.0641
1732024288.8592,-3.0943,0.1661,0.0652
1732024288.8791,-3.0760,0.1811,0.0651
1732024288.8894,-3.0665,0.1888,0.0649
1732024288.9003,-3.0562,0.1969,0.0645
1732024288.9094,-3.0475,0.2036,0.0640
1732024288.9191,-3.0399,0.2092,0.0639
1732024288.9291,-3.0321,0.2150,0.0636
1732024288.9391,-3.0225,0.2223,0.0632
1732024288.9493,-3.0127,0.2297,0.0629
1732024288.9602,-3.0022,0.2375,0.0628
1732024288.9713,-2.9917,0.2453,0.0627
1732024288.9792,-2.9840,0.2510,0.0626
1732024288.9893,-2.9786,0.2555,0.0626
1732024288.9991,-2.9695,0.2622,0.0625
1732024289.0098,-2.9592,0.2699,0.0623
1732024289.0191,-2.9504,0.2764,0.0621
1732024289.0293,-2.9405,0.2836,0.0618
1732024289.0395,-2.9306,0.2907,0.0614
1732024289.0500,-2.9228,0.3013,0.0633
1732024289.0593,-2.9154,0.3063,0.0632
1732024289.0703,-2.9045,0.3138,0.0626
1732024289.0793,-2.8955,0.3198,0.0622
1732024289.0890,-2.8857,0.3262,0.0619
1732024289.0990,-2.8757,0.3328,0.0618
1732024289.1089,-2.8651,0.3397,0.0617
1732024289.1191,-2.8577,0.3507,0.0586
1732024289.1305,-2.8467,0.3578,0.0585
1732024289.1495,-2.8275,0.3702,0.0579
1732024289.1607,-2.8160,0.3776,0.0571
1732024289.1702,-2.8062,0.3837,0.0565
1732024289.1793,-2.7967,0.3896,0.0561
1732024289.1895,-2.7878,0.4066,0.0575
1732024289.2003,-2.7791,0.4174,0.0583
1732024289.2091,-2.7698,0.4227,0.0585
1732024289.2195,-2.7587,0.4287,0.0587
1732024289.2296,-2.7480,0.4343,0.0589
1732024289.2393,-2.7377,0.4397,0.0589
1732024289.2496,-2.7274,0.4462,0.0606
1732024289.2600,-2.7179,0.4518,0.0611
1732024289.2709,-2.7063,0.4580,0.0604
1732024289.2789,-2.6979,0.4627,0.0601
1732024289.2891,-2.6872,0.4688,0.0597
1732024289.2999,-2.6758,0.4753,0.0595
1732024289.3093,-2.6660,0.4810,0.0596
1732024289.3196,-2.6553,0.4871,0.0602
1732024289.3392,-2.6374,0.4998,0.0606
1732024289.3493,-2.6284,0.5049,0.0608
1732024289.3590,-2.6179,0.5099,0.0608
1732024289.3712,-2.6046,0.5161,0.0606
1732024289.3790,-2.5955,0.5203,0.0604
1732024289.3896,-2.5810,0.5311,0.0595
1732024289.4009,-2.5691,0.5367,0.0595
1732024289.4091,-2.5602,0.5409,0.0596
1732024289.4194,-2.5490,0.5463,0.0598
1732024289.4293,-2.5381,0.5517,0.0601
1732024289.4386,-2.5282,0.5568,0.0604
1732024289.4490,-2.5168,0.5626,0.0606
1732024289.4594,-2.5055,0.5683,0.0606
1732024289.4689,-2.4944,0.5762,0.0599
1732024289.4790,-2.4831,0.5845,0.0590
1732024289.4890,-2.4727,0.5893,0.0586
1732024289.4992,-2.4612,0.5945,0.0582
1732024289.5090,-2.4503,0.5993,0.0579
1732024289.5190,-2.4389,0.6042,0.0575
1732024289.5297,-2.4268,0.6093,0.0572
1732024289.5395,-2.4157,0.6139,0.0569
1732024289.5494,-2.4033,0.6200,0.0563
1732024289.5596,-2.3924,0.6245,0.0563
1732024289.5687,-2.3820,0.6288,0.0564
1732024289.5791,-2.3697,0.6337,0.0566
1732024289.5893,-2.3575,0.6379,0.0551
1732024289.5996,-2.3464,0.6422,0.0550
1732024289.6111,-2.3332,0.6472,0.0547
1732024289.6193,-2.3237,0.6508,0.0543
1732024289.6307,-2.3104,0.6556,0.0538
1732024289.6409,-2.2986,0.6598,0.0535
1732024289.6504,-2.2868,0.6641,0.0532
1732024289.6599,-2.2747,0.6698,0.0521
1732024289.6693,-2.2644,0.6734,0.0521
1732024289.6795,-2.2523,0.6775,0.0522
1732024289.6897,-2.2404,0.6816,0.0524
1732024289.6997,-2.2286,0.6854,0.0524
1732024289.7096,-2.2168,0.6893,0.0524
1732024289.7196,-2.2040,0.6946,0.0520
1732024289.7294,-2.1922,0.7001,0.0514
1732024289.7393,-2.1805,0.7040,0.0510
1732024289.7497,-2.1681,0.7081,0.0506
1732024289.7598,-2.1562,0.7121,0.0503
1732024289.7698,-2.1443,0.7161,0.0501
1732024289.7791,-2.1331,0.7199,0.0500
1732024289.7893,-2.1208,0.7238,0.0500
1732024289.8015,-2.1050,0.7309,0.0501
1732024289.8097,-2.0934,0.7379,0.0500
1732024289.8199,-2.0819,0.7413,0.0502
1732024289.8296,-2.0701,0.7448,0.0503
1732024289.8397,-2.0579,0.7483,0.0502
1732024289.8498,-2.0451,0.7518,0.0499
1732024289.8593,-2.0289,0.7552,0.0494
1732024289.8719,-2.0144,0.7592,0.0488
1732024289.8790,-2.0058,0.7615,0.0485
1732024289.8890,-1.9935,0.7649,0.0482
1732024289.8995,-1.9807,0.7684,0.0479
1732024289.9093,-1.9687,0.7717,0.0478
1732024289.9194,-1.9561,0.7769,0.0477
1732024289.9305,-1.9433,0.7842,0.0480
1732024289.9392,-1.9326,0.7868,0.0479
1732024289.9494,-1.9199,0.7899,0.0478
1732024289.9590,-1.9079,0.7927,0.0478
1732024289.9688,-1.8955,0.7957,0.0478
1732024289.9792,-1.8825,0.7989,0.0478
1732024289.9892,-1.8684,0.8061,0.0476
1732024289.9991,-1.8578,0.8103,0.0476
1732024290.0091,-1.8453,0.8136,0.0473
1732024290.0192,-1.8330,0.8168,0.0470
1732024290.0292,-1.8205,0.8200,0.0464
1732024290.0406,-1.8063,0.8235,0.0455
1732024290.0492,-1.7955,0.8260,0.0449
1732024290.0592,-1.7829,0.8288,0.0444
1732024290.0688,-1.7702,0.8321,0.0441
1732024290.0791,-1.7567,0.8361,0.0439
1732024290.0890,-1.7452,0.8383,0.0442
1732024290.0991,-1.7328,0.8407,0.0447
1732024290.1090,-1.7203,0.8430,0.0449
1732024290.1191,-1.7065,0.8468,0.0450
1732024290.1294,-1.6946,0.8487,0.0450
1732024290.1390,-1.6825,0.8505,0.0449
1732024290.1501,-1.6686,0.8526,0.0445
1732024290.1613,-1.6545,0.8548,0.0442
1732024290.1700,-1.6435,0.8566,0.0439
1732024290.1792,-1.6319,0.8585,0.0438
1732024290.1897,-1.6184,0.8608,0.0435
1732024290.1996,-1.6039,0.8673,0.0441
1732024290.2091,-1.5928,0.8692,0.0442
1732024290.2188,-1.5804,0.8711,0.0445
1732024290.2302,-1.5659,0.8732,0.0447
1732024290.2389,-1.5548,0.8748,0.0449
1732024290.2491,-1.5418,0.8764,0.0450
1732024290.2596,-1.5267,0.8789,0.0449
1732024290.2692,-1.5155,0.8816,0.0444
1732024290.2794,-1.5023,0.8831,0.0442
1732024290.2898,-1.4889,0.8847,0.0439
1732024290.3093,-1.4636,0.8874,0.0435
1732024290.3193,-1.4483,0.8910,0.0430
1732024290.3305,-1.4348,0.8924,0.0430
1732024290.3398,-1.4226,0.8938,0.0429
1732024290.3496,-1.4099,0.8952,0.0429
1732024290.3600,-1.3963,0.8968,0.0430
1732024290.3724,-1.3801,0.8986,0.0431
1732024290.3787,-1.3720,0.8994,0.0432
1732024290.3891,-1.3562,0.9029,0.0425
1732024290.3989,-1.3445,0.9041,0.0425
1732024290.4091,-1.3312,0.9053,0.0423
1732024290.4192,-1.3180,0.9066,0.0420
1732024290.4296,-1.3044,0.9079,0.0417
1732024290.4412,-1.2890,0.9093,0.0413
1732024290.4494,-1.2783,0.9102,0.0411
1732024290.4794,-1.2375,0.9158,0.0403
1732024290.4896,-1.2241,0.9167,0.0404
1732024290.4998,-1.2107,0.9175,0.0405
1732024290.5092,-1.1982,0.9181,0.0405
1732024290.5196,-1.1845,0.9187,0.0401
1732024290.5297,-1.1712,0.9192,0.0398
1732024290.5390,-1.1589,0.9197,0.0394
1732024290.5490,-1.1457,0.9202,0.0391
1732024290.5598,-1.1315,0.9207,0.0387
1732024290.5705,-1.1173,0.9213,0.0383
1732024290.5808,-1.1037,0.9218,0.0379
1732024290.5898,-1.0919,0.9223,0.0376
1732024290.6010,-1.0770,0.9227,0.0369
1732024290.6097,-1.0655,0.9230,0.0363
1732024290.6200,-1.0519,0.9234,0.0356
1732024290.6713,-0.9841,0.9251,0.0311
1732024290.6799,-0.9726,0.9253,0.0303
1732024290.6900,-0.9592,0.9256,0.0294
1732024290.6999,-0.9460,0.9254,0.0288
1732024290.7098,-0.9326,0.9251,0.0283
1732024290.7210,-0.9177,0.9248,0.0278
1732024290.7296,-0.9061,0.9245,0.0274
1732024290.7398,-0.8923,0.9241,0.0269
1732024290.7496,-0.8792,0.9238,0.0264
1732024290.7702,-0.8514,0.9232,0.0254
1732024290.7801,-0.8382,0.9228,0.0250
1732024290.7918,-0.8224,0.9225,0.0244
1732024290.8017,-0.8091,0.9221,0.0239
1732024290.8089,-0.7994,0.9219,0.0236
1732024290.8203,-0.7841,0.9215,0.0230
1732024290.8298,-0.7713,0.9212,0.0226
1732024290.8391,-0.7587,0.9209,0.0221
1732024290.8496,-0.7446,0.9206,0.0216
1732024290.8592,-0.7316,0.9200,0.0215
1732024290.8712,-0.7153,0.9190,0.0216
1732024290.8795,-0.7038,0.9183,0.0216
1732024290.8898,-0.6898,0.9175,0.0217
1732024290.8992,-0.6769,0.9167,0.0218
1732024290.9095,-0.6629,0.9159,0.0219
1732024290.9196,-0.6490,0.9151,0.0220
1732024290.9300,-0.6349,0.9142,0.0220
1732024290.9398,-0.6214,0.9134,0.0221
1732024290.9513,-0.6057,0.9125,0.0222
1732024290.9600,-0.5939,0.9118,0.0223
1732024290.9688,-0.5818,0.9111,0.0224
1732024290.9793,-0.5675,0.9102,0.0224
1732024290.9893,-0.5538,0.9094,0.0225
1732024290.9992,-0.5403,0.9086,0.0226
1732024291.0100,-0.5255,0.9078,0.0227
1732024291.0198,-0.5122,0.9070,0.0228
1732024291.0298,-0.4984,0.9061,0.0228
1732024291.0392,-0.4857,0.9054,0.0229
1732024291.0491,-0.4721,0.9046,0.0230
1732024291.0608,-0.4560,0.9036,0.0231
1732024291.0682,-0.4460,0.9030,0.0231
1732024291.0787,-0.4317,0.9022,0.0232
1732024291.0893,-0.4172,0.9013,0.0233
1732024291.0997,-0.4030,0.9005,0.0234
1732024291.1094,-0.3898,0.8997,0.0235
1732024291.1193,-0.3761,0.8989,0.0235
1732024291.1308,-0.3604,0.8980,0.0236
1732024291.1395,-0.3486,0.8973,0.0237
1732024291.1495,-0.3349,0.8964,0.0240
1732024291.1596,-0.3210,0.8956,0.0245
1732024291.1717,-0.2990,0.9031,0.0229
1732024291.1796,-0.2884,0.9045,0.0228
1732024291.1891,-0.2753,0.9038,0.0231
1732024291.1990,-0.2618,0.9030,0.0234
1732024291.2089,-0.2481,0.9021,0.0237
1732024291.2196,-0.2334,0.9011,0.0239
1732024291.2292,-0.2202,0.9002,0.0240
1732024291.2391,-0.2065,0.8995,0.0242
1732024291.2505,-0.1896,0.9016,0.0249
1732024291.2598,-0.1760,0.9033,0.0255
1732024291.2690,-0.1625,0.9049,0.0260
1732024291.2792,-0.1475,0.9068,0.0267
1732024291.2898,-0.1319,0.9087,0.0273
1732024291.2997,-0.1173,0.9106,0.0280
1732024291.3097,-0.1025,0.9124,0.0286
1732024291.3197,-0.0879,0.9142,0.0292
1732024291.3295,-0.0733,0.9160,0.0298
1732024291.3389,-0.0596,0.9178,0.0304
1732024291.3494,-0.0441,0.9197,0.0310
1732024291.3596,-0.0291,0.9215,0.0317
1732024291.3715,-0.0115,0.9237,0.0324
1732024291.3805,0.0010,0.9249,0.0332
1732024291.3913,0.0155,0.9241,0.0355
1732024291.4003,0.0285,0.9239,0.0375
1732024291.4104,0.0459,0.9265,0.0392
1732024291.4198,0.0587,0.9269,0.0409
1732024291.4295,0.0724,0.9271,0.0427
1732024291.4390,0.0844,0.9319,0.0424
1732024291.4502,0.1003,0.9331,0.0434
1732024291.4602,0.1130,0.9369,0.0424
1732024291.4692,0.1259,0.9365,0.0442
1732024291.4793,0.1377,0.9348,0.0467
1732024291.4893,0.1506,0.9345,0.0486
1732024291.5001,0.1658,0.9341,0.0508
1732024291.5091,0.1785,0.9337,0.0526
1732024291.5194,0.1931,0.9333,0.0546
1732024291.5292,0.2071,0.9328,0.0565
1732024291.5596,0.2512,0.9394,0.0609
1732024291.5723,0.2693,0.9388,0.0633
1732024291.5799,0.2802,0.9383,0.0647
1732024291.5895,0.2940,0.9378,0.0664
1732024291.6011,0.3196,0.9440,0.0650
1732024291.6090,0.3298,0.9437,0.0662
1732024291.6196,0.3453,0.9432,0.0681
1732024291.6295,0.3595,0.9428,0.0699
1732024291.6384,0.3723,0.9424,0.0716
1732024291.6501,0.3892,0.9421,0.0738
1732024291.6599,0.4041,0.9422,0.0755
1732024291.6698,0.4191,0.9435,0.0769
1732024291.6790,0.4325,0.9432,0.0785
1732024291.6893,0.4476,0.9429,0.0802
1732024291.7012,0.4651,0.9425,0.0820
1732024291.7099,0.4782,0.9423,0.0834
1732024291.7190,0.4938,0.9449,0.0849
1732024291.7298,0.5082,0.9449,0.0865
1732024291.7405,0.5240,0.9451,0.0883
1732024291.7502,0.5384,0.9453,0.0899
1732024291.7620,0.5557,0.9457,0.0919
1732024291.7803,0.5830,0.9462,0.0952
1732024291.7901,0.6011,0.9494,0.0950
1732024291.8004,0.6155,0.9497,0.0970
1732024291.8104,0.6304,0.9500,0.0990
1732024291.8191,0.6436,0.9502,0.1006
1732024291.8303,0.6604,0.9504,0.1027
1732024291.8386,0.6729,0.9505,0.1040
1732024291.8495,0.6909,0.9509,0.1058
1732024291.8602,0.7067,0.9533,0.1064
1732024291.8692,0.7205,0.9533,0.1078
1732024291.8798,0.7366,0.9534,0.1096
1732024291.8895,0.7513,0.9536,0.1113
1732024291.8995,0.7666,0.9538,0.1133
1732024291.9091,0.7814,0.9541,0.1153
1732024291.9190,0.7964,0.9543,0.1173
1732024291.9302,0.8135,0.9546,0.1196
1732024291.9395,0.8279,0.9548,0.1213
1732024291.9500,0.8492,0.9590,0.1197
1732024291.9602,0.8636,0.9593,0.1212
1732024291.9704,0.8793,0.9596,0.1227
1732024291.9797,0.8935,0.9599,0.1242
1732024291.9908,0.9105,0.9603,0.1260
1732024291.9992,0.9236,0.9607,0.1274
1732024292.0088,0.9414,0.9644,0.1268
1732024292.0191,0.9559,0.9648,0.1284
1732024292.0297,0.9722,0.9653,0.1303
1732024292.0393,0.9873,0.9660,0.1317
1732024292.0504,1.0066,0.9693,0.1293
1732024292.0596,1.0208,0.9699,0.1308
1732024292.0691,1.0355,0.9704,0.1323
1732024292.0797,1.0520,0.9710,0.1340
1732024292.0893,1.0669,0.9715,0.1355
1732024292.0989,1.0819,0.9722,0.1369
1732024292.1091,1.0977,0.9730,0.1385
1732024292.1199,1.1144,0.9740,0.1402
1732024292.1300,1.1311,0.9750,0.1409
1732024292.1496,1.1783,0.9777,0.1300
1732024292.1604,1.1938,0.9787,0.1312
1732024292.1698,1.2086,0.9797,0.1325
1732024292.1800,1.2245,0.9807,0.1340
1732024292.1897,1.2396,0.9816,0.1355
1732024292.1989,1.2540,0.9824,0.1369
1732024292.2098,1.2723,0.9852,0.1362
1732024292.2194,1.2863,0.9866,0.1364
1732024292.2294,1.3020,0.9873,0.1376
1732024292.2392,1.3176,0.9880,0.1387
1732024292.2498,1.3342,0.9886,0.1397
1732024292.2593,1.3494,0.9892,0.1406
1732024292.2691,1.3650,0.9899,0.1416
1732024292.2790,1.3822,0.9908,0.1430
1732024292.2889,1.3980,0.9941,0.1397
1732024292.2991,1.4141,0.9951,0.1412
1732024292.3093,1.4304,0.9963,0.1426
1732024292.3191,1.4467,0.9999,0.1382
1732024292.3293,1.4628,1.0009,0.1395
1732024292.3391,1.4784,1.0019,0.1406
1732024292.3490,1.4942,1.0029,0.1416
1732024292.3593,1.5107,1.0039,0.1425
1732024292.3791,1.5436,1.0090,0.1384
1732024292.3889,1.5577,1.0101,0.1390
1732024292.3992,1.5741,1.0114,0.1399
1732024292.4094,1.5907,1.0126,0.1409
1732024292.4190,1.6061,1.0138,0.1419
1732024292.4291,1.6224,1.0151,0.1430
1732024292.4410,1.6415,1.0167,0.1443
1732024292.4492,1.6547,1.0178,0.1451
1732024292.4593,1.6710,1.0192,0.1460
1732024292.4688,1.6872,1.0242,0.1384
1732024292.4793,1.7025,1.0260,0.1382
1732024292.4892,1.7185,1.0274,0.1390
1732024292.4992,1.7345,1.0290,0.1398
1732024292.5092,1.7505,1.0305,0.1404
1732024292.5193,1.7667,1.0322,0.1411
1732024292.5294,1.7828,1.0339,0.1417
1732024292.5387,1.7976,1.0356,0.1422
1732024292.5490,1.8138,1.0403,0.1360
1732024292.5596,1.8290,1.0422,0.1363
1732024292.5690,1.8441,1.0440,0.1370
1732024292.5794,1.8606,1.0458,0.1379
1732024292.5892,1.8765,1.0474,0.1387
1732024292.5988,1.8918,1.0489,0.1394
1732024292.6096,1.9181,1.0387,0.1188
1732024292.6194,1.9379,1.0347,0.1095
1732024292.6296,1.9543,1.0359,0.1096
1732024292.6822,2.0445,1.0400,0.0976
1732024292.6891,2.0557,1.0411,0.0977
1732024292.6997,2.0729,1.0428,0.0978
1732024292.7103,2.0900,1.0444,0.0980
1732024292.7194,2.1084,1.0446,0.0974
1732024292.7301,2.1158,1.0454,0.0854
1732024292.7403,2.1322,1.0468,0.0854
1732024292.7501,2.1479,1.0481,0.0854
1732024292.7610,2.1656,1.0497,0.0852
1732024292.7690,2.1785,1.0509,0.0849
1732024292.7808,2.1977,1.0539,0.0829
1732024292.7886,2.2096,1.0580,0.0784
1732024292.7990,2.2261,1.0596,0.0782
1732024292.8095,2.2432,1.0613,0.0781
1732024292.8205,2.2610,1.0631,0.0781
1732024292.8302,2.2766,1.0647,0.0781
1732024292.8390,2.2909,1.0661,0.0782
1732024292.8495,2.3080,1.0678,0.0782
1732024292.8595,2.3260,1.0737,0.0739
1732024292.8692,2.3401,1.0751,0.0737
1732024292.8795,2.3567,1.0768,0.0735
1732024292.8894,2.3727,1.0784,0.0731
1732024292.8992,2.3886,1.0800,0.0726
1732024292.9103,2.4065,1.0818,0.0719
1732024292.9199,2.4173,1.1105,0.0563
1732024292.9405,2.4488,1.1147,0.0552
1732024292.9495,2.4632,1.1167,0.0550
1732024292.9600,2.4799,1.1191,0.0548
1732024292.9690,2.4942,1.1210,0.0547
1732024292.9792,2.5104,1.1232,0.0545
1732024292.9894,2.5330,1.1284,0.0530
1732024292.9991,2.5471,1.1303,0.0524
1732024293.0096,2.5639,1.1324,0.0514
1732024293.0196,2.5801,1.1344,0.0504
1732024293.0300,2.5967,1.1365,0.0494
1732024293.0393,2.6117,1.1383,0.0486
1732024293.0495,2.6270,1.1462,0.0445
1732024293.0604,2.6470,1.1520,0.0435
1732024293.0688,2.6605,1.1539,0.0431
1732024293.0790,2.6769,1.1562,0.0427
1732024293.0903,2.6951,1.1587,0.0423
1732024293.0991,2.7092,1.1605,0.0419
1732024293.1096,2.7260,1.1626,0.0415
1732024293.1198,2.7478,1.1682,0.0403
1732024293.1310,2.7644,1.1702,0.0396
1732024293.1431,2.7840,1.1727,0.0385
1732024293.1497,2.7947,1.1740,0.0378
1732024293.1593,2.8102,1.1761,0.0368
1732024293.1697,2.8270,1.1784,0.0356
1732024293.1784,2.8410,1.1804,0.0347
1732024293.1895,2.8640,1.1883,0.0332
1732024293.2000,2.8796,1.1909,0.0324
1732024293.2101,2.8959,1.1934,0.0318
1732024293.2201,2.9122,1.1959,0.0313
1732024293.2295,2.9276,1.1981,0.0309
1732024293.2384,2.9421,1.2001,0.0306
1732024293.2489,2.9593,1.2023,0.0301
1732024293.2601,2.9879,1.2159,0.0268
1732024293.2688,3.0008,1.2176,0.0262
1732024293.2787,3.0169,1.2198,0.0254
1732024293.2894,3.0344,1.2223,0.0242
1732024293.2992,3.0506,1.2246,0.0231
1732024293.3097,3.0678,1.2272,0.0220
1732024293.3191,3.0831,1.2295,0.0210
1732024293.3292,3.1036,1.2375,0.0201
1732024293.3391,3.1198,1.2401,0.0195
1732024293.3500,3.1376,1.2429,0.0191
1732024293.3589,3.1522,1.2451,0.0188
1732024293.3690,3.1689,1.2476,0.0183
1732024293.3808,3.1883,1.2504,0.0176
1732024293.3897,3.2030,1.2525,0.0171
1732024293.3995,3.2192,1.2548,0.0165
1732024293.4098,3.2365,1.2573,0.0157
1732024293.4191,3.2611,1.2641,0.0159
1732024293.4296,3.2769,1.2666,0.0152
1732024293.4391,3.2927,1.2689,0.0145
1732024293.4489,3.3088,1.2713,0.0138
1732024293.4595,3.3264,1.2739,0.0133
1732024293.4687,3.3437,1.2785,0.0132
1732024293.4788,3.3620,1.2841,0.0133
1732024293.4895,3.3792,1.2867,0.0131
1732024293.4994,3.3955,1.2891,0.0129
1732024293.5095,3.4119,1.2914,0.0127
1732024293.5193,3.4286,1.2963,0.0128
1732024293.5298,3.4440,1.2987,0.0122
1732024293.5395,3.4599,1.3010,0.0115
1732024293.5496,3.4764,1.3035,0.0106
1732024293.5593,3.4922,1.3059,0.0098
1732024293.5695,3.5089,1.3086,0.0091
1732024293.5790,3.5242,1.3112,0.0085
1732024293.5895,3.5430,1.3144,0.0080
1732024293.5996,3.5595,1.3184,0.0082
1732024293.6123,3.5801,1.3218,0.0078
1732024293.6204,3.5931,1.3239,0.0076
1732024293.6301,3.6089,1.3263,0.0074
1732024293.6415,3.6274,1.3291,0.0069
1732024293.6496,3.6405,1.3311,0.0065
1732024293.6591,3.6558,1.3335,0.0059
1732024293.6690,3.6676,1.3370,0.0064
1732024293.6808,3.6864,1.3402,0.0053
1732024293.6908,3.7025,1.3429,0.0044
1732024293.7013,3.7194,1.3457,0.0034
1732024293.7097,3.7331,1.3480,0.0027
1732024293.7216,3.7522,1.3512,0.0019
1732024293.7297,3.7654,1.3534,0.0014
1732024293.7485,3.8050,1.3630,0.0012
1732024293.7594,3.8221,1.3659,0.0006
1732024293.7689,3.8376,1.3686,0.0000
1732024293.7799,3.8554,1.3717,-0.0007
1732024293.7897,3.8712,1.3745,-0.0015
1732024293.8005,3.8890,1.3775,-0.0025
1732024293.8118,3.9071,1.3813,-0.0031
1732024293.8209,3.9209,1.3836,-0.0038
1732024293.8299,3.9356,1.3862,-0.0045
1732024293.8399,3.9518,1.3890,-0.0051
1732024293.8495,3.9675,1.3917,-0.0056
1732024293.8601,3.9847,1.3948,-0.0062
1732024293.8720,4.0050,1.3982,-0.0065
1732024293.8817,4.0194,1.4007,-0.0065
1732024293.8898,4.0315,1.4026,-0.0069
1732024293.8994,4.0470,1.4050,-0.0075
1732024293.9097,4.0638,1.4076,-0.0084
1732024293.9198,4.0814,1.4116,-0.0091
1732024293.9304,4.0974,1.4141,-0.0103
1732024293.9390,4.1113,1.4164,-0.0111
1732024293.9494,4.1280,1.4193,-0.0120
1732024293.9595,4.1442,1.4222,-0.0128
1732024293.9691,4.1596,1.4251,-0.0133
1732024293.9795,4.1777,1.4284,-0.0139
1732024293.9894,4.1919,1.4327,-0.0138
1732024293.9991,4.2072,1.4354,-0.0143
1732024294.0093,4.2235,1.4381,-0.0150
1732024294.0193,4.2395,1.4407,-0.0156
1732024294.0296,4.2560,1.4434,-0.0163
1732024294.0387,4.2704,1.4458,-0.0170
1732024294.0507,4.2895,1.4491,-0.0180
1732024294.0598,4.3040,1.4516,-0.0189
1732024294.0708,4.3243,1.4562,-0.0196
1732024294.0796,4.3424,1.4610,-0.0199
1732024294.0892,4.3562,1.4635,-0.0205
1732024294.0990,4.3718,1.4662,-0.0210
1732024294.1095,4.3885,1.4689,-0.0216
1732024294.1195,4.4047,1.4737,-0.0208
1732024294.1298,4.4210,1.4761,-0.0214
1732024294.1386,4.4351,1.4781,-0.0220
1732024294.1505,4.4541,1.4808,-0.0229
1732024294.1599,4.4692,1.4830,-0.0238
1732024294.1719,4.4883,1.4859,-0.0249
1732024294.1795,4.5005,1.4877,-0.0256
1732024294.1896,4.5187,1.4925,-0.0253
1732024294.1991,4.5324,1.4949,-0.0258
1732024294.2095,4.5490,1.4977,-0.0264
1732024294.2208,4.5670,1.5007,-0.0269
1732024294.2298,4.5813,1.5032,-0.0271
1732024294.2404,4.5982,1.5061,-0.0273
1732024294.2505,4.6160,1.5093,-0.0276
1732024294.2599,4.6299,1.5132,-0.0266
1732024294.2709,4.6474,1.5159,-0.0272
1732024294.2800,4.6618,1.5182,-0.0277
1732024294.2897,4.6774,1.5205,-0.0285
1732024294.2990,4.6921,1.5226,-0.0294
1732024294.3111,4.7114,1.5254,-0.0305
1732024294.3200,4.7255,1.5274,-0.0314
1732024294.3296,4.7409,1.5296,-0.0322
1732024294.3408,4.7586,1.5322,-0.0330
1732024294.3504,4.7738,1.5346,-0.0335
1732024294.3594,4.7894,1.5382,-0.0325
1732024294.3690,4.8031,1.5406,-0.0324
1732024294.3793,4.8193,1.5432,-0.0326
1732024294.3889,4.8360,1.5465,-0.0322
1732024294.3994,4.8515,1.5492,-0.0324
1732024294.4096,4.8677,1.5517,-0.0330
1732024294.4200,4.8840,1.5541,-0.0337
1732024294.4293,4.8985,1.5564,-0.0344
1732024294.4393,4.9142,1.5588,-0.0351
1732024294.4496,4.9303,1.5614,-0.0357
1732024294.4594,4.9467,1.5651,-0.0351
1732024294.4693,4.9619,1.5677,-0.0357
1732024294.4802,4.9789,1.5706,-0.0363
1732024294.4991,5.0083,1.5755,-0.0371
1732024294.5093,5.0240,1.5780,-0.0375
1732024294.5199,5.0431,1.5811,-0.0375
1732024294.5292,5.0562,1.5830,-0.0379
1732024294.5388,5.0710,1.5851,-0.0384
1732024294.5492,5.0872,1.5874,-0.0390
1732024294.5590,5.1025,1.5896,-0.0395
1732024294.5698,5.1192,1.5919,-0.0402
1732024294.5793,5.1339,1.5940,-0.0407
1732024294.5894,5.1520,1.5938,-0.0391
1732024294.6009,5.1689,1.5955,-0.0390
1732024294.6108,5.1843,1.5975,-0.0394
1732024294.6191,5.1972,1.5993,-0.0397
1732024294.6296,5.2136,1.6015,-0.0401
1732024294.6430,5.2345,1.6043,-0.0406
1732024294.6500,5.2455,1.6058,-0.0409
1732024294.6600,5.2610,1.6079,-0.0414
1732024294.6709,5.2781,1.6102,-0.0420
1732024294.6790,5.2917,1.6120,-0.0424
1732024294.6895,5.3099,1.6154,-0.0419
1732024294.6990,5.3243,1.6173,-0.0424
1732024294.7095,5.3407,1.6195,-0.0431
1732024294.7193,5.3559,1.6215,-0.0437
1732024294.7291,5.3712,1.6236,-0.0443
1732024294.7389,5.3907,1.6270,-0.0444
1732024294.7492,5.4087,1.6300,-0.0446
1732024294.7596,5.4245,1.6319,-0.0450
1732024294.7691,5.4393,1.6336,-0.0455
1732024294.7806,5.4571,1.6355,-0.0463
1732024294.7892,5.4705,1.6369,-0.0470
1732024294.7994,5.4863,1.6386,-0.0481
1732024294.8096,5.5022,1.6402,-0.0491
1732024294.8196,5.5213,1.6436,-0.0494
1732024294.8304,5.5376,1.6455,-0.0502
1732024294.8389,5.5507,1.6471,-0.0507
1732024294.8498,5.5718,1.6511,-0.0503
1732024294.8593,5.5854,1.6531,-0.0505
1732024294.8710,5.6033,1.6556,-0.0510
1732024294.8790,5.6156,1.6572,-0.0514
1732024294.8890,5.6309,1.6592,-0.0519
1732024294.8990,5.6461,1.6610,-0.0525
1732024294.9096,5.6622,1.6629,-0.0532
1732024294.9190,5.6764,1.6645,-0.0539
1732024294.9300,5.6933,1.6662,-0.0549
1732024294.9392,5.7110,1.6699,-0.0546
1732024294.9493,5.7253,1.6716,-0.0552
1732024294.9592,5.7404,1.6730,-0.0559
1732024294.9690,5.7553,1.6743,-0.0565
1732024294.9790,5.7705,1.6757,-0.0570
1732024294.9892,5.7895,1.6779,-0.0564
1732024294.9996,5.8044,1.6794,-0.0562
1732024295.0099,5.8200,1.6806,-0.0566
1732024295.0195,5.8343,1.6817,-0.0569
1732024295.0297,5.8496,1.6828,-0.0574
1732024295.0395,5.8642,1.6839,-0.0579
1732024295.0495,5.8804,1.6851,-0.0577
1732024295.0597,5.8943,1.6862,-0.0580
1732024295.0693,5.9086,1.6872,-0.0586
1732024295.0898,5.9391,1.6893,-0.0596
1732024295.0991,5.9529,1.6903,-0.0601
1732024295.1096,5.9684,1.6914,-0.0606
1732024295.1193,5.9846,1.6931,-0.0595
1732024295.1297,5.9995,1.6941,-0.0598
1732024295.1419,6.0174,1.6952,-0.0602
1732024295.1490,6.0281,1.6958,-0.0604
1732024295.1595,6.0436,1.6966,-0.0608
1732024295.1673,6.0551,1.6971,-0.0611
1732024295.1781,6.0712,1.6978,-0.0617
1732024295.1893,6.0899,1.6989,-0.0614
1732024295.1993,6.1035,1.6996,-0.0614
1732024295.2098,6.1190,1.7001,-0.0620
1732024295.2195,6.1334,1.7006,-0.0626
1732024295.2291,6.1475,1.7010,-0.0632
1732024295.2381,6.1608,1.7014,-0.0636
1732024295.2488,6.1765,1.7018,-0.0640
1732024295.2604,6.1987,1.7033,-0.0628
1732024295.2691,6.2112,1.7035,-0.0631
1732024295.2793,6.2261,1.7037,-0.0633
1732024295.2890,6.2405,1.7039,-0.0636
1732024295.2991,6.2553,1.7041,-0.0640
1732024295.3093,6.2701,1.7044,-0.0644
1732024295.3192,6.2845,1.7046,-0.0648
1732024295.3293,6.2992,1.7049,-0.0654
1732024295.3399,6.3170,1.7052,-0.0650
1732024295.3492,6.3300,1.7053,-0.0651
1732024295.3594,6.3446,1.7053,-0.0656
1732024295.3695,6.3591,1.7052,-0.0661
1732024295.3792,6.3732,1.7049,-0.0665
1732024295.3891,6.3915,1.7054,-0.0653
1732024295.3992,6.4055,1.7051,-0.0657
1732024295.4097,6.4205,1.7048,-0.0661
1732024295.4190,6.4338,1.7045,-0.0664
1732024295.4306,6.4504,1.7041,-0.0669
1732024295.4390,6.4625,1.7038,-0.0673
1732024295.4503,6.4807,1.7032,-0.0666
1732024295.4596,6.4929,1.7028,-0.0668
1732024295.4702,6.5081,1.7022,-0.0675
1732024295.4801,6.5222,1.7016,-0.0682
1732024295.4891,6.5350,1.7010,-0.0688
1732024295.4992,6.5495,1.7004,-0.0696
1732024295.5098,6.5645,1.6997,-0.0703
1732024295.5194,6.5781,1.6991,-0.0709
1732024295.5294,6.5923,1.6984,-0.0715
1732024295.5400,6.6089,1.6980,-0.0710
1732024295.5493,6.6224,1.6976,-0.0706
1732024295.5590,6.6355,1.6967,-0.0711
1732024295.5689,6.6495,1.6957,-0.0717
1732024295.5791,6.6639,1.6946,-0.0723
1732024295.5889,6.6779,1.6935,-0.0730
1732024295.5991,6.6928,1.6925,-0.0734
1732024295.6092,6.7088,1.6921,-0.0726
1732024295.6190,6.7215,1.6912,-0.0728
1732024295.6315,6.7391,1.6896,-0.0734
1732024295.6387,6.7492,1.6886,-0.0736
1732024295.6490,6.7638,1.6871,-0.0740
1732024295.6607,6.7802,1.6852,-0.0744
1732024295.6711,6.7950,1.6831,-0.0733
1732024295.6790,6.8055,1.6816,-0.0727
1732024295.6896,6.8197,1.6798,-0.0733
1732024295.6991,6.8330,1.6781,-0.0738
1732024295.7094,6.8475,1.6762,-0.0744
1732024295.7201,6.8620,1.6725,-0.0742
1732024295.7299,6.8732,1.6702,-0.0742
1732024295.7596,6.9148,1.6643,-0.0756
1732024295.7694,6.9285,1.6623,-0.0758
1732024295.7794,6.9425,1.6601,-0.0760
1732024295.7894,6.9566,1.6579,-0.0761
1732024295.7992,6.9703,1.6557,-0.0763
1732024295.8086,6.9827,1.6516,-0.0751
1732024295.8200,6.9975,1.6490,-0.0755
1732024295.8294,7.0104,1.6466,-0.0759
1732024295.8392,7.0239,1.6438,-0.0765
1732024295.8505,7.0394,1.6405,-0.0773
1732024295.8602,7.0528,1.6375,-0.0779
1732024295.8689,7.0638,1.6340,-0.0783
1732024295.8794,7.0739,1.6276,-0.0782
1732024295.8895,7.0867,1.6247,-0.0786
1732024295.8994,7.1002,1.6216,-0.0789
1732024295.9101,7.1147,1.6183,-0.0792
1732024295.9201,7.1282,1.6153,-0.0796
1732024295.9294,7.1407,1.6124,-0.0799
1732024295.9387,7.1567,1.6106,-0.0803
1732024295.9504,7.1726,1.6077,-0.0807
1732024295.9609,7.1867,1.6041,-0.0813
1732024295.9723,7.2019,1.6001,-0.0820
1732024295.9793,7.2122,1.5974,-0.0820
1732024295.9896,7.2258,1.5938,-0.0820
1732024295.9992,7.2385,1.5902,-0.0825
1732024296.0105,7.2533,1.5861,-0.0830
1732024296.0200,7.2657,1.5826,-0.0832
1732024296.0297,7.2784,1.5789,-0.0834
1732024296.0390,7.2904,1.5754,-0.0836
1732024296.0497,7.3042,1.5712,-0.0839
1732024296.0596,7.3165,1.5658,-0.0839
1732024296.0705,7.3297,1.5615,-0.0843
1732024296.0802,7.3422,1.5574,-0.0849
1732024296.1105,7.3810,1.5448,-0.0868
1732024296.1198,7.3925,1.5397,-0.0860
1732024296.1296,7.4043,1.5357,-0.0864
1732024296.1387,7.4158,1.5317,-0.0867
1732024296.1498,7.4297,1.5266,-0.0872
1732024296.1593,7.4414,1.5221,-0.0876
1732024296.1692,7.4538,1.5172,-0.0880
1732024296.1795,7.4665,1.5121,-0.0885
1732024296.1892,7.4785,1.5072,-0.0889
1732024296.1999,7.4917,1.5017,-0.0894
1732024296.2092,7.5053,1.4972,-0.0887
1732024296.2201,7.5179,1.4919,-0.0891
1732024296.2305,7.5305,1.4865,-0.0896
1732024296.2401,7.5421,1.4813,-0.0900
1732024296.2502,7.5543,1.4758,-0.0905
1732024296.2594,7.5654,1.4707,-0.0909
1732024296.2686,7.5765,1.4655,-0.0913
1732024296.2808,7.5923,1.4583,-0.0912
1732024296.2897,7.6016,1.4541,-0.0913
1732024296.3001,7.6140,1.4483,-0.0917
1732024296.3096,7.6253,1.4430,-0.0921
1732024296.3197,7.6380,1.4377,-0.0916
1732024296.3297,7.6490,1.4331,-0.0910
1732024296.3388,7.6597,1.4278,-0.0914
1732024296.3501,7.6728,1.4213,-0.0919
1732024296.3595,7.6837,1.4157,-0.0923
1732024296.3692,7.6949,1.4100,-0.0927
1732024296.3802,7.7076,1.4033,-0.0931
1732024296.3898,7.7137,1.3913,-0.0897
1732024296.3993,7.7239,1.3858,-0.0900
1732024296.4095,7.7355,1.3795,-0.0905
1732024296.4191,7.7463,1.3735,-0.0909
1732024296.4298,7.7582,1.3667,-0.0914
1732024296.4405,7.7700,1.3599,-0.0918
1732024296.4493,7.7796,1.3532,-0.0915
1732024296.4597,7.7878,1.3467,-0.0909
1732024296.4724,7.8017,1.3383,-0.0912
1732024296.4793,7.8092,1.3338,-0.0914
1732024296.4890,7.8197,1.3274,-0.0916
1732024296.4988,7.8302,1.3208,-0.0919
1732024296.5090,7.8411,1.3139,-0.0922
1732024296.5188,7.8514,1.3072,-0.0924
1732024296.5294,7.8626,1.2998,-0.0927
1732024296.5493,7.8790,1.2847,-0.0914
1732024296.5596,7.8896,1.2774,-0.0918
1732024296.5712,7.9016,1.2691,-0.0922
1732024296.5797,7.9083,1.2622,-0.0916
1732024296.5895,7.9149,1.2548,-0.0908
1732024296.5998,7.9253,1.2474,-0.0911
1732024296.6101,7.9358,1.2399,-0.0913
1732024296.6206,7.9463,1.2323,-0.0915
1732024296.6306,7.9563,1.2249,-0.0918
1732024296.6492,7.9756,1.2108,-0.0943
1732024296.6598,7.9866,1.2031,-0.0985
1732024296.6702,7.9967,1.1951,-0.0988
1732024296.6795,8.0057,1.1878,-0.0991
1732024296.6893,8.0151,1.1802,-0.0994
1732024296.6992,8.0246,1.1724,-0.0998
1732024296.7092,8.0342,1.1645,-0.1002
1732024296.7197,8.0377,1.1541,-0.0984
1732024296.7292,8.0462,1.1470,-0.0988
1732024296.7388,8.0554,1.1394,-0.0993
1732024296.7493,8.0653,1.1310,-0.0999
1732024296.7590,8.0745,1.1232,-0.1003
1732024296.7696,8.0845,1.1145,-0.1006
1732024296.7791,8.0939,1.1063,-0.1008
1732024296.7894,8.0960,1.0967,-0.0991
1732024296.7996,8.1047,1.0887,-0.0992
1732024296.8092,8.1134,1.0805,-0.0993
1732024296.8190,8.1221,1.0722,-0.0996
1732024296.8293,8.1313,1.0633,-0.1000
1732024296.8406,8.1413,1.0536,-0.1004
1732024296.8488,8.1394,1.0456,-0.0994
1732024296.8596,8.1481,1.0370,-0.0999
1732024296.8702,8.1572,1.0277,-0.1004
1732024296.8792,8.1649,1.0199,-0.1007
1732024296.8895,8.1736,1.0108,-0.1010
1732024296.8994,8.1819,1.0020,-0.1010
1732024296.9193,8.1950,0.9839,-0.1004
1732024296.9294,8.1958,0.9749,-0.0996
1732024296.9410,8.2050,0.9645,-0.0995
1732024296.9492,8.2114,0.9572,-0.0997
1732024296.9796,8.2349,0.9298,-0.1010
1732024296.9899,8.2377,0.9188,-0.1008
1732024296.9994,8.2378,0.9092,-0.1004
1732024297.0089,8.2447,0.9005,-0.1007
1732024297.0198,8.2525,0.8905,-0.1009
1732024297.0291,8.2591,0.8819,-0.1010
1732024297.0522,8.2750,0.8604,-0.1007
1732024297.0607,8.2745,0.8499,-0.0998
1732024297.0698,8.2759,0.8407,-0.0994
1732024297.0800,8.2826,0.8312,-0.0994
1732024297.0910,8.2898,0.8209,-0.0995
1732024297.1011,8.2963,0.8114,-0.0997
1732024297.1099,8.3019,0.8031,-0.1000
1732024297.1193,8.2965,0.7911,-0.1006
1732024297.1327,8.3043,0.7792,-0.1011
1732024297.1414,8.3097,0.7708,-0.1015
1732024297.1517,8.3160,0.7610,-0.1019
1732024297.1598,8.3210,0.7533,-0.1021
1732024297.1696,8.3270,0.7439,-0.1022
1732024297.1801,8.3333,0.7340,-0.1022
1732024297.1897,8.3371,0.7232,-0.1017
1732024297.1990,8.3387,0.7128,-0.1008
1732024297.2093,8.3447,0.7029,-0.1008
1732024297.2198,8.3507,0.6927,-0.1008
1732024297.2294,8.3561,0.6833,-0.1009
1732024297.2392,8.3615,0.6738,-0.1009
1732024297.2491,8.3658,0.6614,-0.1001
1732024297.2596,8.3710,0.6519,-0.1004
1732024297.2689,8.3760,0.6427,-0.1008
1732024297.2800,8.3820,0.6317,-0.1013
1732024297.2898,8.3871,0.6220,-0.1017
1732024297.2996,8.3921,0.6122,-0.1020
1732024297.3095,8.3971,0.6023,-0.1022
1732024297.3195,8.4022,0.5888,-0.1002
1732024297.3296,8.4068,0.5793,-0.1001
1732024297.3406,8.4122,0.5682,-0.1000
1732024297.3489,8.4161,0.5598,-0.0998
1732024297.3608,8.4218,0.5477,-0.0997
1732024297.3706,8.4264,0.5379,-0.0997
1732024297.3794,8.4304,0.5289,-0.0997
1732024297.3895,8.4348,0.5204,-0.1001
1732024297.3997,8.4389,0.5107,-0.1003
1732024297.4110,8.4437,0.4991,-0.1006
1732024297.4210,8.4478,0.4888,-0.1009
1732024297.4299,8.4513,0.4797,-0.1010
1732024297.4406,8.4555,0.4687,-0.1012
1732024297.4500,8.4563,0.4627,-0.1015
1732024297.4596,8.4597,0.4535,-0.1015
1732024297.4694,8.4633,0.4433,-0.1015
1732024297.4793,8.4669,0.4332,-0.1014
1732024297.4898,8.4708,0.4223,-0.1015
1732024297.4992,8.4741,0.4125,-0.1015
1732024297.5090,8.4775,0.4024,-0.1016
1732024297.5193,8.4808,0.3917,-0.1017
1732024297.5298,8.4833,0.3816,-0.1017
1732024297.5392,8.4863,0.3719,-0.1020
1732024297.5492,8.4893,0.3615,-0.1023
1732024297.5595,8.4923,0.3508,-0.1025
1732024297.5690,8.4950,0.3410,-0.1027
1732024297.5789,8.4979,0.3306,-0.1028
1732024297.5890,8.4978,0.3209,-0.1030
1732024297.5994,8.5005,0.3110,-0.1028
1732024297.6101,8.5036,0.2999,-0.1027
1732024297.6207,8.5066,0.2889,-0.1027
1732024297.6294,8.5091,0.2799,-0.1028
1732024297.6392,8.5118,0.2698,-0.1030
1732024297.6499,8.5084,0.2620,-0.1040
1732024297.6596,8.5108,0.2526,-0.1044
1732024297.6697,8.5134,0.2420,-0.1047
1732024297.6801,8.5159,0.2312,-0.1049
1732024297.6896,8.5181,0.2213,-0.1049
1732024297.7013,8.5205,0.2091,-0.1048
1732024297.7202,8.5247,0.1880,-0.1030
1732024297.7309,8.5264,0.1774,-0.1031
1732024297.7403,8.5279,0.1675,-0.1033
1732024297.7510,8.5297,0.1563,-0.1036
1732024297.7598,8.5311,0.1470,-0.1040
1732024297.7686,8.5326,0.1378,-0.1044
1732024297.7792,8.5345,0.1266,-0.1049
1732024297.7890,8.5340,0.1158,-0.1056
1732024297.7995,8.5355,0.1057,-0.1057
1732024297.8090,8.5369,0.0956,-0.1057
1732024297.8200,8.5384,0.0841,-0.1057
1732024297.8298,8.5396,0.0737,-0.1056
1732024297.8389,8.5405,0.0641,-0.1056
1732024297.8489,8.5414,0.0534,-0.1054
1732024297.8599,8.5416,0.0421,-0.1046
1732024297.8689,8.5422,0.0325,-0.1047
1732024297.8791,8.5430,0.0218,-0.1050
1732024297.8897,8.5437,0.0107,-0.1054
1732024297.8994,8.5443,0.0004,-0.1058
1732024297.9087,8.5448,-0.0094,-0.1061
1732024297.9189,8.5459,-0.0209,-0.1065
1732024297.9290,8.5502,-0.0354,-0.1072
1732024297.9389,8.5506,-0.0459,-0.1072
1732024297.9491,8.5510,-0.0565,-0.1071
1732024297.9603,8.5513,-0.0682,-0.1070
1732024297.9699,8.5515,-0.0783,-0.1070
1732024297.9791,8.5519,-0.0891,-0.1069
1732024297.9889,8.5532,-0.1051,-0.1060
1732024297.9991,8.5533,-0.1158,-0.1063
1732024298.0089,8.5532,-0.1261,-0.1065
1732024298.0195,8.5531,-0.1373,-0.1067
1732024298.0292,8.5529,-0.1474,-0.1069
1732024298.0397,8.5527,-0.1584,-0.1069
1732024298.0520,8.5508,-0.1767,-0.1059
1732024298.0601,8.5505,-0.1850,-0.1058
1732024298.0689,8.5501,-0.1944,-0.1058
1732024298.0793,8.5496,-0.2053,-0.1058
1732024298.0892,8.5490,-0.2158,-0.1059
1732024298.0992,8.5484,-0.2264,-0.1061
1732024298.1094,8.5481,-0.2376,-0.1063
1732024298.1204,8.5491,-0.2501,-0.1066
1732024298.1301,8.5483,-0.2604,-0.1070
1732024298.1402,8.5474,-0.2711,-0.1072
1732024298.1514,8.5462,-0.2829,-0.1074
1732024298.1604,8.5452,-0.2924,-0.1074
1732024298.1697,8.5441,-0.3023,-0.1074
1732024298.1804,8.5428,-0.3136,-0.1073
1732024298.2001,8.5447,-0.3370,-0.1078
1732024298.2112,8.5432,-0.3487,-0.1081
1732024298.2296,8.5406,-0.3683,-0.1087
1732024298.2389,8.5393,-0.3782,-0.1091
1732024298.2490,8.5379,-0.3890,-0.1093
1732024298.2607,8.5366,-0.4011,-0.1083
1732024298.2717,8.5350,-0.4128,-0.1085
1732024298.2796,8.5337,-0.4213,-0.1086
1732024298.2901,8.5319,-0.4324,-0.1086
1732024298.3012,8.5299,-0.4443,-0.1085
1732024298.3098,8.5281,-0.4536,-0.1083
1732024298.3198,8.5260,-0.4644,-0.1082
1732024298.3388,8.5217,-0.4837,-0.1083
1732024298.3498,8.5190,-0.4952,-0.1086
1732024298.3590,8.5167,-0.5049,-0.1090
1732024298.3691,8.5140,-0.5157,-0.1096
1732024298.3792,8.5113,-0.5263,-0.1100
1732024298.3889,8.5150,-0.5421,-0.1098
1732024298.3998,8.5123,-0.5526,-0.1099
1732024298.4093,8.5097,-0.5627,-0.1099
1732024298.4196,8.5069,-0.5735,-0.1097
1732024298.4291,8.5042,-0.5836,-0.1095
1732024298.4393,8.5013,-0.5944,-0.1094
1732024298.4501,8.4984,-0.6060,-0.1093
1732024298.4603,8.4960,-0.6165,-0.1091
1732024298.4693,8.4933,-0.6259,-0.1094
1732024298.4817,8.4895,-0.6390,-0.1099
1732024298.4903,8.4868,-0.6479,-0.1102
1732024298.5009,8.4834,-0.6590,-0.1105
1732024298.5089,8.4808,-0.6673,-0.1107
1732024298.5199,8.4877,-0.6878,-0.1073
1732024298.5300,8.4845,-0.6975,-0.1072
1732024298.5393,8.4813,-0.7071,-0.1072
1732024298.5494,8.4778,-0.7175,-0.1070
1732024298.5595,8.4743,-0.7278,-0.1069
1732024298.5710,8.4701,-0.7396,-0.1069
1732024298.5823,8.4704,-0.7555,-0.1043
1732024298.5897,8.4678,-0.7628,-0.1044
1732024298.5994,8.4642,-0.7728,-0.1046
1732024298.6105,8.4602,-0.7840,-0.1048
1732024298.6194,8.4569,-0.7931,-0.1050
1732024298.6307,8.4526,-0.8047,-0.1051
1732024298.6487,8.4456,-0.8228,-0.1048
1732024298.6587,8.4416,-0.8328,-0.1046
1732024298.6689,8.4375,-0.8430,-0.1043
1732024298.6895,8.4316,-0.8659,-0.1038
1732024298.6994,8.4279,-0.8750,-0.1039
1732024298.7112,8.4230,-0.8867,-0.1041
1732024298.7199,8.4200,-0.8967,-0.1041
1732024298.7287,8.4189,-0.9090,-0.1033
1732024298.7386,8.4147,-0.9189,-0.1035
1732024298.7490,8.4101,-0.9292,-0.1035
1732024298.7589,8.4057,-0.9391,-0.1033
1732024298.7694,8.4010,-0.9495,-0.1030
1732024298.7793,8.3964,-0.9593,-0.1029
1732024298.7893,8.3954,-0.9756,-0.1033
1732024298.7990,8.3913,-0.9842,-0.1031
1732024298.8090,8.3865,-0.9940,-0.1029
1732024298.8200,8.3812,-1.0047,-0.1030
1732024298.8292,8.3768,-1.0137,-0.1031
1732024298.8389,8.3720,-1.0232,-0.1034
1732024298.8503,8.3664,-1.0342,-0.1036
1732024298.8598,8.3616,-1.0434,-0.1038
1732024298.8725,8.3552,-1.0557,-0.1037
1732024298.8807,8.3531,-1.0693,-0.1012
1732024298.8898,8.3488,-1.0773,-0.1008
1732024298.8994,8.3438,-1.0865,-0.1004
1732024298.9088,8.3390,-1.0954,-0.1000
1732024298.9290,8.3303,-1.1208,-0.0978
1732024298.9392,8.3254,-1.1295,-0.0978
1732024298.9496,8.3199,-1.1394,-0.0980
1732024298.9596,8.3146,-1.1488,-0.0982
1732024298.9700,8.3090,-1.1585,-0.0983
1732024298.9798,8.3036,-1.1676,-0.0984
1732024298.9891,8.2984,-1.1763,-0.0984
1732024298.9996,8.2926,-1.1859,-0.0983
1732024299.0095,8.2929,-1.2102,-0.0945
1732024299.0206,8.2870,-1.2196,-0.0942
1732024299.0297,8.2817,-1.2279,-0.0939
1732024299.0510,8.2693,-1.2472,-0.0935
1732024299.0597,8.2763,-1.2775,-0.1034
1732024299.0710,8.2701,-1.2871,-0.1036
1732024299.0796,8.2650,-1.2951,-0.1039
1732024299.0896,8.2591,-1.3044,-0.1041
1732024299.0991,8.2534,-1.3131,-0.1043
1732024299.1095,8.2471,-1.3227,-0.1044
1732024299.1194,8.2550,-1.3626,-0.0986
1732024299.1299,8.2490,-1.3715,-0.0985
1732024299.1693,8.2238,-1.4080,-0.0983
1732024299.1792,8.2174,-1.4171,-0.0983
1732024299.1900,8.2104,-1.4271,-0.0984
1732024299.1995,8.2042,-1.4359,-0.0984
1732024299.2114,8.1963,-1.4468,-0.0983
1732024299.2202,8.1905,-1.4580,-0.0981
1732024299.2295,8.1851,-1.4759,-0.0973
1732024299.2415,8.1768,-1.4868,-0.0971
1732024299.2493,8.1714,-1.4938,-0.0969
1732024299.2596,8.1641,-1.5031,-0.0968
1732024299.2709,8.1562,-1.5133,-0.0967
1732024299.2796,8.1500,-1.5243,-0.0964
1732024299.2892,8.1461,-1.5342,-0.0976
1732024299.2995,8.1387,-1.5434,-0.0976
1732024299.3105,8.1306,-1.5532,-0.0977
1732024299.3191,8.1243,-1.5607,-0.0976
1732024299.3291,8.1168,-1.5694,-0.0975
1732024299.3403,8.1085,-1.5791,-0.0973
1732024299.3494,8.1041,-1.5872,-0.0985
1732024299.3595,8.0971,-1.5950,-0.0984
1732024299.3709,8.0886,-1.6045,-0.0982
1732024299.3816,8.0805,-1.6136,-0.0981
1732024299.3902,8.0803,-1.6430,-0.1044
1732024299.3993,8.0739,-1.6500,-0.1045
1732024299.4094,8.0661,-1.6585,-0.1048
1732024299.4197,8.0581,-1.6671,-0.1051
1732024299.4293,8.0506,-1.6751,-0.1053
1732024299.4412,8.0412,-1.6849,-0.1053
1732024299.4506,8.0336,-1.6928,-0.1052
1732024299.4594,8.0289,-1.7020,-0.1064
1732024299.4704,8.0208,-1.7100,-0.1063
1732024299.4803,8.0128,-1.7177,-0.1063
1732024299.4897,8.0051,-1.7251,-0.1064
1732024299.4994,7.9972,-1.7327,-0.1065
1732024299.5097,7.9889,-1.7407,-0.1067
1732024299.5197,7.9810,-1.7485,-0.1068
1732024299.5300,7.9761,-1.7555,-0.1063
1732024299.5409,7.9673,-1.7641,-0.1064
1732024299.5498,7.9601,-1.7710,-0.1065
1732024299.5598,7.9519,-1.7788,-0.1065
1732024299.5798,7.9355,-1.7942,-0.1065
1732024299.5896,7.9294,-1.7991,-0.1064
1732024299.6005,7.9211,-1.8064,-0.1063
1732024299.6099,7.9132,-1.8133,-0.1063
1732024299.6190,7.9054,-1.8200,-0.1064
1732024299.6310,7.8951,-1.8288,-0.1067
1732024299.6391,7.8882,-1.8347,-0.1069
1732024299.6493,7.8803,-1.8399,-0.1067
1732024299.6595,7.8725,-1.8466,-0.1069
1732024299.6712,7.8624,-1.8550,-0.1069
1732024299.6797,7.8551,-1.8612,-0.1069
1732024299.6894,7.8468,-1.8682,-0.1069
1732024299.6993,7.8381,-1.8753,-0.1068
1732024299.7095,7.8291,-1.8825,-0.1067
1732024299.7208,7.8199,-1.8890,-0.1060
1732024299.7299,7.8124,-1.8947,-0.1060
1732024299.7419,7.8015,-1.9030,-0.1061
1732024299.7498,7.7943,-1.9083,-0.1062
1732024299.7599,7.7851,-1.9151,-0.1063
1732024299.7693,7.7764,-1.9215,-0.1064
1732024299.7793,7.7671,-1.9282,-0.1065
1732024299.7898,7.7574,-1.9351,-0.1064
1732024299.7996,7.7483,-1.9416,-0.1063
1732024299.8091,7.7405,-1.9478,-0.1048
1732024299.8200,7.7313,-1.9542,-0.1046
1732024299.8303,7.7217,-1.9610,-0.1045
1732024299.8406,7.7119,-1.9677,-0.1045
1732024299.8491,7.7039,-1.9733,-0.1045
1732024299.8599,7.6937,-1.9804,-0.1047
1732024299.8720,7.6816,-1.9890,-0.1037
1732024299.8788,7.6745,-1.9942,-0.1028
1732024299.8902,7.6645,-2.0009,-0.1028
1732024299.8992,7.6557,-2.0067,-0.1028
1732024299.9108,7.6444,-2.0139,-0.1027
1732024299.9197,7.6347,-2.0292,-0.1009
1732024299.9291,7.6263,-2.0344,-0.1005
1732024299.9389,7.6166,-2.0403,-0.1001
1732024299.9502,7.6054,-2.0470,-0.0997
1732024299.9598,7.5957,-2.0526,-0.0995
1732024299.9711,7.5843,-2.0591,-0.0995
1732024299.9791,7.5762,-2.0772,-0.0993
1732024299.9893,7.5646,-2.0879,-0.0989
1732024299.9993,7.5546,-2.0937,-0.0991
1732024300.0092,7.5445,-2.0994,-0.0992
1732024300.0191,7.5344,-2.1051,-0.0994
1732024300.0301,7.5232,-2.1114,-0.0994
1732024300.0389,7.5143,-2.1165,-0.0993
1732024300.0489,7.5029,-2.1237,-0.0994
1732024300.0597,7.4929,-2.1294,-0.0992
1732024300.0691,7.4833,-2.1346,-0.0990
1732024300.0790,7.4731,-2.1400,-0.0987
1732024300.0889,7.4629,-2.1453,-0.0987
1732024300.0995,7.4519,-2.1509,-0.0988
1732024300.1116,7.4392,-2.1572,-0.0990
1732024300.1198,7.4294,-2.1621,-0.0992
1732024300.1295,7.4201,-2.1675,-0.0997
1732024300.1393,7.4098,-2.1725,-0.0997
1732024300.1491,7.3995,-2.1775,-0.0997
1732024300.1593,7.3887,-2.1827,-0.0995
1732024300.1715,7.3757,-2.1889,-0.0993
1732024300.1790,7.3678,-2.1926,-0.0992
1732024300.1891,7.3552,-2.2013,-0.0994
1732024300.1997,7.3447,-2.2064,-0.0993
1732024300.2127,7.3306,-2.2126,-0.0991
1732024300.2195,7.3231,-2.2158,-0.0990
1732024300.2394,7.3015,-2.2250,-0.0991
1732024300.2492,7.2908,-2.2295,-0.0991
1732024300.2597,7.2802,-2.2380,-0.0985
1732024300.2703,7.2686,-2.2427,-0.0985
1732024300.2795,7.2584,-2.2468,-0.0985
1732024300.2898,7.2470,-2.2514,-0.0985
1732024300.2997,7.2361,-2.2557,-0.0985
1732024300.3093,7.2255,-2.2599,-0.0985
1732024300.3197,7.2127,-2.2648,-0.0984
1732024300.3301,7.2015,-2.2695,-0.0984
1732024300.3390,7.1916,-2.2733,-0.0982
1732024300.3497,7.1796,-2.2777,-0.0981
1732024300.3601,7.1679,-2.2819,-0.0981
1732024300.3707,7.1560,-2.2861,-0.0979
1732024300.3792,7.1464,-2.2894,-0.0978
1732024300.3903,7.1350,-2.2981,-0.0967
1732024300.4001,7.1249,-2.3015,-0.0965
1732024300.4101,7.1136,-2.3051,-0.0964
1732024300.4208,7.1014,-2.3090,-0.0963
1732024300.4300,7.0908,-2.3123,-0.0962
1732024300.4409,7.0782,-2.3161,-0.0962
1732024300.4509,7.0658,-2.3200,-0.0961
1732024300.4601,7.0577,-2.3233,-0.0960
1732024300.4707,7.0455,-2.3269,-0.0961
1732024300.4807,7.0340,-2.3303,-0.0961
1732024300.4905,7.0227,-2.3336,-0.0961
1732024300.5007,7.0110,-2.3370,-0.0959
1732024300.5111,6.9991,-2.3405,-0.0957
1732024300.5198,6.9891,-2.3433,-0.0955
1732024300.5302,6.9770,-2.3465,-0.0952
1732024300.5391,6.9673,-2.3492,-0.0951
1732024300.5496,6.9571,-2.3520,-0.0950
1732024300.5597,6.9455,-2.3549,-0.0952
1732024300.5691,6.9346,-2.3576,-0.0954
1732024300.5792,6.9228,-2.3605,-0.0956
1732024300.5891,6.9114,-2.3650,-0.0953
1732024300.6001,6.8998,-2.3681,-0.0953
1732024300.6093,6.8892,-2.3707,-0.0953
1732024300.6195,6.8773,-2.3735,-0.0953
1732024300.6300,6.8651,-2.3764,-0.0953
1732024300.6392,6.8543,-2.3788,-0.0953
1732024300.6509,6.8400,-2.3824,-0.0952
1732024300.6600,6.8283,-2.3869,-0.0950
1732024300.6700,6.8165,-2.3894,-0.0949
1732024300.6811,6.8034,-2.3921,-0.0948
1732024300.6911,6.7915,-2.3945,-0.0947
1732024300.7001,6.7809,-2.3966,-0.0946
1732024300.7094,6.7699,-2.3987,-0.0945
1732024300.7191,6.7583,-2.4009,-0.0944
1732024300.7296,6.7458,-2.4031,-0.0944
1732024300.7387,6.7349,-2.4051,-0.0945
1732024300.7493,6.7194,-2.4090,-0.0931
1732024300.7595,6.7079,-2.4112,-0.0928
1732024300.7691,6.6962,-2.4132,-0.0927
1732024300.7788,6.6845,-2.4151,-0.0927
1732024300.7889,6.6723,-2.4171,-0.0926
1732024300.7989,6.6603,-2.4189,-0.0925
1732024300.8091,6.6478,-2.4208,-0.0923
1732024300.8190,6.6322,-2.4243,-0.0912
1732024300.8290,6.6202,-2.4264,-0.0908
1732024300.8391,6.6078,-2.4281,-0.0906
1732024300.8493,6.5913,-2.4322,-0.0894
1732024300.8591,6.5795,-2.4341,-0.0891
1732024300.8695,6.5666,-2.4356,-0.0891
1732024300.8793,6.5544,-2.4370,-0.0891
1732024300.8893,6.5419,-2.4383,-0.0891
1732024300.8997,6.5289,-2.4396,-0.0893
1732024300.9088,6.5175,-2.4407,-0.0894
1732024300.9190,6.5047,-2.4419,-0.0894
1732024300.9291,6.4921,-2.4432,-0.0895
1732024300.9391,6.4772,-2.4423,-0.0874
1732024300.9489,6.4655,-2.4428,-0.0867
1732024300.9606,6.4507,-2.4443,-0.0863
1732024300.9695,6.4395,-2.4454,-0.0860
1732024300.9793,6.4271,-2.4464,-0.0856
1732024300.9894,6.4121,-2.4484,-0.0853
1732024300.9992,6.3954,-2.4567,-0.0849
1732024301.0087,6.3835,-2.4576,-0.0849
1732024301.0189,6.3705,-2.4586,-0.0850
1732024301.0291,6.3573,-2.4595,-0.0852
1732024301.0391,6.3446,-2.4603,-0.0853
1732024301.0488,6.3321,-2.4611,-0.0852
1732024301.0599,6.3177,-2.4629,-0.0851
1732024301.0697,6.3053,-2.4636,-0.0849
1732024301.0793,6.2929,-2.4641,-0.0846
1732024301.0904,6.2787,-2.4645,-0.0843
1732024301.0996,6.2669,-2.4648,-0.0840
1732024301.1091,6.2547,-2.4650,-0.0837
1732024301.1201,6.2370,-2.4685,-0.0843
1732024301.1297,6.2243,-2.4702,-0.0846
1732024301.1388,6.2128,-2.4702,-0.0845
1732024301.1489,6.1996,-2.4702,-0.0844
1732024301.1592,6.1863,-2.4701,-0.0843
1732024301.1691,6.1735,-2.4700,-0.0843
1732024301.1797,6.1598,-2.4698,-0.0844
1732024301.1899,6.1441,-2.4711,-0.0849
1732024301.2004,6.1316,-2.4711,-0.0848
1732024301.2820,6.0231,-2.4725,-0.0824
1732024301.2893,6.0134,-2.4721,-0.0822
1732024301.2999,5.9995,-2.4715,-0.0821
1732024301.3103,5.9857,-2.4707,-0.0821
1732024301.3199,5.9718,-2.4699,-0.0821
1732024301.3294,5.9580,-2.4722,-0.0821
1732024301.3414,5.9424,-2.4711,-0.0820
1732024301.3495,5.9316,-2.4704,-0.0819
1732024301.3596,5.9183,-2.4694,-0.0817
1732024301.3693,5.9054,-2.4686,-0.0815
1732024301.3790,5.8925,-2.4677,-0.0812
1732024301.3893,5.8788,-2.4667,-0.0809
1732024301.3993,5.8655,-2.4657,-0.0806
1732024301.4091,5.8501,-2.4667,-0.0805
1732024301.4200,5.8362,-2.4664,-0.0804
1732024301.4305,5.8222,-2.4651,-0.0803
1732024301.4388,5.8111,-2.4641,-0.0803
1732024301.4489,5.7975,-2.4628,-0.0803
1732024301.4591,5.7839,-2.4616,-0.0804
1732024301.4694,5.7692,-2.4611,-0.0804
1732024301.4790,5.7540,-2.4621,-0.0805
1732024301.4894,5.7412,-2.4611,-0.0803
1732024301.4990,5.7283,-2.4597,-0.0799
1732024301.5291,5.6863,-2.4585,-0.0794
1732024301.5390,5.6730,-2.4568,-0.0792
1732024301.5490,5.6596,-2.4551,-0.0791
1732024301.5591,5.6462,-2.4533,-0.0791
1732024301.5692,5.6327,-2.4516,-0.0790
1732024301.5792,5.6193,-2.4497,-0.0790
1732024301.5891,5.6061,-2.4478,-0.0788
1732024301.5993,5.5906,-2.4541,-0.0900
1732024301.6105,5.5761,-2.4519,-0.0899
1732024301.6191,5.5647,-2.4501,-0.0898
1732024301.6305,5.5496,-2.4477,-0.0896
1732024301.6598,5.5106,-2.4414,-0.0896
1732024301.6723,5.4940,-2.4387,-0.0898
1732024301.6781,5.4862,-2.4374,-0.0898
1732024301.6900,5.4699,-2.4380,-0.0922
1732024301.6997,5.4572,-2.4358,-0.0922
1732024301.7101,5.4433,-2.4332,-0.0921
1732024301.7200,5.4185,-2.4633,-0.0898
1732024301.7296,5.4046,-2.4679,-0.0892
1732024301.7413,5.3891,-2.4653,-0.0888
1732024301.7511,5.3760,-2.4631,-0.0886
1732024301.7592,5.3651,-2.4613,-0.0885
1732024301.7693,5.3515,-2.4591,-0.0885
1732024301.7791,5.3384,-2.4570,-0.0885
1732024301.7897,5.3240,-2.4542,-0.0891
1732024301.7996,5.3121,-2.4521,-0.0894
1732024301.8094,5.2990,-2.4500,-0.0895
1732024301.8193,5.2856,-2.4477,-0.0895
1732024301.8293,5.2721,-2.4454,-0.0894
1732024301.8393,5.2587,-2.4430,-0.0892
1732024301.8496,5.2448,-2.4405,-0.0890
1732024301.8602,5.2316,-2.4385,-0.0900
1732024301.8692,5.2196,-2.4363,-0.0900
1732024301.8797,5.2054,-2.4335,-0.0899
1732024301.8896,5.1921,-2.4309,-0.0900
1732024301.9001,5.1779,-2.4281,-0.0902
1732024301.9092,5.1656,-2.4256,-0.0903
1732024301.9202,5.1436,-2.4303,-0.0927
1732024301.9299,5.1306,-2.4277,-0.0928
1732024301.9410,5.1156,-2.4245,-0.0928
1732024301.9494,5.1042,-2.4221,-0.0927
1732024301.9597,5.0904,-2.4191,-0.0926
1732024301.9702,5.0761,-2.4159,-0.0923
1732024301.9795,5.0635,-2.4130,-0.0921
1732024301.9897,5.0485,-2.4121,-0.0913
1732024301.9995,5.0363,-2.4102,-0.0910
1732024302.0090,5.0235,-2.4072,-0.0909
1732024302.0195,5.0094,-2.4038,-0.0908
1732024302.0291,4.9965,-2.4006,-0.0909
1732024302.0387,4.9837,-2.3974,-0.0909
1732024302.0504,4.9681,-2.3934,-0.0910
1732024302.0592,4.9564,-2.3904,-0.0911
1732024302.0702,4.9415,-2.3872,-0.0914
1732024302.0794,4.9299,-2.3852,-0.0918
1732024302.0894,4.9170,-2.3818,-0.0917
1732024302.0998,4.9034,-2.3781,-0.0917
1732024302.1090,4.8912,-2.3748,-0.0915
1732024302.1188,4.8791,-2.3731,-0.0913
1732024302.1295,4.8658,-2.3693,-0.0911
1732024302.1391,4.8533,-2.3656,-0.0909
1732024302.1503,4.8388,-2.3613,-0.0909
1732024302.1595,4.8268,-2.3577,-0.0910
1732024302.1699,4.8133,-2.3536,-0.0912
1732024302.1828,4.7968,-2.3486,-0.0914
1732024302.1893,4.7883,-2.3461,-0.0915
1732024302.1991,4.7758,-2.3423,-0.0915
1732024302.2100,4.7618,-2.3381,-0.0915
1732024302.2193,4.7518,-2.3363,-0.0912
1732024302.2309,4.7375,-2.3319,-0.0910
1732024302.2387,4.7275,-2.3288,-0.0908
1732024302.2493,4.7142,-2.3247,-0.0905
1732024302.2598,4.7008,-2.3206,-0.0902
1732024302.2666,4.6923,-2.3180,-0.0900
1732024302.2797,4.6779,-2.3150,-0.0898
1732024302.2893,4.6661,-2.3113,-0.0899
1732024302.2992,4.6537,-2.3072,-0.0902
1732024302.3100,4.6401,-2.3028,-0.0906
1732024302.3198,4.6205,-2.3036,-0.0910
1732024302.3304,4.6063,-2.3016,-0.0913
1732024302.3390,4.5953,-2.2980,-0.0914
1732024302.3491,4.5826,-2.2937,-0.0913
1732024302.3594,4.5697,-2.2893,-0.0910
1732024302.3693,4.5572,-2.2850,-0.0906
1732024302.3792,4.5447,-2.2808,-0.0902
1732024302.3891,4.5262,-2.2822,-0.0901
1732024302.3983,4.5152,-2.2784,-0.0900
1732024302.4087,4.5021,-2.2737,-0.0901
1732024302.4190,4.4891,-2.2691,-0.0903
1732024302.4291,4.4764,-2.2644,-0.0905
1732024302.4395,4.4633,-2.2597,-0.0907
1732024302.4491,4.4507,-2.2571,-0.0905
1732024302.4592,4.4391,-2.2545,-0.0902
1732024302.4694,4.4262,-2.2498,-0.0900
1732024302.4796,4.4135,-2.2453,-0.0896
1732024302.4893,4.4013,-2.2409,-0.0893
1732024302.4996,4.3885,-2.2363,-0.0889
1732024302.5089,4.3769,-2.2322,-0.0887
1732024302.5201,4.3630,-2.2272,-0.0886
1732024302.5288,4.3521,-2.2233,-0.0885
1732024302.5386,4.3400,-2.2190,-0.0886
1732024302.5489,4.3278,-2.2176,-0.0886
1732024302.5592,4.3157,-2.2133,-0.0887
1732024302.5693,4.3032,-2.2089,-0.0886
1732024302.5792,4.2910,-2.2045,-0.0884
1732024302.5890,4.2788,-2.2001,-0.0882
1732024302.5994,4.2660,-2.1954,-0.0879
1732024302.6100,4.2476,-2.1931,-0.0873
1732024302.6188,4.2279,-2.1940,-0.0866
1732024302.6288,4.2162,-2.1895,-0.0864
1732024302.6391,4.2036,-2.1847,-0.0864
1732024302.6497,4.1905,-2.1798,-0.0866
1732024302.6609,4.1767,-2.1745,-0.0868
1732024302.6696,4.1659,-2.1705,-0.0870
1732024302.6819,4.1507,-2.1648,-0.0873
1732024302.6898,4.1385,-2.1629,-0.0873
1732024302.6995,4.1274,-2.1599,-0.0871
1732024302.7121,4.1119,-2.1540,-0.0867
1732024302.7192,4.1033,-2.1507,-0.0864
1732024302.7289,4.0901,-2.1476,-0.0859
1732024302.7413,4.0746,-2.1439,-0.0854
1732024302.7490,4.0651,-2.1404,-0.0852
1732024302.7590,4.0527,-2.1360,-0.0851
1732024302.7695,4.0398,-2.1313,-0.0850
1732024302.7796,4.0265,-2.1264,-0.0850
1732024302.7901,4.0153,-2.1255,-0.0858
1732024302.7998,4.0037,-2.1212,-0.0860
1732024302.8090,3.9925,-2.1169,-0.0861
1732024302.8196,3.9795,-2.1119,-0.0861
1732024302.8299,3.9670,-2.1070,-0.0860
1732024302.8392,3.9557,-2.1025,-0.0857
1732024302.8490,3.9412,-2.0982,-0.0856
1732024302.8590,3.9291,-2.0949,-0.0856
1732024302.8691,3.9168,-2.0899,-0.0852
1732024302.8790,3.9047,-2.0849,-0.0849
1732024302.8889,3.8927,-2.0800,-0.0847
1732024302.8994,3.8801,-2.0747,-0.0847
1732024302.9096,3.8677,-2.0694,-0.0848
1732024302.9202,3.8549,-2.0640,-0.0849
1732024302.9295,3.8436,-2.0591,-0.0850
1732024302.9395,3.8261,-2.0545,-0.0844
1732024302.9511,3.7992,-2.0503,-0.0826
1732024302.9600,3.7885,-2.0457,-0.0824
1732024302.9688,3.7778,-2.0411,-0.0821
1732024302.9789,3.7655,-2.0357,-0.0817
1732024302.9892,3.7530,-2.0303,-0.0813
1732024302.9995,3.7406,-2.0248,-0.0811
1732024303.0094,3.7190,-2.0226,-0.0814
1732024303.0198,3.7047,-2.0184,-0.0815
1732024303.0301,3.6923,-2.0129,-0.0816
1732024303.0389,3.6816,-2.0080,-0.0817
1732024303.0506,3.6579,-2.0033,-0.0826
1732024303.0603,3.6447,-1.9990,-0.0829
1732024303.0700,3.6330,-1.9936,-0.0829
1732024303.0793,3.6219,-1.9885,-0.0828
1732024303.0894,3.6096,-1.9830,-0.0826
1732024303.1005,3.5964,-1.9770,-0.0823
1732024303.1201,3.5680,-1.9681,-0.0826
1732024303.1313,3.5536,-1.9637,-0.0829
1732024303.1390,3.5444,-1.9596,-0.0829
1732024303.1500,3.5312,-1.9536,-0.0830
1732024303.1601,3.5190,-1.9481,-0.0832
1732024303.1703,3.5068,-1.9425,-0.0834
1732024303.1793,3.4960,-1.9376,-0.0836
1732024303.1898,3.4834,-1.9318,-0.0838
1732024303.2001,3.4711,-1.9263,-0.0840
1732024303.2117,3.4482,-1.9233,-0.0848
1732024303.2190,3.4403,-1.9201,-0.0848
1732024303.2301,3.4268,-1.9146,-0.0848
1732024303.2389,3.4162,-1.9102,-0.0848
1732024303.2489,3.4039,-1.9052,-0.0848
1732024303.2592,3.3914,-1.9001,-0.0849
1732024303.2691,3.3794,-1.8949,-0.0852
1732024303.2793,3.3644,-1.8923,-0.0855
1732024303.2890,3.3534,-1.8873,-0.0858
1732024303.2996,3.3408,-1.8813,-0.0863
1732024303.3089,3.3298,-1.8758,-0.0866
1732024303.3194,3.3154,-1.8699,-0.0865
1732024303.3295,3.3024,-1.8647,-0.0863
1732024303.3398,3.2902,-1.8585,-0.0863
1732024303.3491,3.2792,-1.8529,-0.0862
1732024303.3597,3.2666,-1.8467,-0.0860
1732024303.3697,3.2547,-1.8409,-0.0858
1732024303.3894,3.2301,-1.8299,-0.0850
1732024303.3999,3.2173,-1.8246,-0.0844
1732024303.4089,3.2066,-1.8195,-0.0844
1732024303.4199,3.1935,-1.8133,-0.0844
1732024303.4292,3.1823,-1.8081,-0.0845
1732024303.4497,3.1512,-1.7970,-0.0844
1732024303.4592,3.1350,-1.7924,-0.0842
1732024303.4693,3.1228,-1.7869,-0.0842
1732024303.4790,3.1112,-1.7816,-0.0842
1732024303.4894,3.0988,-1.7758,-0.0841
1732024303.5003,3.0858,-1.7696,-0.0839
1732024303.5087,3.0759,-1.7647,-0.0837
1732024303.5191,3.0636,-1.7587,-0.0836
1732024303.5293,3.0515,-1.7528,-0.0835
1732024303.5394,3.0396,-1.7470,-0.0835
1732024303.5488,3.0256,-1.7406,-0.0834
1732024303.5595,3.0138,-1.7349,-0.0834
1732024303.5696,3.0019,-1.7293,-0.0835
1732024303.5790,2.9906,-1.7241,-0.0837
1732024303.5890,2.9718,-1.7179,-0.0839
1732024303.5992,2.9604,-1.7128,-0.0840
1732024303.6090,2.9488,-1.7074,-0.0839
1732024303.6191,2.9367,-1.7019,-0.0837
1732024303.6291,2.9249,-1.6964,-0.0836
1732024303.6391,2.9131,-1.6909,-0.0835
1732024303.6492,2.9011,-1.6854,-0.0835
1732024303.6591,2.8860,-1.6794,-0.0837
1732024303.6695,2.8745,-1.6740,-0.0838
1732024303.6791,2.8632,-1.6688,-0.0838
1732024303.6898,2.8504,-1.6630,-0.0839
1732024303.6994,2.8389,-1.6579,-0.0839
1732024303.7101,2.8262,-1.6523,-0.0839
1732024303.7194,2.8151,-1.6474,-0.0838
1732024303.7293,2.8024,-1.6427,-0.0845
1732024303.7388,2.7871,-1.6383,-0.0857
1732024303.7496,2.7752,-1.6328,-0.0857
1732024303.7601,2.7628,-1.6270,-0.0857
1732024303.7696,2.7517,-1.6216,-0.0858
1732024303.7793,2.7399,-1.6158,-0.0858
1732024303.7894,2.7249,-1.6091,-0.0857
1732024303.8006,2.7126,-1.6029,-0.0858
1732024303.8113,2.7001,-1.5966,-0.0859
1732024303.8191,2.6910,-1.5921,-0.0860
1732024303.8302,2.6779,-1.5858,-0.0860
1732024303.8390,2.6676,-1.5809,-0.0860
1732024303.8490,2.6556,-1.5753,-0.0860
1732024303.8593,2.6435,-1.5696,-0.0860
1732024303.8686,2.6320,-1.5644,-0.0859
1732024303.8799,2.6151,-1.5573,-0.0856
1732024303.8897,2.6040,-1.5521,-0.0856
1732024303.9019,2.5896,-1.5451,-0.0856
1732024303.9099,2.5801,-1.5406,-0.0857
1732024303.9194,2.5690,-1.5352,-0.0860
1732024303.9309,2.5553,-1.5285,-0.0865
1732024303.9390,2.5457,-1.5238,-0.0870
1732024303.9491,2.5300,-1.5171,-0.0877
1732024303.9604,2.5101,-1.5095,-0.0885
1732024303.9689,2.5001,-1.5041,-0.0894
1732024303.9797,2.4875,-1.4973,-0.0902
1732024303.9896,2.4740,-1.4906,-0.0900
1732024303.9994,2.4607,-1.4846,-0.0889
1732024304.0088,2.4496,-1.4795,-0.0874
1732024304.0197,2.4367,-1.4742,-0.0852
1732024304.0295,2.4250,-1.4699,-0.0833
1732024304.0592,2.3842,-1.4576,-0.0805
1732024304.0712,2.3705,-1.4525,-0.0808
1732024304.0792,2.3609,-1.4484,-0.0815
1732024304.0894,2.3490,-1.4429,-0.0825
1732024304.0990,2.3378,-1.4374,-0.0834
1732024304.1093,2.3256,-1.4311,-0.0842
1732024304.1193,2.3048,-1.4251,-0.0843
1732024304.1298,2.2935,-1.4190,-0.0848
1732024304.1400,2.2817,-1.4126,-0.0851
1732024304.1489,2.2713,-1.4069,-0.0850
1732024304.1589,2.2600,-1.4006,-0.0844
1732024304.1695,2.2479,-1.3939,-0.0839
1732024304.1827,2.2279,-1.3847,-0.0830
1732024304.1905,2.2200,-1.3807,-0.0828
1732024304.2003,2.2085,-1.3751,-0.0826
1732024304.2128,2.1937,-1.3682,-0.0828
1732024304.2290,2.1742,-1.3595,-0.0835
1732024304.2411,2.1597,-1.3531,-0.0841
1732024304.2505,2.1486,-1.3482,-0.0844
1732024304.2594,2.1356,-1.3428,-0.0847
1732024304.2702,2.1213,-1.3372,-0.0849
1732024304.2893,2.0987,-1.3266,-0.0851
1732024304.2995,2.0868,-1.3208,-0.0850
1732024304.3101,2.0745,-1.3145,-0.0850
1732024304.3207,2.0622,-1.3082,-0.0848
1732024304.3296,2.0520,-1.3029,-0.0847
1732024304.3397,2.0403,-1.2968,-0.0847
1732024304.3495,2.0281,-1.2906,-0.0847
1732024304.3596,2.0125,-1.2839,-0.0845
1732024304.3692,2.0022,-1.2784,-0.0846
1732024304.3794,1.9905,-1.2722,-0.0847
1732024304.3896,1.9789,-1.2660,-0.0848
1732024304.3991,1.9679,-1.2602,-0.0849
1732024304.4091,1.9548,-1.2547,-0.0844
1732024304.4196,1.9429,-1.2493,-0.0841
1732024304.4291,1.9320,-1.2437,-0.0840
1732024304.4389,1.9206,-1.2379,-0.0839
1732024304.4495,1.9083,-1.2317,-0.0837
1732024304.4592,1.8971,-1.2261,-0.0836
1732024304.4693,1.8853,-1.2203,-0.0834
1732024304.4790,1.8734,-1.2156,-0.0831
1732024304.4889,1.8629,-1.2104,-0.0831
1732024304.4989,1.8514,-1.2046,-0.0832
1732024304.5091,1.8397,-1.1986,-0.0833
1732024304.5190,1.8273,-1.1928,-0.0833
1732024304.5291,1.8170,-1.1886,-0.0831
1732024304.5388,1.8060,-1.1829,-0.0833
1732024304.5490,1.7943,-1.1768,-0.0833
1732024304.5590,1.7831,-1.1708,-0.0832
1732024304.5691,1.7717,-1.1646,-0.0831
1732024304.5789,1.7607,-1.1585,-0.0829
1732024304.5890,1.7474,-1.1521,-0.0826
1732024304.5992,1.7369,-1.1461,-0.0826
1732024304.6102,1.7247,-1.1392,-0.0828
1732024304.6193,1.7144,-1.1335,-0.0829
1732024304.6296,1.7029,-1.1273,-0.0831
1732024304.6424,1.6885,-1.1197,-0.0833
1732024304.6497,1.6802,-1.1153,-0.0833
1732024304.6597,1.6677,-1.1090,-0.0830
1732024304.6693,1.6580,-1.1043,-0.0825
1732024304.6900,1.6349,-1.0922,-0.0818
1732024304.7022,1.6213,-1.0850,-0.0816
1732024304.7098,1.6129,-1.0806,-0.0816
1732024304.7192,1.6024,-1.0751,-0.0817
1732024304.7401,1.5791,-1.0631,-0.0821
1732024304.7507,1.5674,-1.0591,-0.0816
1732024304.7607,1.5569,-1.0537,-0.0821
1732024304.7704,1.5461,-1.0482,-0.0826
1732024304.7797,1.5359,-1.0429,-0.0830
1732024304.7900,1.5234,-1.0371,-0.0828
1732024304.7996,1.5140,-1.0333,-0.0822
1732024304.8094,1.5034,-1.0275,-0.0821
1732024304.8205,1.4918,-1.0207,-0.0817
1732024304.8307,1.4813,-1.0143,-0.0813
1732024304.8413,1.4703,-1.0074,-0.0813
1732024304.8502,1.4593,-1.0019,-0.0801
1732024304.8608,1.4484,-0.9955,-0.0798
1732024304.8725,1.4355,-0.9883,-0.0788
1732024304.8797,1.4276,-0.9840,-0.0782
1732024304.8898,1.4165,-0.9781,-0.0775
1732024304.9011,1.4044,-0.9716,-0.0766
1732024304.9100,1.3950,-0.9667,-0.0756
1732024304.9200,1.3854,-0.9629,-0.0735
1732024304.9310,1.3742,-0.9574,-0.0740
1732024304.9400,1.3644,-0.9526,-0.0749
1732024304.9592,1.3439,-0.9425,-0.0769
1732024304.9694,1.3331,-0.9369,-0.0774
1732024304.9794,1.3224,-0.9316,-0.0777
1732024304.9892,1.3129,-0.9277,-0.0771
1732024304.9993,1.3020,-0.9220,-0.0768
1732024305.0100,1.2908,-0.9159,-0.0758
1732024305.0194,1.2810,-0.9103,-0.0752
1732024305.0302,1.2697,-0.9036,-0.0749
1732024305.0390,1.2606,-0.8981,-0.0745
1732024305.0479,1.2502,-0.8923,-0.0734
1732024305.0590,1.2394,-0.8859,-0.0730
1732024305.0691,1.2287,-0.8796,-0.0733
1732024305.0796,1.2176,-0.8731,-0.0738
1732024305.0896,1.2070,-0.8668,-0.0744
1732024305.0997,1.1963,-0.8604,-0.0749
1732024305.1103,1.1850,-0.8538,-0.0754
1732024305.1210,1.1735,-0.8471,-0.0760
1732024305.1301,1.1637,-0.8415,-0.0764
1732024305.1491,1.1423,-0.8303,-0.0752
1732024305.1599,1.1315,-0.8241,-0.0748
1732024305.1695,1.1211,-0.8182,-0.0744
1732024305.1801,1.1096,-0.8115,-0.0740
1732024305.1894,1.0999,-0.8066,-0.0728
1732024305.1997,1.0919,-0.8075,-0.0664
1732024305.2105,1.0800,-0.8007,-0.0663
1732024305.2219,1.0675,-0.7935,-0.0666
1732024305.2299,1.0587,-0.7884,-0.0669
1732024305.2420,1.0454,-0.7807,-0.0672
1732024305.2496,1.0370,-0.7758,-0.0674
1732024305.2601,1.0254,-0.7691,-0.0676
1732024305.2692,1.0152,-0.7632,-0.0676
1732024305.2794,1.0037,-0.7571,-0.0667
1732024305.2894,0.9927,-0.7507,-0.0666
1732024305.2992,0.9818,-0.7443,-0.0666
1732024305.3087,0.9712,-0.7381,-0.0666
1732024305.3195,0.9593,-0.7310,-0.0667
1732024305.3295,0.9482,-0.7244,-0.0669
1732024305.3387,0.9372,-0.7183,-0.0671
1732024305.3493,0.9257,-0.7117,-0.0672
1732024305.3593,0.9146,-0.7051,-0.0674
1732024305.3892,0.8772,-0.6841,-0.0655
1732024305.3992,0.8660,-0.6773,-0.0653
1732024305.4100,0.8538,-0.6700,-0.0652
1732024305.4227,0.8395,-0.6614,-0.0654
1732024305.4297,0.8315,-0.6568,-0.0656
1732024305.4417,0.8177,-0.6488,-0.0659
1732024305.4596,0.7976,-0.6379,-0.0648
1732024305.4692,0.7865,-0.6317,-0.0650
1732024305.4795,0.7745,-0.6250,-0.0651
1732024305.4895,0.7629,-0.6185,-0.0650
1732024305.4993,0.7516,-0.6120,-0.0648
1732024305.5107,0.7383,-0.6045,-0.0639
1732024305.5287,0.7180,-0.5930,-0.0617
1732024305.5394,0.7058,-0.5858,-0.0613
1732024305.5511,0.6925,-0.5779,-0.0612
1732024305.5607,0.6815,-0.5714,-0.0613
1732024305.5692,0.6718,-0.5658,-0.0616
1732024305.5792,0.6602,-0.5593,-0.0621
1732024305.5894,0.6492,-0.5534,-0.0582
1732024305.5995,0.6385,-0.5475,-0.0586
1732024305.6089,0.6275,-0.5413,-0.0591
1732024305.6193,0.6153,-0.5344,-0.0595
1732024305.6291,0.6040,-0.5279,-0.0596
1732024305.6490,0.5816,-0.5142,-0.0585
1732024305.6589,0.5707,-0.5074,-0.0575
1732024305.6703,0.5579,-0.5004,-0.0538
1732024305.6794,0.5479,-0.4944,-0.0527
1732024305.6898,0.5360,-0.4876,-0.0520
1732024305.7004,0.5238,-0.4808,-0.0519
1732024305.7091,0.5136,-0.4753,-0.0521
1732024305.7188,0.5023,-0.4692,-0.0527
1732024305.7290,0.4881,-0.4613,-0.0521
1732024305.7590,0.4546,-0.4418,-0.0522
1732024305.7700,0.4423,-0.4344,-0.0516
1732024305.7792,0.4320,-0.4282,-0.0510
1732024305.7897,0.4186,-0.4221,-0.0481
1732024305.8010,0.4065,-0.4151,-0.0474
1732024305.8089,0.3975,-0.4099,-0.0469
1732024305.8204,0.3844,-0.4023,-0.0462
1732024305.8303,0.3731,-0.3956,-0.0456
1732024305.8386,0.3637,-0.3899,-0.0451
1732024305.8494,0.3485,-0.3821,-0.0436
1732024305.8592,0.3380,-0.3758,-0.0431
1732024305.8692,0.3267,-0.3688,-0.0427
1732024305.8802,0.3143,-0.3611,-0.0424
1732024305.8893,0.3039,-0.3548,-0.0422
1732024305.8995,0.2921,-0.3479,-0.0419
1732024305.9089,0.2811,-0.3416,-0.0416
1732024305.9191,0.2693,-0.3349,-0.0410
1732024305.9292,0.2573,-0.3282,-0.0405
1732024305.9392,0.2456,-0.3215,-0.0399
1732024305.9490,0.2306,-0.3145,-0.0392
1732024305.9595,0.2186,-0.3080,-0.0385
1732024305.9703,0.2058,-0.3005,-0.0378
1732024305.9795,0.1950,-0.2941,-0.0372
1732024305.9893,0.1836,-0.2874,-0.0366
1732024305.9996,0.1682,-0.2806,-0.0360
1732024306.0091,0.1571,-0.2741,-0.0358
1732024306.0197,0.1446,-0.2668,-0.0356
1732024306.0314,0.1308,-0.2587,-0.0355
1732024306.0400,0.1206,-0.2528,-0.0354
1732024306.0492,0.1052,-0.2452,-0.0354
1732024306.0596,0.0928,-0.2385,-0.0352
1732024306.0697,0.0808,-0.2317,-0.0349
1732024306.0792,0.0694,-0.2253,-0.0344
1732024306.0890,0.0578,-0.2187,-0.0339
1732024306.0993,0.0456,-0.2118,-0.0334
1732024306.1090,0.0341,-0.2050,-0.0329
1732024306.1195,0.0157,-0.1953,-0.0325
1732024306.1298,0.0038,-0.1880,-0.0318
1732024306.1399,-0.0079,-0.1807,-0.0312
1732024306.1493,-0.0188,-0.1739,-0.0306
1732024306.1593,-0.0305,-0.1666,-0.0302
1732024306.1692,-0.0420,-0.1595,-0.0299
1732024306.1795,-0.0541,-0.1522,-0.0296
1732024306.1895,-0.0709,-0.1439,-0.0298
1732024306.1997,-0.0829,-0.1369,-0.0296
1732024306.2091,-0.0941,-0.1305,-0.0292
1732024306.2196,-0.1066,-0.1234,-0.0285
1732024306.2295,-0.1184,-0.1167,-0.0278
1732024306.2389,-0.1297,-0.1102,-0.0272
1732024306.2492,-0.1418,-0.1031,-0.0264
1732024306.2593,-0.1537,-0.0961,-0.0257
1732024306.2691,-0.1652,-0.0892,-0.0252
1732024306.2795,-0.1870,-0.0752,-0.0269
1732024306.2896,-0.1987,-0.0680,-0.0265
1732024306.2995,-0.2102,-0.0607,-0.0260
1732024306.3100,-0.2224,-0.0529,-0.0255
1732024306.3198,-0.2337,-0.0457,-0.0249
1732024306.3297,-0.2451,-0.0384,-0.0243
1732024306.3392,-0.2560,-0.0315,-0.0238
1732024306.3500,-0.2736,-0.0201,-0.0236
1732024306.3596,-0.2846,-0.0131,-0.0233
1732024306.3694,-0.2958,-0.0059,-0.0230
1732024306.3798,-0.3078,0.0017,-0.0228
1732024306.3896,-0.3233,0.0126,-0.0239
1732024306.3997,-0.3350,0.0200,-0.0239
1732024306.4096,-0.3469,0.0273,-0.0232
1732024306.4199,-0.3591,0.0346,-0.0220
1732024306.4304,-0.3717,0.0419,-0.0205
1732024306.4415,-0.3848,0.0498,-0.0192
1732024306.4493,-0.3995,0.0587,-0.0190
1732024306.4593,-0.4122,0.0665,-0.0182
1732024306.4705,-0.4253,0.0744,-0.0173
1732024306.4793,-0.4357,0.0807,-0.0173
1732024306.4892,-0.4474,0.0880,-0.0176
1732024306.4995,-0.4593,0.0956,-0.0180
1732024306.5102,-0.4716,0.1037,-0.0182
1732024306.5201,-0.4903,0.1170,-0.0209
1732024306.5291,-0.5008,0.1242,-0.0212
1732024306.5407,-0.5143,0.1332,-0.0207
1732024306.5496,-0.5244,0.1400,-0.0199
1732024306.5595,-0.5357,0.1475,-0.0187
1732024306.5691,-0.5467,0.1550,-0.0180
1732024306.5792,-0.5581,0.1628,-0.0175
1732024306.5893,-0.5724,0.1784,-0.0187
1732024306.5991,-0.5892,0.1904,-0.0198
1732024306.6090,-0.6003,0.1981,-0.0198
1732024306.6202,-0.6131,0.2068,-0.0197
1732024306.6310,-0.6255,0.2150,-0.0193
1732024306.6394,-0.6352,0.2213,-0.0188
1732024306.6493,-0.6467,0.2284,-0.0181
1732024306.6594,-0.6648,0.2411,-0.0188
1732024306.6694,-0.6764,0.2480,-0.0182
1732024306.6809,-0.6900,0.2562,-0.0174
1732024306.6898,-0.7005,0.2626,-0.0168
1732024306.6999,-0.7122,0.2700,-0.0161
1732024306.7194,-0.7351,0.2877,-0.0158
1732024306.7295,-0.7490,0.2984,-0.0165
1732024306.7390,-0.7596,0.3058,-0.0165
1732024306.7492,-0.7711,0.3140,-0.0164
1732024306.7591,-0.7823,0.3221,-0.0163
1732024306.7695,-0.7939,0.3306,-0.0159
1732024306.7798,-0.8055,0.3389,-0.0152
1732024306.7896,-0.8193,0.3482,-0.0147
1732024306.7993,-0.8302,0.3557,-0.0142
1732024306.8090,-0.8413,0.3634,-0.0135
1732024306.8191,-0.8528,0.3713,-0.0130
1732024306.8291,-0.8642,0.3791,-0.0127
1732024306.8396,-0.8764,0.3873,-0.0125
1732024306.8494,-0.8878,0.3950,-0.0125
1732024306.8598,-0.8998,0.4030,-0.0124
1732024306.8693,-0.9108,0.4104,-0.0122
1732024306.8798,-0.9267,0.4248,-0.0144
1732024306.8896,-0.9376,0.4328,-0.0142
1732024306.8991,-0.9485,0.4404,-0.0137
1732024306.9091,-0.9598,0.4485,-0.0131
1732024306.9188,-0.9709,0.4564,-0.0126
1732024306.9289,-0.9825,0.4647,-0.0121
1732024306.9388,-0.9938,0.4728,-0.0118
1732024306.9502,-1.0057,0.4832,-0.0122
1732024306.9606,-1.0165,0.4913,-0.0121
1732024306.9695,-1.0268,0.4985,-0.0120
1732024306.9797,-1.0385,0.5067,-0.0118
1732024306.9891,-1.0509,0.5144,-0.0113
1732024306.9993,-1.0627,0.5220,-0.0108
1732024307.0090,-1.0739,0.5299,-0.0103
1732024307.0190,-1.0853,0.5380,-0.0097
1732024307.0301,-1.0982,0.5471,-0.0091
1732024307.0397,-1.1092,0.5549,-0.0087
1732024307.0497,-1.1207,0.5632,-0.0082
1732024307.0592,-1.1315,0.5710,-0.0079
1732024307.0692,-1.1430,0.5792,-0.0075
1732024307.0792,-1.1551,0.5864,-0.0067
1732024307.0891,-1.1661,0.5943,-0.0064
1732024307.0996,-1.1783,0.6032,-0.0063
1732024307.1080,-1.1880,0.6102,-0.0061
1732024307.1190,-1.2007,0.6195,-0.0059
1732024307.1290,-1.2123,0.6279,-0.0056
1732024307.1392,-1.2241,0.6364,-0.0052
1732024307.1503,-1.2374,0.6443,-0.0042
1732024307.1603,-1.2481,0.6515,-0.0038
1732024307.1707,-1.2604,0.6602,-0.0035
1732024307.1903,-1.2862,0.6778,-0.0028
1732024307.1992,-1.2964,0.6849,-0.0022
1732024307.2097,-1.3084,0.6939,-0.0013
1732024307.2205,-1.3206,0.7034,-0.0005
1732024307.2294,-1.3307,0.7114,-0.0001
1732024307.2403,-1.3429,0.7213,0.0002
1732024307.2498,-1.3562,0.7317,-0.0000
1732024307.2598,-1.3678,0.7409,-0.0001
1732024307.2691,-1.3784,0.7493,-0.0001
1732024307.2793,-1.3900,0.7584,0.0000
1732024307.2898,-1.4021,0.7674,0.0002
1732024307.2997,-1.4136,0.7759,0.0004
1732024307.3106,-1.4264,0.7851,0.0009
1732024307.3195,-1.4368,0.7926,0.0013
1732024307.3292,-1.4481,0.8008,0.0017
1732024307.3384,-1.4589,0.8087,0.0021
1732024307.3488,-1.4759,0.8255,0.0004
1732024307.3593,-1.4917,0.8423,-0.0018
1732024307.3692,-1.5031,0.8510,-0.0018
1732024307.3793,-1.5147,0.8601,-0.0018
1732024307.3891,-1.5259,0.8689,-0.0021
1732024307.3995,-1.5379,0.8784,-0.0025
1732024307.4091,-1.5490,0.8871,-0.0027
1732024307.4200,-1.5617,0.8971,-0.0027
1732024307.4296,-1.5728,0.9057,-0.0022
1732024307.4401,-1.5868,0.9162,-0.0016
1732024307.4494,-1.6004,0.9262,-0.0012
1732024307.4592,-1.6114,0.9347,-0.0008
1732024307.4701,-1.6239,0.9443,-0.0004
1732024307.4801,-1.6355,0.9532,-0.0002
1732024307.4913,-1.6486,0.9632,-0.0006
1732024307.4993,-1.6578,0.9703,-0.0011
1732024307.5092,-1.6707,0.9807,-0.0012
1732024307.5191,-1.6817,0.9894,-0.0015
1732024307.5289,-1.6931,0.9982,-0.0019
1732024307.5404,-1.7065,1.0086,-0.0019
1732024307.5493,-1.7168,1.0166,-0.0019
1732024307.5594,-1.7283,1.0257,-0.0015
1732024307.5688,-1.7391,1.0345,-0.0010
1732024307.5794,-1.7513,1.0451,-0.0003
1732024307.5890,-1.7613,1.0534,0.0000
1732024307.5991,-1.7726,1.0624,0.0003
1732024307.6086,-1.7833,1.0709,0.0005
1732024307.6189,-1.7949,1.0802,0.0005
1732024307.6290,-1.8063,1.0892,0.0005
1732024307.6395,-1.8181,1.0985,0.0005
1732024307.6490,-1.8300,1.1084,0.0005
1732024307.6590,-1.8410,1.1176,0.0005
1732024307.6693,-1.8527,1.1268,0.0005
1732024307.6799,-1.8647,1.1361,0.0006
1732024307.6896,-1.8758,1.1447,0.0008
1732024307.6993,-1.8866,1.1532,0.0010
1732024307.7091,-1.8952,1.1621,0.0010
1732024307.7177,-1.9008,1.1693,0.0010
1732024307.7294,-1.9139,1.1797,0.0012
1732024307.7394,-1.9252,1.1886,0.0014
1732024307.7497,-1.9369,1.1976,0.0016
1732024307.7595,-1.9479,1.2060,0.0019
1732024307.7692,-1.9590,1.2145,0.0021
1732024307.7793,-1.9702,1.2239,0.0027
1732024307.7897,-1.9798,1.2321,0.0033
1732024307.8002,-1.9917,1.2414,0.0033
1732024307.8089,-2.0015,1.2491,0.0032
1732024307.8201,-2.0139,1.2591,0.0040
1732024307.8302,-2.0250,1.2678,0.0040
1732024307.8399,-2.0359,1.2764,0.0041
1732024307.8501,-2.0474,1.2854,0.0043
1732024307.8604,-2.0589,1.2946,0.0044
1732024307.8697,-2.0693,1.3029,0.0044
1732024307.8793,-2.0800,1.3116,0.0044
1732024307.8899,-2.0917,1.3211,0.0043
1732024307.9000,-2.1030,1.3304,0.0043
1732024307.9089,-2.1137,1.3389,0.0045
1732024307.9193,-2.1261,1.3486,0.0049
1732024307.9294,-2.1368,1.3573,0.0045
1732024307.9400,-2.1488,1.3669,0.0043
1732024307.9491,-2.1591,1.3751,0.0043
1732024307.9587,-2.1699,1.3837,0.0044
1732024307.9691,-2.1829,1.3934,0.0049
1732024307.9797,-2.1998,1.4036,0.0062
1732024307.9891,-2.2095,1.4120,0.0063
1732024307.9997,-2.2209,1.4220,0.0066
1732024308.0101,-2.2321,1.4320,0.0066
1732024308.0194,-2.2416,1.4408,0.0067
1732024308.0291,-2.2508,1.4493,0.0068
1732024308.0406,-2.2633,1.4600,0.0063
1732024308.0494,-2.2732,1.4681,0.0060
1732024308.0597,-2.2848,1.4774,0.0058
1732024308.0692,-2.2956,1.4860,0.0057
1732024308.0794,-2.3074,1.4955,0.0058
1732024308.0903,-2.3178,1.5042,0.0077
1732024308.1088,-2.3379,1.5212,0.0081
1732024308.1194,-2.3495,1.5312,0.0083
1732024308.1291,-2.3603,1.5403,0.0083
1732024308.1397,-2.3719,1.5502,0.0081
1732024308.1505,-2.3834,1.5600,0.0090
1732024308.1602,-2.3930,1.5681,0.0094
1732024308.1796,-2.4146,1.5862,0.0088
1732024308.1904,-2.4267,1.5963,0.0086
1732024308.1996,-2.4368,1.6049,0.0086
1732024308.2095,-2.4477,1.6142,0.0089
1732024308.2192,-2.4584,1.6234,0.0093
1732024308.2297,-2.4644,1.6310,0.0093
1732024308.2426,-2.4746,1.6408,0.0115
1732024308.2494,-2.4821,1.6473,0.0114
1732024308.2598,-2.4936,1.6572,0.0113
1732024308.2699,-2.5047,1.6669,0.0110
1732024308.2799,-2.5158,1.6766,0.0107
1732024308.2897,-2.5254,1.6854,0.0113
1732024308.3000,-2.5334,1.6930,0.0123
1732024308.3111,-2.5456,1.7035,0.0125
1732024308.3195,-2.5548,1.7115,0.0127
1732024308.3298,-2.5662,1.7213,0.0131
1732024308.3391,-2.5764,1.7301,0.0134
1732024308.3492,-2.5864,1.7390,0.0143
1732024308.3593,-2.5943,1.7465,0.0156
1732024308.3691,-2.6051,1.7557,0.0157
1732024308.3801,-2.6172,1.7661,0.0157
1732024308.3896,-2.6278,1.7750,0.0156
1732024308.3998,-2.6391,1.7846,0.0153
1732024308.4089,-2.6491,1.7932,0.0151
1732024308.4200,-2.6614,1.8037,0.0150
1732024308.4294,-2.6718,1.8126,0.0151
1732024308.4393,-2.6828,1.8219,0.0154
1732024308.4496,-2.6893,1.8290,0.0176
1732024308.4593,-2.6996,1.8377,0.0182
1732024308.4692,-2.7105,1.8469,0.0187
1732024308.4796,-2.7219,1.8566,0.0192
1732024308.4900,-2.7335,1.8664,0.0195
1732024308.5007,-2.7455,1.8766,0.0197
1732024308.5092,-2.7529,1.8833,0.0204
1732024308.5206,-2.7636,1.8926,0.0209
1732024308.5296,-2.7735,1.9011,0.0210
1732024308.5391,-2.7841,1.9101,0.0211
1732024308.5494,-2.7942,1.9193,0.0215
1732024308.5596,-2.8025,1.9270,0.0222
1732024308.5691,-2.8132,1.9359,0.0225
1732024308.5793,-2.8248,1.9452,0.0228
1732024308.5913,-2.8384,1.9564,0.0234
1732024308.6001,-2.8484,1.9647,0.0237
1732024308.6094,-2.8588,1.9734,0.0239
1732024308.6203,-2.8711,1.9837,0.0240
1732024308.6301,-2.8823,1.9930,0.0239
1732024308.6391,-2.8922,2.0012,0.0237
1732024308.6494,-2.9017,2.0085,0.0233
1732024308.6590,-2.9119,2.0171,0.0232
1732024308.6691,-2.9233,2.0269,0.0232
1732024308.6803,-2.9359,2.0374,0.0235
1732024308.6899,-2.9460,2.0457,0.0234
1732024308.7002,-2.9554,2.0530,0.0232
1732024308.7097,-2.9662,2.0618,0.0234
1732024308.7197,-2.9775,2.0710,0.0234
1732024308.7297,-2.9887,2.0802,0.0233
1732024308.7392,-2.9996,2.0890,0.0231
1732024308.7494,-3.0112,2.0984,0.0228
1732024308.7599,-3.0236,2.1083,0.0225
1732024308.7695,-3.0303,2.1135,0.0218
1732024308.7808,-3.0428,2.1231,0.0220
1732024308.7992,-3.0639,2.1392,0.0225
1732024308.8091,-3.0751,2.1480,0.0228
1732024308.8194,-3.0871,2.1575,0.0231
1732024308.8292,-3.0981,2.1651,0.0229
1732024308.8392,-3.1087,2.1735,0.0230
1732024308.8494,-3.1201,2.1827,0.0229
1732024308.8595,-3.1314,2.1917,0.0228
1732024308.8693,-3.1425,2.2005,0.0227
1732024308.8899,-3.1663,2.2185,0.0228
1732024308.9001,-3.1792,2.2263,0.0225
1732024308.9106,-3.1907,2.2346,0.0229
1732024308.9200,-3.2014,2.2423,0.0233
1732024308.9297,-3.2126,2.2503,0.0236
1732024308.9412,-3.2258,2.2599,0.0240
1732024308.9510,-3.2371,2.2681,0.0242
1732024308.9603,-3.2477,2.2758,0.0244
1732024308.9699,-3.2588,2.2838,0.0245
1732024308.9803,-3.2712,2.2928,0.0246
1732024308.9899,-3.2841,2.3008,0.0241
1732024308.9995,-3.2946,2.3084,0.0243
1732024309.0101,-3.3068,2.3173,0.0246
1732024309.0203,-3.3186,2.3259,0.0250
1732024309.0297,-3.3308,2.3346,0.0247
1732024309.0395,-3.3416,2.3424,0.0249
1732024309.0493,-3.3528,2.3505,0.0251
1732024309.0594,-3.3645,2.3589,0.0252
1732024309.0691,-3.3758,2.3668,0.0253
1732024309.0796,-3.3883,2.3754,0.0252
1732024309.0995,-3.4135,2.3922,0.0251
1732024309.1095,-3.4260,2.3995,0.0250
1732024309.1192,-3.4376,2.4071,0.0253
1732024309.1396,-3.4621,2.4231,0.0261
1732024309.1508,-3.4754,2.4318,0.0265
1732024309.1603,-3.4872,2.4396,0.0267
1732024309.1697,-3.5014,2.4477,0.0261
1732024309.1793,-3.5122,2.4548,0.0261
1732024309.1901,-3.5251,2.4633,0.0261
1732024309.1994,-3.5362,2.4706,0.0260
1732024309.2097,-3.5488,2.4787,0.0259
1732024309.2198,-3.5610,2.4865,0.0260
1732024309.2291,-3.5739,2.4943,0.0259
1732024309.2391,-3.5878,2.5015,0.0252
1732024309.2491,-3.6001,2.5090,0.0255
1732024309.2586,-3.6118,2.5159,0.0259
1732024309.2692,-3.6247,2.5237,0.0264
1732024309.2791,-3.6371,2.5312,0.0268
1732024309.2890,-3.6551,2.5406,0.0260
1732024309.3091,-3.6789,2.5550,0.0261
1732024309.3192,-3.6913,2.5625,0.0262
1732024309.3292,-3.7036,2.5699,0.0264
1732024309.3393,-3.7160,2.5773,0.0267
1732024309.3494,-3.7283,2.5846,0.0270
1732024309.3589,-3.7509,2.5943,0.0265
1732024309.3692,-3.7628,2.6010,0.0268
1732024309.3802,-3.7764,2.6086,0.0270
1732024309.3893,-3.7878,2.6149,0.0272
1732024309.3996,-3.8007,2.6220,0.0275
1732024309.4090,-3.8123,2.6283,0.0276
1732024309.4190,-3.8249,2.6352,0.0278
1732024309.4293,-3.8378,2.6421,0.0280
1732024309.4392,-3.8511,2.6491,0.0281
1732024309.4490,-3.8650,2.6563,0.0282
1732024309.4591,-3.8774,2.6628,0.0283
1732024309.4695,-3.8903,2.6696,0.0286
1732024309.4798,-3.9034,2.6764,0.0289
1732024309.4897,-3.9158,2.6829,0.0293
1732024309.4995,-3.9282,2.6894,0.0297
1732024309.5089,-3.9416,2.6961,0.0299
1732024309.5196,-3.9554,2.7030,0.0300
1732024309.5291,-3.9674,2.7091,0.0304
1732024309.5407,-3.9822,2.7164,0.0307
1732024309.5601,-4.0073,2.7285,0.0312
1732024309.5691,-4.0191,2.7340,0.0313
1732024309.5793,-4.0341,2.7415,0.0312
1732024309.5895,-4.0465,2.7472,0.0313
1732024309.5991,-4.0591,2.7530,0.0316
1732024309.6094,-4.0726,2.7592,0.0319
1732024309.6203,-4.0870,2.7656,0.0324
1732024309.6293,-4.0988,2.7709,0.0330
1732024309.6395,-4.1143,2.7779,0.0333
1732024309.6501,-4.1287,2.7843,0.0336
1732024309.6596,-4.1413,2.7897,0.0341
1732024309.6703,-4.1555,2.7958,0.0344
1732024309.6800,-4.1684,2.8013,0.0346
1732024309.6901,-4.1819,2.8070,0.0347
1732024309.6992,-4.1940,2.8121,0.0346
1732024309.7105,-4.2094,2.8184,0.0345
1732024309.7194,-4.2239,2.8234,0.0341
1732024309.7293,-4.2364,2.8284,0.0342
1732024309.7391,-4.2495,2.8336,0.0344
1732024309.7500,-4.2644,2.8394,0.0350
1732024309.7591,-4.2794,2.8448,0.0342
1732024309.7692,-4.2920,2.8496,0.0349
1732024309.7796,-4.3059,2.8549,0.0356
1732024309.7902,-4.3202,2.8603,0.0362
1732024309.7996,-4.3328,2.8650,0.0365
1732024309.8205,-4.3608,2.8757,0.0367
1732024309.8302,-4.3730,2.8802,0.0351
1732024309.8496,-4.3982,2.8893,0.0351
1732024309.8595,-4.4116,2.8939,0.0353
1732024309.8693,-4.4248,2.8984,0.0356
1732024309.8808,-4.4402,2.9034,0.0359
1732024309.8899,-4.4528,2.9075,0.0358
1732024309.8992,-4.4656,2.9117,0.0349
1732024309.9092,-4.4790,2.9160,0.0352
1732024309.9194,-4.4927,2.9205,0.0354
1732024309.9294,-4.5061,2.9249,0.0356
1732024309.9408,-4.5215,2.9298,0.0357
1732024309.9494,-4.5331,2.9334,0.0358
1732024309.9596,-4.5469,2.9376,0.0360
1732024309.9695,-4.5601,2.9416,0.0360
1732024309.9798,-4.5722,2.9453,0.0354
1732024309.9896,-4.5837,2.9487,0.0352
1732024310.0022,-4.6007,2.9539,0.0354
1732024310.0089,-4.6099,2.9567,0.0355
1732024310.0204,-4.6254,2.9614,0.0356
1732024310.0300,-4.6385,2.9653,0.0358
1732024310.0411,-4.6527,2.9692,0.0358
1732024310.0493,-4.6626,2.9719,0.0359
1732024310.0598,-4.6769,2.9758,0.0360
1732024310.0698,-4.6907,2.9795,0.0360
1732024310.0791,-4.7036,2.9829,0.0359
1732024310.0894,-4.7178,2.9866,0.0359
1732024310.0999,-4.7323,2.9903,0.0358
1732024310.1082,-4.7437,2.9933,0.0358
1732024310.1190,-4.7540,2.9935,0.0356
1732024310.1302,-4.7684,2.9970,0.0354
1732024310.1391,-4.7808,2.9999,0.0354
1732024310.1495,-4.7954,3.0033,0.0354
1732024310.1611,-4.8117,3.0070,0.0355
1732024310.1704,-4.8245,3.0101,0.0359
1732024310.1819,-4.8394,3.0150,0.0369
1732024310.1915,-4.8524,3.0178,0.0370
1732024310.2015,-4.8665,3.0208,0.0369
1732024310.2089,-4.8769,3.0230,0.0368
1732024310.2196,-4.8916,3.0257,0.0365
1732024310.2296,-4.9022,3.0257,0.0365
1732024310.2392,-4.9158,3.0283,0.0363
1732024310.2501,-4.9312,3.0310,0.0362
1732024310.2599,-4.9450,3.0333,0.0362
1732024310.2695,-4.9586,3.0355,0.0363
1732024310.2791,-4.9720,3.0376,0.0366
1732024310.2892,-4.9863,3.0397,0.0368
1732024310.3000,-5.0015,3.0420,0.0369
1732024310.3090,-5.0169,3.0446,0.0374
1732024310.3194,-5.0334,3.0474,0.0378
1732024310.3292,-5.0472,3.0494,0.0377
1732024310.3395,-5.0618,3.0515,0.0375
1732024310.3496,-5.0760,3.0535,0.0375
1732024310.3596,-5.0899,3.0551,0.0375
1732024310.3696,-5.1020,3.0546,0.0383
1732024310.3797,-5.1161,3.0560,0.0384
1732024310.3898,-5.1303,3.0573,0.0385
1732024310.3991,-5.1433,3.0585,0.0386
1732024310.4091,-5.1572,3.0596,0.0386
1732024310.4194,-5.1717,3.0608,0.0387
1732024310.4288,-5.1866,3.0628,0.0383
1732024310.4401,-5.2014,3.0639,0.0384
1732024310.4501,-5.2153,3.0648,0.0384
1732024310.4592,-5.2280,3.0656,0.0385
1732024310.4693,-5.2421,3.0663,0.0386
1732024310.4787,-5.2552,3.0670,0.0386
1732024310.4890,-5.2695,3.0676,0.0385
1732024310.4993,-5.2814,3.0665,0.0375
1732024310.5091,-5.2939,3.0670,0.0375
1732024310.5191,-5.3078,3.0674,0.0376
1732024310.5290,-5.3214,3.0678,0.0377
1732024310.5391,-5.3354,3.0681,0.0378
1732024310.5489,-5.3490,3.0683,0.0379
1732024310.5589,-5.3630,3.0684,0.0380
1732024310.5689,-5.3768,3.0685,0.0380
1732024310.5792,-5.3911,3.0685,0.0381
1732024310.5900,-5.4004,3.0651,0.0371
1732024310.5995,-5.4134,3.0649,0.0372
1732024310.6101,-5.4280,3.0646,0.0372
1732024310.6182,-5.4390,3.0643,0.0373
1732024310.6297,-5.4467,3.0601,0.0368
1732024310.6415,-5.4628,3.0592,0.0367
1732024310.6493,-5.4735,3.0585,0.0367
1732024310.6604,-5.4885,3.0573,0.0367
1732024310.6701,-5.5015,3.0563,0.0368
1732024310.6898,-5.5279,3.0540,0.0370
1732024310.6996,-5.5187,3.0424,0.0389
1732024310.7092,-5.5310,3.0419,0.0391
1732024310.7192,-5.5442,3.0407,0.0391
1732024310.7309,-5.5598,3.0391,0.0390
1732024310.7408,-5.5728,3.0378,0.0390
1732024310.7490,-5.5837,3.0366,0.0390
1732024310.7590,-5.5945,3.0340,0.0391
1732024310.7704,-5.6080,3.0322,0.0392
1732024310.7899,-5.6331,3.0288,0.0393
1732024310.7999,-5.6460,3.0268,0.0393
1732024310.8093,-5.6579,3.0249,0.0393
1732024310.8200,-5.6713,3.0223,0.0394
1732024310.8301,-5.6811,3.0171,0.0391
1732024310.8396,-5.6931,3.0147,0.0393
1732024310.8511,-5.7074,3.0119,0.0395
1732024310.8593,-5.7176,3.0098,0.0397
1732024310.8693,-5.7300,3.0072,0.0397
1732024310.8803,-5.7437,3.0044,0.0398
1732024310.8894,-5.7550,3.0021,0.0398
1732024310.8995,-5.7675,2.9995,0.0398
1732024310.9107,-5.7813,2.9967,0.0397
1732024310.9198,-5.7926,2.9947,0.0399
1732024310.9295,-5.8037,2.9923,0.0398
1732024310.9419,-5.8190,2.9889,0.0398
1732024310.9502,-5.8291,2.9866,0.0398
1732024310.9600,-5.8360,2.9810,0.0404
1732024310.9693,-5.8465,2.9785,0.0404
1732024310.9791,-5.8584,2.9755,0.0405
1732024310.9894,-5.8711,2.9723,0.0406
1732024311.0006,-5.8847,2.9688,0.0407
1732024311.0091,-5.8951,2.9660,0.0407
1732024311.0199,-5.9081,2.9625,0.0408
1732024311.0292,-5.9192,2.9593,0.0410
1732024311.0411,-5.9334,2.9545,0.0413
1732024311.0499,-5.9437,2.9506,0.0418
1732024311.0604,-5.9552,2.9469,0.0418
1732024311.0702,-5.9669,2.9430,0.0419
1732024311.0802,-5.9786,2.9390,0.0419
1732024311.0897,-5.9899,2.9352,0.0419
1732024311.0994,-6.0013,2.9313,0.0420
1732024311.1092,-6.0128,2.9274,0.0421
1732024311.1193,-6.0236,2.9224,0.0427
1732024311.1295,-6.0345,2.9184,0.0428
1732024311.1392,-6.0458,2.9144,0.0429
1732024311.1493,-6.0575,2.9101,0.0429
1732024311.1592,-6.0433,2.8898,0.0452
1732024311.1696,-6.0508,2.8834,0.0455
1732024311.1801,-6.0629,2.8787,0.0455
1732024311.1912,-6.0754,2.8737,0.0454
1732024311.1992,-6.0844,2.8700,0.0453
1732024311.2067,-6.0928,2.8664,0.0452
1732024311.2191,-6.1068,2.8604,0.0450
1732024311.2289,-6.1170,2.8536,0.0454
1732024311.2414,-6.1111,2.8353,0.0453
1732024311.2479,-6.1181,2.8318,0.0453
1732024311.2589,-6.1300,2.8258,0.0454
1732024311.2695,-6.1413,2.8199,0.0456
1732024311.2795,-6.1519,2.8143,0.0456
1732024311.2895,-6.1626,2.8087,0.0457
1732024311.3003,-6.1409,2.7828,0.0443
1732024311.3092,-6.1502,2.7777,0.0442
1732024311.3192,-6.1607,2.7719,0.0443
1732024311.3289,-6.1708,2.7663,0.0444
1732024311.3399,-6.1822,2.7600,0.0445
1732024311.3491,-6.1917,2.7546,0.0446
1732024311.3591,-6.1951,2.7460,0.0446
1732024311.3692,-6.2030,2.7399,0.0445
1732024311.3796,-6.2135,2.7335,0.0443
1732024311.3892,-6.2232,2.7275,0.0440
1732024311.3999,-6.2337,2.7207,0.0438
1732024311.4090,-6.2426,2.7148,0.0435
1732024311.4192,-6.2526,2.7080,0.0433
1732024311.4293,-6.2578,2.7022,0.0437
1732024311.4389,-6.2669,2.6959,0.0435
1732024311.4492,-6.2769,2.6889,0.0434
1732024311.4591,-6.2864,2.6821,0.0435
1732024311.4698,-6.2967,2.6748,0.0437
1732024311.4791,-6.3055,2.6684,0.0439
1732024311.4893,-6.3117,2.6611,0.0449
1732024311.5003,-6.3206,2.6539,0.0452
1732024311.5196,-6.3386,2.6402,0.0451
1732024311.5301,-6.3485,2.6326,0.0449
1732024311.5491,-6.3663,2.6188,0.0444
1732024311.5595,-6.3778,2.6118,0.0446
1732024311.5693,-6.3852,2.6052,0.0448
1732024311.5792,-6.3941,2.5977,0.0451
1732024311.5889,-6.4028,2.5903,0.0454
1732024311.5996,-6.4122,2.5820,0.0457
1732024311.6090,-6.4205,2.5748,0.0458
1732024311.6192,-6.4294,2.5668,0.0459
1732024311.6292,-6.4345,2.5589,0.0469
1732024311.6403,-6.4423,2.5511,0.0471
1732024311.6496,-6.4504,2.5438,0.0470
1732024311.6598,-6.4593,2.5358,0.0469
1732024311.6829,-6.4789,2.5174,0.0472
1732024311.6901,-6.4849,2.5116,0.0474
1732024311.6995,-6.4907,2.5038,0.0483
1732024311.7104,-6.4984,2.4954,0.0487
1732024311.7196,-6.5058,2.4877,0.0488
1732024311.7295,-6.5135,2.4795,0.0489
1732024311.7399,-6.5216,2.4708,0.0490
1732024311.7492,-6.5288,2.4630,0.0490
1732024311.7589,-6.5363,2.4549,0.0490
1732024311.7697,-6.5445,2.4459,0.0490
1732024311.7788,-6.5514,2.4382,0.0491
1732024311.7891,-6.5564,2.4290,0.0498
1732024311.7993,-6.5637,2.4205,0.0499
1732024311.8091,-6.5708,2.4121,0.0501
1732024311.8193,-6.5751,2.4030,0.0506
1732024311.8291,-6.5786,2.3943,0.0514
1732024311.8392,-6.5854,2.3858,0.0515
1732024311.8492,-6.5923,2.3771,0.0516
1732024311.8590,-6.5990,2.3686,0.0516
1732024311.8693,-6.6059,2.3597,0.0515
1732024311.8786,-6.6122,2.3516,0.0514
1732024311.8892,-6.6192,2.3422,0.0512
1732024311.8993,-6.6258,2.3332,0.0511
1732024311.9092,-6.6326,2.3239,0.0511
1732024311.9199,-6.6380,2.3154,0.0501
1732024311.9294,-6.6439,2.3070,0.0502
1732024311.9412,-6.6512,2.2965,0.0505
1732024311.9494,-6.6562,2.2891,0.0507
1732024311.9591,-6.6622,2.2804,0.0509
1732024311.9694,-6.6685,2.2711,0.0510
1732024311.9798,-6.6773,2.2612,0.0512
1732024311.9892,-6.6826,2.2524,0.0511
1732024312.0020,-6.6902,2.2409,0.0511
1732024312.0116,-6.6961,2.2319,0.0511
1732024312.0189,-6.6992,2.2260,0.0496
1732024312.0291,-6.7039,2.2180,0.0489
1732024312.0396,-6.7098,2.2083,0.0488
1732024312.0489,-6.7149,2.1995,0.0488
1732024312.0594,-6.7206,2.1896,0.0488
1732024312.0692,-6.7257,2.1803,0.0489
1732024312.0791,-6.7309,2.1707,0.0490
1732024312.0896,-6.7348,2.1617,0.0471
1732024312.0998,-6.7397,2.1520,0.0473
1732024312.1089,-6.7441,2.1432,0.0475
1732024312.1195,-6.7491,2.1331,0.0476
1732024312.1292,-6.7537,2.1236,0.0476
1732024312.1400,-6.7586,2.1132,0.0475
1732024312.1492,-6.7629,2.1043,0.0474
1732024312.1598,-6.7676,2.0940,0.0472
1732024312.1699,-6.7721,2.0842,0.0472
1732024312.1794,-6.7749,2.0741,0.0458
1732024312.1901,-6.7789,2.0643,0.0457
1732024312.1996,-6.7829,2.0551,0.0458
1732024312.2093,-6.7870,2.0456,0.0459
1732024312.2195,-6.7912,2.0357,0.0461
1732024312.2399,-6.7993,2.0159,0.0460
1732024312.2500,-6.8038,2.0059,0.0427
1732024312.2596,-6.8073,1.9967,0.0425
1732024312.2692,-6.8109,1.9873,0.0424
1732024312.2895,-6.8197,1.9675,0.0401
1732024312.3011,-6.8240,1.9569,0.0392
1732024312.3111,-6.8273,1.9471,0.0390
1732024312.3195,-6.8301,1.9388,0.0390
1732024312.3303,-6.8335,1.9281,0.0390
1732024312.3417,-6.8369,1.9168,0.0390
1732024312.3495,-6.8392,1.9090,0.0390
1732024312.3596,-6.8448,1.9003,0.0360
1732024312.3695,-6.8475,1.8907,0.0359
1732024312.3788,-6.8501,1.8815,0.0357
1732024312.3895,-6.8531,1.8708,0.0354
1732024312.4009,-6.8563,1.8594,0.0351
1732024312.4121,-6.8593,1.8482,0.0349
1732024312.4200,-6.8631,1.8415,0.0324
1732024312.4292,-6.8657,1.8334,0.0319
1732024312.4394,-6.8684,1.8232,0.0321
1732024312.4496,-6.8709,1.8130,0.0322
1732024312.4599,-6.8734,1.8026,0.0324
1732024312.4693,-6.8757,1.7931,0.0324
1732024312.4788,-6.8779,1.7836,0.0323
1732024312.4891,-6.8831,1.7733,0.0305
1732024312.4998,-6.8872,1.7633,0.0292
1732024312.5115,-6.8897,1.7514,0.0288
1732024312.5195,-6.8914,1.7433,0.0286
1732024312.5293,-6.8933,1.7333,0.0283
1732024312.5396,-6.8952,1.7227,0.0282
1732024312.5499,-6.8969,1.7120,0.0281
1732024312.5594,-6.8984,1.7021,0.0281
1732024312.5694,-6.8998,1.6917,0.0281
1732024312.5798,-6.9013,1.6810,0.0281
1732024312.5892,-6.9087,1.6710,0.0258
1732024312.5991,-6.9101,1.6610,0.0257
1732024312.6090,-6.9115,1.6508,0.0255
1732024312.6190,-6.9129,1.6404,0.0252
1732024312.6290,-6.9142,1.6299,0.0250
1732024312.6393,-6.9155,1.6191,0.0248
1732024312.6498,-6.9192,1.6090,0.0225
1732024312.6591,-6.9202,1.5995,0.0225
1732024312.6700,-6.9214,1.5880,0.0224
1732024312.6793,-6.9223,1.5782,0.0224
1732024312.6899,-6.9277,1.5667,0.0192
1732024312.7009,-6.9288,1.5554,0.0190
1732024312.7089,-6.9295,1.5470,0.0188
1732024312.7192,-6.9304,1.5362,0.0184
1732024312.7290,-6.9310,1.5258,0.0179
1732024312.7392,-6.9316,1.5151,0.0175
1732024312.7498,-6.9319,1.5039,0.0171
1732024312.7595,-6.9321,1.4936,0.0170
1732024312.7692,-6.9354,1.4828,0.0166
1732024312.7787,-6.9432,1.4717,0.0159
1732024312.7895,-6.9432,1.4608,0.0160
1732024312.7996,-6.9433,1.4502,0.0160
1732024312.8090,-6.9432,1.4403,0.0159
1732024312.8191,-6.9432,1.4297,0.0158
1732024312.8293,-6.9431,1.4191,0.0156
1732024312.8395,-6.9432,1.4088,0.0145
1732024312.8495,-6.9434,1.3999,0.0124
1732024312.8596,-6.9432,1.3897,0.0120
1732024312.8721,-6.9430,1.3766,0.0115
1732024312.8796,-6.9428,1.3689,0.0113
1732024312.8904,-6.9791,1.3378,0.0115
1732024312.9000,-6.9789,1.3277,0.0115
1732024312.9192,-6.9781,1.3074,0.0119
1732024312.9296,-6.9776,1.2963,0.0119
1732024312.9408,-6.9770,1.2844,0.0118
1732024312.9495,-6.9766,1.2752,0.0117
1732024312.9595,-6.9761,1.2645,0.0114
1732024312.9699,-6.9756,1.2533,0.0109
1732024312.9797,-7.0121,1.2201,0.0100
1732024312.9891,-7.0316,1.1986,0.0094
1732024312.9996,-7.0313,1.1869,0.0090
1732024313.0096,-7.0310,1.1757,0.0087
1732024313.0198,-7.0378,1.1573,0.0065
1732024313.0294,-7.0411,1.1439,0.0054
1732024313.0396,-7.0406,1.1325,0.0055
1732024313.0495,-7.0401,1.1212,0.0056
1732024313.0598,-7.0395,1.1096,0.0055
1732024313.0701,-7.0390,1.0980,0.0054
1732024313.0799,-7.0385,1.0869,0.0051
1732024313.0892,-7.0375,1.0757,0.0046
1732024313.0991,-7.0366,1.0648,0.0040
1732024313.1088,-7.0359,1.0538,0.0035
1732024313.1195,-7.0351,1.0417,0.0029
1732024313.1294,-7.0341,1.0304,0.0026
1732024313.1399,-7.0330,1.0185,0.0023
1732024313.1501,-7.0318,1.0070,0.0021
1732024313.1594,-7.0306,0.9965,0.0019
1732024313.1695,-7.0292,0.9849,0.0016
1732024313.1797,-7.0284,0.9705,0.0009
1732024313.1896,-7.0274,0.9594,0.0004
1732024313.1993,-7.0261,0.9483,-0.0000
1732024313.2199,-7.0235,0.9247,-0.0011
1732024313.2296,-7.0254,0.9097,0.0001
1732024313.2392,-7.0243,0.8990,-0.0002
1732024313.2493,-7.0231,0.8874,-0.0005
1732024313.2591,-7.0219,0.8761,-0.0009
1732024313.2699,-7.0204,0.8636,-0.0013
1732024313.2798,-7.0190,0.8521,-0.0016
1732024313.2892,-7.0108,0.8462,-0.0003
1732024313.2996,-7.0092,0.8348,-0.0007
1732024313.3111,-7.0073,0.8215,-0.0012
1732024313.3194,-7.0059,0.8119,-0.0016
1732024313.3291,-7.0043,0.8008,-0.0021
1732024313.3394,-7.0024,0.7889,-0.0026
1732024313.3491,-7.0007,0.7778,-0.0030
1732024313.3592,-6.9998,0.7653,-0.0034
1732024313.3691,-6.9994,0.7518,-0.0023
1732024313.3788,-6.9978,0.7411,-0.0025
1732024313.3892,-6.9962,0.7293,-0.0025
1732024313.3994,-6.9945,0.7177,-0.0025
1732024313.4087,-6.9930,0.7071,-0.0024
1732024313.4196,-6.9912,0.6947,-0.0025
1732024313.4295,-6.9895,0.6835,-0.0028
1732024313.4398,-6.9913,0.6691,-0.0034
1732024313.4493,-6.9983,0.6523,-0.0042
1732024313.4591,-6.9967,0.6415,-0.0050
1732024313.4700,-6.9950,0.6289,-0.0059
1732024313.4793,-6.9936,0.6182,-0.0066
1732024313.4891,-6.9933,0.6062,-0.0074
1732024313.4996,-6.9931,0.5942,-0.0078
1732024313.5193,-6.9888,0.5720,-0.0074
1732024313.5295,-6.9860,0.5605,-0.0074
1732024313.5415,-6.9826,0.5470,-0.0077
1732024313.5497,-6.9804,0.5377,-0.0082
1732024313.5599,-6.9790,0.5240,-0.0085
1732024313.5790,-6.9758,0.5015,-0.0089
1732024313.5901,-6.9736,0.4888,-0.0091
1732024313.5996,-6.9718,0.4781,-0.0092
1732024313.6091,-6.9701,0.4672,-0.0094
1732024313.6197,-6.9700,0.4534,-0.0093
1732024313.6291,-6.9712,0.4395,-0.0089
1732024313.6391,-6.9692,0.4285,-0.0091
1732024313.6505,-6.9667,0.4155,-0.0093
1732024313.6595,-6.9645,0.4053,-0.0095
1732024313.6703,-6.9618,0.3930,-0.0098
1732024313.6818,-6.9589,0.3799,-0.0103
1732024313.6918,-6.9571,0.3644,-0.0104
1732024313.6997,-6.9553,0.3560,-0.0108
1732024313.7093,-6.9528,0.3449,-0.0111
1732024313.7192,-6.9501,0.3336,-0.0114
1732024313.7302,-6.9472,0.3211,-0.0116
1732024313.7398,-6.9446,0.3102,-0.0117
1732024313.7498,-6.9419,0.2989,-0.0118
1732024313.7597,-6.9399,0.2849,-0.0116
1732024313.7806,-6.9355,0.2591,-0.0118
1732024313.7903,-6.9331,0.2479,-0.0123
1732024313.8009,-6.9305,0.2357,-0.0128
1732024313.8107,-6.9282,0.2245,-0.0134
1732024313.8210,-6.9269,0.2068,-0.0140
1732024313.8310,-6.9249,0.1942,-0.0146
1732024313.8409,-6.9222,0.1829,-0.0152
1732024313.8513,-6.9193,0.1711,-0.0158
1732024313.8601,-6.9168,0.1610,-0.0161
1732024313.8695,-6.9141,0.1503,-0.0164
1732024313.8790,-6.9114,0.1395,-0.0166
1732024313.8896,-6.9153,0.1167,-0.0140
1732024313.9002,-6.9208,0.0925,-0.0107
1732024313.9124,-6.9179,0.0784,-0.0105
1732024313.9200,-6.9161,0.0696,-0.0105
1732024313.9305,-6.9136,0.0576,-0.0107
1732024313.9418,-6.9109,0.0446,-0.0110
1732024313.9495,-6.9090,0.0354,-0.0115
1732024313.9597,-6.9071,0.0225,-0.0125
1732024313.9703,-6.9046,0.0108,-0.0133
1732024313.9803,-6.9021,-0.0008,-0.0139
1732024313.9896,-6.8997,-0.0114,-0.0144
1732024314.0009,-6.8967,-0.0244,-0.0148
1732024314.0095,-6.8944,-0.0342,-0.0149
1732024314.0193,-6.8916,-0.0457,-0.0149
1732024314.0297,-6.8892,-0.0587,-0.0152
1732024314.0396,-6.8866,-0.0696,-0.0152
1732024314.0497,-6.8840,-0.0812,-0.0153
1732024314.0595,-6.8814,-0.0926,-0.0156
1732024314.0697,-6.8788,-0.1043,-0.0160
1732024314.0791,-6.8765,-0.1151,-0.0164
1732024314.0891,-6.8741,-0.1268,-0.0170
1732024314.0990,-6.8718,-0.1384,-0.0175
1732024314.1289,-6.8664,-0.1785,-0.0180
1732024314.1396,-6.8636,-0.1910,-0.0180
1732024314.1498,-6.8609,-0.2028,-0.0180
1732024314.1607,-6.8579,-0.2155,-0.0181
1732024314.1699,-6.8642,-0.2553,-0.0197
1732024314.1815,-6.8623,-0.2729,-0.0216
1732024314.1905,-6.8595,-0.2837,-0.0221
1732024314.1999,-6.8566,-0.2948,-0.0227
1732024314.2121,-6.8527,-0.3094,-0.0234
1732024314.2193,-6.8504,-0.3181,-0.0237
1732024314.2290,-6.8491,-0.3401,-0.0251
1732024314.2394,-6.8460,-0.3518,-0.0252
1732024314.2491,-6.8431,-0.3634,-0.0252
1732024314.2595,-6.8401,-0.3758,-0.0252
1732024314.2695,-6.8372,-0.3879,-0.0254
1732024314.2792,-6.8345,-0.3996,-0.0257
1732024314.2900,-6.8332,-0.4207,-0.0291
1732024314.2994,-6.8305,-0.4318,-0.0294
1732024314.3092,-6.8275,-0.4437,-0.0295
1732024314.3201,-6.8240,-0.4570,-0.0297
1732024314.3295,-6.8209,-0.4683,-0.0302
1732024314.3398,-6.8174,-0.4805,-0.0307
1732024314.3500,-6.8138,-0.4926,-0.0312
1732024314.3595,-6.8105,-0.5036,-0.0319
1732024314.3697,-6.8070,-0.5155,-0.0331
1732024314.3791,-6.8038,-0.5265,-0.0343
1732024314.3903,-6.8029,-0.5493,-0.0394
1732024314.4000,-6.7997,-0.5604,-0.0401
1732024314.4086,-6.7966,-0.5707,-0.0402
1732024314.4191,-6.7927,-0.5832,-0.0399
1732024314.4293,-6.7892,-0.5950,-0.0393
1732024314.4394,-6.7860,-0.6069,-0.0391
1732024314.4490,-6.7857,-0.6230,-0.0419
1732024314.4594,-6.7833,-0.6343,-0.0415
1732024314.4693,-6.7808,-0.6458,-0.0414
1732024314.4805,-6.7780,-0.6591,-0.0424
1732024314.4893,-6.7757,-0.6694,-0.0435
1732024314.5000,-6.7759,-0.6917,-0.0456
1732024314.5094,-6.7733,-0.7022,-0.0465
1732024314.5192,-6.7702,-0.7137,-0.0475
1732024314.5301,-6.7664,-0.7265,-0.0485
1732024314.5391,-6.7631,-0.7370,-0.0491
1732024314.5498,-6.7592,-0.7494,-0.0493
1732024314.5611,-6.7570,-0.7748,-0.0457
1732024314.5694,-6.7554,-0.7902,-0.0439
1732024314.5790,-6.7523,-0.8015,-0.0440
1732024314.5888,-6.7492,-0.8130,-0.0441
1732024314.5993,-6.7460,-0.8254,-0.0442
1732024314.6089,-6.7430,-0.8369,-0.0445
1732024314.6191,-6.7403,-0.8537,-0.0441
1732024314.6299,-6.7396,-0.8780,-0.0419
1732024314.6492,-6.7340,-0.9013,-0.0430
1732024314.6619,-6.7302,-0.9167,-0.0438
1732024314.6690,-6.7280,-0.9251,-0.0442
1732024314.6796,-6.7247,-0.9378,-0.0445
1732024314.6891,-6.7216,-0.9492,-0.0448
1732024314.6998,-6.7182,-0.9620,-0.0450
1732024314.7091,-6.7156,-0.9780,-0.0452
1732024314.7192,-6.7129,-0.9922,-0.0454
1732024314.7320,-6.7088,-1.0076,-0.0456
1732024314.7390,-6.7065,-1.0160,-0.0457
1732024314.7491,-6.7033,-1.0282,-0.0459
1732024314.7592,-6.7002,-1.0403,-0.0461
1732024314.7697,-6.6969,-1.0530,-0.0465
1732024314.7814,-6.6936,-1.0714,-0.0467
1732024314.7896,-6.6915,-1.0828,-0.0469
1732024314.8001,-6.6882,-1.0955,-0.0475
1732024314.8090,-6.6855,-1.1063,-0.0480
1732024314.8194,-6.6823,-1.1191,-0.0486
1732024314.8291,-6.6799,-1.1345,-0.0476
1732024314.8393,-6.6770,-1.1461,-0.0479
1732024314.8492,-6.6739,-1.1581,-0.0483
1732024314.8599,-6.6706,-1.1710,-0.0486
1732024314.8694,-6.6676,-1.1825,-0.0488
1732024314.8793,-6.6646,-1.1943,-0.0490
1732024314.8896,-6.6584,-1.1982,-0.0442
1732024314.9002,-6.6561,-1.2135,-0.0442
1732024314.9088,-6.6535,-1.2237,-0.0442
1732024314.9191,-6.6506,-1.2360,-0.0443
1732024314.9295,-6.6476,-1.2485,-0.0447
1732024314.9391,-6.6448,-1.2599,-0.0451
1732024314.9491,-6.6420,-1.2721,-0.0456
1732024314.9593,-6.6390,-1.2885,-0.0460
1732024314.9694,-6.6364,-1.3000,-0.0467
1732024314.9790,-6.6339,-1.3117,-0.0473
1732024314.9896,-6.6311,-1.3244,-0.0478
1732024315.0000,-6.6283,-1.3369,-0.0480
1732024315.0089,-6.6258,-1.3476,-0.0478
1732024315.0192,-6.6229,-1.3600,-0.0473
1732024315.0293,-6.6196,-1.3772,-0.0469
1732024315.0390,-6.6168,-1.3883,-0.0466
1732024315.0492,-6.6137,-1.4005,-0.0467
1732024315.0595,-6.6106,-1.4129,-0.0471
1732024315.0698,-6.6076,-1.4253,-0.0477
1732024315.0793,-6.6049,-1.4368,-0.0483
1732024315.0903,-6.6016,-1.4526,-0.0488
1732024315.0998,-6.5991,-1.4658,-0.0490
1732024315.1088,-6.5968,-1.4768,-0.0491
1732024315.1200,-6.5939,-1.4904,-0.0492
1732024315.1298,-6.5913,-1.5024,-0.0493
1732024315.1399,-6.5887,-1.5146,-0.0495
1732024315.1496,-6.5861,-1.5264,-0.0497
1732024315.1593,-6.5818,-1.5322,-0.0493
1732024315.1715,-6.5785,-1.5462,-0.0494
1732024315.1800,-6.5761,-1.5564,-0.0496
1732024315.1893,-6.5733,-1.5676,-0.0500
1732024315.2007,-6.5699,-1.5814,-0.0505
1732024315.2087,-6.5675,-1.5911,-0.0508
1732024315.2190,-6.5644,-1.6036,-0.0509
1732024315.2292,-6.5604,-1.6186,-0.0510
1732024315.2392,-6.5577,-1.6300,-0.0511
1732024315.2494,-6.5548,-1.6424,-0.0513
1732024315.2592,-6.5520,-1.6543,-0.0516
1732024315.2699,-6.5491,-1.6674,-0.0521
1732024315.2825,-6.5458,-1.6828,-0.0528
1732024315.2891,-6.5440,-1.6909,-0.0532
1732024315.2996,-6.5412,-1.7038,-0.0536
1732024315.3091,-6.5385,-1.7176,-0.0540
1732024315.3193,-6.5354,-1.7338,-0.0545
1732024315.3296,-6.5327,-1.7455,-0.0547
1732024315.3396,-6.5299,-1.7577,-0.0549
1732024315.3495,-6.5271,-1.7700,-0.0552
1732024315.3602,-6.5233,-1.7904,-0.0549
1732024315.3698,-6.5209,-1.8015,-0.0551
1732024315.3798,-6.5183,-1.8138,-0.0553
1732024315.3903,-6.5156,-1.8266,-0.0555
1732024315.4001,-6.5132,-1.8386,-0.0556
1732024315.4123,-6.5101,-1.8534,-0.0557
1732024315.4191,-6.5084,-1.8616,-0.0558
1732024315.4294,-6.5058,-1.8741,-0.0561
1732024315.4403,-6.5030,-1.8874,-0.0565
1732024315.4490,-6.5007,-1.8983,-0.0569
1732024315.4590,-6.4967,-1.9192,-0.0570
1732024315.4693,-6.4940,-1.9317,-0.0575
1732024315.4882,-6.4891,-1.9545,-0.0583
1732024315.5006,-6.4859,-1.9696,-0.0587
1732024315.5107,-6.4826,-1.9858,-0.0585
1732024315.5202,-6.4793,-2.0015,-0.0582
1732024315.5302,-6.4770,-2.0131,-0.0583
1732024315.5394,-6.4749,-2.0244,-0.0583
1732024315.5500,-6.4725,-2.0372,-0.0583
1732024315.5604,-6.4702,-2.0500,-0.0585
1732024315.5704,-6.4677,-2.0636,-0.0587
1732024315.5797,-6.4640,-2.0821,-0.0586
1732024315.5898,-6.4619,-2.0939,-0.0590
1732024315.6015,-6.4592,-2.1083,-0.0595
1732024315.6103,-6.4572,-2.1190,-0.0600
1732024315.6205,-6.4539,-2.1349,-0.0602
1732024315.6303,-6.4500,-2.1512,-0.0601
1732024315.6407,-6.4473,-2.1639,-0.0604
1732024315.6504,-6.4448,-2.1758,-0.0606
1732024315.6594,-6.4423,-2.1869,-0.0608
1732024315.6716,-6.4391,-2.2018,-0.0611
1732024315.6803,-6.4368,-2.2125,-0.0612
1732024315.6913,-6.4340,-2.2263,-0.0614
1732024315.6997,-6.4300,-2.2432,-0.0603
1732024315.7096,-6.4271,-2.2557,-0.0606
1732024315.7203,-6.4245,-2.2689,-0.0609
1732024315.7293,-6.4224,-2.2800,-0.0612
1732024315.7388,-6.4202,-2.2917,-0.0616
1732024315.7502,-6.4175,-2.3059,-0.0622
1732024315.7592,-6.4154,-2.3169,-0.0627
1732024315.7703,-6.4127,-2.3307,-0.0632
1732024315.7798,-6.4104,-2.3425,-0.0636
1732024315.7906,-6.4047,-2.3640,-0.0629
1732024315.8011,-6.4023,-2.3765,-0.0632
1732024315.8105,-6.4001,-2.3882,-0.0633
1732024315.8198,-6.3973,-2.4017,-0.0630
1732024315.8306,-6.3928,-2.4198,-0.0614
1732024315.8397,-6.3907,-2.4310,-0.0612
1732024315.8501,-6.3883,-2.4439,-0.0613
1732024315.8601,-6.3860,-2.4561,-0.0614
1732024315.8803,-6.3814,-2.4810,-0.0623
1732024315.8896,-6.3789,-2.4951,-0.0625
1732024315.8996,-6.3754,-2.5191,-0.0601
1732024315.9087,-6.3734,-2.5304,-0.0603
1732024315.9195,-6.3711,-2.5435,-0.0604
1732024315.9303,-6.3688,-2.5567,-0.0604
1732024315.9497,-6.3647,-2.5806,-0.0606
1732024315.9596,-6.3610,-2.5969,-0.0587
1732024315.9706,-6.3587,-2.6097,-0.0588
1732024315.9790,-6.3568,-2.6200,-0.0589
1732024315.9890,-6.3545,-2.6323,-0.0589
1732024315.9996,-6.3522,-2.6453,-0.0590
1732024316.0089,-6.3501,-2.6566,-0.0591
1732024316.0191,-6.3479,-2.6692,-0.0592
1732024316.0289,-6.3443,-2.6868,-0.0579
1732024316.0393,-6.3422,-2.6996,-0.0579
1732024316.0494,-6.3402,-2.7121,-0.0579
1732024316.0589,-6.3383,-2.7240,-0.0580
1732024316.0689,-6.3363,-2.7364,-0.0581
1732024316.0790,-6.3344,-2.7490,-0.0582
1732024316.0898,-6.3309,-2.7764,-0.0578
1732024316.1013,-6.3288,-2.7901,-0.0579
1732024316.1101,-6.3271,-2.8011,-0.0579
1732024316.1199,-6.3252,-2.8135,-0.0580
1732024316.1298,-6.3232,-2.8260,-0.0582
1732024316.1416,-6.3207,-2.8408,-0.0584
1732024316.1502,-6.3152,-2.8523,-0.0589
1732024316.1603,-6.3116,-2.8677,-0.0584
1732024316.1699,-6.3094,-2.8798,-0.0584
1732024316.1807,-6.3070,-2.8935,-0.0584
1732024316.1897,-6.3049,-2.9049,-0.0584
1732024316.1994,-6.3028,-2.9173,-0.0584
1732024316.2097,-6.3006,-2.9304,-0.0584
1732024316.2204,-6.2984,-2.9441,-0.0586
1732024316.2295,-6.2964,-2.9559,-0.0587
1732024316.2392,-6.2929,-2.9729,-0.0579
1732024316.2499,-6.2906,-2.9868,-0.0581
1732024316.2601,-6.2885,-2.9998,-0.0583
1732024316.2711,-6.2860,-3.0141,-0.0584
1732024316.2894,-6.2820,-3.0377,-0.0586
1732024316.3007,-6.2789,-3.0570,-0.0574
1732024316.3089,-6.2776,-3.0679,-0.0575
1732024316.3202,-6.2754,-3.0824,-0.0573
1732024316.3308,-6.2733,-3.0962,-0.0572
1732024316.3393,-6.2717,-3.1073,-0.0571
1732024316.3500,-6.2696,-3.1213,-0.0572
1732024316.3596,-6.2677,-3.1349,-0.0574
1732024316.3702,-6.2656,-3.1548,-0.0573
1732024316.3798,-6.2637,-3.1675,-0.0574
1732024316.3897,-6.2619,-3.1804,-0.0575
1732024316.4003,-6.2598,-3.1942,-0.0574
1732024316.4095,-6.2581,-3.2063,-0.0572
1732024316.4192,-6.2563,-3.2190,-0.0570
1732024316.4292,-6.2537,-3.2370,-0.0567
1732024316.4409,-6.2517,-3.2515,-0.0568
1732024316.4497,-6.2502,-3.2630,-0.0571
1732024316.4593,-6.2486,-3.2757,-0.0576
1732024316.4691,-6.2470,-3.2887,-0.0583
1732024316.4789,-6.2454,-3.3017,-0.0589
1732024316.4892,-6.2437,-3.3152,-0.0594
1732024316.4993,-6.2418,-3.3285,-0.0596
1732024316.5092,-6.2398,-3.3415,-0.0595
1732024316.5192,-6.2370,-3.3606,-0.0589
1732024316.5294,-6.2348,-3.3736,-0.0583
1732024316.5394,-6.2327,-3.3866,-0.0577
1732024316.5493,-6.2307,-3.3997,-0.0574
1732024316.5593,-6.2290,-3.4129,-0.0572
1732024316.5692,-6.2275,-3.4394,-0.0580
1732024316.5799,-6.2259,-3.4536,-0.0582
1732024316.5892,-6.2246,-3.4660,-0.0586
1732024316.5989,-6.2232,-3.4789,-0.0592
1732024316.6089,-6.2217,-3.4922,-0.0598
1732024316.6190,-6.2201,-3.5055,-0.0603
1732024316.6289,-6.2179,-3.5239,-0.0616
1732024316.6391,-6.2162,-3.5372,-0.0617
1732024316.6493,-6.2145,-3.5509,-0.0616
1732024316.6597,-6.2127,-3.5647,-0.0613
1732024316.6695,-6.2110,-3.5778,-0.0610
1732024316.6797,-6.2092,-3.5914,-0.0609
1732024316.6891,-6.2070,-3.6109,-0.0612
1732024316.7000,-6.2055,-3.6245,-0.0613
1732024316.7101,-6.2038,-3.6379,-0.0615
1732024316.7192,-6.2022,-3.6501,-0.0619
1732024316.7290,-6.2005,-3.6633,-0.0623
1732024316.7391,-6.1987,-3.6768,-0.0626
1732024316.7489,-6.1969,-3.6898,-0.0627
1732024316.7591,-6.1951,-3.7035,-0.0628
1732024316.7699,-6.1933,-3.7180,-0.0628
1732024316.7891,-6.1903,-3.7456,-0.0615
1732024316.7998,-6.1886,-3.7600,-0.0612
1732024316.8116,-6.1868,-3.7757,-0.0611
1732024316.8191,-6.1856,-3.7858,-0.0610
1732024316.8294,-6.1831,-3.8026,-0.0612
1732024316.8391,-6.1816,-3.8150,-0.0615
1732024316.8490,-6.1799,-3.8283,-0.0618
1732024316.8590,-6.1781,-3.8417,-0.0621
1732024316.8690,-6.1764,-3.8550,-0.0623
1732024316.8791,-6.1746,-3.8685,-0.0624
1732024316.8892,-6.1721,-3.8852,-0.0623
1732024316.8994,-6.1704,-3.8984,-0.0622
1732024316.9075,-6.1690,-3.9092,-0.0621
1732024316.9291,-6.1652,-3.9379,-0.0621
1732024316.9394,-6.1633,-3.9515,-0.0621
1732024316.9490,-6.1616,-3.9643,-0.0623
1732024316.9589,-6.1596,-3.9798,-0.0628
1732024316.9698,-6.1577,-3.9936,-0.0631
1732024316.9790,-6.1560,-4.0058,-0.0633
1732024316.9898,-6.1541,-4.0200,-0.0634
1732024316.9999,-6.1522,-4.0333,-0.0634
1732024317.0090,-6.1506,-4.0452,-0.0634
1732024317.0190,-6.1479,-4.0600,-0.0640
1732024317.0292,-6.1476,-4.0750,-0.0630
1732024317.0391,-6.1458,-4.0877,-0.0629
1732024317.0491,-6.1439,-4.1007,-0.0629
1732024317.0594,-6.1420,-4.1140,-0.0630
1732024317.0702,-6.1399,-4.1279,-0.0631
1732024317.0791,-6.1381,-4.1393,-0.0633
1732024317.0902,-6.1354,-4.1666,-0.0643
1732024317.1003,-6.1333,-4.1787,-0.0644
1732024317.1096,-6.1312,-4.1905,-0.0645
1732024317.1194,-6.1290,-4.2030,-0.0645
1732024317.1290,-6.1268,-4.2152,-0.0645
1732024317.1400,-6.1244,-4.2292,-0.0644
1732024317.1490,-6.1214,-4.2454,-0.0641
1732024317.1592,-6.1191,-4.2588,-0.0641
1732024317.1697,-6.1167,-4.2722,-0.0642
1732024317.1790,-6.1146,-4.2839,-0.0643
1732024317.1922,-6.1118,-4.3007,-0.0647
1732024317.1990,-6.1103,-4.3093,-0.0649
1732024317.2096,-6.1081,-4.3227,-0.0653
1732024317.2192,-6.1061,-4.3350,-0.0658
1732024317.2298,-6.1033,-4.3531,-0.0653
1732024317.2403,-6.1008,-4.3658,-0.0654
1732024317.2494,-6.0983,-4.3775,-0.0648
1732024317.2595,-6.0954,-4.3902,-0.0641
1732024317.2696,-6.0925,-4.4030,-0.0635
1732024317.2795,-6.0895,-4.4155,-0.0632
1732024317.2893,-6.0866,-4.4278,-0.0628
1732024317.3005,-6.0833,-4.4417,-0.0626
1732024317.3093,-6.0807,-4.4527,-0.0631
1732024317.3195,-6.0775,-4.4730,-0.0645
1732024317.3298,-6.0749,-4.4915,-0.0634
1732024317.3393,-6.0723,-4.5035,-0.0633
1732024317.3494,-6.0693,-4.5164,-0.0630
1732024317.3593,-6.0663,-4.5289,-0.0622
1732024317.3656,-6.0645,-4.5367,-0.0616
1732024317.3713,-6.0627,-4.5440,-0.0610
1732024317.3796,-6.0596,-4.5555,-0.0598
1732024317.4012,-6.0541,-4.5816,-0.0575
1732024317.4087,-6.0522,-4.5909,-0.0570
1732024317.4189,-6.0495,-4.6036,-0.0565
1732024317.4291,-6.0467,-4.6162,-0.0561
1732024317.4395,-6.0437,-4.6290,-0.0555
1732024317.4494,-6.0405,-4.6411,-0.0550
1732024317.4593,-6.0375,-4.6565,-0.0555
1732024317.4694,-6.0340,-4.6686,-0.0550
1732024317.4791,-6.0307,-4.6803,-0.0546
1732024317.4893,-6.0258,-4.6876,-0.0573
1732024317.5013,-6.0214,-4.7062,-0.0568
1732024317.5088,-6.0188,-4.7152,-0.0562
1732024317.5194,-6.0151,-4.7282,-0.0555
1732024317.5295,-6.0115,-4.7403,-0.0547
1732024317.5391,-6.0081,-4.7519,-0.0540
1732024317.5492,-6.0044,-4.7641,-0.0532
1732024317.5589,-6.0009,-4.7756,-0.0524
1732024317.5695,-5.9970,-4.7882,-0.0516
1732024317.5792,-5.9935,-4.7998,-0.0509
1732024317.5895,-5.9895,-4.8146,-0.0546
1732024317.6011,-5.9855,-4.8276,-0.0544
1732024317.6192,-5.9785,-4.8491,-0.0534
1732024317.6296,-5.9753,-4.8634,-0.0540
1732024317.6394,-5.9713,-4.8747,-0.0533
1732024317.6498,-5.9670,-4.8869,-0.0525
1732024317.6592,-5.9632,-4.8980,-0.0518
1732024317.6696,-5.9589,-4.9101,-0.0510
1732024317.6793,-5.9549,-4.9214,-0.0503
1732024317.6900,-5.9509,-4.9301,-0.0537
1732024317.6998,-5.9467,-4.9413,-0.0531
1732024317.7095,-5.9425,-4.9526,-0.0525
1732024317.7195,-5.9381,-4.9639,-0.0520
1732024317.7292,-5.9338,-4.9751,-0.0515
1732024317.7392,-5.9293,-4.9865,-0.0512
1732024317.7491,-5.9248,-4.9979,-0.0509
1732024317.7597,-5.9223,-5.0052,-0.0515
1732024317.7700,-5.9176,-5.0166,-0.0512
1732024317.7794,-5.9132,-5.0272,-0.0507
1732024317.7915,-5.9073,-5.0408,-0.0499
1732024317.8007,-5.9028,-5.0512,-0.0492
1732024317.8092,-5.8986,-5.0607,-0.0484
1732024317.8202,-5.8931,-5.0729,-0.0475
1732024317.8309,-5.8904,-5.0798,-0.0486
1732024317.8409,-5.8855,-5.0908,-0.0480
1732024317.8507,-5.8806,-5.1017,-0.0476
1732024317.8604,-5.8757,-5.1124,-0.0473
1732024317.8809,-5.8654,-5.1351,-0.0469
1732024317.8913,-5.8601,-5.1466,-0.0466
1732024317.8997,-5.8557,-5.1559,-0.0463
1732024317.9100,-5.8468,-5.1536,-0.0481
1732024317.9199,-5.8412,-5.1614,-0.0480
1732024317.9301,-5.8356,-5.1726,-0.0472
1732024317.9394,-5.8304,-5.1825,-0.0465
1732024317.9497,-5.8247,-5.1935,-0.0459
1732024317.9604,-5.8147,-5.2078,-0.0538
1732024317.9695,-5.8095,-5.2172,-0.0543
1732024317.9789,-5.8041,-5.2271,-0.0540
1732024317.9904,-5.7976,-5.2392,-0.0538
1732024318.0001,-5.7919,-5.2495,-0.0536
1732024318.0121,-5.7849,-5.2619,-0.0533
1732024318.0197,-5.7804,-5.2697,-0.0532
1732024318.0300,-5.7740,-5.2796,-0.0528
1732024318.0397,-5.7682,-5.2894,-0.0526
1732024318.0498,-5.7621,-5.2998,-0.0523
1732024318.0597,-5.7560,-5.3099,-0.0520
1732024318.0699,-5.7498,-5.3203,-0.0517
1732024318.0797,-5.7437,-5.3303,-0.0513
1732024318.0904,-5.7367,-5.3372,-0.0521
1732024318.1010,-5.7301,-5.3478,-0.0517
1732024318.1091,-5.7250,-5.3560,-0.0514
1732024318.1194,-5.7184,-5.3662,-0.0512
1732024318.1294,-5.7120,-5.3762,-0.0510
1732024318.1394,-5.7054,-5.3862,-0.0508
1732024318.1498,-5.6959,-5.4006,-0.0553
1732024318.1599,-5.6885,-5.4113,-0.0566
1732024318.1696,-5.6818,-5.4206,-0.0565
1732024318.1813,-5.6737,-5.4318,-0.0563
1732024318.1994,-5.6612,-5.4492,-0.0559
1732024318.2094,-5.6543,-5.4588,-0.0558
1732024318.2195,-5.6468,-5.4681,-0.0554
1732024318.2292,-5.6384,-5.4764,-0.0546
1732024318.2395,-5.6296,-5.4852,-0.0538
1732024318.2492,-5.6213,-5.4935,-0.0530
1732024318.2602,-5.6118,-5.5029,-0.0521
1732024318.2692,-5.6041,-5.5106,-0.0514
1732024318.2807,-5.5942,-5.5204,-0.0505
1732024318.2901,-5.5861,-5.5285,-0.0497
1732024318.2994,-5.5782,-5.5364,-0.0490
1732024318.3094,-5.5695,-5.5450,-0.0482
1732024318.3197,-5.5607,-5.5538,-0.0473
1732024318.3299,-5.5520,-5.5625,-0.0465
1732024318.3386,-5.5445,-5.5699,-0.0458
1732024318.3492,-5.5354,-5.5790,-0.0450
1732024318.3596,-5.5265,-5.5879,-0.0441
1732024318.3695,-5.5180,-5.5964,-0.0433
1732024318.3795,-5.5094,-5.6050,-0.0425
1732024318.3903,-5.5002,-5.6141,-0.0417
1732024318.3995,-5.4922,-5.6221,-0.0409
1732024318.4090,-5.4841,-5.6301,-0.0402
1732024318.4204,-5.4743,-5.6399,-0.0393
1732024318.4400,-5.4575,-5.6566,-0.0377
1732024318.4498,-5.4491,-5.6650,-0.0369
1732024318.4598,-5.4405,-5.6736,-0.0361
1732024318.4698,-5.4319,-5.6821,-0.0353
1732024318.4899,-5.4146,-5.6994,-0.0337
1732024318.4993,-5.4065,-5.7074,-0.0329
1732024318.5195,-5.3892,-5.7247,-0.0313
1732024318.5299,-5.3803,-5.7335,-0.0305
1732024318.5393,-5.3722,-5.7416,-0.0297
1732024318.5704,-5.3455,-5.7681,-0.0273
1732024318.5803,-5.3370,-5.7766,-0.0265
1732024318.5901,-5.3286,-5.7850,-0.0257
1732024318.6011,-5.3191,-5.7945,-0.0248
1732024318.6092,-5.3122,-5.8014,-0.0241
1732024318.6190,-5.3038,-5.8098,-0.0234
1732024318.6293,-5.2949,-5.8185,-0.0225
1732024318.6401,-5.2856,-5.8278,-0.0217
1732024318.6497,-5.2774,-5.8360,-0.0209
1732024318.6599,-5.2687,-5.8447,-0.0201
1732024318.6698,-5.2602,-5.8532,-0.0193
1732024318.6791,-5.2522,-5.8612,-0.0185
1732024318.6897,-5.2431,-5.8702,-0.0177
1732024318.6995,-5.2346,-5.8786,-0.0169
1732024318.7101,-5.2256,-5.8876,-0.0161
1732024318.7198,-5.2167,-5.8956,-0.0151
1732024318.7300,-5.2064,-5.9034,-0.0138
1732024318.7401,-5.1962,-5.9111,-0.0125
1732024318.7493,-5.1869,-5.9180,-0.0114
1732024318.7599,-5.1760,-5.9259,-0.0103
1732024318.7695,-5.1661,-5.9329,-0.0094
1732024318.7795,-5.1536,-5.9395,-0.0106
1732024318.7900,-5.1417,-5.9462,-0.0111
1732024318.8002,-5.1267,-5.9667,-0.0102
1732024318.8105,-5.1146,-5.9807,-0.0089
1732024318.8195,-5.1045,-5.9922,-0.0072
1732024318.8294,-5.0933,-6.0049,-0.0054
1732024318.8392,-5.0821,-6.0175,-0.0035
1732024318.8492,-5.0708,-6.0304,-0.0016
1732024318.8594,-5.0593,-6.0435,0.0003
1732024318.8696,-5.0476,-6.0568,0.0023
1732024318.8792,-5.0368,-6.0690,0.0041
1732024318.8887,-5.0263,-6.0799,0.0057
1732024318.8990,-5.0156,-6.0866,0.0067
1732024318.9098,-5.0041,-6.0946,0.0079
1732024318.9201,-4.9933,-6.1035,0.0092
1732024318.9290,-4.9839,-6.1113,0.0103
1732024318.9392,-4.9735,-6.1194,0.0115
1732024318.9691,-4.9459,-6.1675,0.0087
1732024318.9793,-4.9346,-6.1741,0.0094
1732024318.9903,-4.9233,-6.1835,0.0116
1732024318.9992,-4.9143,-6.1897,0.0128
1732024319.0088,-4.9034,-6.1957,0.0135
1732024319.0192,-4.8917,-6.2020,0.0145
1732024319.0290,-4.8805,-6.2079,0.0156
1732024319.0393,-4.8689,-6.2140,0.0168
1732024319.0492,-4.8577,-6.2197,0.0181
1732024319.0591,-4.8483,-6.2284,0.0220
1732024319.0705,-4.8357,-6.2349,0.0233
1732024319.0789,-4.8261,-6.2397,0.0240
1732024319.0892,-4.8127,-6.2492,0.0205
1732024319.1000,-4.7990,-6.2588,0.0165
1732024319.1095,-4.7882,-6.2642,0.0172
1732024319.1197,-4.7764,-6.2700,0.0179
1732024319.1315,-4.7629,-6.2766,0.0188
1732024319.1399,-4.7532,-6.2811,0.0195
1732024319.1489,-4.7428,-6.2860,0.0202
1732024319.1593,-4.7308,-6.2915,0.0211
1732024319.1703,-4.7181,-6.2972,0.0221
1732024319.1814,-4.7026,-6.3069,0.0167
1732024319.1903,-4.6927,-6.3113,0.0172
1732024319.2016,-4.6796,-6.3168,0.0181
1732024319.2083,-4.6717,-6.3201,0.0187
1732024319.2207,-4.6571,-6.3260,0.0196
1732024319.2296,-4.6467,-6.3303,0.0180
1732024319.2399,-4.6347,-6.3350,0.0186
1732024319.2502,-4.6225,-6.3398,0.0191
1732024319.2600,-4.6110,-6.3443,0.0196
1732024319.2701,-4.5990,-6.3489,0.0202
1732024319.2796,-4.5878,-6.3532,0.0207
1732024319.2897,-4.5757,-6.3578,0.0214
1732024319.2996,-4.5632,-6.3566,0.0202
1732024319.3184,-4.5410,-6.3646,0.0215
1732024319.3291,-4.5282,-6.3692,0.0223
1732024319.3393,-4.5158,-6.3734,0.0230
1732024319.3495,-4.5035,-6.3777,0.0236
1732024319.3595,-4.4980,-6.4078,0.0106
1732024319.3699,-4.4927,-6.4376,-0.0023
1732024319.3798,-4.4809,-6.4418,-0.0020
1732024319.3903,-4.4684,-6.4461,-0.0016
1732024319.4007,-4.4558,-6.4502,-0.0012
1732024319.4102,-4.4443,-6.4539,-0.0009
1732024319.4194,-4.4333,-6.4573,-0.0005
1732024319.4296,-4.4209,-6.4611,-0.0002
1732024319.4399,-4.4084,-6.4647,0.0001
1732024319.4502,-4.4001,-6.4371,-0.0077
1732024319.4592,-4.3924,-6.4203,-0.0126
1732024319.4698,-4.3795,-6.4234,-0.0126
1732024319.4793,-4.3679,-6.4261,-0.0126
1732024319.4894,-4.3556,-6.4288,-0.0126
1732024319.5000,-4.3427,-6.4316,-0.0125
1732024319.5093,-4.3303,-6.4323,-0.0135
1732024319.5196,-4.3137,-6.4286,-0.0178
1732024319.5296,-4.3019,-6.4310,-0.0177
1732024319.5401,-4.2890,-6.4336,-0.0175
1732024319.5498,-4.2771,-6.4360,-0.0173
1732024319.5597,-4.2649,-6.4385,-0.0170
1732024319.5719,-4.2499,-6.4414,-0.0166
1732024319.5795,-4.2406,-6.4432,-0.0164
1732024319.5892,-4.2306,-6.4330,-0.0186
1732024319.5992,-4.2187,-6.4351,-0.0187
1732024319.6092,-4.2063,-6.4373,-0.0188
1732024319.6192,-4.1941,-6.4370,-0.0214
1732024319.6290,-4.1829,-6.4353,-0.0253
1732024319.6389,-4.1707,-6.4370,-0.0256
1732024319.6494,-4.1578,-6.4386,-0.0257
1732024319.6594,-4.1455,-6.4400,-0.0257
1732024319.6694,-4.1332,-6.4412,-0.0256
1732024319.6891,-4.1091,-6.4432,-0.0251
1732024319.6992,-4.0972,-6.4365,-0.0265
1732024319.7089,-4.0865,-6.4245,-0.0289
1732024319.7191,-4.0741,-6.4252,-0.0291
1732024319.7289,-4.0620,-6.4260,-0.0293
1732024319.7391,-4.0493,-6.4267,-0.0297
1732024319.7493,-4.0368,-6.4275,-0.0299
1732024319.7592,-4.0245,-6.4239,-0.0298
1732024319.7692,-4.0126,-6.4170,-0.0293
1732024319.7795,-3.9998,-6.4176,-0.0293
1732024319.7991,-3.9752,-6.4187,-0.0294
1732024319.8089,-3.9629,-6.4192,-0.0294
1732024319.8193,-3.9499,-6.4196,-0.0295
1732024319.8291,-3.9374,-6.4199,-0.0296
1732024319.8390,-3.9257,-6.4153,-0.0299
1732024319.8493,-3.9146,-6.4049,-0.0303
1732024319.8594,-3.9020,-6.4049,-0.0304
1732024319.8691,-3.8896,-6.4047,-0.0305
1732024319.8788,-3.8773,-6.4045,-0.0306
1732024319.8891,-3.8637,-6.4011,-0.0308
1732024319.8990,-3.8504,-6.3943,-0.0309
1732024319.9091,-3.8375,-6.3937,-0.0311
1732024319.9196,-3.8240,-6.3930,-0.0312
1732024319.9293,-3.8114,-6.3923,-0.0314
1732024319.9393,-3.7986,-6.3915,-0.0316
1732024319.9491,-3.7859,-6.3907,-0.0318
1732024319.9591,-3.7730,-6.3898,-0.0321
1732024319.9696,-3.7594,-6.3888,-0.0324
1732024319.9810,-3.7445,-6.3876,-0.0327
1732024319.9996,-3.7172,-6.3756,-0.0330
1732024320.0093,-3.7044,-6.3743,-0.0331
1732024320.0196,-3.6908,-6.3729,-0.0332
1732024320.0292,-3.6782,-6.3715,-0.0333
1732024320.0391,-3.6653,-6.3696,-0.0335
1732024320.0498,-3.6523,-6.3655,-0.0341
1732024320.0597,-3.6396,-6.3640,-0.0345
1732024320.0695,-3.6266,-6.3623,-0.0350
1732024320.0793,-3.6136,-6.3606,-0.0357
1732024320.0900,-3.5979,-6.3579,-0.0373
1732024320.0995,-3.5843,-6.3554,-0.0388
1732024320.1093,-3.5714,-6.3532,-0.0393
1732024320.1194,-3.5580,-6.3509,-0.0396
1732024320.1297,-3.5444,-6.3484,-0.0397
1732024320.1391,-3.5320,-6.3461,-0.0397
1732024320.1494,-3.5185,-6.3436,-0.0397
1732024320.1603,-3.5023,-6.3401,-0.0407
1732024320.1695,-3.4889,-6.3372,-0.0418
1732024320.1794,-3.4759,-6.3348,-0.0422
1732024320.1895,-3.4624,-6.3322,-0.0428
1732024320.1993,-3.4495,-6.3297,-0.0435
1732024320.2100,-3.4353,-6.3269,-0.0443
1732024320.2191,-3.4232,-6.3244,-0.0450
1732024320.2288,-3.4103,-6.3216,-0.0456
1732024320.2392,-3.3961,-6.3181,-0.0466
1732024320.2493,-3.3793,-6.3125,-0.0500
1732024320.2589,-3.3672,-6.3096,-0.0503
1732024320.2706,-3.3517,-6.3056,-0.0507
1732024320.2813,-3.3376,-6.3020,-0.0511
1732024320.2913,-3.3245,-6.2985,-0.0514
1732024320.3015,-3.3109,-6.2948,-0.0518
1732024320.3093,-3.2977,-6.2913,-0.0531
1732024320.3191,-3.2838,-6.2875,-0.0541
1732024320.3293,-3.2703,-6.2837,-0.0545
1732024320.3392,-3.2572,-6.2799,-0.0551
1732024320.3493,-3.2439,-6.2760,-0.0556
1732024320.3591,-3.2308,-6.2722,-0.0561
1732024320.3704,-3.2160,-6.2677,-0.0567
1732024320.3791,-3.2044,-6.2642,-0.0572
1732024320.3889,-3.1861,-6.2605,-0.0585
1732024320.3994,-3.1728,-6.2564,-0.0590
1732024320.4087,-3.1605,-6.2525,-0.0595
1732024320.4212,-3.1483,-6.2401,-0.0605
1732024320.4291,-3.1372,-6.2367,-0.0607
1732024320.4397,-3.1233,-6.2321,-0.0612
1732024320.4493,-3.1106,-6.2279,-0.0617
1732024320.4591,-3.0978,-6.2236,-0.0622
1732024320.4690,-3.0847,-6.2191,-0.0629
1732024320.4789,-3.0718,-6.2146,-0.0636
1732024320.4889,-3.0586,-6.2096,-0.0633
1732024320.4990,-3.0480,-6.2057,-0.0609
1732024320.5090,-3.0349,-6.2010,-0.0615
1732024320.5192,-3.0216,-6.1961,-0.0622
1732024320.5292,-3.0084,-6.1913,-0.0629
1732024320.5391,-2.9955,-6.1865,-0.0635
1732024320.5492,-2.9823,-6.1815,-0.0640
1732024320.5589,-2.9696,-6.1766,-0.0644
1732024320.5695,-2.9561,-6.1711,-0.0643
1732024320.5790,-2.9457,-6.1655,-0.0617
1732024320.5893,-2.9338,-6.1601,-0.0608
1732024320.5989,-2.9214,-6.1551,-0.0612
1732024320.6091,-2.9083,-6.1498,-0.0618
1732024320.6188,-2.8957,-6.1447,-0.0625
1732024320.6289,-2.8826,-6.1392,-0.0634
1732024320.6392,-2.8693,-6.1337,-0.0643
1732024320.6499,-2.8548,-6.1272,-0.0640
1732024320.6594,-2.8435,-6.1218,-0.0622
1732024320.6694,-2.8305,-6.1161,-0.0628
1732024320.6796,-2.8174,-6.1103,-0.0632
1732024320.6897,-2.8043,-6.1044,-0.0635
1732024320.6998,-2.7915,-6.0986,-0.0638
1732024320.7096,-2.7791,-6.0940,-0.0640
1732024320.7187,-2.7694,-6.0957,-0.0632
1732024320.7296,-2.7561,-6.0895,-0.0638
1732024320.7394,-2.7444,-6.0833,-0.0640
1732024320.7495,-2.7393,-6.0736,-0.0614
1732024320.7594,-2.7302,-6.0666,-0.0609
1732024320.7703,-2.7165,-6.0599,-0.0619
1732024320.7793,-2.7051,-6.0543,-0.0627
1732024320.7897,-2.6920,-6.0476,-0.0634
1732024320.7993,-2.6800,-6.0414,-0.0640
1732024320.8090,-2.6679,-6.0350,-0.0644
1732024320.8194,-2.6550,-6.0281,-0.0647
1732024320.8293,-2.6428,-6.0215,-0.0651
1732024320.8402,-2.6291,-6.0143,-0.0655
1732024320.8496,-2.6117,-6.0056,-0.0674
1732024320.8590,-2.5850,-5.9933,-0.0722
1732024320.8686,-2.5728,-5.9871,-0.0729
1732024320.8800,-2.5582,-5.9795,-0.0738
1732024320.8891,-2.5465,-5.9736,-0.0745
1732024320.8992,-2.5335,-5.9669,-0.0753
1732024320.9094,-2.5204,-5.9601,-0.0761
1732024320.9191,-2.5092,-5.9531,-0.0769
1732024320.9293,-2.5043,-5.9434,-0.0783
1732024320.9393,-2.4917,-5.9365,-0.0790
1732024320.9493,-2.4791,-5.9295,-0.0796
1732024320.9590,-2.4612,-5.9206,-0.0807
1732024320.9692,-2.4489,-5.9135,-0.0815
1732024320.9787,-2.4370,-5.9065,-0.0822
1732024320.9897,-2.4231,-5.8983,-0.0829
1732024320.9993,-2.4110,-5.8912,-0.0836
1732024321.0092,-2.3986,-5.8838,-0.0844
1732024321.0193,-2.3849,-5.8760,-0.0856
1732024321.0296,-2.3672,-5.8676,-0.0885
1732024321.0396,-2.3547,-5.8599,-0.0892
1732024321.0494,-2.3426,-5.8524,-0.0900
1732024321.0598,-2.3296,-5.8444,-0.0908
1732024321.0692,-2.3179,-5.8372,-0.0916
1732024321.0797,-2.3048,-5.8292,-0.0924
1732024321.0894,-2.2887,-5.8214,-0.0963
1732024321.0997,-2.2762,-5.8138,-0.0970
1732024321.1092,-2.2645,-5.8065,-0.0977
1732024321.1193,-2.2519,-5.7987,-0.0986
1732024321.1293,-2.2395,-5.7910,-0.0995
1732024321.1395,-2.2269,-5.7830,-0.1006
1732024321.1494,-2.2208,-5.7754,-0.1029
1732024321.1606,-2.2093,-5.7679,-0.1042
1732024321.1699,-2.1980,-5.7604,-0.1052
1732024321.1806,-2.1852,-5.7517,-0.1062
1732024321.1898,-2.1742,-5.7441,-0.1070
1732024321.2006,-2.1614,-5.7352,-0.1078
1732024321.2099,-2.1503,-5.7274,-0.1085
1732024321.2192,-2.1393,-5.7198,-0.1090
1732024321.2289,-2.1279,-5.7118,-0.1096
1732024321.2390,-2.1159,-5.7034,-0.1103
1732024321.2488,-2.1045,-5.6953,-0.1111
1732024321.2588,-2.0955,-5.6885,-0.1115
1732024321.2695,-2.0831,-5.6796,-0.1127
1732024321.2794,-2.0715,-5.6712,-0.1140
1732024321.2889,-2.0604,-5.6632,-0.1153
1732024321.2993,-2.0523,-5.6558,-0.1156
1732024321.3092,-2.0414,-5.6476,-0.1167
1732024321.3194,-2.0297,-5.6387,-0.1177
1732024321.3294,-2.0184,-5.6300,-0.1185
1732024321.3393,-2.0071,-5.6213,-0.1191
1732024321.3495,-1.9955,-5.6124,-0.1198
1732024321.3591,-1.9849,-5.6041,-0.1204
1732024321.3697,-1.9781,-5.5967,-0.1201
1732024321.3792,-1.9673,-5.5885,-0.1210
1732024321.3890,-1.9561,-5.5799,-0.1222
1732024321.3995,-1.9442,-5.5708,-0.1235
1732024321.4088,-1.9335,-5.5627,-0.1248
1732024321.4192,-1.9220,-5.5536,-0.1260
1732024321.4290,-1.9168,-5.5466,-0.1252
1732024321.4392,-1.9055,-5.5376,-0.1263
1732024321.4491,-1.8946,-5.5288,-0.1273
1732024321.4592,-1.8835,-5.5197,-0.1282
1732024321.4692,-1.8726,-5.5107,-0.1291
1732024321.4791,-1.8619,-5.5016,-0.1299
1732024321.4892,-1.8513,-5.4924,-0.1308
1732024321.4993,-1.8483,-5.4844,-0.1307
1732024321.5079,-1.8390,-5.4764,-0.1317
1732024321.5191,-1.8271,-5.4661,-0.1330
1732024321.5293,-1.8162,-5.4567,-0.1343
1732024321.5390,-1.8058,-5.4477,-0.1356
1732024321.5492,-1.7950,-5.4383,-0.1368
1732024321.5594,-1.7843,-5.4284,-0.1380
1732024321.5699,-1.7823,-5.4205,-0.1375
1732024321.5787,-1.7731,-5.4122,-0.1384
1732024321.5893,-1.7621,-5.4023,-0.1394
1732024321.6007,-1.7503,-5.3916,-0.1403
1732024321.6125,-1.7380,-5.3804,-0.1414
1732024321.6203,-1.7299,-5.3731,-0.1422
1732024321.6303,-1.7195,-5.3637,-0.1432
1732024321.6396,-1.7098,-5.3549,-0.1444
1732024321.6491,-1.7050,-5.3466,-0.1454
1732024321.6591,-1.7064,-5.3396,-0.1428
1732024321.6695,-1.6961,-5.3296,-0.1442
1732024321.6787,-1.6870,-5.3206,-0.1453
1732024321.6893,-1.6767,-5.3102,-0.1465
1732024321.6994,-1.6763,-5.3019,-0.1452
1732024321.7096,-1.6669,-5.2923,-0.1461
1732024321.7192,-1.6577,-5.2829,-0.1468
1732024321.7290,-1.6483,-5.2734,-0.1476
1732024321.7391,-1.6386,-5.2637,-0.1485
1732024321.7495,-1.6285,-5.2536,-0.1496
1732024321.7590,-1.6193,-5.2444,-0.1506
1732024321.7690,-1.6165,-5.2345,-0.1479
1732024321.7789,-1.6079,-5.2252,-0.1489
1732024321.7890,-1.5986,-5.2154,-0.1502
1732024321.7991,-1.5892,-5.2054,-0.1516
1732024321.8090,-1.5801,-5.1957,-0.1529
1732024321.8195,-1.5704,-5.1852,-0.1543
1732024321.8292,-1.5615,-5.1754,-0.1553
1732024321.8394,-1.5523,-5.1652,-0.1563
1732024321.8496,-1.5489,-5.1544,-0.1543
1732024321.8593,-1.5407,-5.1451,-0.1551
1732024321.8695,-1.5315,-5.1348,-0.1559
1732024321.8787,-1.5233,-5.1255,-0.1568
1732024321.8892,-1.5139,-5.1149,-0.1578
1732024321.8991,-1.5054,-5.1008,-0.1483
1732024321.9092,-1.4970,-5.0908,-0.1485
1732024321.9192,-1.4880,-5.0804,-0.1495
1732024321.9292,-1.4792,-5.0702,-0.1505
1732024321.9391,-1.4704,-5.0599,-0.1515
1732024321.9491,-1.4616,-5.0495,-0.1525
1732024321.9591,-1.4528,-5.0391,-0.1536
1732024321.9694,-1.4544,-5.0273,-0.1475
1732024321.9791,-1.4460,-5.0171,-0.1484
1732024321.9891,-1.4375,-5.0066,-0.1492
1732024321.9992,-1.4288,-4.9958,-0.1501
1732024322.0092,-1.4210,-4.9851,-0.1504
1732024322.0191,-1.4140,-4.9744,-0.1503
1732024322.0290,-1.4069,-4.9636,-0.1502
1732024322.0403,-1.3989,-4.9514,-0.1500
1732024322.0495,-1.3924,-4.9414,-0.1499
1732024322.0594,-1.3853,-4.9306,-0.1497
1732024322.0700,-1.3765,-4.9192,-0.1507
1732024322.0789,-1.3690,-4.9095,-0.1515
1732024322.0898,-1.3608,-4.8976,-0.1520
1732024322.1002,-1.3793,-4.8867,-0.1422
1732024322.1100,-1.3715,-4.8761,-0.1427
1732024322.1191,-1.3642,-4.8662,-0.1431
1732024322.1303,-1.3552,-4.8539,-0.1438
1732024322.1393,-1.3481,-4.8440,-0.1443
1732024322.1494,-1.3400,-4.8329,-0.1451
1732024322.1601,-1.3405,-4.8207,-0.1417
1732024322.1693,-1.3333,-4.8105,-0.1427
1732024322.1799,-1.3252,-4.7988,-0.1440
1732024322.1904,-1.3171,-4.7870,-0.1451
1732024322.2011,-1.3090,-4.7750,-0.1462
1732024322.2095,-1.3028,-4.7657,-0.1469
1732024322.2196,-1.2949,-4.7538,-0.1476
1732024322.2295,-1.2986,-4.7410,-0.1409
1732024322.2391,-1.2925,-4.7307,-0.1409
1732024322.2517,-1.2832,-4.7166,-0.1417
1732024322.2596,-1.2775,-4.7078,-0.1422
1732024322.2699,-1.2700,-4.6964,-0.1430
1732024322.2787,-1.2636,-4.6865,-0.1440
1732024322.2902,-1.2559,-4.6735,-0.1450
1732024322.2995,-1.2580,-4.6617,-0.1419
1732024322.3098,-1.2508,-4.6500,-0.1432
1732024322.3194,-1.2440,-4.6390,-0.1444
1732024322.3291,-1.2374,-4.6279,-0.1455
1732024322.3390,-1.2307,-4.6163,-0.1464
1732024322.3491,-1.2240,-4.6046,-0.1471
1732024322.3591,-1.2339,-4.5997,-0.1354
1732024322.3704,-1.2266,-4.5869,-0.1358
1732024322.3790,-1.2210,-4.5769,-0.1361
1732024322.3891,-1.2144,-4.5653,-0.1365
1732024322.4002,-1.2071,-4.5526,-0.1372
1732024322.4101,-1.2006,-4.5411,-0.1380
1732024322.4210,-1.1934,-4.5286,-0.1391
1732024322.4408,-1.1803,-4.5059,-0.1412
1732024322.4513,-1.1830,-4.4927,-0.1396
1732024322.4610,-1.1824,-4.4812,-0.1366
1732024322.4717,-1.1756,-4.4689,-0.1375
1732024322.4814,-1.1696,-4.4577,-0.1381
1732024322.4916,-1.1634,-4.4458,-0.1386
1732024322.5018,-1.1572,-4.4339,-0.1392
1732024322.5100,-1.1522,-4.4244,-0.1397
1732024322.5194,-1.1343,-4.4095,-0.1362
1732024322.5394,-1.1292,-4.3849,-0.1310
1732024322.5495,-1.1232,-4.3730,-0.1317
1732024322.5597,-1.1283,-4.3611,-0.1254
1732024322.5694,-1.1228,-4.3496,-0.1260
1732024322.5900,-1.1112,-4.3252,-0.1271
1732024322.5991,-1.1061,-4.3144,-0.1276
1732024322.6096,-1.1003,-4.3020,-0.1280
1732024322.6209,-1.1147,-4.2876,-0.1225
1732024322.6296,-1.1144,-4.2795,-0.1181
1732024322.6395,-1.1091,-4.2679,-0.1184
1732024322.6500,-1.1033,-4.2555,-0.1187
1732024322.6595,-1.0982,-4.2443,-0.1191
1732024322.6694,-1.0930,-4.2326,-0.1196
1732024322.6786,-1.0883,-4.2217,-0.1202
1732024322.6885,-1.0833,-4.2099,-0.1208
1732024322.7001,-1.0776,-4.1962,-0.1215
1732024322.7092,-1.0863,-4.1877,-0.1149
1732024322.7292,-1.0964,-4.1680,-0.1051
1732024322.7390,-1.0918,-4.1563,-0.1052
1732024322.7487,-1.0874,-4.1448,-0.1053
1732024322.7586,-1.0831,-4.1331,-0.1034
1732024322.7687,-1.0789,-4.1219,-0.1025
1732024322.7788,-1.0743,-4.1100,-0.1026
1732024322.7892,-1.0697,-4.0977,-0.1029
1732024322.7995,-1.0651,-4.0855,-0.1032
1732024322.8096,-1.0606,-4.0734,-0.1037
1732024322.8192,-1.0565,-4.0621,-0.1040
1732024322.8289,-1.0524,-4.0505,-0.1044
1732024322.8393,-1.0481,-4.0381,-0.1048
1732024322.8492,-1.0439,-4.0258,-0.1051
1732024322.8602,-1.0378,-4.0123,-0.1024
1732024322.8692,-1.0343,-4.0016,-0.1025
1732024322.8790,-1.0303,-3.9898,-0.1024
1732024322.8896,-1.0259,-3.9769,-0.0999
1732024322.8990,-1.0223,-3.9663,-0.0995
1732024322.9090,-1.0182,-3.9543,-0.0996
1732024322.9193,-1.0141,-3.9421,-0.0997
1732024322.9292,-1.0100,-3.9302,-0.0999
1732024322.9393,-1.0060,-3.9181,-0.1001
1732024322.9494,-1.0019,-3.9059,-0.1003
1732024322.9594,-0.9979,-3.8940,-0.1006
1732024322.9699,-0.9938,-3.8813,-0.1007
1732024322.9809,-0.9872,-3.8678,-0.0968
1732024322.9898,-0.9840,-3.8576,-0.0969
1732024322.9993,-0.9806,-3.8462,-0.0969
1732024323.0192,-0.9735,-3.8215,-0.0969
1732024323.0310,-0.9664,-3.8041,-0.0950
1732024323.0398,-0.9634,-3.7933,-0.0949
1732024323.0517,-0.9595,-3.7788,-0.0949
1732024323.0596,-0.9568,-3.7691,-0.0949
1732024323.0692,-0.9536,-3.7574,-0.0950
1732024323.0790,-0.9503,-3.7453,-0.0951
1732024323.0897,-0.9478,-3.7318,-0.0945
1732024323.0995,-0.9449,-3.7202,-0.0944
1732024323.1099,-0.9414,-3.7074,-0.0942
1732024323.1200,-0.9380,-3.6950,-0.0939
1732024323.1304,-0.9345,-3.6822,-0.0935
1732024323.1392,-0.9315,-3.6715,-0.0932
1732024323.1491,-0.9251,-3.6562,-0.0921
1732024323.1602,-0.9213,-3.6428,-0.0917
1732024323.1718,-0.9175,-3.6285,-0.0920
1732024323.1889,-0.9123,-3.6071,-0.0929
1732024323.1996,-0.9094,-3.5936,-0.0937
1732024323.2125,-0.9062,-3.5772,-0.0948
1732024323.2197,-0.9046,-3.5681,-0.0953
1732024323.2288,-0.9026,-3.5564,-0.0957
1732024323.2394,-0.9003,-3.5429,-0.0957
1732024323.2492,-0.8982,-3.5307,-0.0951
1732024323.2595,-0.8937,-3.5148,-0.0934
1732024323.2725,-0.8904,-3.4989,-0.0916
1732024323.2789,-0.8887,-3.4911,-0.0907
1732024323.2894,-0.8855,-3.4781,-0.0894
1732024323.3002,-0.8817,-3.4662,-0.0855
1732024323.3092,-0.8787,-3.4552,-0.0850
1732024323.3191,-0.8753,-3.4431,-0.0850
1732024323.3290,-0.8720,-3.4308,-0.0854
1732024323.3390,-0.8687,-3.4183,-0.0862
1732024323.3495,-0.8656,-3.4052,-0.0873
1732024323.3600,-0.8626,-3.3921,-0.0883
1732024323.3701,-0.8599,-3.3794,-0.0891
1732024323.3800,-0.8575,-3.3670,-0.0895
1732024323.3891,-0.8545,-3.3531,-0.0886
1732024323.3999,-0.8524,-3.3397,-0.0875
1732024323.4099,-0.8507,-3.3272,-0.0861
1732024323.4197,-0.8492,-3.3149,-0.0847
1732024323.4301,-0.8459,-3.2985,-0.0832
1732024323.4396,-0.8441,-3.2868,-0.0825
1732024323.4510,-0.8420,-3.2724,-0.0819
1732024323.4601,-0.8402,-3.2607,-0.0820
1732024323.4695,-0.8383,-3.2488,-0.0824
1732024323.4791,-0.8361,-3.2366,-0.0828
1732024323.4898,-0.8336,-3.2231,-0.0832
1732024323.4993,-0.8312,-3.2107,-0.0833
1732024323.5095,-0.8211,-3.1898,-0.0818
1732024323.5199,-0.8185,-3.1767,-0.0817
1732024323.5307,-0.8160,-3.1629,-0.0814
1732024323.5405,-0.8139,-3.1503,-0.0810
1732024323.5490,-0.8119,-3.1394,-0.0807
1732024323.5799,-0.8023,-3.0953,-0.0795
1732024323.5890,-0.8005,-3.0837,-0.0794
1732024323.5992,-0.7984,-3.0704,-0.0795
1732024323.6099,-0.7964,-3.0565,-0.0796
1732024323.6196,-0.7946,-3.0434,-0.0796
1732024323.6290,-0.7908,-3.0286,-0.0791
1732024323.6392,-0.7890,-3.0155,-0.0790
1732024323.6493,-0.7871,-3.0022,-0.0790
1732024323.6602,-0.7851,-2.9879,-0.0787
1732024323.6700,-0.7833,-2.9751,-0.0785
1732024323.6798,-0.7815,-2.9623,-0.0784
1732024323.6911,-0.7794,-2.9475,-0.0783
1732024323.7001,-0.7758,-2.9332,-0.0776
1732024323.7100,-0.7741,-2.9202,-0.0776
1732024323.7205,-0.7724,-2.9064,-0.0777
1732024323.7298,-0.7708,-2.8942,-0.0776
1732024323.7408,-0.7690,-2.8797,-0.0773
1732024323.7495,-0.7675,-2.8684,-0.0770
1732024323.7597,-0.7657,-2.8551,-0.0766
1732024323.7707,-0.7638,-2.8408,-0.0763
1732024323.7895,-0.7480,-2.8016,-0.0770
1732024323.7995,-0.7462,-2.7883,-0.0772
1732024323.8103,-0.7443,-2.7741,-0.0774
1732024323.8190,-0.7398,-2.7588,-0.0782
1732024323.8300,-0.7356,-2.7419,-0.0790
1732024323.8393,-0.7341,-2.7295,-0.0791
1732024323.8505,-0.7324,-2.7147,-0.0790
1732024323.8601,-0.7310,-2.7020,-0.0787
1732024323.8693,-0.7296,-2.6898,-0.0783
1732024323.8789,-0.7282,-2.6772,-0.0779
1732024323.8895,-0.7264,-2.6632,-0.0774
1732024323.8996,-0.7247,-2.6499,-0.0770
1732024323.9108,-0.7227,-2.6352,-0.0768
1732024323.9197,-0.7189,-2.6206,-0.0775
1732024323.9296,-0.7161,-2.6071,-0.0779
1732024323.9398,-0.7142,-2.5938,-0.0781
1732024323.9495,-0.7123,-2.5809,-0.0782
1732024323.9594,-0.7096,-2.5666,-0.0797
1732024323.9695,-0.7072,-2.5531,-0.0807
1732024323.9799,-0.7055,-2.5397,-0.0806
1732024323.9903,-0.7039,-2.5262,-0.0805
1732024323.9998,-0.7025,-2.5137,-0.0805
1732024324.0291,-0.6975,-2.4737,-0.0818
1732024324.0397,-0.6951,-2.4593,-0.0822
1732024324.0498,-0.6937,-2.4459,-0.0817
1732024324.0593,-0.6922,-2.4334,-0.0810
1732024324.0695,-0.6903,-2.4202,-0.0802
1732024324.0791,-0.6881,-2.4079,-0.0794
1732024324.0904,-0.6833,-2.3913,-0.0792
1732024324.0992,-0.6804,-2.3804,-0.0789
1732024324.1088,-0.6778,-2.3682,-0.0787
1732024324.1195,-0.6749,-2.3547,-0.0791
1732024324.1292,-0.6724,-2.3424,-0.0797
1732024324.1389,-0.6700,-2.3301,-0.0805
1732024324.1490,-0.6679,-2.3172,-0.0814
1732024324.1596,-0.6661,-2.3035,-0.0823
1732024324.1693,-0.6646,-2.2906,-0.0828
1732024324.1797,-0.6633,-2.2768,-0.0826
1732024324.1900,-0.6623,-2.2631,-0.0827
1732024324.1992,-0.6597,-2.2512,-0.0833
1732024324.2096,-0.6583,-2.2380,-0.0830
1732024324.2194,-0.6568,-2.2257,-0.0824
1732024324.2317,-0.6550,-2.2104,-0.0813
1732024324.2395,-0.6537,-2.2005,-0.0811
1732024324.2492,-0.6520,-2.1882,-0.0814
1732024324.2595,-0.6500,-2.1749,-0.0821
1732024324.2688,-0.6455,-2.1602,-0.0841
1732024324.2789,-0.6433,-2.1480,-0.0847
1732024324.2895,-0.6413,-2.1351,-0.0852
1732024324.2995,-0.6366,-2.1199,-0.0874
1732024324.3091,-0.6343,-2.1081,-0.0878
1732024324.3192,-0.6320,-2.0957,-0.0877
1732024324.3299,-0.6295,-2.0825,-0.0872
1732024324.3395,-0.6274,-2.0706,-0.0868
1732024324.3500,-0.6250,-2.0576,-0.0865
1732024324.3595,-0.6217,-2.0441,-0.0869
1732024324.3689,-0.6188,-2.0323,-0.0873
1732024324.3795,-0.6164,-2.0191,-0.0872
1732024324.3897,-0.6142,-2.0065,-0.0875
1732024324.3992,-0.6120,-1.9946,-0.0878
1732024324.4098,-0.6096,-1.9815,-0.0882
1732024324.4193,-0.6074,-1.9697,-0.0885
1732024324.4292,-0.6038,-1.9559,-0.0897
1732024324.4391,-0.6002,-1.9427,-0.0909
1732024324.4489,-0.5978,-1.9306,-0.0908
1732024324.4595,-0.5953,-1.9175,-0.0906
1732024324.4689,-0.5931,-1.9060,-0.0904
1732024324.4792,-0.5906,-1.8934,-0.0903
1732024324.4895,-0.5880,-1.8804,-0.0903
1732024324.4992,-0.5839,-1.8672,-0.0920
1732024324.5090,-0.5815,-1.8556,-0.0922
1732024324.5191,-0.5788,-1.8432,-0.0925
1732024324.5289,-0.5762,-1.8312,-0.0928
1732024324.5391,-0.5733,-1.8188,-0.0931
1732024324.5489,-0.5704,-1.8071,-0.0932
1732024324.5595,-0.5657,-1.7923,-0.0940
1732024324.5696,-0.5612,-1.7787,-0.0948
1732024324.5788,-0.5584,-1.7675,-0.0947
1732024324.5894,-0.5552,-1.7547,-0.0945
1732024324.5997,-0.5521,-1.7423,-0.0944
1732024324.6109,-0.5487,-1.7287,-0.0944
1732024324.6195,-0.5460,-1.7180,-0.0945
1732024324.6294,-0.5405,-1.7020,-0.0962
1732024324.6401,-0.5372,-1.6894,-0.0966
1732024324.6499,-0.5341,-1.6776,-0.0969
1732024324.6604,-0.5308,-1.6649,-0.0972
1732024324.6695,-0.5280,-1.6539,-0.0973
1732024324.6923,-0.5206,-1.6265,-0.0972
1732024324.7003,-0.5160,-1.6138,-0.0984
1732024324.7099,-0.5120,-1.6016,-0.0992
1732024324.7200,-0.5085,-1.5895,-0.0996
1732024324.7294,-0.5053,-1.5783,-0.0998
1732024324.7391,-0.5020,-1.5667,-0.1000
1732024324.7488,-0.4987,-1.5551,-0.1002
1732024324.7595,-0.4918,-1.5374,-0.1006
1732024324.7702,-0.4846,-1.5194,-0.1011
1732024324.7899,-0.4777,-1.4960,-0.1018
1732024324.7997,-0.4743,-1.4844,-0.1021
1732024324.8101,-0.4706,-1.4722,-0.1021
1732024324.8193,-0.4673,-1.4614,-0.1021
1732024324.8291,-0.4638,-1.4500,-0.1021
1732024324.8393,-0.4600,-1.4387,-0.1025
1732024324.8500,-0.4561,-1.4291,-0.1045
1732024324.8599,-0.4524,-1.4197,-0.1059
1732024324.8691,-0.4486,-1.4092,-0.1060
1732024324.8792,-0.4444,-1.3978,-0.1062
1732024324.8890,-0.4404,-1.3869,-0.1064
1732024324.8988,-0.4363,-1.3759,-0.1066
1732024324.9086,-0.4322,-1.3648,-0.1068
1732024324.9188,-0.4271,-1.3522,-0.1075
1732024324.9294,-0.4211,-1.3395,-0.1090
1732024324.9395,-0.4168,-1.3282,-0.1094
1732024324.9494,-0.4126,-1.3173,-0.1099
1732024324.9593,-0.4081,-1.3061,-0.1105
1732024324.9690,-0.4002,-1.2896,-0.1123
1732024324.9788,-0.3959,-1.2792,-0.1127
1732024324.9904,-0.3906,-1.2666,-0.1129
1732024324.9993,-0.3866,-1.2569,-0.1127
1732024325.0096,-0.3820,-1.2457,-0.1125
1732024325.0191,-0.3778,-1.2354,-0.1122
1732024325.0295,-0.3715,-1.2216,-0.1128
1732024325.0389,-0.3652,-1.2085,-0.1137
1732024325.0486,-0.3608,-1.1980,-0.1140
1732024325.0591,-0.3560,-1.1867,-0.1145
1732024325.0688,-0.3515,-1.1764,-0.1152
1732024325.0787,-0.3467,-1.1659,-0.1159
1732024325.0892,-0.3409,-1.1535,-0.1163
1732024325.0994,-0.3351,-1.1410,-0.1165
1732024325.1101,-0.3298,-1.1297,-0.1170
1732024325.1202,-0.3247,-1.1190,-0.1174
1732024325.1292,-0.3204,-1.1095,-0.1175
1732024325.1397,-0.3153,-1.0985,-0.1174
1732024325.1510,-0.3098,-1.0867,-0.1172
1732024325.1597,-0.3050,-1.0762,-0.1165
1732024325.1714,-0.2989,-1.0631,-0.1158
1732024325.1827,-0.2932,-1.0515,-0.1159
1732024325.1911,-0.2889,-1.0429,-0.1162
1732024325.2004,-0.2841,-1.0334,-0.1168
1732024325.2193,-0.2740,-1.0127,-0.1178
1732024325.2301,-0.2682,-1.0001,-0.1177
1732024325.2501,-0.2579,-0.9797,-0.1187
1732024325.2592,-0.2533,-0.9704,-0.1188
1732024325.2696,-0.2481,-0.9600,-0.1186
1732024325.2794,-0.2431,-0.9501,-0.1184
1732024325.2889,-0.2386,-0.9404,-0.1174
1732024325.2993,-0.2356,-0.9314,-0.1148
1732024325.3091,-0.2303,-0.9219,-0.1147
1732024325.3194,-0.2246,-0.9119,-0.1148
1732024325.3299,-0.2188,-0.9018,-0.1152
1732024325.3397,-0.2132,-0.8923,-0.1156
1732024325.3597,-0.2008,-0.8711,-0.1160
1732024325.3693,-0.1941,-0.8595,-0.1156
1732024325.3795,-0.1884,-0.8498,-0.1157
1732024325.3890,-0.1830,-0.8409,-0.1155
1732024325.3990,-0.1773,-0.8314,-0.1152
1732024325.4094,-0.1715,-0.8217,-0.1150
1732024325.4197,-0.1657,-0.8118,-0.1150
1732024325.4295,-0.1603,-0.8037,-0.1138
1732024325.4413,-0.1539,-0.7928,-0.1140
1732024325.4513,-0.1482,-0.7834,-0.1142
1732024325.4602,-0.1431,-0.7750,-0.1144
1732024325.4710,-0.1369,-0.7650,-0.1145
1732024325.4808,-0.1312,-0.7560,-0.1147
1732024325.4909,-0.1232,-0.7443,-0.1137
1732024325.4991,-0.1174,-0.7360,-0.1131
1732024325.5093,-0.1111,-0.7269,-0.1131
1732024325.5190,-0.1051,-0.7183,-0.1132
1732024325.5305,-0.0979,-0.7080,-0.1132
1732024325.5392,-0.0926,-0.7003,-0.1131
1732024325.5488,-0.0860,-0.6912,-0.1131
1732024325.5590,-0.0770,-0.6798,-0.1133
1732024325.5789,-0.0646,-0.6620,-0.1138
1732024325.5890,-0.0583,-0.6529,-0.1141
1732024325.6004,-0.0511,-0.6427,-0.1144
1732024325.6090,-0.0457,-0.6350,-0.1145
1732024325.6190,-0.0390,-0.6255,-0.1145
1732024325.6291,-0.0291,-0.6125,-0.1139
1732024325.6397,-0.0226,-0.6035,-0.1137
1732024325.6488,-0.0166,-0.5956,-0.1135
1732024325.6596,-0.0094,-0.5864,-0.1132
1732024325.6701,-0.0021,-0.5774,-0.1131
1732024325.6792,0.0042,-0.5696,-0.1131
1732024325.6903,0.0218,-0.5462,-0.1118
1732024325.7021,0.0298,-0.5364,-0.1120
1732024325.7111,0.0361,-0.5287,-0.1122
1732024325.7200,0.0422,-0.5211,-0.1124
1732024325.7299,0.0491,-0.5124,-0.1126
1732024325.7414,0.0572,-0.5023,-0.1129
1732024325.7592,0.0705,-0.4864,-0.1130
1732024325.7708,0.0810,-0.4752,-0.1129
1732024325.7802,0.0880,-0.4675,-0.1128
1732024325.7906,0.0959,-0.4590,-0.1127
1732024325.7991,0.1023,-0.4523,-0.1126
1732024325.8087,0.1097,-0.4446,-0.1128
1732024325.8195,0.1179,-0.4359,-0.1131
1732024325.8291,0.1254,-0.4281,-0.1135
1732024325.8402,0.1344,-0.4186,-0.1137
1732024325.8492,0.1430,-0.4090,-0.1134
1732024325.8590,0.1502,-0.4014,-0.1134
1732024325.8693,0.1581,-0.3932,-0.1134
1732024325.8810,0.1671,-0.3840,-0.1133
1732024325.8892,0.1758,-0.3748,-0.1133
1732024325.8999,0.1837,-0.3668,-0.1133
1732024325.9089,0.1909,-0.3598,-0.1135
1732024325.9196,0.1994,-0.3515,-0.1139
1732024325.9298,0.2075,-0.3436,-0.1141
1732024325.9392,0.2150,-0.3366,-0.1143
1732024325.9490,0.2229,-0.3293,-0.1146
1732024325.9590,0.2317,-0.3273,-0.1145
1732024325.9692,0.2397,-0.3205,-0.1147
1732024325.9785,0.2475,-0.3140,-0.1148
1732024325.9891,0.2564,-0.3069,-0.1149
1732024325.9997,0.2654,-0.2998,-0.1150
1732024326.0107,0.2747,-0.2926,-0.1150
1732024326.0191,0.2819,-0.2871,-0.1151
1732024326.0296,0.2883,-0.2865,-0.1135
1732024326.0393,0.2962,-0.2805,-0.1135
1732024326.0489,0.3044,-0.2743,-0.1136
1732024326.0591,0.3131,-0.2678,-0.1137
1732024326.0805,0.3314,-0.2541,-0.1144
1732024326.0897,0.3393,-0.2482,-0.1149
1732024326.0999,0.3479,-0.2429,-0.1152
1732024326.1103,0.3550,-0.2400,-0.1152
1732024326.1189,0.3623,-0.2345,-0.1155
1732024326.1289,0.3707,-0.2280,-0.1157
1732024326.1392,0.3793,-0.2216,-0.1156
1732024326.1596,0.3965,-0.2092,-0.1146
1732024326.1696,0.4052,-0.2034,-0.1142
1732024326.1795,0.4137,-0.1992,-0.1141
1732024326.1892,0.4218,-0.1957,-0.1140
1732024326.1991,0.4302,-0.1907,-0.1144
1732024326.2092,0.4393,-0.1853,-0.1149
1732024326.2192,0.4481,-0.1800,-0.1154
1732024326.2296,0.4581,-0.1753,-0.1168
1732024326.2498,0.4755,-0.1650,-0.1173
1732024326.2603,0.4849,-0.1597,-0.1174
1732024326.2692,0.4928,-0.1553,-0.1173
1732024326.2795,0.5022,-0.1501,-0.1172
1732024326.2898,0.5118,-0.1448,-0.1170
1732024326.2991,0.5235,-0.1385,-0.1173
1732024326.3088,0.5319,-0.1342,-0.1172
1732024326.3192,0.5413,-0.1294,-0.1172
1732024326.3298,0.5509,-0.1247,-0.1173
1732024326.3394,0.5598,-0.1204,-0.1177
1732024326.3490,0.5686,-0.1162,-0.1181
1732024326.3590,0.5780,-0.1116,-0.1185
1732024326.3689,0.5894,-0.1036,-0.1182
1732024326.3815,0.6010,-0.0984,-0.1186
1732024326.3888,0.6077,-0.0954,-0.1187
1732024326.3997,0.6178,-0.0909,-0.1187
1732024326.4095,0.6267,-0.0870,-0.1186
1732024326.4192,0.6356,-0.0831,-0.1185
1732024326.4297,0.6462,-0.0777,-0.1182
1732024326.4388,0.6559,-0.0707,-0.1179
1732024326.4488,0.6650,-0.0669,-0.1177
1732024326.4590,0.6743,-0.0630,-0.1175
1732024326.4690,0.6835,-0.0594,-0.1175
1732024326.4793,0.6929,-0.0558,-0.1175
1732024326.4897,0.7035,-0.0506,-0.1175
1732024326.4992,0.7165,-0.0406,-0.1173
1732024326.5092,0.7256,-0.0372,-0.1174
1732024326.5191,0.7346,-0.0339,-0.1176
1732024326.5290,0.7436,-0.0306,-0.1177
1732024326.5394,0.7530,-0.0272,-0.1177
1732024326.5487,0.7613,-0.0242,-0.1177
1732024326.5589,0.7705,-0.0211,-0.1176
1732024326.5696,0.7800,-0.0180,-0.1173
1732024326.5792,0.7886,-0.0153,-0.1171
1732024326.5890,0.7997,-0.0088,-0.1173
1732024326.5989,0.8081,-0.0063,-0.1172
1732024326.6104,0.8183,-0.0033,-0.1173
1732024326.6191,0.8259,-0.0011,-0.1174
1732024326.6298,0.8374,0.0052,-0.1182
1732024326.6403,0.8462,0.0078,-0.1183
1732024326.6491,0.8539,0.0100,-0.1185
1732024326.6607,0.8641,0.0128,-0.1185
1732024326.6713,0.8733,0.0154,-0.1185
1732024326.6797,0.8808,0.0175,-0.1185
1732024326.6894,0.8913,0.0233,-0.1192
1732024326.6993,0.8995,0.0256,-0.1192
1732024326.7097,0.9086,0.0281,-0.1192
1732024326.7194,0.9171,0.0304,-0.1193
1732024326.7296,0.9260,0.0329,-0.1194
1732024326.7394,0.9345,0.0351,-0.1195
1732024326.7524,0.9459,0.0380,-0.1198
1732024326.7597,0.9527,0.0401,-0.1201
1732024326.7691,0.9623,0.0444,-0.1213
1732024326.7898,0.9803,0.0483,-0.1215
1732024326.7996,0.9889,0.0500,-0.1215
1732024326.8090,0.9971,0.0516,-0.1214
1732024326.8196,1.0063,0.0534,-0.1213
1732024326.8301,1.0154,0.0551,-0.1211
1732024326.8405,1.0243,0.0567,-0.1210
1732024326.8491,1.0317,0.0580,-0.1209
1732024326.8595,1.0417,0.0621,-0.1217
1732024326.8698,1.0500,0.0636,-0.1216
1732024326.8786,1.0573,0.0650,-0.1217
1732024326.8892,1.0674,0.0693,-0.1231
1732024326.9005,1.0763,0.0710,-0.1231
1732024326.9097,1.0838,0.0725,-0.1232
1732024326.9192,1.0915,0.0740,-0.1232
1732024326.9296,1.0999,0.0756,-0.1232
1732024326.9408,1.1089,0.0772,-0.1231
1732024326.9500,1.1163,0.0785,-0.1230
1732024326.9600,1.1242,0.0799,-0.1229
1732024326.9696,1.1318,0.0810,-0.1227
1732024326.9798,1.1398,0.0841,-0.1237
1732024326.9900,1.1474,0.0850,-0.1237
1732024327.0005,1.1554,0.0860,-0.1235
1732024327.0114,1.1636,0.0869,-0.1235
1732024327.0199,1.1700,0.0876,-0.1235
1732024327.0297,1.1773,0.0883,-0.1236
1732024327.0392,1.1842,0.0890,-0.1238
1732024327.0500,1.1947,0.0929,-0.1242
1732024327.0602,1.2152,0.1096,-0.1257
1732024327.0706,1.2228,0.1105,-0.1260
1732024327.0805,1.2300,0.1114,-0.1262
1732024327.0900,1.2372,0.1129,-0.1265
1732024327.0997,1.2451,0.1165,-0.1274
1732024327.1114,1.2536,0.1176,-0.1275
1732024327.1200,1.2598,0.1184,-0.1274
1732024327.1296,1.2669,0.1191,-0.1271
1732024327.1390,1.2737,0.1197,-0.1267
1732024327.1496,1.2814,0.1201,-0.1262
1732024327.1597,1.2887,0.1203,-0.1257
1732024327.1794,1.3026,0.1206,-0.1249
1732024327.1893,1.3120,0.1237,-0.1254
1732024327.1995,1.3186,0.1239,-0.1257
1732024327.2097,1.3256,0.1242,-0.1263
1732024327.2193,1.3320,0.1248,-0.1269
1732024327.2296,1.3423,0.1294,-0.1275
1732024327.2400,1.3492,0.1302,-0.1281
1732024327.2492,1.3554,0.1308,-0.1284
1732024327.2596,1.3623,0.1315,-0.1284
1732024327.2693,1.3685,0.1321,-0.1281
1732024327.2796,1.3752,0.1326,-0.1278
1732024327.2895,1.3820,0.1335,-0.1277
1732024327.3005,1.4016,0.1476,-0.1286
1732024327.3093,1.4073,0.1479,-0.1284
1732024327.3201,1.4143,0.1481,-0.1284
1732024327.3300,1.4208,0.1482,-0.1286
1732024327.3396,1.4270,0.1482,-0.1287
1732024327.3509,1.4351,0.1489,-0.1290
1732024327.3603,1.4456,0.1535,-0.1290
1732024327.3803,1.4583,0.1536,-0.1294
1732024327.3900,1.4645,0.1536,-0.1295
1732024327.4012,1.4715,0.1536,-0.1295
1732024327.4100,1.4770,0.1536,-0.1295
1732024327.4204,1.4835,0.1537,-0.1294
1732024327.4307,1.4897,0.1539,-0.1294
1732024327.4403,1.4958,0.1544,-0.1294
1732024327.4507,1.5043,0.1567,-0.1297
1732024327.4611,1.5103,0.1570,-0.1299
1732024327.4701,1.5157,0.1572,-0.1301
1732024327.4786,1.5206,0.1574,-0.1304
1732024327.4917,1.5283,0.1576,-0.1306
1732024327.4995,1.5355,0.1598,-0.1308
1732024327.5093,1.5409,0.1600,-0.1309
1732024327.5196,1.5469,0.1601,-0.1310
1732024327.5297,1.5527,0.1601,-0.1310
1732024327.5397,1.5585,0.1600,-0.1310
1732024327.5498,1.5644,0.1598,-0.1310
1732024327.5587,1.5695,0.1597,-0.1311
1732024327.5704,1.5778,0.1608,-0.1310
1732024327.5893,1.5887,0.1605,-0.1311
1732024327.6002,1.5950,0.1604,-0.1312
1732024327.6094,1.6002,0.1604,-0.1312
1732024327.6193,1.6059,0.1605,-0.1313
1732024327.6296,1.6128,0.1611,-0.1314
1732024327.6391,1.6179,0.1612,-0.1315
1732024327.6491,1.6235,0.1612,-0.1316
1732024327.6607,1.6300,0.1613,-0.1317
1732024327.6693,1.6349,0.1613,-0.1318
1732024327.6830,1.6425,0.1612,-0.1319
1732024327.6907,1.6473,0.1613,-0.1320
1732024327.7012,1.6534,0.1617,-0.1321
1732024327.7103,1.6585,0.1617,-0.1322
1732024327.7200,1.6639,0.1617,-0.1323
1732024327.7305,1.6696,0.1616,-0.1325
1732024327.7400,1.6749,0.1615,-0.1326
1732024327.7513,1.6811,0.1614,-0.1328
1732024327.7595,1.6856,0.1613,-0.1329
1732024327.7690,1.6944,0.1642,-0.1330
1732024327.7792,1.7000,0.1641,-0.1330
1732024327.7891,1.7054,0.1640,-0.1330
1732024327.7995,1.7112,0.1640,-0.1330
1732024327.8096,1.7166,0.1641,-0.1329
1732024327.8197,1.7221,0.1642,-0.1329
1732024327.8303,1.7279,0.1642,-0.1330
1732024327.8396,1.7340,0.1648,-0.1330
1732024327.8502,1.7395,0.1649,-0.1331
1732024327.8602,1.7449,0.1649,-0.1333
1732024327.8692,1.7497,0.1649,-0.1334
1732024327.8790,1.7549,0.1648,-0.1335
1732024327.8890,1.7603,0.1648,-0.1336
1732024327.8991,1.7668,0.1655,-0.1334
1732024327.9090,1.7721,0.1654,-0.1335
1732024327.9189,1.7773,0.1653,-0.1336
1732024327.9293,1.7829,0.1651,-0.1336
1732024327.9393,1.7882,0.1650,-0.1337
1732024327.9488,1.7932,0.1649,-0.1337
1732024327.9598,1.8003,0.1654,-0.1336
1732024327.9694,1.8052,0.1654,-0.1337
1732024327.9787,1.8101,0.1653,-0.1337
1732024327.9891,1.8156,0.1653,-0.1339
1732024327.9992,1.8209,0.1653,-0.1340
1732024328.0091,1.8261,0.1653,-0.1340
1732024328.0190,1.8311,0.1653,-0.1341
1732024328.0297,1.8367,0.1652,-0.1342
1732024328.0402,1.8421,0.1651,-0.1342
1732024328.0494,1.8476,0.1653,-0.1340
1732024328.0583,1.8520,0.1652,-0.1340
1732024328.0712,1.8586,0.1649,-0.1340
1732024328.0795,1.8627,0.1647,-0.1341
1732024328.0892,1.8676,0.1645,-0.1342
1732024328.0997,1.8728,0.1644,-0.1343
1732024328.1084,1.8774,0.1644,-0.1343
1732024328.1292,1.8879,0.1647,-0.1345
1732024328.1391,1.8927,0.1646,-0.1346
1732024328.1489,1.8973,0.1646,-0.1347
1732024328.1600,1.9027,0.1645,-0.1349
1732024328.1708,1.9078,0.1644,-0.1350
1732024328.1798,1.9120,0.1643,-0.1352
1732024328.1894,1.9172,0.1646,-0.1351
1732024328.2006,1.9224,0.1645,-0.1353
1732024328.2104,1.9269,0.1644,-0.1354
1732024328.2190,1.9309,0.1643,-0.1355
1732024328.2289,1.9409,0.1687,-0.1345
1732024328.2391,1.9453,0.1686,-0.1346
1732024328.2493,1.9499,0.1685,-0.1347
1732024328.2599,1.9546,0.1683,-0.1347
1732024328.2706,1.9593,0.1682,-0.1347
1732024328.2791,1.9630,0.1681,-0.1347
1732024328.2891,1.9673,0.1680,-0.1348
1732024328.2996,1.9727,0.1687,-0.1348
1732024328.3092,1.9768,0.1687,-0.1349
1732024328.3191,1.9809,0.1688,-0.1350
1732024328.3397,1.9892,0.1688,-0.1353
1732024328.3505,1.9935,0.1688,-0.1354
1732024328.3597,1.9971,0.1687,-0.1355
1732024328.3693,2.0008,0.1687,-0.1356
1732024328.3807,2.0052,0.1687,-0.1357
1732024328.3889,2.0096,0.1696,-0.1357
1732024328.3990,2.0133,0.1696,-0.1358
1732024328.4091,2.0169,0.1695,-0.1358
1732024328.4197,2.0209,0.1694,-0.1358
1732024328.4298,2.0258,0.1706,-0.1360
1732024328.4410,2.0297,0.1706,-0.1361
1732024328.4492,2.0325,0.1705,-0.1361
1732024328.4596,2.0360,0.1705,-0.1362
1732024328.4690,2.0391,0.1705,-0.1362
1732024328.4812,2.0431,0.1704,-0.1363
1732024328.4890,2.0465,0.1711,-0.1365
1732024328.5000,2.0502,0.1713,-0.1365
1732024328.5197,2.0561,0.1713,-0.1366
1732024328.5291,2.0589,0.1713,-0.1366
1732024328.5394,2.0618,0.1713,-0.1366
1732024328.5499,2.0647,0.1712,-0.1367
1732024328.5592,2.0673,0.1712,-0.1367
1732024328.5692,2.0700,0.1711,-0.1369
1732024328.5789,2.0725,0.1710,-0.1370
1732024328.5896,2.0771,0.1722,-0.1373
1732024328.5995,2.0798,0.1724,-0.1374
1732024328.6105,2.0825,0.1723,-0.1375
1732024328.6195,2.0847,0.1723,-0.1376
1732024328.6296,2.0870,0.1722,-0.1377
1732024328.6393,2.0893,0.1722,-0.1378
1732024328.6496,2.0929,0.1732,-0.1381
1732024328.6597,2.0953,0.1734,-0.1382
1732024328.6716,2.0978,0.1734,-0.1382
1732024328.6790,2.0993,0.1735,-0.1382
1732024328.6898,2.1016,0.1735,-0.1383
1732024328.7092,2.1083,0.1757,-0.1384
1732024328.7189,2.1101,0.1757,-0.1385
1732024328.7290,2.1120,0.1757,-0.1386
1732024328.7391,2.1138,0.1756,-0.1387
1732024328.7487,2.1155,0.1756,-0.1387
1732024328.7589,2.1188,0.1768,-0.1389
1732024328.7695,2.1205,0.1767,-0.1389
1732024328.7791,2.1220,0.1768,-0.1389
1732024328.7893,2.1235,0.1768,-0.1390
1732024328.8032,2.1256,0.1768,-0.1390
1732024328.8115,2.1267,0.1768,-0.1390
1732024328.8192,2.1278,0.1768,-0.1391
1732024328.8292,2.1291,0.1768,-0.1392
1732024328.8393,2.1304,0.1768,-0.1393
1732024328.8488,2.1317,0.1768,-0.1393
1732024328.8596,2.1346,0.1780,-0.1395
1732024328.8698,2.1358,0.1780,-0.1396
1732024328.8992,2.1406,0.1791,-0.1399
1732024328.9189,2.1428,0.1790,-0.1399
1732024328.9300,2.1440,0.1789,-0.1400
1732024328.9502,2.1460,0.1788,-0.1400
1732024328.9606,2.1490,0.1799,-0.1403
1732024328.9709,2.1502,0.1799,-0.1404
1732024328.9896,2.1521,0.1797,-0.1405
1732024328.9996,2.1531,0.1797,-0.1405
1732024329.0091,2.1540,0.1797,-0.1405
1732024329.0195,2.1550,0.1797,-0.1405
1732024329.0299,2.1574,0.1808,-0.1405
1732024329.0407,2.1588,0.1812,-0.1406
1732024329.0496,2.1596,0.1814,-0.1407
1732024329.0597,2.1606,0.1815,-0.1408
1732024329.0697,2.1615,0.1816,-0.1408
1732024329.0893,2.1641,0.1825,-0.1409
1732024329.0992,2.1654,0.1830,-0.1410
1732024329.1101,2.1663,0.1830,-0.1410
1732024329.1200,2.1671,0.1831,-0.1410
1732024329.1299,2.1679,0.1831,-0.1410
1732024329.1398,2.1686,0.1830,-0.1411
1732024329.1505,2.1694,0.1829,-0.1411
1732024329.1600,2.1719,0.1841,-0.1412
1732024329.1689,2.1726,0.1840,-0.1412
1732024329.1786,2.1733,0.1838,-0.1412
1732024329.1904,2.1742,0.1836,-0.1413
1732024329.2105,2.1756,0.1833,-0.1414
1732024329.2219,2.1767,0.1834,-0.1414
1732024329.2309,2.1786,0.1843,-0.1415
1732024329.2402,2.1793,0.1842,-0.1415
1732024329.2502,2.1800,0.1842,-0.1415
1732024329.2606,2.1808,0.1842,-0.1415
1732024329.2699,2.1814,0.1842,-0.1415
1732024329.2814,2.1822,0.1843,-0.1416
1732024329.4830,2.1983,0.1863,-0.1421
1732024329.4925,2.1988,0.1863,-0.1421
1732024329.5088,2.1995,0.1862,-0.1420
1732024329.5189,2.1999,0.1861,-0.1419
1732024329.5290,2.2003,0.1861,-0.1417
1732024329.5388,2.2007,0.1860,-0.1416
1732024329.5493,2.2011,0.1859,-0.1415
1732024329.5598,2.2015,0.1858,-0.1414
1732024329.5696,2.2019,0.1858,-0.1413
1732024329.5899,2.2027,0.1856,-0.1411
1732024329.5993,2.2030,0.1856,-0.1410
1732024329.6066,2.2033,0.1855,-0.1409
1732024329.6193,2.2038,0.1854,-0.1408
1732024329.6402,2.2046,0.1853,-0.1406
1732024329.6513,2.2051,0.1852,-0.1405
1732024329.6614,2.2055,0.1851,-0.1404
1732024329.6716,2.2059,0.1850,-0.1403
1732024329.6821,2.2063,0.1850,-0.1402
1732024329.6895,2.2066,0.1849,-0.1401
1732024329.6993,2.2069,0.1848,-0.1400
1732024329.7095,2.2073,0.1848,-0.1399
1732024329.7201,2.2078,0.1847,-0.1398
1732024329.7297,2.2081,0.1846,-0.1397
1732024329.7390,2.2085,0.1846,-0.1396
1732024329.7489,2.2089,0.1845,-0.1395
1732024329.7592,2.2093,0.1844,-0.1394
1732024329.7690,2.2097,0.1843,-0.1393
1732024329.7793,2.2101,0.1843,-0.1392
1732024329.7890,2.2105,0.1842,-0.1391
1732024329.7991,2.2109,0.1841,-0.1390
1732024329.8095,2.2113,0.1841,-0.1388
1732024329.8190,2.2116,0.1840,-0.1387
1732024329.8290,2.2120,0.1839,-0.1386
1732024329.8391,2.2124,0.1838,-0.1385
1732024329.8487,2.2128,0.1838,-0.1384
1732024329.8589,2.2132,0.1837,-0.1383
1732024329.8691,2.2136,0.1836,-0.1382
1732024329.8821,2.2141,0.1835,-0.1381
1732024329.8902,2.2144,0.1835,-0.1380
1732024329.8990,2.2148,0.1834,-0.1379
1732024329.9089,2.2152,0.1833,-0.1378
1732024329.9192,2.2156,0.1833,-0.1377
1732024329.9291,2.2159,0.1832,-0.1376
1732024329.9396,2.2164,0.1831,-0.1375
1732024329.9494,2.2167,0.1831,-0.1374
1732024329.9593,2.2171,0.1830,-0.1373
1732024329.9699,2.2175,0.1829,-0.1372
1732024329.9795,2.2179,0.1828,-0.1371
1732024329.9892,2.2183,0.1828,-0.1370
1732024329.9993,2.2187,0.1827,-0.1369
1732024330.0092,2.2191,0.1826,-0.1368
1732024330.0187,2.2195,0.1826,-0.1367
1732024330.0298,2.2199,0.1825,-0.1366
1732024330.0395,2.2203,0.1824,-0.1365
1732024330.0490,2.2206,0.1823,-0.1364
1732024330.0696,2.2215,0.1822,-0.1362
1732024330.0790,2.2218,0.1821,-0.1361
1732024330.0892,2.2222,0.1821,-0.1360
1732024330.0993,2.2226,0.1820,-0.1358
1732024330.1202,2.2231,0.1818,-0.1355
1732024330.1298,2.2233,0.1817,-0.1352
1732024330.1392,2.2238,0.1820,-0.1350
1732024330.1482,2.2251,0.1839,-0.1351
1732024330.1592,2.2257,0.1845,-0.1351
1732024330.1707,2.2259,0.1844,-0.1348
1732024330.1814,2.2258,0.1845,-0.1344
1732024330.1896,2.2279,0.1857,-0.1345
1732024330.1997,2.2288,0.1862,-0.1342
1732024330.2095,2.2301,0.1868,-0.1341
1732024330.2196,2.2315,0.1873,-0.1348
1732024330.2296,2.2329,0.1878,-0.1355
1732024330.2390,2.2343,0.1882,-0.1361
1732024330.2488,2.2357,0.1887,-0.1368
1732024330.2588,2.2371,0.1892,-0.1375
1732024330.2692,2.2386,0.1897,-0.1382
1732024330.2787,2.2400,0.1902,-0.1388
1732024330.2890,2.2414,0.1907,-0.1395
1732024330.2992,2.2426,0.1911,-0.1400
1732024330.3078,2.2427,0.1910,-0.1400
1732024330.3193,2.2433,0.1912,-0.1403
1732024330.3293,2.2440,0.1915,-0.1407
1732024330.3398,2.2441,0.1914,-0.1407
1732024330.3588,2.2454,0.1921,-0.1413
1732024330.3703,2.2460,0.1925,-0.1416
1732024330.3789,2.2464,0.1927,-0.1418
1732024330.3891,2.2465,0.1927,-0.1417
1732024330.3993,2.2467,0.1926,-0.1417
1732024330.4092,2.2468,0.1926,-0.1417
1732024330.4191,2.2469,0.1925,-0.1417
1732024330.4288,2.2470,0.1925,-0.1417
1732024330.4393,2.2471,0.1924,-0.1417
1732024330.4506,2.2476,0.1928,-0.1419
1732024330.4595,2.2481,0.1931,-0.1421
1732024330.4695,2.2482,0.1930,-0.1421
1732024330.4873,2.2483,0.1930,-0.1420
1732024330.4991,2.2487,0.1932,-0.1422
1732024330.5091,2.2493,0.1936,-0.1424
1732024330.5191,2.2493,0.1936,-0.1424
1732024330.5291,2.2494,0.1935,-0.1424
1732024330.5403,2.2495,0.1935,-0.1424
1732024330.5515,2.2495,0.1935,-0.1424
1732024330.5614,2.2503,0.1942,-0.1427
1732024330.5699,2.2503,0.1942,-0.1427
1732024330.5890,2.2504,0.1941,-0.1428
1732024330.5992,2.2504,0.1941,-0.1428
1732024330.6095,2.2504,0.1940,-0.1428
1732024330.6198,2.2508,0.1944,-0.1429
1732024330.6293,2.2512,0.1947,-0.1430
1732024330.6394,2.2512,0.1947,-0.1430
1732024330.6503,2.2512,0.1947,-0.1430
1732024330.6597,2.2512,0.1946,-0.1430
1732024330.6700,2.2512,0.1946,-0.1430
1732024330.6818,2.2512,0.1946,-0.1431
1732024330.6894,2.2512,0.1945,-0.1431
1732024330.6998,2.2519,0.1953,-0.1433
1732024330.7190,2.2519,0.1953,-0.1433
1732024330.7296,2.2519,0.1952,-0.1433
1732024330.7396,2.2519,0.1952,-0.1433
1732024330.7491,2.2519,0.1952,-0.1434
1732024330.7591,2.2519,0.1951,-0.1434
1732024330.7694,2.2526,0.1960,-0.1435
1732024330.7793,2.2526,0.1959,-0.1436
1732024330.7907,2.2526,0.1959,-0.1436
1732024330.7993,2.2526,0.1959,-0.1436
1732024330.8197,2.2527,0.1959,-0.1437
1732024330.8292,2.2527,0.1958,-0.1437
1732024330.8392,2.2527,0.1958,-0.1437
1732024330.8597,2.2526,0.1962,-0.1447
1732024330.8726,2.2524,0.1969,-0.1461
1732024330.8906,2.2525,0.1969,-0.1462
1732024330.9001,2.2533,0.1976,-0.1458
1732024330.9099,2.2533,0.1976,-0.1459
1732024330.9199,2.2534,0.1976,-0.1459
1732024330.9297,2.2534,0.1977,-0.1460
1732024330.9399,2.2535,0.1977,-0.1460
1732024330.9497,2.2536,0.1977,-0.1461
1732024330.9597,2.2539,0.1980,-0.1460
1732024330.9699,2.2544,0.1984,-0.1459
1732024330.9794,2.2545,0.1984,-0.1459
1732024330.9917,2.2546,0.1984,-0.1460
1732024330.9999,2.2547,0.1984,-0.1460
1732024331.0096,2.2548,0.1984,-0.1460
1732024331.0186,2.2548,0.1984,-0.1461
1732024331.0294,2.2554,0.1990,-0.1459
1732024331.0399,2.2555,0.1990,-0.1459
1732024331.0497,2.2556,0.1990,-0.1459
1732024331.0706,2.2557,0.1991,-0.1460
1732024331.0792,2.2558,0.1991,-0.1460
1732024331.0890,2.2559,0.1992,-0.1461
1732024331.0990,2.2565,0.1999,-0.1459
1732024331.1088,2.2566,0.1999,-0.1459
1732024331.1192,2.2566,0.2000,-0.1460
1732024331.1399,2.2567,0.2001,-0.1460
1732024331.1490,2.2568,0.2001,-0.1460
1732024331.1606,2.2571,0.2005,-0.1459
1732024331.1697,2.2574,0.2008,-0.1459
1732024331.1792,2.2575,0.2008,-0.1459
1732024331.1899,2.2575,0.2008,-0.1459
1732024331.2001,2.2575,0.2008,-0.1460
1732024331.2096,2.2576,0.2008,-0.1460
1732024331.2388,2.2581,0.2014,-0.1459
1732024331.2607,2.2581,0.2014,-0.1459
1732024331.2690,2.2581,0.2013,-0.1459
1732024331.2896,2.2582,0.2014,-0.1459
1732024331.3003,2.2585,0.2018,-0.1458
1732024331.3094,2.2585,0.2018,-0.1458
1732024331.3204,2.2585,0.2017,-0.1458
1732024331.3294,2.2584,0.2016,-0.1458
1732024331.3393,2.2584,0.2015,-0.1458
1732024331.3507,2.2583,0.2015,-0.1458
1732024331.3588,2.2583,0.2015,-0.1458
1732024331.3688,2.2586,0.2020,-0.1456
1732024331.3892,2.2585,0.2021,-0.1456
1732024331.3993,2.2584,0.2022,-0.1456
1732024331.4099,2.2584,0.2022,-0.1456
1732024331.4202,2.2583,0.2022,-0.1456
1732024331.4289,2.2583,0.2022,-0.1456
1732024331.4396,2.2584,0.2029,-0.1454
1732024331.4496,2.2584,0.2029,-0.1453
1732024331.4590,2.2584,0.2029,-0.1453
1732024331.4711,2.2583,0.2029,-0.1453
1732024331.4803,2.2583,0.2029,-0.1452
1732024331.4899,2.2583,0.2031,-0.1452
1732024331.5000,2.2585,0.2035,-0.1451
1732024331.5102,2.2584,0.2035,-0.1451
1732024331.5193,2.2584,0.2035,-0.1451
1732024331.5290,2.2583,0.2036,-0.1451
1732024331.5699,2.2586,0.2041,-0.1451
1732024331.5799,2.2586,0.2041,-0.1450
1732024331.5892,2.2585,0.2041,-0.1450
1732024331.5991,2.2585,0.2041,-0.1450
1732024331.6091,2.2585,0.2041,-0.1450
1732024331.6195,2.2585,0.2041,-0.1449
1732024331.6293,2.2587,0.2045,-0.1450
1732024331.6401,2.2587,0.2045,-0.1450
1732024331.6491,2.2587,0.2046,-0.1450
1732024331.6605,2.2587,0.2046,-0.1450
1732024331.6695,2.2586,0.2047,-0.1450
1732024331.6800,2.2586,0.2047,-0.1450
1732024331.6894,2.2587,0.2048,-0.1450
1732024331.6995,2.2589,0.2052,-0.1450
1732024331.7092,2.2589,0.2052,-0.1450
1732024331.7218,2.2589,0.2053,-0.1450
1732024331.7297,2.2589,0.2053,-0.1450
1732024331.7395,2.2589,0.2053,-0.1450
1732024331.7497,2.2590,0.2054,-0.1450
1732024331.7605,2.2591,0.2055,-0.1450
1732024331.7702,2.2592,0.2057,-0.1450
1732024331.7804,2.2592,0.2057,-0.1450
1732024331.7893,2.2593,0.2057,-0.1450
1732024331.7994,2.2593,0.2057,-0.1450
1732024331.8096,2.2593,0.2057,-0.1450
1732024331.8198,2.2594,0.2057,-0.1450
1732024331.8395,2.2596,0.2059,-0.1450
1732024331.8489,2.2597,0.2060,-0.1450
1732024331.8591,2.2597,0.2060,-0.1450
1732024331.8695,2.2597,0.2060,-0.1450
1732024331.8794,2.2598,0.2060,-0.1450
1732024331.8896,2.2599,0.2061,-0.1450
1732024331.8991,2.2600,0.2062,-0.1451
1732024331.9096,2.2600,0.2062,-0.1451
1732024331.9193,2.2601,0.2062,-0.1451
1732024331.9292,2.2601,0.2063,-0.1451
1732024331.9390,2.2602,0.2063,-0.1451
1732024331.9489,2.2602,0.2063,-0.1451
1732024331.9590,2.2602,0.2063,-0.1451
1732024331.9718,2.2603,0.2064,-0.1451
1732024331.9812,2.2603,0.2064,-0.1452
1732024331.9897,2.2605,0.2066,-0.1453
1732024332.0197,2.2605,0.2067,-0.1453
1732024332.0291,2.2607,0.2068,-0.1453
1732024332.0398,2.2606,0.2068,-0.1453
1732024332.0484,2.2606,0.2068,-0.1453
1732024332.0592,2.2606,0.2067,-0.1453
1732024332.3194,2.2608,0.2071,-0.1456
1732024332.3500,2.2610,0.2074,-0.1456
1732024332.3587,2.2610,0.2074,-0.1456
1732024332.3693,2.2611,0.2076,-0.1455
1732024332.3788,2.2611,0.2076,-0.1455
1732024332.3889,2.2612,0.2076,-0.1455
1732024332.4001,2.2612,0.2076,-0.1455
1732024332.4094,2.2613,0.2076,-0.1456
1732024332.4193,2.2613,0.2075,-0.1456
1732024332.4299,2.2614,0.2077,-0.1456
1732024332.4395,2.2614,0.2077,-0.1456
1732024332.4507,2.2615,0.2077,-0.1456
1732024332.4593,2.2615,0.2077,-0.1456
1732024332.4691,2.2615,0.2077,-0.1456
1732024332.4790,2.2616,0.2077,-0.1456
1732024332.4894,2.2617,0.2077,-0.1456
1732024332.4996,2.2617,0.2077,-0.1456
1732024332.5100,2.2618,0.2077,-0.1456
1732024332.5192,2.2618,0.2077,-0.1457
1732024332.5291,2.2617,0.2078,-0.1456
1732024332.5394,2.2618,0.2078,-0.1456
1732024332.5493,2.2618,0.2078,-0.1457
1732024332.5589,2.2619,0.2078,-0.1457
1732024332.5706,2.2619,0.2079,-0.1457
1732024332.5808,2.2619,0.2079,-0.1457
1732024332.5892,2.2620,0.2079,-0.1457
1732024332.5993,2.2620,0.2079,-0.1457
1732024332.6095,2.2621,0.2080,-0.1457
1732024332.6194,2.2621,0.2080,-0.1457
1732024332.6292,2.2621,0.2081,-0.1457
1732024332.6393,2.2622,0.2081,-0.1457
1732024332.6513,2.2622,0.2081,-0.1457
1732024332.6617,2.2622,0.2081,-0.1458
1732024332.6698,2.2622,0.2081,-0.1458
1732024332.6790,2.2623,0.2081,-0.1458
1732024332.6895,2.2623,0.2081,-0.1458
1732024332.6997,2.2623,0.2083,-0.1458
1732024332.7093,2.2623,0.2083,-0.1458
1732024332.7206,2.2623,0.2083,-0.1459
1732024332.7294,2.2623,0.2083,-0.1459
1732024332.7390,2.2624,0.2083,-0.1459
1732024332.7492,2.2624,0.2083,-0.1459
1732024332.7600,2.2624,0.2084,-0.1459
1732024332.7690,2.2624,0.2084,-0.1460
1732024332.7793,2.2624,0.2084,-0.1460
1732024332.7893,2.2625,0.2084,-0.1460
1732024332.7989,2.2624,0.2084,-0.1460
1732024332.8093,2.2624,0.2084,-0.1460
1732024332.8201,2.2625,0.2084,-0.1460
1732024332.8294,2.2624,0.2084,-0.1460
1732024332.8399,2.2624,0.2084,-0.1460
1732024332.8499,2.2624,0.2084,-0.1460
1732024332.8594,2.2625,0.2084,-0.1460
1732024332.8689,2.2625,0.2084,-0.1461
1732024332.8806,2.2625,0.2084,-0.1460
1732024332.8906,2.2625,0.2084,-0.1460
1732024332.9014,2.2625,0.2084,-0.1460
1732024332.9093,2.2625,0.2084,-0.1460
1732024332.9194,2.2626,0.2084,-0.1461
1732024332.9296,2.2626,0.2084,-0.1461
1732024332.9395,2.2626,0.2084,-0.1461
1732024332.9488,2.2627,0.2084,-0.1461
1732024332.9588,2.2627,0.2084,-0.1462
1732024332.9695,2.2627,0.2085,-0.1461
1732024332.9789,2.2628,0.2085,-0.1461
1732024332.9890,2.2628,0.2085,-0.1462
1732024333.0000,2.2628,0.2085,-0.1462
1732024333.0091,2.2628,0.2085,-0.1462
1732024333.0202,2.2628,0.2084,-0.1462
1732024333.0297,2.2628,0.2085,-0.1461
1732024333.0398,2.2628,0.2085,-0.1461
1732024333.0505,2.2628,0.2086,-0.1462
1732024333.0594,2.2628,0.2086,-0.1462
1732024333.0690,2.2628,0.2086,-0.1462
1732024333.0809,2.2628,0.2086,-0.1462
1732024333.0902,2.2629,0.2086,-0.1462
1732024333.0992,2.2629,0.2087,-0.1462
1732024333.1106,2.2629,0.2087,-0.1462
1732024333.1200,2.2629,0.2087,-0.1462
1732024333.1288,2.2629,0.2087,-0.1462
1732024333.1389,2.2629,0.2087,-0.1462
1732024333.1502,2.2629,0.2087,-0.1462
1732024333.1592,2.2629,0.2088,-0.1462
1732024333.1696,2.2629,0.2088,-0.1462
1732024333.1807,2.2629,0.2088,-0.1462
1732024333.1899,2.2630,0.2088,-0.1462
1732024333.2008,2.2630,0.2088,-0.1463
1732024333.2123,2.2630,0.2088,-0.1463
1732024333.2203,2.2631,0.2088,-0.1463
1732024333.2295,2.2631,0.2087,-0.1463
1732024333.2393,2.2630,0.2088,-0.1462
1732024333.2495,2.2631,0.2088,-0.1462
1732024333.2600,2.2631,0.2088,-0.1463
1732024333.2697,2.2631,0.2088,-0.1463
1732024333.2794,2.2632,0.2088,-0.1463
1732024333.2895,2.2632,0.2088,-0.1463
1732024333.2993,2.2631,0.2088,-0.1462
1732024333.3100,2.2631,0.2089,-0.1462
1732024333.3192,2.2631,0.2089,-0.1462
1732024333.3293,2.2631,0.2089,-0.1463
1732024333.3394,2.2631,0.2089,-0.1463
1732024333.3497,2.2632,0.2089,-0.1463
1732024333.3599,2.2632,0.2089,-0.1463
1732024333.3701,2.2630,0.2089,-0.1462
1732024333.3891,2.2631,0.2089,-0.1463
1732024333.3989,2.2631,0.2089,-0.1463
1732024333.4093,2.2631,0.2089,-0.1463
1732024333.4203,2.2631,0.2088,-0.1463
1732024333.4297,2.2631,0.2088,-0.1463
1732024333.4389,2.2632,0.2088,-0.1463
1732024333.4510,2.2631,0.2089,-0.1463
1732024333.4586,2.2631,0.2089,-0.1463
1732024333.4692,2.2631,0.2089,-0.1463
1732024333.4790,2.2631,0.2089,-0.1463
1732024333.4887,2.2631,0.2089,-0.1463
1732024333.4994,2.2630,0.2089,-0.1462
1732024333.5102,2.2630,0.2089,-0.1462
1732024333.5191,2.2631,0.2089,-0.1463
1732024333.5291,2.2631,0.2089,-0.1463
1732024333.5396,2.2631,0.2089,-0.1463
1732024333.5595,2.2630,0.2089,-0.1462
1732024333.5719,2.2630,0.2088,-0.1462
1732024333.5802,2.2631,0.2088,-0.1462
1732024333.5892,2.2631,0.2088,-0.1462
1732024333.5991,2.2631,0.2088,-0.1462
1732024333.6115,2.2632,0.2088,-0.1462
1732024333.6205,2.2632,0.2088,-0.1462
1732024333.6303,2.2632,0.2088,-0.1462
1732024333.6398,2.2633,0.2088,-0.1463
1732024333.6493,2.2633,0.2088,-0.1463
1732024333.6604,2.2632,0.2089,-0.1462
1732024333.6698,2.2632,0.2089,-0.1462
1732024333.6802,2.2633,0.2089,-0.1462
1732024333.7000,2.2633,0.2089,-0.1462
1732024333.7096,2.2634,0.2089,-0.1462
1732024333.7192,2.2633,0.2089,-0.1462
1732024333.7293,2.2633,0.2089,-0.1462
1732024333.7395,2.2633,0.2089,-0.1462
1732024333.7499,2.2633,0.2089,-0.1462
1732024333.7593,2.2633,0.2089,-0.1462
1732024333.7694,2.2634,0.2089,-0.1462
1732024333.7792,2.2634,0.2089,-0.1462
1732024333.7889,2.2632,0.2089,-0.1462
1732024333.7994,2.2632,0.2089,-0.1462
1732024333.8105,2.2632,0.2089,-0.1462
1732024333.8193,2.2632,0.2089,-0.1462
1732024333.8290,2.2633,0.2089,-0.1462
1732024333.8394,2.2633,0.2089,-0.1462
1732024333.8488,2.2632,0.2090,-0.1462
1732024333.8590,2.2631,0.2090,-0.1462
1732024333.8690,2.2631,0.2090,-0.1462
1732024333.8796,2.2631,0.2090,-0.1462
1732024333.8891,2.2631,0.2090,-0.1462
1732024333.8989,2.2632,0.2090,-0.1462
1732024333.9091,2.2632,0.2090,-0.1462
1732024333.9191,2.2632,0.2090,-0.1462
1732024333.9291,2.2631,0.2090,-0.1463
1732024333.9396,2.2631,0.2089,-0.1463
1732024333.9491,2.2632,0.2089,-0.1463
1732024333.9592,2.2632,0.2090,-0.1463
1732024333.9694,2.2632,0.2090,-0.1463
1732024333.9804,2.2632,0.2089,-0.1463
1732024333.9895,2.2632,0.2089,-0.1463
1732024333.9991,2.2632,0.2089,-0.1463
1732024334.0099,2.2632,0.2089,-0.1463
1732024334.0192,2.2633,0.2089,-0.1463
1732024334.0295,2.2633,0.2089,-0.1463
1732024334.0395,2.2634,0.2089,-0.1464
1732024334.0513,2.2634,0.2089,-0.1463
1732024334.0590,2.2634,0.2089,-0.1463
1732024334.0692,2.2634,0.2089,-0.1464
1732024334.0806,2.2635,0.2089,-0.1464
1732024334.0890,2.2636,0.2089,-0.1464
1732024334.0992,2.2636,0.2089,-0.1464
1732024334.1293,2.2637,0.2089,-0.1464
1732024334.1394,2.2638,0.2089,-0.1464
1732024334.1489,2.2639,0.2089,-0.1464
1732024334.1590,2.2639,0.2089,-0.1464
1732024334.1692,2.2639,0.2089,-0.1465
1732024334.1795,2.2640,0.2089,-0.1465
1732024334.1892,2.2640,0.2089,-0.1465
1732024334.1990,2.2641,0.2089,-0.1465
1732024334.2097,2.2641,0.2089,-0.1465
1732024334.2197,2.2642,0.2089,-0.1465
1732024334.2293,2.2643,0.2089,-0.1465
1732024334.2397,2.2643,0.2089,-0.1465
1732024334.2488,2.2643,0.2089,-0.1466
1732024334.2587,2.2644,0.2089,-0.1466
1732024334.2693,2.2644,0.2089,-0.1466
1732024334.2806,2.2645,0.2089,-0.1466
1732024334.2892,2.2645,0.2089,-0.1466
1732024334.2991,2.2645,0.2089,-0.1467
1732024334.3093,2.2646,0.2089,-0.1467
1732024334.3192,2.2646,0.2089,-0.1467
1732024334.3290,2.2647,0.2089,-0.1467
1732024334.3393,2.2647,0.2089,-0.1467
1732024334.3497,2.2648,0.2089,-0.1467
1732024334.3591,2.2648,0.2089,-0.1467
1732024334.3694,2.2647,0.2090,-0.1467
1732024334.3791,2.2647,0.2090,-0.1467
1732024334.3903,2.2648,0.2090,-0.1468
1732024334.3991,2.2648,0.2090,-0.1468
1732024334.4094,2.2648,0.2090,-0.1468
1732024334.4198,2.2648,0.2090,-0.1468
1732024334.4292,2.2648,0.2090,-0.1468
1732024334.4391,2.2648,0.2090,-0.1468
1732024334.4486,2.2648,0.2090,-0.1469
1732024334.4595,2.2648,0.2090,-0.1469
1732024334.4694,2.2648,0.2090,-0.1469
1732024334.4811,2.2649,0.2090,-0.1469
1732024334.4885,2.2649,0.2090,-0.1469
1732024334.4989,2.2648,0.2091,-0.1469
1732024334.5090,2.2648,0.2091,-0.1470
1732024334.5192,2.2648,0.2091,-0.1470
1732024334.5299,2.2648,0.2091,-0.1470
1732024334.5391,2.2648,0.2091,-0.1470
1732024334.5491,2.2648,0.2091,-0.1470
1732024334.5600,2.2649,0.2091,-0.1471
1732024334.5698,2.2649,0.2091,-0.1471
1732024334.5819,2.2649,0.2092,-0.1471
1732024334.5895,2.2648,0.2091,-0.1471
1732024334.5993,2.2648,0.2091,-0.1471
1732024334.6091,2.2648,0.2091,-0.1471
1732024334.6198,2.2648,0.2091,-0.1471
1732024334.6296,2.2648,0.2091,-0.1471
1732024334.6392,2.2647,0.2090,-0.1470
1732024334.6490,2.2647,0.2090,-0.1471
1732024334.6602,2.2647,0.2091,-0.1471
1732024334.6691,2.2647,0.2091,-0.1471
1732024334.6797,2.2648,0.2091,-0.1471
1732024334.6895,2.2648,0.2091,-0.1472
1732024334.6999,2.2647,0.2091,-0.1471
1732024334.7101,2.2647,0.2091,-0.1471
1732024334.7199,2.2647,0.2091,-0.1471
1732024334.7298,2.2648,0.2091,-0.1471
1732024334.7399,2.2648,0.2091,-0.1472
1732024334.7594,2.2648,0.2091,-0.1472
1732024334.7698,2.2648,0.2091,-0.1471
1732024334.7821,2.2648,0.2091,-0.1471
1732024334.7893,2.2648,0.2091,-0.1471
1732024334.7994,2.2649,0.2091,-0.1471
1732024334.8097,2.2649,0.2091,-0.1472
1732024334.8403,2.2648,0.2091,-0.1471
1732024334.8697,2.2648,0.2091,-0.1471
1732024334.8800,2.2649,0.2091,-0.1471
1732024334.8897,2.2649,0.2091,-0.1471
1732024334.9000,2.2648,0.2091,-0.1470
1732024334.9090,2.2648,0.2091,-0.1470
1732024334.9195,2.2648,0.2091,-0.1470
1732024334.9294,2.2648,0.2091,-0.1470
1732024334.9396,2.2649,0.2091,-0.1470
1732024334.9485,2.2649,0.2091,-0.1470
1732024334.9692,2.2648,0.2091,-0.1469
1732024334.9796,2.2648,0.2091,-0.1469
1732024334.9888,2.2648,0.2091,-0.1469
1732024335.0005,2.2649,0.2091,-0.1469
1732024335.0094,2.2649,0.2091,-0.1469
1732024335.0198,2.2649,0.2091,-0.1469
1732024335.0295,2.2649,0.2091,-0.1469
1732024335.0396,2.2648,0.2091,-0.1469
1732024335.0489,2.2648,0.2091,-0.1469
1732024335.0600,2.2648,0.2091,-0.1469
1732024335.0694,2.2649,0.2091,-0.1469
1732024335.0791,2.2649,0.2091,-0.1469
1732024335.0894,2.2649,0.2091,-0.1469
1732024335.0991,2.2648,0.2091,-0.1468
1732024335.1112,2.2649,0.2091,-0.1468
1732024335.1204,2.2649,0.2091,-0.1468
1732024335.1294,2.2649,0.2091,-0.1468
1732024335.1404,2.2649,0.2091,-0.1468
1732024335.1506,2.2649,0.2091,-0.1468
1732024335.1606,2.2648,0.2091,-0.1468
1732024335.1707,2.2648,0.2091,-0.1468
1732024335.1789,2.2648,0.2091,-0.1468
1732024335.1898,2.2648,0.2091,-0.1468
1732024335.2004,2.2648,0.2091,-0.1468
1732024335.2110,2.2648,0.2091,-0.1468
1732024335.2294,2.2648,0.2091,-0.1468
1732024335.2398,2.2648,0.2091,-0.1468
1732024335.2508,2.2647,0.2091,-0.1467
1732024335.2595,2.2648,0.2091,-0.1467
1732024335.2692,2.2648,0.2091,-0.1467
1732024335.2789,2.2648,0.2091,-0.1468
1732024335.2891,2.2648,0.2091,-0.1468
1732024335.2992,2.2648,0.2091,-0.1468
1732024335.3131,2.2648,0.2091,-0.1468
1732024335.3300,2.2647,0.2090,-0.1467
1732024335.3400,2.2647,0.2091,-0.1467
1732024335.3524,2.2647,0.2091,-0.1467
1732024335.3595,2.2647,0.2091,-0.1467
1732024335.3695,2.2647,0.2091,-0.1467
1732024335.3787,2.2647,0.2091,-0.1467
1732024335.3900,2.2647,0.2091,-0.1468
1732024335.3997,2.2647,0.2091,-0.1468
1732024335.4099,2.2647,0.2091,-0.1468
1732024335.4198,2.2647,0.2091,-0.1467
1732024335.4298,2.2647,0.2091,-0.1467
1732024335.4402,2.2647,0.2091,-0.1467
1732024335.4490,2.2647,0.2091,-0.1467
1732024335.4596,2.2647,0.2091,-0.1467
1732024335.4788,2.2647,0.2091,-0.1467
1732024335.4901,2.2647,0.2091,-0.1468
1732024335.4996,2.2646,0.2090,-0.1468
1732024335.5091,2.2646,0.2090,-0.1468
1732024335.5197,2.2646,0.2090,-0.1468
1732024335.5294,2.2646,0.2090,-0.1468
1732024335.5394,2.2646,0.2090,-0.1468
1732024335.5485,2.2646,0.2090,-0.1468
1732024335.5594,2.2646,0.2090,-0.1468
1732024335.5698,2.2646,0.2090,-0.1468
1732024335.5787,2.2646,0.2090,-0.1468
1732024335.5906,2.2645,0.2090,-0.1468
1732024335.6000,2.2645,0.2090,-0.1468
1732024335.6093,2.2645,0.2090,-0.1468
1732024335.6198,2.2645,0.2090,-0.1468
1732024335.6300,2.2645,0.2090,-0.1468
1732024335.6399,2.2645,0.2090,-0.1468
1732024335.6487,2.2644,0.2089,-0.1468
1732024335.6591,2.2644,0.2089,-0.1467
1732024335.6657,2.2644,0.2089,-0.1468
1732024335.6727,2.2644,0.2089,-0.1468
1732024335.6809,2.2644,0.2088,-0.1468
1732024335.6895,2.2644,0.2088,-0.1467
1732024335.6995,2.2643,0.2089,-0.1467
1732024335.7104,2.2644,0.2089,-0.1467
1732024335.7213,2.2644,0.2089,-0.1467
1732024335.7293,2.2644,0.2089,-0.1467
1732024335.7396,2.2644,0.2089,-0.1468
1732024335.7486,2.2644,0.2089,-0.1468
1732024335.7600,2.2644,0.2089,-0.1468
1732024335.7698,2.2644,0.2089,-0.1467
1732024335.7814,2.2644,0.2089,-0.1467
1732024335.7890,2.2644,0.2089,-0.1467
1732024335.7992,2.2644,0.2089,-0.1467
1732024335.8092,2.2644,0.2089,-0.1467
1732024335.8204,2.2645,0.2088,-0.1467
1732024335.8298,2.2645,0.2088,-0.1467
1732024335.8394,2.2645,0.2088,-0.1467
1732024335.8493,2.2644,0.2088,-0.1467
1732024335.8596,2.2644,0.2088,-0.1467
1732024335.8702,2.2644,0.2088,-0.1467
1732024335.8797,2.2644,0.2088,-0.1467
1732024335.8885,2.2644,0.2088,-0.1467
1732024335.8990,2.2644,0.2088,-0.1467
1732024335.9093,2.2644,0.2088,-0.1467
1732024335.9203,2.2644,0.2088,-0.1467
1732024335.9293,2.2644,0.2088,-0.1467
1732024335.9395,2.2644,0.2088,-0.1467
1732024335.9497,2.2644,0.2088,-0.1467
1732024335.9591,2.2644,0.2088,-0.1467
1732024335.9695,2.2644,0.2088,-0.1468
1732024335.9808,2.2644,0.2088,-0.1468
1732024335.9892,2.2644,0.2088,-0.1468
1732024335.9992,2.2645,0.2088,-0.1468
1732024336.0094,2.2645,0.2088,-0.1468
1732024336.0204,2.2645,0.2087,-0.1468
1732024336.0290,2.2644,0.2088,-0.1468
1732024336.0402,2.2644,0.2087,-0.1468
1732024336.0499,2.2645,0.2087,-0.1468
1732024336.0595,2.2645,0.2087,-0.1468
1732024336.0691,2.2645,0.2087,-0.1468
1732024336.0793,2.2645,0.2087,-0.1468
1732024336.0897,2.2645,0.2087,-0.1468
1732024336.0994,2.2644,0.2087,-0.1468
1732024336.1091,2.2644,0.2086,-0.1468
1732024336.1199,2.2644,0.2086,-0.1468
1732024336.1298,2.2644,0.2086,-0.1468
1732024336.1398,2.2644,0.2086,-0.1468
1732024336.1494,2.2644,0.2086,-0.1468
1732024336.1593,2.2643,0.2087,-0.1468
1732024336.1695,2.2643,0.2087,-0.1468
1732024336.1813,2.2643,0.2087,-0.1468
1732024336.1898,2.2643,0.2086,-0.1468
1732024336.2003,2.2643,0.2086,-0.1468
1732024336.2095,2.2643,0.2086,-0.1468
1732024336.2193,2.2644,0.2086,-0.1468
1732024336.2311,2.2643,0.2086,-0.1468
1732024336.2411,2.2643,0.2086,-0.1468
1732024336.2490,2.2643,0.2086,-0.1469
1732024336.2590,2.2643,0.2086,-0.1469
1732024336.2696,2.2643,0.2086,-0.1469
1732024336.2792,2.2643,0.2086,-0.1469
1732024336.2891,2.2643,0.2086,-0.1469
1732024336.2990,2.2643,0.2086,-0.1469
1732024336.3095,2.2643,0.2086,-0.1469
1732024336.3191,2.2643,0.2086,-0.1469
1732024336.3291,2.2643,0.2086,-0.1469
1732024336.3402,2.2643,0.2086,-0.1469
1732024336.3515,2.2643,0.2086,-0.1469
1732024336.3595,2.2643,0.2086,-0.1469
1732024336.3697,2.2642,0.2086,-0.1469
1732024336.3787,2.2642,0.2086,-0.1469
1732024336.3890,2.2642,0.2086,-0.1469
1732024336.3994,2.2642,0.2086,-0.1469
1732024336.4095,2.2642,0.2086,-0.1469
1732024336.4200,2.2642,0.2085,-0.1469
1732024336.4301,2.2642,0.2085,-0.1469
1732024336.4396,2.2642,0.2085,-0.1469
1732024336.4492,2.2642,0.2086,-0.1468
1732024336.4590,2.2642,0.2086,-0.1469
1732024336.4695,2.2642,0.2086,-0.1469
1732024336.4788,2.2642,0.2086,-0.1469
1732024336.4891,2.2642,0.2086,-0.1469
1732024336.4990,2.2642,0.2086,-0.1469
1732024336.5095,2.2642,0.2086,-0.1469
1732024336.5191,2.2641,0.2086,-0.1468
1732024336.5297,2.2641,0.2086,-0.1468
1732024336.5394,2.2641,0.2086,-0.1468
1732024336.5488,2.2641,0.2086,-0.1468
1732024336.5589,2.2641,0.2086,-0.1468
1732024336.5692,2.2641,0.2086,-0.1468
1732024336.5777,2.2641,0.2087,-0.1468
1732024336.5882,2.2641,0.2087,-0.1468
1732024336.5993,2.2640,0.2087,-0.1468
1732024336.6092,2.2640,0.2087,-0.1468
1732024336.6201,2.2640,0.2087,-0.1468
1732024336.6295,2.2640,0.2087,-0.1468
1732024336.6393,2.2640,0.2087,-0.1468
1732024336.6495,2.2640,0.2088,-0.1468
1732024336.6592,2.2640,0.2088,-0.1468
1732024336.6695,2.2640,0.2088,-0.1468
1732024336.6793,2.2640,0.2088,-0.1468
1732024336.6894,2.2639,0.2088,-0.1467
1732024336.6993,2.2639,0.2088,-0.1467
1732024336.7098,2.2639,0.2088,-0.1467
1732024336.7189,2.2639,0.2088,-0.1467
1732024336.7290,2.2639,0.2088,-0.1467
1732024336.7390,2.2639,0.2088,-0.1467
1732024336.7490,2.2639,0.2088,-0.1467
1732024336.7597,2.2640,0.2088,-0.1467
1732024336.7691,2.2640,0.2088,-0.1467
1732024336.7795,2.2640,0.2089,-0.1467
1732024336.7890,2.2640,0.2089,-0.1467
1732024336.7991,2.2640,0.2089,-0.1467
1732024336.8102,2.2640,0.2089,-0.1467
1732024336.8201,2.2640,0.2089,-0.1467
1732024336.8292,2.2640,0.2089,-0.1467
1732024336.8395,2.2639,0.2088,-0.1467
1732024336.8591,2.2639,0.2088,-0.1466
1732024336.8692,2.2639,0.2089,-0.1466
1732024336.8790,2.2639,0.2089,-0.1466
1732024336.8891,2.2639,0.2089,-0.1466
1732024336.8991,2.2639,0.2088,-0.1466
1732024336.9097,2.2639,0.2088,-0.1466
1732024336.9197,2.2639,0.2088,-0.1466
1732024336.9292,2.2639,0.2088,-0.1466
1732024336.9398,2.2639,0.2088,-0.1466
1732024336.9511,2.2639,0.2088,-0.1466
1732024336.9591,2.2639,0.2088,-0.1466
1732024336.9691,2.2639,0.2088,-0.1466
1732024336.9792,2.2639,0.2088,-0.1466
1732024336.9885,2.2639,0.2087,-0.1466
1732024336.9991,2.2639,0.2087,-0.1466
1732024337.0093,2.2639,0.2087,-0.1466
1732024337.0193,2.2639,0.2087,-0.1466
1732024337.0292,2.2639,0.2087,-0.1466
1732024337.0391,2.2639,0.2087,-0.1466
1732024337.0518,2.2638,0.2087,-0.1466
1732024337.0594,2.2638,0.2087,-0.1466
1732024337.0698,2.2638,0.2087,-0.1466
1732024337.0781,2.2638,0.2086,-0.1466
1732024337.0891,2.2638,0.2086,-0.1466
1732024337.0991,2.2638,0.2086,-0.1466
1732024337.1092,2.2638,0.2086,-0.1466
1732024337.1205,2.2638,0.2086,-0.1466
1732024337.1304,2.2638,0.2086,-0.1466
1732024337.1396,2.2638,0.2086,-0.1466
1732024337.1502,2.2638,0.2086,-0.1466
1732024337.1597,2.2638,0.2086,-0.1466
1732024337.1819,2.2637,0.2086,-0.1466
1732024337.1899,2.2637,0.2086,-0.1465
1732024337.2000,2.2637,0.2086,-0.1465
1732024337.2100,2.2637,0.2086,-0.1465
1732024337.2217,2.2637,0.2086,-0.1465
1732024337.2302,2.2637,0.2086,-0.1465
1732024337.2394,2.2637,0.2086,-0.1465
1732024337.2600,2.2637,0.2086,-0.1464
1732024337.2698,2.2637,0.2085,-0.1464
1732024337.2793,2.2636,0.2085,-0.1464
1732024337.2894,2.2636,0.2085,-0.1464
1732024337.2991,2.2636,0.2085,-0.1464
1732024337.3094,2.2636,0.2085,-0.1464
1732024337.3197,2.2636,0.2085,-0.1464
1732024337.3305,2.2636,0.2085,-0.1464
1732024337.3395,2.2636,0.2085,-0.1464
1732024337.3489,2.2636,0.2085,-0.1463
1732024337.3606,2.2636,0.2085,-0.1463
1732024337.3699,2.2636,0.2085,-0.1464
1732024337.3793,2.2635,0.2085,-0.1464
1732024337.3894,2.2635,0.2085,-0.1463
1732024337.3991,2.2635,0.2085,-0.1463
1732024337.4091,2.2635,0.2085,-0.1463
1732024337.4196,2.2635,0.2085,-0.1463
1732024337.4293,2.2635,0.2085,-0.1464
1732024337.4396,2.2635,0.2085,-0.1464
1732024337.4491,2.2635,0.2085,-0.1464
1732024337.4590,2.2634,0.2085,-0.1463
1732024337.4693,2.2634,0.2085,-0.1463
1732024337.4789,2.2634,0.2085,-0.1463
1732024337.4889,2.2634,0.2085,-0.1463
1732024337.4991,2.2634,0.2085,-0.1463
1732024337.5091,2.2634,0.2085,-0.1463
1732024337.5199,2.2634,0.2085,-0.1464
1732024337.5293,2.2634,0.2085,-0.1464
1732024337.5397,2.2634,0.2085,-0.1464
1732024337.5490,2.2634,0.2085,-0.1464
1732024337.5591,2.2634,0.2085,-0.1464
1732024337.5692,2.2634,0.2085,-0.1464
1732024337.5800,2.2634,0.2085,-0.1464
1732024337.5891,2.2634,0.2085,-0.1464
1732024337.5990,2.2634,0.2085,-0.1464
1732024337.6094,2.2634,0.2085,-0.1464
1732024337.6200,2.2633,0.2085,-0.1464
1732024337.6298,2.2633,0.2085,-0.1464
1732024337.6397,2.2633,0.2085,-0.1464
1732024337.6489,2.2633,0.2085,-0.1465
1732024337.6594,2.2633,0.2085,-0.1465
1732024337.6691,2.2633,0.2085,-0.1465
1732024337.6806,2.2633,0.2085,-0.1465
1732024337.6896,2.2633,0.2085,-0.1465
1732024337.6993,2.2633,0.2085,-0.1465
1732024337.7102,2.2633,0.2085,-0.1465
1732024337.7295,2.2633,0.2085,-0.1465
1732024337.7395,2.2633,0.2085,-0.1465
1732024337.7502,2.2633,0.2085,-0.1465
1732024337.7592,2.2633,0.2085,-0.1465
1732024337.7691,2.2633,0.2084,-0.1466
1732024337.7800,2.2633,0.2084,-0.1466
1732024337.7898,2.2632,0.2084,-0.1466
1732024337.7994,2.2632,0.2084,-0.1466
1732024337.8093,2.2632,0.2084,-0.1466
1732024337.8193,2.2632,0.2084,-0.1466
1732024337.8291,2.2632,0.2084,-0.1466
1732024337.8405,2.2632,0.2084,-0.1466
1732024337.8511,2.2632,0.2084,-0.1466
1732024337.8604,2.2633,0.2084,-0.1467
1732024337.8794,2.2632,0.2084,-0.1467
1732024337.8892,2.2632,0.2084,-0.1467
1732024337.9001,2.2632,0.2084,-0.1467
1732024337.9201,2.2632,0.2083,-0.1467
1732024337.9308,2.2632,0.2083,-0.1467
1732024337.9394,2.2632,0.2083,-0.1467
1732024337.9596,2.2633,0.2083,-0.1467
1732024337.9691,2.2633,0.2083,-0.1467
1732024337.9805,2.2633,0.2083,-0.1467
1732024337.9892,2.2633,0.2083,-0.1467
1732024337.9992,2.2633,0.2082,-0.1468
1732024338.0092,2.2633,0.2082,-0.1468
1732024338.0191,2.2633,0.2082,-0.1468
1732024338.0292,2.2633,0.2082,-0.1467
1732024338.0391,2.2633,0.2082,-0.1467
1732024338.0490,2.2633,0.2082,-0.1467
1732024338.0588,2.2633,0.2082,-0.1468
1732024338.0692,2.2633,0.2082,-0.1468
1732024338.0788,2.2633,0.2082,-0.1468
1732024338.0893,2.2633,0.2082,-0.1468
1732024338.0991,2.2633,0.2082,-0.1468
1732024338.1093,2.2633,0.2082,-0.1468
1732024338.1189,2.2633,0.2082,-0.1467
1732024338.1291,2.2633,0.2082,-0.1467
1732024338.1395,2.2633,0.2082,-0.1467
1732024338.1493,2.2633,0.2082,-0.1467
1732024338.1595,2.2633,0.2082,-0.1467
1732024338.1695,2.2633,0.2082,-0.1467
1732024338.1803,2.2633,0.2082,-0.1467
1732024338.1894,2.2633,0.2082,-0.1467
1732024338.1997,2.2633,0.2082,-0.1467
1732024338.2099,2.2633,0.2082,-0.1467
1732024338.2305,2.2633,0.2082,-0.1467
1732024338.2396,2.2633,0.2082,-0.1466
1732024338.2590,2.2633,0.2082,-0.1466
1732024338.2898,2.2633,0.2083,-0.1466
1732024338.3122,2.2633,0.2083,-0.1466
1732024338.3193,2.2633,0.2083,-0.1466
1732024338.3294,2.2633,0.2083,-0.1466
1732024338.3393,2.2633,0.2083,-0.1466
1732024338.3515,2.2633,0.2083,-0.1466
1732024338.3604,2.2633,0.2083,-0.1466
1732024338.3709,2.2633,0.2083,-0.1466
1732024338.3811,2.2633,0.2083,-0.1466
1732024338.3896,2.2633,0.2083,-0.1466
1732024338.3996,2.2634,0.2083,-0.1466
1732024338.4095,2.2634,0.2083,-0.1466
1732024338.4202,2.2634,0.2083,-0.1465
1732024338.4297,2.2634,0.2083,-0.1465
1732024338.4399,2.2633,0.2083,-0.1466
1732024338.4508,2.2633,0.2083,-0.1466
1732024338.4603,2.2633,0.2083,-0.1465
1732024338.4702,2.2633,0.2083,-0.1465
1732024338.4792,2.2633,0.2084,-0.1465
1732024338.4891,2.2633,0.2084,-0.1465
1732024338.4994,2.2634,0.2084,-0.1465
1732024338.5189,2.2634,0.2084,-0.1465
1732024338.5290,2.2633,0.2083,-0.1465
1732024338.5395,2.2633,0.2082,-0.1465
1732024338.5502,2.2633,0.2082,-0.1465
1732024338.5606,2.2633,0.2082,-0.1465
1732024338.5706,2.2632,0.2082,-0.1465
1732024338.5806,2.2632,0.2082,-0.1465
1732024338.5891,2.2632,0.2082,-0.1465
1732024338.5992,2.2632,0.2082,-0.1465
1732024338.6094,2.2632,0.2082,-0.1465
1732024338.6191,2.2632,0.2082,-0.1465
1732024338.6295,2.2631,0.2081,-0.1466
1732024338.6399,2.2631,0.2081,-0.1466
1732024338.6509,2.2631,0.2081,-0.1466
1732024338.6600,2.2631,0.2081,-0.1466
1732024338.6705,2.2631,0.2080,-0.1466
1732024338.6795,2.2631,0.2080,-0.1465
1732024338.6900,2.2631,0.2080,-0.1465
1732024338.6999,2.2631,0.2080,-0.1466
1732024338.7090,2.2631,0.2080,-0.1466
1732024338.7194,2.2631,0.2080,-0.1466
1732024338.7298,2.2631,0.2080,-0.1466
1732024338.7399,2.2631,0.2080,-0.1466
1732024338.7504,2.2631,0.2080,-0.1466
1732024338.7597,2.2631,0.2080,-0.1466
1732024338.7693,2.2631,0.2080,-0.1466
1732024338.7793,2.2631,0.2080,-0.1466
1732024338.7897,2.2631,0.2080,-0.1466
1732024338.8001,2.2631,0.2080,-0.1466
1732024338.8096,2.2631,0.2080,-0.1466
1732024338.8192,2.2631,0.2080,-0.1466
1732024338.8295,2.2631,0.2080,-0.1466
1732024338.8394,2.2631,0.2080,-0.1466
1732024338.8513,2.2631,0.2080,-0.1466
1732024338.8601,2.2631,0.2080,-0.1466
1732024338.8695,2.2631,0.2080,-0.1467
1732024338.8796,2.2631,0.2080,-0.1467
1732024338.8899,2.2631,0.2080,-0.1467
1732024338.9004,2.2630,0.2080,-0.1466
1732024338.9092,2.2630,0.2080,-0.1466
1732024338.9200,2.2630,0.2080,-0.1467
1732024338.9301,2.2630,0.2080,-0.1467
1732024338.9402,2.2630,0.2080,-0.1467
1732024338.9491,2.2630,0.2080,-0.1467
1732024338.9594,2.2629,0.2080,-0.1466
1732024338.9694,2.2629,0.2080,-0.1466
1732024338.9791,2.2629,0.2080,-0.1467
1732024338.9893,2.2629,0.2081,-0.1467
1732024338.9995,2.2629,0.2081,-0.1467
1732024339.0092,2.2629,0.2081,-0.1467
1732024339.0199,2.2629,0.2081,-0.1467
1732024339.0303,2.2629,0.2081,-0.1466
1732024339.0400,2.2629,0.2081,-0.1466
1732024339.0490,2.2629,0.2081,-0.1466
1732024339.0599,2.2629,0.2081,-0.1466
1732024339.0697,2.2629,0.2081,-0.1467
1732024339.0812,2.2629,0.2081,-0.1467
1732024339.0901,2.2629,0.2082,-0.1467
1732024339.1002,2.2629,0.2082,-0.1467
1732024339.1114,2.2629,0.2082,-0.1467
1732024339.1199,2.2629,0.2082,-0.1467
1732024339.1301,2.2629,0.2082,-0.1466
1732024339.1395,2.2629,0.2082,-0.1466
1732024339.1489,2.2629,0.2083,-0.1466
1732024339.1599,2.2630,0.2083,-0.1466
1732024339.1698,2.2629,0.2082,-0.1466
1732024339.1894,2.2629,0.2082,-0.1466
1732024339.2001,2.2629,0.2082,-0.1466
1732024339.2104,2.2629,0.2082,-0.1466
1732024339.2198,2.2629,0.2082,-0.1466
1732024339.2293,2.2628,0.2082,-0.1466
1732024339.2393,2.2628,0.2081,-0.1466
1732024339.2506,2.2629,0.2081,-0.1466
1732024339.2594,2.2629,0.2081,-0.1466
1732024339.2694,2.2629,0.2081,-0.1466
1732024339.2795,2.2629,0.2081,-0.1466
1732024339.2893,2.2629,0.2082,-0.1466
1732024339.2994,2.2628,0.2080,-0.1466
1732024339.3094,2.2628,0.2080,-0.1466
1732024339.3192,2.2628,0.2080,-0.1466
1732024339.3295,2.2628,0.2080,-0.1466
1732024339.3394,2.2628,0.2080,-0.1466
1732024339.3506,2.2628,0.2080,-0.1466
1732024339.3602,2.2628,0.2081,-0.1466
1732024339.3699,2.2627,0.2080,-0.1466
1732024339.3793,2.2627,0.2080,-0.1466
1732024339.3894,2.2627,0.2080,-0.1466
1732024339.3991,2.2627,0.2080,-0.1466
1732024339.4096,2.2627,0.2080,-0.1466
1732024339.4191,2.2627,0.2080,-0.1466
1732024339.4291,2.2626,0.2078,-0.1465
1732024339.4399,2.2626,0.2078,-0.1465
1732024339.4489,2.2626,0.2078,-0.1465
1732024339.4594,2.2626,0.2078,-0.1465
1732024339.4693,2.2626,0.2078,-0.1465
1732024339.4797,2.2626,0.2078,-0.1465
1732024339.4895,2.2626,0.2078,-0.1465
1732024339.4993,2.2626,0.2078,-0.1466
1732024339.5093,2.2626,0.2078,-0.1466
1732024339.5196,2.2626,0.2078,-0.1466
1732024339.5294,2.2626,0.2078,-0.1466
1732024339.5409,2.2627,0.2078,-0.1466
1732024339.5513,2.2627,0.2078,-0.1466
1732024339.5601,2.2627,0.2078,-0.1466
1732024339.5695,2.2627,0.2077,-0.1466
1732024339.5806,2.2627,0.2077,-0.1466
1732024339.5890,2.2627,0.2077,-0.1466
1732024339.5999,2.2627,0.2077,-0.1466
1732024339.6095,2.2627,0.2077,-0.1466
1732024339.6193,2.2627,0.2077,-0.1466
1732024339.6295,2.2627,0.2077,-0.1466
1732024339.6404,2.2627,0.2077,-0.1466
1732024339.6498,2.2627,0.2077,-0.1466
1732024339.6595,2.2626,0.2077,-0.1466
1732024339.6694,2.2626,0.2077,-0.1466
1732024339.6798,2.2626,0.2077,-0.1466
1732024339.6894,2.2626,0.2077,-0.1466
1732024339.7000,2.2625,0.2077,-0.1466
1732024339.7102,2.2625,0.2077,-0.1466
1732024339.7192,2.2625,0.2077,-0.1466
1732024339.7298,2.2625,0.2077,-0.1466
1732024339.7395,2.2625,0.2077,-0.1466
1732024339.7513,2.2625,0.2077,-0.1466
1732024339.7599,2.2625,0.2077,-0.1466
1732024339.7698,2.2625,0.2076,-0.1466
1732024339.7814,2.2625,0.2076,-0.1466
1732024339.7898,2.2625,0.2076,-0.1466
1732024339.7995,2.2625,0.2076,-0.1466
1732024339.8093,2.2625,0.2076,-0.1466
1732024339.8192,2.2625,0.2076,-0.1466
1732024339.8299,2.2624,0.2075,-0.1466
1732024339.8396,2.2624,0.2075,-0.1466
1732024339.8486,2.2624,0.2075,-0.1466
1732024339.8595,2.2624,0.2075,-0.1466
1732024339.8693,2.2624,0.2075,-0.1466
1732024339.8810,2.2624,0.2075,-0.1466
1732024339.8887,2.2624,0.2075,-0.1466
1732024339.8996,2.2623,0.2074,-0.1466
1732024339.9096,2.2623,0.2074,-0.1466
1732024339.9197,2.2623,0.2074,-0.1466
1732024339.9296,2.2623,0.2074,-0.1466
1732024339.9395,2.2622,0.2074,-0.1465
1732024339.9509,2.2622,0.2074,-0.1465
1732024339.9592,2.2622,0.2074,-0.1465
1732024339.9691,2.2622,0.2074,-0.1465
1732024339.9792,2.2622,0.2074,-0.1465
1732024339.9892,2.2622,0.2074,-0.1465
1732024339.9990,2.2622,0.2074,-0.1465
1732024340.0092,2.2622,0.2074,-0.1465
1732024340.0190,2.2622,0.2074,-0.1465
1732024340.0296,2.2622,0.2074,-0.1465
1732024340.0393,2.2621,0.2074,-0.1465
1732024340.0491,2.2621,0.2074,-0.1465
1732024340.0591,2.2621,0.2074,-0.1465
1732024340.0690,2.2621,0.2074,-0.1464
1732024340.0795,2.2621,0.2074,-0.1464
1732024340.0895,2.2621,0.2074,-0.1464
1732024340.0992,2.2621,0.2074,-0.1464
1732024340.1096,2.2621,0.2074,-0.1464
1732024340.1197,2.2621,0.2073,-0.1464
1732024340.1296,2.2620,0.2073,-0.1464
1732024340.1397,2.2620,0.2073,-0.1464
1732024340.1493,2.2620,0.2073,-0.1464
1732024340.1596,2.2620,0.2073,-0.1464
1732024340.1705,2.2620,0.2073,-0.1464
1732024340.1792,2.2620,0.2073,-0.1464
1732024340.1893,2.2620,0.2073,-0.1464
1732024340.1994,2.2619,0.2073,-0.1464
1732024340.2097,2.2619,0.2073,-0.1464
1732024340.2298,2.2619,0.2073,-0.1464
1732024340.2399,2.2619,0.2073,-0.1464
1732024340.2495,2.2619,0.2073,-0.1464
1732024340.2598,2.2619,0.2073,-0.1464
1732024340.2702,2.2619,0.2073,-0.1464
1732024340.2803,2.2619,0.2073,-0.1464
1732024340.2900,2.2619,0.2073,-0.1464
1732024340.3000,2.2619,0.2073,-0.1464
1732024340.3110,2.2619,0.2073,-0.1464
1732024340.3199,2.2618,0.2073,-0.1464
1732024340.3300,2.2618,0.2073,-0.1464
1732024340.3410,2.2618,0.2073,-0.1464
1732024340.3500,2.2618,0.2073,-0.1464
1732024340.3598,2.2618,0.2072,-0.1464
1732024340.3704,2.2618,0.2072,-0.1464
1732024340.3793,2.2618,0.2072,-0.1464
1732024340.3894,2.2618,0.2072,-0.1464
1732024340.3992,2.2618,0.2072,-0.1464
1732024340.4094,2.2618,0.2072,-0.1464
1732024340.4199,2.2618,0.2072,-0.1464
1732024340.4303,2.2617,0.2071,-0.1463
1732024340.4488,2.2617,0.2071,-0.1464
1732024340.4593,2.2617,0.2071,-0.1464
1732024340.4698,2.2617,0.2071,-0.1464
1732024340.5096,2.2618,0.2071,-0.1464
1732024340.5187,2.2618,0.2071,-0.1464
1732024340.5290,2.2618,0.2071,-0.1464
1732024340.5390,2.2618,0.2071,-0.1464
1732024340.5489,2.2618,0.2071,-0.1464
1732024340.5591,2.2618,0.2071,-0.1464
1732024340.5696,2.2619,0.2070,-0.1464
1732024340.5792,2.2619,0.2069,-0.1464
1732024340.5894,2.2619,0.2069,-0.1464
1732024340.5999,2.2619,0.2069,-0.1464
1732024340.6094,2.2619,0.2068,-0.1464
1732024340.6189,2.2619,0.2069,-0.1464
1732024340.6298,2.2619,0.2069,-0.1464
1732024340.6394,2.2619,0.2069,-0.1464
1732024340.6489,2.2619,0.2069,-0.1464
1732024340.6597,2.2619,0.2068,-0.1464
1732024340.6692,2.2619,0.2068,-0.1465
1732024340.6791,2.2619,0.2068,-0.1465
1732024340.6907,2.2619,0.2068,-0.1465
1732024340.7006,2.2619,0.2068,-0.1465
1732024340.7093,2.2619,0.2068,-0.1465
1732024340.7192,2.2619,0.2068,-0.1465
1732024340.7304,2.2618,0.2067,-0.1465
1732024340.7523,2.2618,0.2067,-0.1465
1732024340.7618,2.2618,0.2067,-0.1465
1732024340.7687,2.2618,0.2067,-0.1465
1732024340.7796,2.2618,0.2067,-0.1465
1732024340.7891,2.2617,0.2067,-0.1465
1732024340.7994,2.2617,0.2067,-0.1465
1732024340.8091,2.2617,0.2067,-0.1465
1732024340.8197,2.2617,0.2067,-0.1465
1732024340.8294,2.2617,0.2067,-0.1465
1732024340.8390,2.2617,0.2067,-0.1465
1732024340.8493,2.2617,0.2067,-0.1465
1732024340.8591,2.2617,0.2066,-0.1465
1732024340.8692,2.2616,0.2066,-0.1465
1732024340.8793,2.2616,0.2066,-0.1465
1732024340.8893,2.2616,0.2065,-0.1465
1732024340.8995,2.2616,0.2065,-0.1465
1732024340.9097,2.2616,0.2065,-0.1465
1732024340.9202,2.2616,0.2065,-0.1465
1732024340.9297,2.2616,0.2065,-0.1465
1732024340.9394,2.2615,0.2065,-0.1464
1732024340.9597,2.2616,0.2065,-0.1464
1732024340.9696,2.2616,0.2065,-0.1464
1732024340.9810,2.2616,0.2065,-0.1464
1732024340.9898,2.2616,0.2065,-0.1465
1732024340.9994,2.2615,0.2064,-0.1464
1732024341.0092,2.2615,0.2064,-0.1464
1732024341.0196,2.2615,0.2064,-0.1464
1732024341.0294,2.2615,0.2064,-0.1464
1732024341.0392,2.2615,0.2064,-0.1464
1732024341.0490,2.2615,0.2064,-0.1464
1732024341.0594,2.2615,0.2064,-0.1464
1732024341.0693,2.2614,0.2064,-0.1464
1732024341.0792,2.2614,0.2063,-0.1464
1732024341.0892,2.2614,0.2063,-0.1464
1732024341.0991,2.2614,0.2063,-0.1464
1732024341.1093,2.2614,0.2063,-0.1465
1732024341.1193,2.2614,0.2063,-0.1465
1732024341.1299,2.2614,0.2063,-0.1465
1732024341.1398,2.2614,0.2063,-0.1465
1732024341.1485,2.2614,0.2063,-0.1464
1732024341.1589,2.2614,0.2063,-0.1464
1732024341.1693,2.2614,0.2063,-0.1464
1732024341.1798,2.2614,0.2063,-0.1464
1732024341.1900,2.2614,0.2063,-0.1464
1732024341.2004,2.2613,0.2063,-0.1465
1732024341.2102,2.2613,0.2063,-0.1465
1732024341.2195,2.2613,0.2063,-0.1465
1732024341.2302,2.2613,0.2063,-0.1464
1732024341.2407,2.2613,0.2063,-0.1464
1732024341.2494,2.2613,0.2063,-0.1464
1732024341.2591,2.2613,0.2063,-0.1464
1732024341.2692,2.2613,0.2062,-0.1464
1732024341.2829,2.2613,0.2062,-0.1464
1732024341.2990,2.2613,0.2062,-0.1464
1732024341.3095,2.2613,0.2062,-0.1464
1732024341.3191,2.2613,0.2062,-0.1464
1732024341.3290,2.2612,0.2062,-0.1465
1732024341.3390,2.2613,0.2062,-0.1465
1732024341.3490,2.2613,0.2062,-0.1465
1732024341.3589,2.2613,0.2062,-0.1465
1732024341.3692,2.2613,0.2062,-0.1465
1732024341.3789,2.2613,0.2062,-0.1465
1732024341.3888,2.2613,0.2062,-0.1464
1732024341.3990,2.2613,0.2061,-0.1465
1732024341.4090,2.2613,0.2061,-0.1465
1732024341.4193,2.2613,0.2061,-0.1465
1732024341.4297,2.2613,0.2061,-0.1465
1732024341.4391,2.2613,0.2061,-0.1465
1732024341.4485,2.2613,0.2061,-0.1465
1732024341.4599,2.2613,0.2061,-0.1465
1732024341.4695,2.2613,0.2061,-0.1465
1732024341.4803,2.2613,0.2061,-0.1465
1732024341.4899,2.2613,0.2061,-0.1465
1732024341.5020,2.2613,0.2061,-0.1465
1732024341.5191,2.2613,0.2061,-0.1465
1732024341.5295,2.2613,0.2061,-0.1466
1732024341.5399,2.2613,0.2061,-0.1466
1732024341.5494,2.2613,0.2061,-0.1466
1732024341.5591,2.2612,0.2061,-0.1466
1732024341.5695,2.2612,0.2061,-0.1466


==> Data/Racelogic_path.csv <==
t,x,y,z
1732024210.6890,0.4450,0.0174,0.0311
1732024210.6904,0.4450,0.0174,0.0311
1732024210.7282,0.4450,0.0174,0.0311
1732024210.7403,0.4450,0.0174,0.0311
1732024210.7585,0.4450,0.0174,0.0311
1732024210.7680,0.4450,0.0174,0.0311
1732024210.7794,0.4450,0.0174,0.0311
1732024210.7905,0.4450,0.0174,0.0311
1732024210.8003,0.4450,0.0174,0.0311
1732024210.8096,0.4450,0.0174,0.0311
1732024210.8195,0.4450,0.0174,0.0311
1732024210.8300,0.4450,0.0174,0.0311
1732024210.8394,0.4450,0.0174,0.0311
1732024210.8499,0.4450,0.0174,0.0311
1732024210.8607,0.4450,0.0174,0.0311
1732024210.8703,0.4450,0.0174,0.0311
1732024210.8809,0.4450,0.0174,0.0311
1732024210.8892,0.4450,0.0174,0.0311
1732024210.8999,0.4450,0.0174,0.0311
1732024210.9089,0.4450,0.0174,0.0311
1732024210.9293,0.4450,0.0174,0.0311
1732024210.9398,0.4450,0.0174,0.0311
1732024210.9600,0.4450,0.0174,0.0311
1732024210.9707,0.4450,0.0174,0.0311
1732024210.9803,0.4240,0.0099,0.0311
1732024210.9912,0.4240,0.0099,0.0311
1732024211.0013,0.4240,0.0099,0.0311
1732024211.0102,0.4240,0.0099,0.0311
1732024211.0199,0.4240,0.0099,0.0311
1732024211.0319,0.4240,0.0099,0.0311
1732024211.0456,0.4240,0.0099,0.0311
1732024211.0526,0.4240,0.0099,0.0311
1732024211.0985,0.4240,0.0099,0.0311
1732024211.1405,0.4240,0.0099,0.0311
1732024211.1586,0.4240,0.0099,0.0311
1732024211.1714,0.4240,0.0099,0.0311
1732024211.1826,0.4421,0.0055,0.0311
1732024211.1895,0.4421,0.0055,0.0311
1732024211.1993,0.4421,0.0055,0.0311
1732024211.2100,0.4421,0.0055,0.0311
1732024211.2203,0.4421,0.0055,0.0311
1732024211.2298,0.4240,0.0099,0.0311
1732024211.2391,0.4240,0.0099,0.0311
1732024211.2494,0.4240,0.0099,0.0311
1732024211.2593,0.4240,0.0099,0.0311
1732024211.2696,0.4240,0.0099,0.0311
1732024211.2799,0.4240,0.0099,0.0311
1732024211.2896,0.4240,0.0099,0.0311
1732024211.2991,0.4240,0.0099,0.0311
1732024211.3093,0.4240,0.0099,0.0311
1732024211.3202,0.4240,0.0099,0.0311
1732024211.3291,0.4240,0.0099,0.0311
1732024211.3392,0.4240,0.0099,0.0311
1732024211.3506,0.4240,0.0099,0.0311
1732024211.3617,0.4240,0.0099,0.0311
1732024211.3695,0.4240,0.0099,0.0311
1732024211.3796,0.4240,0.0099,0.0311
1732024211.3901,0.4240,0.0099,0.0311
1732024211.4002,0.4240,0.0099,0.0311
1732024211.4121,0.4240,0.0099,0.0311
1732024211.4315,0.4240,0.0099,0.0311
1732024211.4399,0.4240,0.0099,0.0311
1732024211.4592,0.4240,0.0099,0.0311
1732024211.4704,0.4240,0.0099,0.0311
1732024211.4798,0.4240,0.0099,0.0311
1732024211.4895,0.4240,0.0099,0.0311
1732024211.4997,0.4240,0.0099,0.0311
1732024211.5287,0.4240,0.0099,0.0311
1732024211.5392,0.4240,0.0099,0.0311
1732024211.5593,0.4240,0.0099,0.0311
1732024211.5708,0.4240,0.0099,0.0311
1732024211.5798,0.4240,0.0099,0.0311
1732024211.5894,0.4240,0.0099,0.0311
1732024211.6028,0.4240,0.0099,0.0311
1732024211.6411,0.4240,0.0099,0.0311
1732024211.6498,0.4240,0.0099,0.0311
1732024211.6631,0.4240,0.0099,0.0311
1732024211.6725,0.4240,0.0099,0.0311
1732024211.6819,0.4240,0.0099,0.0311
1732024211.7509,0.4240,0.0099,0.0311
1732024211.7603,0.4240,0.0099,0.0311
1732024211.7689,0.4240,0.0099,0.0311
1732024211.7799,0.4240,0.0099,0.0311
1732024211.7892,0.4240,0.0099,0.0311
1732024211.7988,0.4240,0.0099,0.0311
1732024211.8089,0.4240,0.0099,0.0311
1732024211.8223,0.4240,0.0099,0.0311
1732024211.8309,0.4240,0.0099,0.0311
1732024211.8480,0.4240,0.0099,0.0311
1732024211.8592,0.4240,0.0099,0.0311
1732024211.8697,0.4240,0.0099,0.0311
1732024211.8890,0.4240,0.0099,0.0311
1732024211.8992,0.4240,0.0099,0.0311
1732024211.9195,0.4240,0.0099,0.0311
1732024211.9320,0.4240,0.0099,0.0311
1732024211.9392,0.4240,0.0099,0.0311
1732024211.9506,0.4240,0.0099,0.0311
1732024211.9590,0.4240,0.0099,0.0311
1732024211.9699,0.4240,0.0099,0.0311
1732024211.9787,0.4240,0.0099,0.0311
1732024211.9892,0.4240,0.0099,0.0311
1732024211.9986,0.4240,0.0099,0.0311
1732024212.0089,0.4240,0.0099,0.0311
1732024212.0197,0.4240,0.0099,0.0311
1732024212.0290,0.4240,0.0099,0.0311
1732024212.0393,0.4240,0.0099,0.0311
1732024212.0493,0.4240,0.0099,0.0311
1732024212.0593,0.4240,0.0099,0.0311
1732024212.0711,0.4240,0.0099,0.0311
1732024212.0800,0.4240,0.0099,0.0311
1732024212.0900,0.4240,0.0099,0.0311
1732024212.1004,0.4240,0.0099,0.0311
1732024212.1106,0.4240,0.0099,0.0311
1732024212.1204,0.4240,0.0099,0.0311
1732024212.1324,0.4240,0.0099,0.0311
1732024212.1423,0.4240,0.0099,0.0311
1732024212.1497,0.4240,0.0099,0.0311
1732024212.1575,0.4240,0.0099,0.0311
1732024212.1677,0.4240,0.0099,0.0311
1732024212.1793,0.4240,0.0099,0.0311
1732024212.1907,0.4240,0.0099,0.0311
1732024212.2013,0.4240,0.0099,0.0311
1732024212.2100,0.4240,0.0099,0.0311
1732024212.2200,0.4240,0.0099,0.0311
1732024212.2289,0.4240,0.0099,0.0311
1732024212.2411,0.4240,0.0099,0.0311
1732024212.2490,0.4240,0.0099,0.0311
1732024212.2611,0.4240,0.0099,0.0311
1732024212.2701,0.4240,0.0099,0.0311
1732024212.2794,0.4240,0.0099,0.0311
1732024212.2991,0.4240,0.0099,0.0311
1732024212.3092,0.4240,0.0099,0.0311
1732024212.3202,0.4240,0.0099,0.0311
1732024212.3297,0.4240,0.0099,0.0311
1732024212.3397,0.4240,0.0099,0.0311
1732024212.3622,0.4240,0.0099,0.0311
1732024212.3698,0.4240,0.0099,0.0311
1732024212.3794,0.4031,0.0023,0.0311
1732024212.3924,0.4031,0.0023,0.0311
1732024212.3990,0.4031,0.0023,0.0311
1732024212.4101,0.4031,0.0023,0.0311
1732024212.4199,0.4031,0.0023,0.0311
1732024212.4305,0.4031,0.0023,0.0311
1732024212.4399,0.4031,0.0023,0.0311
1732024212.4492,0.4031,0.0023,0.0311
1732024212.4597,0.4031,0.0023,0.0311
1732024212.4689,0.4031,0.0023,0.0311
1732024212.4781,0.4031,0.0023,0.0311
1732024212.4888,0.4031,0.0023,0.0311
1732024212.4989,0.4031,0.0023,0.0311
1732024212.5097,0.4031,0.0023,0.0311
1732024212.5190,0.4031,0.0023,0.0311
1732024212.5293,0.4031,0.0023,0.0311
1732024212.5419,0.4031,0.0023,0.0311
1732024212.5520,0.4031,0.0023,0.0311
1732024212.5832,0.3851,0.0067,0.0311
1732024212.5977,0.3851,0.0067,0.0311
1732024212.6096,0.3851,0.0067,0.0311
1732024212.6221,0.3851,0.0067,0.0311
1732024212.6291,0.3851,0.0067,0.0311
1732024212.6388,0.3851,0.0067,0.0311
1732024212.6488,0.3851,0.0067,0.0311
1732024212.6595,0.3851,0.0067,0.0311
1732024212.6693,0.3851,0.0067,0.0311
1732024212.6796,0.3851,0.0067,0.0311
1732024212.6893,0.3851,0.0067,0.0311
1732024212.6992,0.3851,0.0067,0.0311
1732024212.7093,0.3851,0.0067,0.0311
1732024212.7192,0.3851,0.0067,0.0311
1732024212.7294,0.3851,0.0067,0.0311
1732024212.7393,0.3851,0.0067,0.0311
1732024212.7491,0.3851,0.0067,0.0311
1732024212.7590,0.3851,0.0067,0.0311
1732024212.7689,0.3851,0.0067,0.0311
1732024212.7802,0.3851,0.0067,0.0311
1732024212.7909,0.3851,0.0067,0.0311
1732024212.8090,0.3851,0.0067,0.0311
1732024212.8205,0.3851,0.0067,0.0311
1732024212.8296,0.3822,-0.0052,0.0311
1732024212.8404,0.3822,-0.0052,0.0311
1732024212.8531,0.3822,-0.0052,0.0311
1732024212.8610,0.3822,-0.0052,0.0311
1732024212.8698,0.3822,-0.0052,0.0311
1732024212.8882,0.3822,-0.0052,0.0311
1732024212.8987,0.3822,-0.0052,0.0311
1732024212.9091,0.3822,-0.0052,0.0311
1732024212.9301,0.3822,-0.0052,0.0311
1732024212.9390,0.3822,-0.0052,0.0311
1732024212.9604,0.3822,-0.0052,0.0311
1732024212.9800,0.3822,-0.0052,0.0311
1732024212.9900,0.3822,-0.0052,0.0311
1732024213.0008,0.3822,-0.0052,0.0311
1732024213.0100,0.3822,-0.0052,0.0311
1732024213.0392,0.3822,-0.0052,0.0311
1732024213.0495,0.3822,-0.0052,0.0311
1732024213.0602,0.3822,-0.0052,0.0311
1732024213.0692,0.3822,-0.0052,0.0311
1732024213.0804,0.3822,-0.0052,0.0311
1732024213.0902,0.3822,-0.0052,0.0311
1732024213.1010,0.3822,-0.0052,0.0311
1732024213.1065,0.3822,-0.0052,0.0311
1732024213.1289,0.3822,-0.0052,0.0311
1732024213.1391,0.3822,-0.0052,0.0311
1732024213.1492,0.3822,-0.0052,0.0311
1732024213.1686,0.3822,-0.0052,0.0311
1732024213.1797,0.3822,-0.0052,0.0311
1732024213.1918,0.3822,-0.0052,0.0311
1732024213.2098,0.3822,-0.0052,0.0311
1732024213.2202,0.3822,-0.0052,0.0311
1732024213.2302,0.3822,-0.0052,0.0311
1732024213.2406,0.3822,-0.0052,0.0311
1732024213.2597,0.3822,-0.0052,0.0311
1732024213.2698,0.3822,-0.0052,0.0311
1732024213.2994,0.3822,-0.0052,0.0311
1732024213.3095,0.3822,-0.0052,0.0311
1732024213.3189,0.3822,-0.0052,0.0311
1732024213.3297,0.3822,-0.0052,0.0311
1732024213.3392,0.3822,-0.0052,0.0311
1732024213.3494,0.3822,-0.0052,0.0311
1732024213.3613,0.3822,-0.0052,0.0311
1732024213.3701,0.3822,-0.0052,0.0311
1732024213.3806,0.3822,-0.0052,0.0311
1732024213.3900,0.3822,-0.0052,0.0311
1732024213.4005,0.3822,-0.0052,0.0311
1732024213.4103,0.3822,-0.0052,0.0311
1732024213.4491,0.3822,-0.0052,0.0311
1732024213.4746,0.3822,-0.0052,0.0311
1732024213.5165,0.3822,-0.0052,0.0311
1732024213.5293,0.3822,-0.0052,0.0311
1732024213.5406,0.3822,-0.0052,0.0311
1732024213.5493,0.3822,-0.0052,0.0311
1732024213.5592,0.3822,-0.0052,0.0311
1732024213.5698,0.3822,-0.0052,0.0311
1732024213.5803,0.3822,-0.0052,0.0311
1732024213.5931,0.3822,-0.0052,0.0311
1732024213.6102,0.3822,-0.0052,0.0311
1732024213.6210,0.3822,-0.0052,0.0311
1732024213.6615,0.3822,-0.0052,0.0311
1732024213.6727,0.3822,-0.0052,0.0311
1732024213.6820,0.3822,-0.0052,0.0311
1732024213.6895,0.3822,-0.0052,0.0311
1732024213.6993,0.3822,-0.0052,0.0311
1732024213.7128,0.3822,-0.0052,0.0311
1732024213.7220,0.3822,-0.0052,0.0311
1732024213.7293,0.3822,-0.0052,0.0311
1732024213.7390,0.3822,-0.0052,0.0311
1732024213.7524,0.3822,-0.0052,0.0311
1732024213.7598,0.3822,-0.0052,0.0311
1732024213.7699,0.3822,-0.0052,0.0311
1732024213.7798,0.3822,-0.0052,0.0311
1732024213.7901,0.3822,-0.0052,0.0311
1732024213.8005,0.3822,-0.0052,0.0311
1732024213.8217,0.3822,-0.0052,0.0311
1732024213.8311,0.3822,-0.0052,0.0311
1732024213.8427,0.3822,-0.0052,0.0311
1732024213.8613,0.3822,-0.0052,0.0311
1732024213.8698,0.3822,-0.0052,0.0311
1732024213.8805,0.3822,-0.0052,0.0311
1732024213.8900,0.3822,-0.0052,0.0311
1732024213.8985,0.3822,-0.0052,0.0311
1732024213.9100,0.3822,-0.0052,0.0311
1732024213.9298,0.3822,-0.0052,0.0311
1732024213.9410,0.3822,-0.0052,0.0311
1732024213.9520,0.3822,-0.0052,0.0311
1732024213.9600,0.3822,-0.0052,0.0311
1732024213.9698,0.3822,-0.0052,0.0311
1732024213.9829,0.3822,-0.0052,0.0311
1732024213.9925,0.3822,-0.0052,0.0311
1732024213.9998,0.3822,-0.0052,0.0311
1732024214.0103,0.3822,-0.0052,0.0311
1732024214.0223,0.3822,-0.0052,0.0311
1732024214.0293,0.3822,-0.0052,0.0311
1732024214.0397,0.3822,-0.0052,0.0311
1732024214.0703,0.3822,-0.0052,0.0311
1732024214.0799,0.3822,-0.0052,0.0311
1732024214.0904,0.3822,-0.0052,0.0311
1732024214.1003,0.3822,-0.0052,0.0311
1732024214.1109,0.3822,-0.0052,0.0311
1732024214.1220,0.3822,-0.0052,0.0311
1732024214.1296,0.3822,-0.0052,0.0311
1732024214.1391,0.3822,-0.0052,0.0311
1732024214.1499,0.3822,-0.0052,0.0311
1732024214.1603,0.3822,-0.0052,0.0311
1732024214.1698,0.3822,-0.0052,0.0311
1732024214.1799,0.3822,-0.0052,0.0311
1732024214.1900,0.3822,-0.0052,0.0311
1732024214.1996,0.3822,-0.0052,0.0311
1732024214.2096,0.3822,-0.0052,0.0311
1732024214.2216,0.3642,-0.0008,0.0311
1732024214.2296,0.3642,-0.0008,0.0311
1732024214.2399,0.3642,-0.0008,0.0311
1732024214.2698,0.3642,-0.0008,0.0311
1732024214.2886,0.3642,-0.0008,0.0311
1732024214.3005,0.3642,-0.0008,0.0311
1732024214.3105,0.3642,-0.0008,0.0311
1732024214.3193,0.3642,-0.0008,0.0311
1732024214.3298,0.3642,-0.0008,0.0311
1732024214.3399,0.3642,-0.0008,0.0311
1732024214.3507,0.3642,-0.0008,0.0311
1732024214.3596,0.3642,-0.0008,0.0311
1732024214.3698,0.3642,-0.0008,0.0311
1732024214.3987,0.4002,-0.0096,0.0311
1732024214.4093,0.4002,-0.0096,0.0311
1732024214.4203,0.4002,-0.0096,0.0311
1732024214.4289,0.4002,-0.0096,0.0311
1732024214.4387,0.4002,-0.0096,0.0311
1732024214.4505,0.4002,-0.0096,0.0311
1732024214.4594,0.4002,-0.0096,0.0311
1732024214.4691,0.4002,-0.0096,0.0311
1732024214.4794,0.4031,0.0023,0.0311
1732024214.4895,0.4031,0.0023,0.0311
1732024214.4995,0.4031,0.0023,0.0311
1732024214.5100,0.4031,0.0023,0.0311
1732024214.5192,0.4031,0.0023,0.0311
1732024214.5293,0.4031,0.0023,0.0311
1732024214.5391,0.4031,0.0023,0.0311
1732024214.5488,0.4031,0.0023,0.0311
1732024214.5590,0.4031,0.0023,0.0311
1732024214.5690,0.4031,0.0023,0.0311
1732024214.5897,0.4031,0.0023,0.0311
1732024214.5991,0.4031,0.0023,0.0311
1732024214.6093,0.4031,0.0023,0.0311
1732024214.6187,0.4031,0.0023,0.0311
1732024214.6398,0.4031,0.0023,0.0311
1732024214.6500,0.4031,0.0023,0.0311
1732024214.6604,0.4212,-0.0020,0.0311
1732024214.6709,0.4212,-0.0020,0.0311
1732024214.6792,0.4212,-0.0020,0.0311
1732024214.6890,0.4212,-0.0020,0.0311
1732024214.6990,0.4212,-0.0020,0.0311
1732024214.7091,0.4212,-0.0020,0.0311
1732024214.7194,0.4212,-0.0020,0.0311
1732024214.7289,0.4212,-0.0020,0.0311
1732024214.7399,0.4212,-0.0020,0.0311
1732024214.7691,0.4212,-0.0020,0.0311
1732024214.8004,0.4212,-0.0020,0.0311
1732024214.8106,0.4212,-0.0020,0.0311
1732024214.8188,0.4212,-0.0020,0.0311
1732024214.8301,0.4212,-0.0020,0.0311
1732024214.8394,0.4212,-0.0020,0.0311
1732024214.8521,0.4212,-0.0020,0.0311
1732024214.8598,0.4212,-0.0020,0.0311
1732024214.8694,0.4212,-0.0020,0.0311
1732024214.8783,0.4212,-0.0020,0.0311
1732024214.8902,0.4212,-0.0020,0.0311
1732024214.8994,0.4212,-0.0020,0.0311
1732024214.9113,0.4212,-0.0020,0.0311
1732024214.9199,0.4212,-0.0020,0.0311
1732024214.9296,0.4212,-0.0020,0.0311
1732024214.9398,0.4212,-0.0020,0.0311
1732024214.9489,0.4212,-0.0020,0.0311
1732024214.9591,0.4212,-0.0020,0.0311
1732024214.9688,0.4212,-0.0020,0.0311
1732024214.9793,0.4212,-0.0020,0.0311
1732024214.9975,0.4212,-0.0020,0.0311
1732024215.0056,0.4212,-0.0020,0.0311
1732024215.0293,0.4212,-0.0020,0.0311
1732024215.0390,0.4212,-0.0020,0.0311
1732024215.0514,0.4212,-0.0020,0.0311
1732024215.0580,0.4212,-0.0020,0.0311
1732024215.0693,0.4212,-0.0020,0.0311
1732024215.0800,0.4240,0.0099,0.0311
1732024215.0894,0.4240,0.0099,0.0311
1732024215.1090,0.4240,0.0099,0.0311
1732024215.1170,0.4240,0.0099,0.0311
1732024215.1291,0.4240,0.0099,0.0311
1732024215.1423,0.4240,0.0099,0.0311
1732024215.1493,0.4240,0.0099,0.0311
1732024215.1597,0.4421,0.0055,0.0311
1732024215.1694,0.4421,0.0055,0.0311
1732024215.1812,0.4421,0.0055,0.0311
1732024215.1886,0.4421,0.0055,0.0311
1732024215.1993,0.4421,0.0055,0.0311
1732024215.2097,0.4421,0.0055,0.0311
1732024215.2296,0.4421,0.0055,0.0311
1732024215.2404,0.4421,0.0055,0.0311
1732024215.2491,0.4421,0.0055,0.0311
1732024215.2589,0.4421,0.0055,0.0311
1732024215.2684,0.4421,0.0055,0.0311
1732024215.2785,0.4421,0.0055,0.0311
1732024215.2888,0.4421,0.0055,0.0311
1732024215.2990,0.4421,0.0055,0.0311
1732024215.3088,0.4421,0.0055,0.0311
1732024215.3183,0.4421,0.0055,0.0311
1732024215.3293,0.4421,0.0055,0.0311
1732024215.3387,0.4421,0.0055,0.0311
1732024215.3582,0.4421,0.0055,0.0311
1732024215.3689,0.4421,0.0055,0.0311
1732024215.3795,0.4421,0.0055,0.0311
1732024215.3888,0.4421,0.0055,0.0311
1732024215.3991,0.4421,0.0055,0.0311
1732024215.4089,0.4421,0.0055,0.0311
1732024215.4189,0.4421,0.0055,0.0311
1732024215.4293,0.4212,-0.0020,0.0311
1732024215.4389,0.4212,-0.0020,0.0311
1732024215.4488,0.4212,-0.0020,0.0311
1732024215.4593,0.4212,-0.0020,0.0311
1732024215.4698,0.4212,-0.0020,0.0311
1732024215.4820,0.4212,-0.0020,0.0311
1732024215.4900,0.4212,-0.0020,0.0311
1732024215.4997,0.4212,-0.0020,0.0311
1732024215.5152,0.4212,-0.0020,0.0311
1732024215.5274,0.4212,-0.0020,0.0311
1732024215.5360,0.4212,-0.0020,0.0311
1732024215.5872,0.4212,-0.0020,0.0311
1732024215.6087,0.4392,-0.0064,0.0311
1732024215.6193,0.4392,-0.0064,0.0311
1732024215.6401,0.4212,-0.0020,0.0311
1732024215.6496,0.4212,-0.0020,0.0311
1732024215.6586,0.4212,-0.0020,0.0311
1732024215.6691,0.4212,-0.0020,0.0311
1732024215.6886,0.4212,-0.0020,0.0311
1732024215.6990,0.4212,-0.0020,0.0311
1732024215.7091,0.4212,-0.0020,0.0311
1732024215.7198,0.4212,-0.0020,0.0311
1732024215.7312,0.4212,-0.0020,0.0311
1732024215.7391,0.4212,-0.0020,0.0311
1732024215.7490,0.4212,-0.0020,0.0311
1732024215.7592,0.4212,-0.0020,0.0311
1732024215.7695,0.4212,-0.0020,0.0311
1732024215.7797,0.4212,-0.0020,0.0311
1732024215.7919,0.4212,-0.0020,0.0311
1732024215.7989,0.4212,-0.0020,0.0311
1732024215.8097,0.4212,-0.0020,0.0311
1732024215.8214,0.4212,-0.0020,0.0311
1732024215.8309,0.4212,-0.0020,0.0311
1732024215.8393,0.4212,-0.0020,0.0311
1732024215.8522,0.4212,-0.0020,0.0311
1732024215.8594,0.4212,-0.0020,0.0311
1732024215.8690,0.4212,-0.0020,0.0311
1732024215.8796,0.4212,-0.0020,0.0311
1732024215.8905,0.4212,-0.0020,0.0311
1732024215.9032,0.4212,-0.0020,0.0311
1732024215.9802,0.4212,-0.0020,0.0311
1732024215.9902,0.4212,-0.0020,0.0311
1732024216.0196,0.4212,-0.0020,0.0311
1732024216.0307,0.4031,0.0023,0.0311
1732024216.0398,0.4031,0.0023,0.0311
1732024216.0490,0.4031,0.0023,0.0311
1732024216.0599,0.4031,0.0023,0.0311
1732024216.0814,0.4031,0.0023,0.0311
1732024216.0928,0.4031,0.0023,0.0311
1732024216.1009,0.4031,0.0023,0.0311
1732024216.1101,0.4031,0.0023,0.0311
1732024216.1192,0.4031,0.0023,0.0311
1732024216.1291,0.4212,-0.0020,0.0311
1732024216.1401,0.4212,-0.0020,0.0311
1732024216.1516,0.4212,-0.0020,0.0311
1732024216.1696,0.4212,-0.0020,0.0311
1732024216.1792,0.4212,-0.0020,0.0311
1732024216.1903,0.4212,-0.0020,0.0311
1732024216.1998,0.4212,-0.0020,0.0311
1732024216.2091,0.4212,-0.0020,0.0311
1732024216.2187,0.4212,-0.0020,0.0311
1732024216.2298,0.4212,-0.0020,0.0311
1732024216.2406,0.4212,-0.0020,0.0311
1732024216.2492,0.4212,-0.0020,0.0311
1732024216.2597,0.4212,-0.0020,0.0311
1732024216.2703,0.4212,-0.0020,0.0311
1732024216.2804,0.4212,-0.0020,0.0311
1732024216.2915,0.4212,-0.0020,0.0311
1732024216.3003,0.4212,-0.0020,0.0311
1732024216.3099,0.4212,-0.0020,0.0311
1732024216.3193,0.4212,-0.0020,0.0311
1732024216.3300,0.4031,0.0023,0.0311
1732024216.3411,0.4031,0.0023,0.0311
1732024216.3493,0.4031,0.0023,0.0311
1732024216.3593,0.4031,0.0023,0.0311
1732024216.3694,0.4031,0.0023,0.0311
1732024216.3875,0.4240,0.0099,0.0311
1732024216.3977,0.4240,0.0099,0.0311
1732024216.4094,0.4240,0.0099,0.0311
1732024216.4217,0.4240,0.0099,0.0311
1732024216.4296,0.4031,0.0023,0.0311
1732024216.4391,0.4031,0.0023,0.0311
1732024216.4492,0.4060,0.0143,0.0311
1732024216.4610,0.4060,0.0143,0.0311
1732024216.4694,0.4060,0.0143,0.0311
1732024216.4807,0.4031,0.0023,0.0311
1732024216.4899,0.4031,0.0023,0.0311
1732024216.4996,0.4031,0.0023,0.0311
1732024216.5091,0.4031,0.0023,0.0311
1732024216.5190,0.4031,0.0023,0.0311
1732024216.5289,0.4031,0.0023,0.0311
1732024216.5386,0.4031,0.0023,0.0311
1732024216.5492,0.4031,0.0023,0.0311
1732024216.5619,0.4031,0.0023,0.0311
1732024216.5699,0.4031,0.0023,0.0311
1732024216.5800,0.4031,0.0023,0.0311
1732024216.5900,0.4031,0.0023,0.0311
1732024216.5998,0.4031,0.0023,0.0311
1732024216.6097,0.4031,0.0023,0.0311
1732024216.6193,0.4031,0.0023,0.0311
1732024216.6295,0.4031,0.0023,0.0311
1732024216.6391,0.4031,0.0023,0.0311
1732024216.6481,0.4031,0.0023,0.0311
1732024216.6583,0.4031,0.0023,0.0311
1732024216.6702,0.4031,0.0023,0.0311
1732024216.6795,0.4060,0.0143,0.0311
1732024216.6896,0.4060,0.0143,0.0311
1732024216.6997,0.4060,0.0143,0.0311
1732024216.7118,0.4060,0.0143,0.0311
1732024216.7187,0.4060,0.0143,0.0311
1732024216.7302,0.4031,0.0023,0.0311
1732024216.7404,0.4031,0.0023,0.0311
1732024216.7577,0.4031,0.0023,0.0311
1732024216.7693,0.4031,0.0023,0.0311
1732024216.7791,0.4031,0.0023,0.0311
1732024216.7897,0.4031,0.0023,0.0311
1732024216.8002,0.4031,0.0023,0.0311
1732024216.8286,0.4060,0.0143,0.0311
1732024216.8396,0.4060,0.0143,0.0311
1732024216.8493,0.4060,0.0143,0.0311
1732024216.8604,0.4060,0.0143,0.0311
1732024216.8696,0.4060,0.0143,0.0311
1732024216.8798,0.4060,0.0143,0.0311
1732024216.8995,0.4060,0.0143,0.0311
1732024216.9094,0.4060,0.0143,0.0311
1732024216.9214,0.4060,0.0143,0.0311
1732024216.9294,0.4060,0.0143,0.0311
1732024216.9389,0.4060,0.0143,0.0311
1732024216.9496,0.4060,0.0143,0.0311
1732024216.9591,0.4060,0.0143,0.0311
1732024216.9688,0.4060,0.0143,0.0311
1732024216.9789,0.4060,0.0143,0.0311
1732024216.9981,0.4060,0.0143,0.0311
1732024217.0103,0.4060,0.0143,0.0311
1732024217.0180,0.4060,0.0143,0.0311
1732024217.0381,0.4060,0.0143,0.0311
1732024217.0496,0.4060,0.0143,0.0311
1732024217.0593,0.4060,0.0143,0.0311
1732024217.0689,0.4060,0.0143,0.0311
1732024217.0810,0.4060,0.0143,0.0311
1732024217.0896,0.4060,0.0143,0.0311
1732024217.1021,0.4060,0.0143,0.0311
1732024217.1098,0.4060,0.0143,0.0311
1732024217.1201,0.4060,0.0143,0.0311
1732024217.1290,0.4060,0.0143,0.0311
1732024217.1393,0.4060,0.0143,0.0311
1732024217.1492,0.4060,0.0143,0.0311
1732024217.1592,0.4060,0.0143,0.0311
1732024217.1690,0.4060,0.0143,0.0311
1732024217.1807,0.4060,0.0143,0.0311
1732024217.1897,0.4060,0.0143,0.0311
1732024217.1991,0.4060,0.0143,0.0311
1732024217.2117,0.4060,0.0143,0.0311
1732024217.2207,0.4060,0.0143,0.0311
1732024217.2294,0.4060,0.0143,0.0311
1732024217.2404,0.4060,0.0143,0.0311
1732024217.2510,0.4060,0.0143,0.0311
1732024217.2602,0.4060,0.0143,0.0311
1732024217.2724,0.4060,0.0143,0.0311
1732024217.2803,0.4060,0.0143,0.0311
1732024217.2891,0.4060,0.0143,0.0311
1732024217.3000,0.4060,0.0143,0.0311
1732024217.3106,0.4060,0.0143,0.0311
1732024217.3218,0.4060,0.0143,0.0311
1732024217.3294,0.4060,0.0143,0.0311
1732024217.3398,0.4060,0.0143,0.0311
1732024217.3488,0.4060,0.0143,0.0311
1732024217.3583,0.4060,0.0143,0.0311
1732024217.3696,0.4060,0.0143,0.0311
1732024217.3791,0.4060,0.0143,0.0311
1732024217.3888,0.4060,0.0143,0.0311
1732024217.4001,0.4060,0.0143,0.0311
1732024217.4110,0.4060,0.0143,0.0311
1732024217.4195,0.4060,0.0143,0.0311
1732024217.4297,0.4060,0.0143,0.0311
1732024217.4399,0.4060,0.0143,0.0311
1732024217.4489,0.4060,0.0143,0.0311
1732024217.4591,0.4060,0.0143,0.0311
1732024217.4698,0.4060,0.0143,0.0311
1732024217.4792,0.4031,0.0023,0.0311
1732024217.4892,0.4031,0.0023,0.0311
1732024217.4995,0.4031,0.0023,0.0311
1732024217.5095,0.4031,0.0023,0.0311
1732024217.5210,0.4060,0.0143,0.0311
1732024217.5300,0.4031,0.0023,0.0311
1732024217.5398,0.4031,0.0023,0.0311
1732024217.5506,0.4031,0.0023,0.0311
1732024217.5611,0.4031,0.0023,0.0311
1732024217.5705,0.4031,0.0023,0.0311
1732024217.5805,0.4031,0.0023,0.0311
1732024217.5892,0.4031,0.0023,0.0311
1732024217.6004,0.4060,0.0143,0.0311
1732024217.6114,0.4060,0.0143,0.0311
1732024217.6198,0.4060,0.0143,0.0311
1732024217.6288,0.4060,0.0143,0.0311
1732024217.6387,0.4060,0.0143,0.0311
1732024217.6489,0.4060,0.0143,0.0311
1732024217.6590,0.4060,0.0143,0.0311
1732024217.6692,0.4060,0.0143,0.0311
1732024217.6792,0.4060,0.0143,0.0311
1732024217.6898,0.4060,0.0143,0.0311
1732024217.6995,0.4060,0.0143,0.0311
1732024217.7092,0.4060,0.0143,0.0311
1732024217.7185,0.4060,0.0143,0.0311
1732024217.7296,0.4060,0.0143,0.0311
1732024217.7390,0.4060,0.0143,0.0311
1732024217.7489,0.4060,0.0143,0.0311
1732024217.7591,0.4060,0.0143,0.0311
1732024217.7698,0.4060,0.0143,0.0311
1732024217.7791,0.4060,0.0143,0.0311
1732024217.7867,0.4060,0.0143,0.0311
1732024217.7974,0.4060,0.0143,0.0311
1732024217.8087,0.4060,0.0143,0.0311
1732024217.8197,0.4060,0.0143,0.0311
1732024217.8292,0.4060,0.0143,0.0311
1732024217.8389,0.4060,0.0143,0.0311
1732024217.8488,0.4060,0.0143,0.0311
1732024217.8590,0.4060,0.0143,0.0311
1732024217.8691,0.4060,0.0143,0.0311
1732024217.8790,0.4060,0.0143,0.0311
1732024217.8887,0.4060,0.0143,0.0311
1732024217.8989,0.4060,0.0143,0.0311
1732024217.9092,0.4060,0.0143,0.0311
1732024217.9196,0.4060,0.0143,0.0311
1732024217.9302,0.4060,0.0143,0.0311
1732024217.9394,0.4060,0.0143,0.0311
1732024217.9491,0.4060,0.0143,0.0311
1732024217.9594,0.4060,0.0143,0.0311
1732024217.9697,0.4060,0.0143,0.0311
1732024217.9791,0.4060,0.0143,0.0311
1732024217.9994,0.4060,0.0143,0.0311
1732024218.0103,0.4060,0.0143,0.0311
1732024218.0393,0.4060,0.0143,0.0311
1732024218.0490,0.4060,0.0143,0.0311
1732024218.0587,0.4060,0.0143,0.0311
1732024218.0689,0.4060,0.0143,0.0311
1732024218.0794,0.4060,0.0143,0.0311
1732024218.0892,0.4060,0.0143,0.0311
1732024218.1007,0.4060,0.0143,0.0311
1732024218.1093,0.4060,0.0143,0.0311
1732024218.1187,0.4060,0.0143,0.0311
1732024218.1294,0.4060,0.0143,0.0311
1732024218.1393,0.4060,0.0143,0.0311
1732024218.1509,0.4060,0.0143,0.0311
1732024218.1594,0.4060,0.0143,0.0311
1732024218.1692,0.4060,0.0143,0.0311
1732024218.1990,0.4060,0.0143,0.0311
1732024218.2114,0.4060,0.0143,0.0311
1732024218.2187,0.4060,0.0143,0.0311
1732024218.2289,0.4060,0.0143,0.0311
1732024218.2392,0.4060,0.0143,0.0311
1732024218.2490,0.4060,0.0143,0.0311
1732024218.2588,0.4060,0.0143,0.0311
1732024218.2687,0.4060,0.0143,0.0311
1732024218.2791,0.4060,0.0143,0.0311
1732024218.2888,0.4060,0.0143,0.0311
1732024218.2995,0.4060,0.0143,0.0311
1732024218.3103,0.4060,0.0143,0.0311
1732024218.3182,0.4060,0.0143,0.0311
1732024218.3295,0.4060,0.0143,0.0311
1732024218.3393,0.4060,0.0143,0.0311
1732024218.3494,0.4060,0.0143,0.0311
1732024218.3590,0.4060,0.0143,0.0311
1732024218.3689,0.4060,0.0143,0.0311
1732024218.3801,0.4060,0.0143,0.0311
1732024218.3897,0.4060,0.0143,0.0311
1732024218.3994,0.4060,0.0143,0.0311
1732024218.4109,0.4060,0.0143,0.0311
1732024218.4190,0.4060,0.0143,0.0311
1732024218.4290,0.4060,0.0143,0.0311
1732024218.4492,0.4060,0.0143,0.0311
1732024218.4594,0.4060,0.0143,0.0311
1732024218.4699,0.4060,0.0143,0.0311
1732024218.4788,0.4060,0.0143,0.0311
1732024218.4896,0.4060,0.0143,0.0311
1732024218.5011,0.4060,0.0143,0.0311
1732024218.5091,0.4060,0.0143,0.0311
1732024218.5201,0.4060,0.0143,0.0311
1732024218.5325,0.4060,0.0143,0.0311
1732024218.5408,0.4060,0.0143,0.0311
1732024218.5527,0.4060,0.0143,0.0311
1732024218.5795,0.4060,0.0143,0.0311
1732024218.5932,0.4060,0.0143,0.0311
1732024218.6000,0.4060,0.0143,0.0311
1732024218.6108,0.4060,0.0143,0.0311
1732024218.6194,0.4060,0.0143,0.0311
1732024218.6290,0.4060,0.0143,0.0311
1732024218.6393,0.4060,0.0143,0.0311
1732024218.6492,0.4060,0.0143,0.0311
1732024218.6605,0.4060,0.0143,0.0311
1732024218.6695,0.4060,0.0143,0.0311
1732024218.6800,0.4060,0.0143,0.0311
1732024218.6894,0.4060,0.0143,0.0311
1732024218.6987,0.4060,0.0143,0.0311
1732024218.7091,0.4060,0.0143,0.0311
1732024218.7192,0.4060,0.0143,0.0311
1732024218.7492,0.4060,0.0143,0.0311
1732024218.7600,0.4060,0.0143,0.0311
1732024218.7793,0.4060,0.0143,0.0311
1732024218.7888,0.4060,0.0143,0.0311
1732024218.7992,0.4060,0.0143,0.0311
1732024218.8109,0.4060,0.0143,0.0311
1732024218.8205,0.4060,0.0143,0.0311
1732024218.8311,0.4060,0.0143,0.0311
1732024218.8428,0.4060,0.0143,0.0311
1732024218.8500,0.4060,0.0143,0.0311
1732024218.8601,0.4060,0.0143,0.0311
1732024218.8692,0.4060,0.0143,0.0311
1732024218.8795,0.4060,0.0143,0.0311
1732024218.8904,0.4060,0.0143,0.0311
1732024218.9002,0.4060,0.0143,0.0311
1732024218.9101,0.4060,0.0143,0.0311
1732024218.9203,0.4060,0.0143,0.0311
1732024218.9290,0.4060,0.0143,0.0311
1732024218.9392,0.4060,0.0143,0.0311
1732024218.9507,0.4060,0.0143,0.0311
1732024218.9592,0.4060,0.0143,0.0311
1732024218.9695,0.4060,0.0143,0.0311
1732024218.9989,0.4060,0.0143,0.0311
1732024219.0091,0.4060,0.0143,0.0311
1732024219.0184,0.4060,0.0143,0.0311
1732024219.0289,0.4060,0.0143,0.0311
1732024219.0390,0.4060,0.0143,0.0311
1732024219.0490,0.4060,0.0143,0.0311
1732024219.0603,0.4060,0.0143,0.0311
1732024219.0702,0.4060,0.0143,0.0311
1732024219.0796,0.4060,0.0143,0.0311
1732024219.0917,0.4060,0.0143,0.0311
1732024219.0997,0.4060,0.0143,0.0311
1732024219.1094,0.4060,0.0143,0.0311
1732024219.1226,0.4060,0.0143,0.0311
1732024219.1292,0.4060,0.0143,0.0311
1732024219.1396,0.4060,0.0143,0.0311
1732024219.1487,0.4060,0.0143,0.0311
1732024219.1584,0.4060,0.0143,0.0311
1732024219.1695,0.4060,0.0143,0.0311
1732024219.1809,0.4060,0.0143,0.0311
1732024219.1912,0.4060,0.0143,0.0311
1732024219.2006,0.4060,0.0143,0.0311
1732024219.2111,0.4060,0.0143,0.0311
1732024219.2198,0.4060,0.0143,0.0311
1732024219.2293,0.4060,0.0143,0.0311
1732024219.2391,0.4060,0.0143,0.0311
1732024219.2598,0.4060,0.0143,0.0311
1732024219.2701,0.4060,0.0143,0.0311
1732024219.2890,0.4060,0.0143,0.0311
1732024219.2997,0.4060,0.0143,0.0311
1732024219.3084,0.4060,0.0143,0.0311
1732024219.3491,0.4240,0.0099,0.0311
1732024219.3572,0.4240,0.0099,0.0311
1732024219.3796,0.4240,0.0099,0.0311
1732024219.4006,0.4240,0.0099,0.0311
1732024219.4098,0.4240,0.0099,0.0311
1732024219.4189,0.4240,0.0099,0.0311
1732024219.4296,0.4240,0.0099,0.0311
1732024219.4407,0.4240,0.0099,0.0311
1732024219.4522,0.4240,0.0099,0.0311
1732024219.4597,0.4240,0.0099,0.0311
1732024219.4695,0.4240,0.0099,0.0311
1732024219.4792,0.4240,0.0099,0.0311
1732024219.4890,0.4240,0.0099,0.0311
1732024219.4997,0.4240,0.0099,0.0311
1732024219.5099,0.4240,0.0099,0.0311
1732024219.5392,0.4240,0.0099,0.0311
1732024219.5837,0.4240,0.0099,0.0311
1732024219.6110,0.4240,0.0099,0.0311
1732024219.6192,0.4240,0.0099,0.0311
1732024219.6329,0.4240,0.0099,0.0311
1732024219.6572,0.4240,0.0099,0.0311
1732024219.6653,0.4240,0.0099,0.0311
1732024219.6856,0.4240,0.0099,0.0311
1732024219.7095,0.4240,0.0099,0.0311
1732024219.7592,0.4240,0.0099,0.0311
1732024219.7692,0.4240,0.0099,0.0311
1732024219.7796,0.4240,0.0099,0.0311
1732024219.7902,0.4240,0.0099,0.0311
1732024219.8102,0.4240,0.0099,0.0311
1732024219.8215,0.4240,0.0099,0.0311
1732024219.8300,0.4240,0.0099,0.0311
1732024219.8396,0.4240,0.0099,0.0311
1732024219.8494,0.4240,0.0099,0.0311
1732024219.8592,0.4240,0.0099,0.0311
1732024219.8696,0.4240,0.0099,0.0311
1732024219.8796,0.4240,0.0099,0.0311
1732024219.8893,0.4240,0.0099,0.0311
1732024219.8998,0.4240,0.0099,0.0311
1732024219.9103,0.4240,0.0099,0.0311
1732024219.9287,0.4240,0.0099,0.0311
1732024219.9389,0.4240,0.0099,0.0311
1732024219.9486,0.4240,0.0099,0.0311
1732024219.9600,0.4240,0.0099,0.0311
1732024219.9701,0.4240,0.0099,0.0311
1732024219.9810,0.4240,0.0099,0.0311
1732024219.9886,0.4240,0.0099,0.0311
1732024219.9993,0.4240,0.0099,0.0311
1732024220.0093,0.4240,0.0099,0.0311
1732024220.0191,0.4240,0.0099,0.0311
1732024220.0289,0.4240,0.0099,0.0311
1732024220.0394,0.4240,0.0099,0.0311
1732024220.0509,0.4240,0.0099,0.0311
1732024220.0608,0.4240,0.0099,0.0311
1732024220.0720,0.4240,0.0099,0.0311
1732024220.0795,0.4240,0.0099,0.0311
1732024220.1339,0.4240,0.0099,0.0311
1732024220.1488,0.4240,0.0099,0.0311
1732024220.1611,0.4240,0.0099,0.0311
1732024220.2078,0.4240,0.0099,0.0311
1732024220.2232,0.4240,0.0099,0.0311
1732024220.2361,0.4240,0.0099,0.0311
1732024220.2489,0.4240,0.0099,0.0311
1732024220.2592,0.4240,0.0099,0.0311
1732024220.2687,0.4240,0.0099,0.0311
1732024220.2800,0.4240,0.0099,0.0311
1732024220.2899,0.4240,0.0099,0.0311
1732024220.2998,0.4240,0.0099,0.0311
1732024220.3195,0.4240,0.0099,0.0311
1732024220.3295,0.4240,0.0099,0.0311
1732024220.3394,0.4240,0.0099,0.0311
1732024220.3491,0.4240,0.0099,0.0311
1732024220.3591,0.4240,0.0099,0.0311
1732024220.3696,0.4240,0.0099,0.0311
1732024220.3896,0.4240,0.0099,0.0311
1732024220.3998,0.4240,0.0099,0.0311
1732024220.4100,0.4240,0.0099,0.0311
1732024220.4208,0.4240,0.0099,0.0311
1732024220.4295,0.4240,0.0099,0.0311
1732024220.4391,0.4240,0.0099,0.0311
1732024220.4496,0.4240,0.0099,0.0311
1732024220.4621,0.4240,0.0099,0.0311
1732024220.4692,0.4240,0.0099,0.0311
1732024220.4802,0.4240,0.0099,0.0311
1732024220.5193,0.4240,0.0099,0.0311
1732024220.5308,0.4240,0.0099,0.0311
1732024220.5399,0.4240,0.0099,0.0311
1732024220.5496,0.4240,0.0099,0.0311
1732024220.5600,0.4240,0.0099,0.0311
1732024220.5695,0.4240,0.0099,0.0311
1732024220.5794,0.4240,0.0099,0.0311
1732024220.5919,0.4240,0.0099,0.0311
1732024220.5994,0.4240,0.0099,0.0311
1732024220.6108,0.4240,0.0099,0.0311
1732024220.6193,0.4240,0.0099,0.0311
1732024220.6397,0.4240,0.0099,0.0311
1732024220.6495,0.4240,0.0099,0.0311
1732024220.6594,0.4240,0.0099,0.0311
1732024220.6678,0.4240,0.0099,0.0311
1732024220.6794,0.4060,0.0143,0.0311
1732024220.6904,0.4060,0.0143,0.0311
1732024220.6996,0.4060,0.0143,0.0311
1732024220.7101,0.4060,0.0143,0.0311
1732024220.7176,0.4060,0.0143,0.0311
1732024220.7385,0.4060,0.0143,0.0311
1732024220.7593,0.4060,0.0143,0.0311
1732024220.7792,0.4060,0.0143,0.0311
1732024220.7913,0.4060,0.0143,0.0311
1732024220.8001,0.4060,0.0143,0.0311
1732024220.8093,0.4060,0.0143,0.0311
1732024220.8195,0.4060,0.0143,0.0311
1732024220.8392,0.4060,0.0143,0.0311
1732024220.8517,0.4060,0.0143,0.0311
1732024220.8594,0.4060,0.0143,0.0311
1732024220.8697,0.4060,0.0143,0.0311
1732024220.8792,0.4060,0.0143,0.0311
1732024220.8888,0.4060,0.0143,0.0311
1732024220.8994,0.4060,0.0143,0.0311
1732024220.9096,0.4060,0.0143,0.0311
1732024220.9379,0.4060,0.0143,0.0311
1732024220.9503,0.4060,0.0143,0.0311
1732024220.9614,0.4060,0.0143,0.0311
1732024220.9692,0.4060,0.0143,0.0311
1732024220.9823,0.4060,0.0143,0.0311
1732024220.9888,0.4060,0.0143,0.0311
1732024220.9991,0.4060,0.0143,0.0311
1732024221.0092,0.4060,0.0143,0.0311
1732024221.0293,0.4060,0.0143,0.0311
1732024221.0392,0.4060,0.0143,0.0311
1732024221.0474,0.4060,0.0143,0.0311
1732024221.0607,0.4060,0.0143,0.0311
1732024221.0692,0.4060,0.0143,0.0311
1732024221.0796,0.4060,0.0143,0.0311
1732024221.0922,0.4060,0.0143,0.0311
1732024221.1097,0.4060,0.0143,0.0311
1732024221.1207,0.4060,0.0143,0.0311
1732024221.1292,0.4060,0.0143,0.0311
1732024221.1391,0.4060,0.0143,0.0311
1732024221.1512,0.4060,0.0143,0.0311
1732024221.1599,0.4060,0.0143,0.0311
1732024221.1699,0.4060,0.0143,0.0311
1732024221.1794,0.4060,0.0143,0.0311
1732024221.1903,0.4060,0.0143,0.0311
1732024221.2011,0.4060,0.0143,0.0311
1732024221.2180,0.4060,0.0143,0.0311
1732024221.2597,0.4031,0.0023,0.0311
1732024221.2688,0.4031,0.0023,0.0311
1732024221.2793,0.4031,0.0023,0.0311
1732024221.2895,0.4031,0.0023,0.0311
1732024221.3007,0.4031,0.0023,0.0311
1732024221.3116,0.4031,0.0023,0.0311
1732024221.3195,0.4031,0.0023,0.0311
1732024221.3291,0.4031,0.0023,0.0311
1732024221.3394,0.4031,0.0023,0.0311
1732024221.3494,0.4031,0.0023,0.0311
1732024221.3590,0.4031,0.0023,0.0311
1732024221.3690,0.4031,0.0023,0.0311
1732024221.3792,0.4031,0.0023,0.0311
1732024221.3895,0.4031,0.0023,0.0311
1732024221.3991,0.4031,0.0023,0.0311
1732024221.4094,0.4031,0.0023,0.0311
1732024221.4396,0.4031,0.0023,0.0311
1732024221.4489,0.4031,0.0023,0.0311
1732024221.4590,0.4031,0.0023,0.0311
1732024221.4698,0.4031,0.0023,0.0311
1732024221.4806,0.4031,0.0023,0.0311
1732024221.4882,0.4031,0.0023,0.0311
1732024221.5006,0.4031,0.0023,0.0311
1732024221.5120,0.4031,0.0023,0.0311
1732024221.5195,0.4031,0.0023,0.0311
1732024221.5317,0.4031,0.0023,0.0311
1732024221.5405,0.4031,0.0023,0.0311
1732024221.5527,0.4031,0.0023,0.0311
1732024221.5609,0.4031,0.0023,0.0311
1732024221.5701,0.4031,0.0023,0.0311
1732024221.5805,0.4031,0.0023,0.0311
1732024221.6205,0.4031,0.0023,0.0311
1732024221.6338,0.4031,0.0023,0.0311
1732024221.6579,0.4031,0.0023,0.0311
1732024221.6837,0.4031,0.0023,0.0311
1732024221.7004,0.4031,0.0023,0.0311
1732024221.7055,0.4031,0.0023,0.0311
1732024221.7223,0.4031,0.0023,0.0311
1732024221.7288,0.4031,0.0023,0.0311
1732024221.7514,0.4031,0.0023,0.0311
1732024221.7688,0.4031,0.0023,0.0311
1732024221.7804,0.4031,0.0023,0.0311
1732024221.8117,0.4031,0.0023,0.0311
1732024221.8198,0.4031,0.0023,0.0311
1732024221.8289,0.4031,0.0023,0.0311
1732024221.8404,0.4031,0.0023,0.0311
1732024221.8501,0.4031,0.0023,0.0311
1732024221.8594,0.4031,0.0023,0.0311
1732024221.8700,0.4031,0.0023,0.0311
1732024221.8864,0.3851,0.0067,0.0311
1732024221.9108,0.3851,0.0067,0.0311
1732024221.9208,0.3851,0.0067,0.0311
1732024221.9492,0.3851,0.0067,0.0311
1732024221.9615,0.3851,0.0067,0.0311
1732024221.9699,0.3851,0.0067,0.0311
1732024221.9796,0.3851,0.0067,0.0311
1732024221.9880,0.3851,0.0067,0.0311
1732024222.0129,0.3851,0.0067,0.0311
1732024222.0203,0.3851,0.0067,0.0311
1732024222.0306,0.3851,0.0067,0.0311
1732024222.0407,0.3851,0.0067,0.0311
1732024222.0609,0.3851,0.0067,0.0311
1732024222.0709,0.3851,0.0067,0.0311
1732024222.0812,0.3851,0.0067,0.0311
1732024222.0891,0.3851,0.0067,0.0311
1732024222.0997,0.3851,0.0067,0.0311
1732024222.1106,0.3851,0.0067,0.0311
1732024222.1212,0.3851,0.0067,0.0311
1732024222.1322,0.3851,0.0067,0.0311
1732024222.1497,0.3851,0.0067,0.0311
1732024222.1672,0.3851,0.0067,0.0311
1732024222.1792,0.3851,0.0067,0.0311
1732024222.1892,0.3851,0.0067,0.0311
1732024222.2188,0.3851,0.0067,0.0311
1732024222.2322,0.3851,0.0067,0.0311
1732024222.2401,0.3851,0.0067,0.0311
1732024222.2503,0.3851,0.0067,0.0311
1732024222.2598,0.3851,0.0067,0.0311
1732024222.2706,0.3851,0.0067,0.0311
1732024222.2806,0.3851,0.0067,0.0311
1732024222.2877,0.3851,0.0067,0.0311
1732024222.2986,0.3851,0.0067,0.0311
1732024222.3095,0.3851,0.0067,0.0311
1732024222.3205,0.3851,0.0067,0.0311
1732024222.3302,0.3851,0.0067,0.0311
1732024222.3407,0.3851,0.0067,0.0311
1732024222.3495,0.3851,0.0067,0.0311
1732024222.3607,0.3851,0.0067,0.0311
1732024222.3697,0.3851,0.0067,0.0311
1732024222.4193,0.3851,0.0067,0.0311
1732024222.4434,0.3851,0.0067,0.0311
1732024222.4575,0.3851,0.0067,0.0311
1732024222.4687,0.3851,0.0067,0.0311
1732024222.4791,0.3851,0.0067,0.0311
1732024222.4999,0.3851,0.0067,0.0311
1732024222.5097,0.3851,0.0067,0.0311
1732024222.5393,0.3851,0.0067,0.0311
1732024222.5493,0.3851,0.0067,0.0311
1732024222.5557,0.3851,0.0067,0.0311
1732024222.5791,0.3851,0.0067,0.0311
1732024222.5890,0.3851,0.0067,0.0311
1732024222.5998,0.3851,0.0067,0.0311
1732024222.6090,0.3851,0.0067,0.0311
1732024222.6207,0.3851,0.0067,0.0311
1732024222.6303,0.3880,0.0186,0.0311
1732024222.6432,0.3880,0.0186,0.0311
1732024222.6576,0.3880,0.0186,0.0311
1732024222.6767,0.3880,0.0186,0.0311
1732024222.6832,0.3880,0.0186,0.0311
1732024222.6904,0.3880,0.0186,0.0311
1732024222.7185,0.3880,0.0186,0.0311
1732024222.7294,0.3880,0.0186,0.0311
1732024222.7592,0.3880,0.0186,0.0311
1732024222.7691,0.3880,0.0186,0.0311
1732024222.7884,0.3880,0.0186,0.0311
1732024222.7993,0.3880,0.0186,0.0311
1732024222.8088,0.3880,0.0186,0.0311
1732024222.8396,0.4060,0.0143,0.0311
1732024222.8497,0.4060,0.0143,0.0311
1732024222.8601,0.4060,0.0143,0.0311
1732024222.8709,0.4060,0.0143,0.0311
1732024222.8823,0.4060,0.0143,0.0311
1732024222.8891,0.4060,0.0143,0.0311
1732024222.8995,0.4060,0.0143,0.0311
1732024222.9094,0.4060,0.0143,0.0311
1732024222.9200,0.4060,0.0143,0.0311
1732024222.9254,0.4060,0.0143,0.0311
1732024222.9516,0.4060,0.0143,0.0311
1732024222.9596,0.4060,0.0143,0.0311
1732024222.9715,0.4060,0.0143,0.0311
1732024222.9825,0.4060,0.0143,0.0311
1732024222.9947,0.4060,0.0143,0.0311
1732024223.0038,0.4060,0.0143,0.0311
1732024223.0109,0.4060,0.0143,0.0311
1732024223.0183,0.4060,0.0143,0.0311
1732024223.0403,0.4031,0.0023,0.0311
1732024223.0602,0.4031,0.0023,0.0311
1732024223.0984,0.4031,0.0023,0.0311
1732024223.1191,0.4031,0.0023,0.0311
1732024223.1322,0.4031,0.0023,0.0311
1732024223.1401,0.4031,0.0023,0.0311
1732024223.1492,0.4031,0.0023,0.0311
1732024223.1602,0.4060,0.0143,0.0311
1732024223.1697,0.4060,0.0143,0.0311
1732024223.1835,0.4060,0.0143,0.0311
1732024223.1911,0.4060,0.0143,0.0311
1732024223.1998,0.4060,0.0143,0.0311
1732024223.2217,0.4060,0.0143,0.0311
1732024223.2307,0.4060,0.0143,0.0311
1732024223.2432,0.4060,0.0143,0.0311
1732024223.2513,0.4060,0.0143,0.0311
1732024223.2608,0.4060,0.0143,0.0311
1732024223.2711,0.4060,0.0143,0.0311
1732024223.2919,0.3851,0.0067,0.0311
1732024223.3126,0.3851,0.0067,0.0311
1732024223.3192,0.3851,0.0067,0.0311
1732024223.3308,0.3851,0.0067,0.0311
1732024223.3393,0.3851,0.0067,0.0311
1732024223.3498,0.3851,0.0067,0.0311
1732024223.3605,0.3851,0.0067,0.0311
1732024223.3697,0.3851,0.0067,0.0311
1732024223.3799,0.3851,0.0067,0.0311
1732024223.3997,0.3851,0.0067,0.0311
1732024223.4095,0.3851,0.0067,0.0311
1732024223.4493,0.3851,0.0067,0.0311
1732024223.4773,0.3851,0.0067,0.0311
1732024223.4837,0.3851,0.0067,0.0311
1732024223.5057,0.3851,0.0067,0.0311
1732024223.5290,0.3851,0.0067,0.0311
1732024223.5398,0.3851,0.0067,0.0311
1732024223.5505,0.3851,0.0067,0.0311
1732024223.5582,0.3851,0.0067,0.0311
1732024223.5798,0.3851,0.0067,0.0311
1732024223.5913,0.3851,0.0067,0.0311
1732024223.5995,0.3851,0.0067,0.0311
1732024223.6104,0.3851,0.0067,0.0311
1732024223.6196,0.3851,0.0067,0.0311
1732024223.6291,0.3851,0.0067,0.0311
1732024223.6424,0.3851,0.0067,0.0311
1732024223.6508,0.3851,0.0067,0.0311
1732024223.6898,0.3880,0.0186,0.0311
1732024223.6999,0.3880,0.0186,0.0311
1732024223.7101,0.3880,0.0186,0.0311
1732024223.7201,0.3880,0.0186,0.0311
1732024223.7292,0.3851,0.0067,0.0311
1732024223.7389,0.3851,0.0067,0.0311
1732024223.7494,0.3851,0.0067,0.0311
1732024223.7595,0.3851,0.0067,0.0311
1732024223.7787,0.4031,0.0023,0.0311
1732024223.7915,0.4031,0.0023,0.0311
1732024223.8027,0.4031,0.0023,0.0311
1732024223.8103,0.4031,0.0023,0.0311
1732024223.8318,0.4031,0.0023,0.0311
1732024223.8426,0.4031,0.0023,0.0311
1732024223.8601,0.4031,0.0023,0.0311
1732024223.8697,0.4031,0.0023,0.0311
1732024223.8888,0.4031,0.0023,0.0311
1732024223.9093,0.4031,0.0023,0.0311
1732024223.9379,0.4031,0.0023,0.0311
1732024223.9492,0.4031,0.0023,0.0311
1732024223.9613,0.4031,0.0023,0.0311
1732024223.9696,0.4031,0.0023,0.0311
1732024223.9798,0.4031,0.0023,0.0311
1732024224.0097,0.4031,0.0023,0.0311
1732024224.0193,0.4031,0.0023,0.0311
1732024224.0291,0.4031,0.0023,0.0311
1732024224.0439,0.4031,0.0023,0.0311
1732024224.0682,0.4031,0.0023,0.0311
1732024224.0771,0.4031,0.0023,0.0311
1732024224.0910,0.4031,0.0023,0.0311
1732024224.1184,0.4031,0.0023,0.0311
1732024224.1599,0.4031,0.0023,0.0311
1732024224.1728,0.4031,0.0023,0.0311
1732024224.1794,0.4031,0.0023,0.0311
1732024224.2053,0.4031,0.0023,0.0311
1732024224.2173,0.4031,0.0023,0.0311
1732024224.2698,0.4060,0.0143,0.0311
1732024224.3203,0.4060,0.0143,0.0311
1732024224.3585,0.4060,0.0143,0.0311
1732024224.3847,0.4060,0.0143,0.0311
1732024224.3981,0.4060,0.0143,0.0311
1732024224.4084,0.4060,0.0143,0.0311
1732024224.4307,0.4060,0.0143,0.0311
1732024224.4619,0.4240,0.0099,0.0311
1732024224.4806,0.4240,0.0099,0.0311
1732024224.4911,0.4240,0.0099,0.0311
1732024224.4996,0.4240,0.0099,0.0311
1732024224.5090,0.4240,0.0099,0.0311
1732024224.5190,0.4240,0.0099,0.0311
1732024224.5302,0.4240,0.0099,0.0311
1732024224.5394,0.4240,0.0099,0.0311
1732024224.5517,0.4240,0.0099,0.0311
1732024224.5599,0.4240,0.0099,0.0311
1732024224.5796,0.4240,0.0099,0.0311
1732024224.5911,0.4240,0.0099,0.0311
1732024224.5995,0.4240,0.0099,0.0311
1732024224.6099,0.4240,0.0099,0.0311
1732024224.6203,0.4240,0.0099,0.0311
1732024224.6292,0.4240,0.0099,0.0311
1732024224.6393,0.4240,0.0099,0.0311
1732024224.6496,0.4240,0.0099,0.0311
1732024224.6601,0.4240,0.0099,0.0311
1732024224.6697,0.4240,0.0099,0.0311
1732024224.6796,0.4240,0.0099,0.0311
1732024224.6907,0.4240,0.0099,0.0311
1732024224.6991,0.4240,0.0099,0.0311
1732024224.7100,0.4240,0.0099,0.0311
1732024224.7220,0.4240,0.0099,0.0311
1732024224.7290,0.4240,0.0099,0.0311
1732024224.7395,0.4240,0.0099,0.0311
1732024224.7496,0.4240,0.0099,0.0311
1732024224.7608,0.4240,0.0099,0.0311
1732024224.7698,0.4240,0.0099,0.0311
1732024224.7795,0.4240,0.0099,0.0311
1732024224.7939,0.4240,0.0099,0.0311
1732024224.8013,0.4240,0.0099,0.0311
1732024224.8102,0.4240,0.0099,0.0311
1732024224.8200,0.4240,0.0099,0.0311
1732024224.8300,0.4240,0.0099,0.0311
1732024224.8397,0.4240,0.0099,0.0311
1732024224.8504,0.4240,0.0099,0.0311
1732024224.8595,0.4240,0.0099,0.0311
1732024224.8698,0.4240,0.0099,0.0311
1732024224.8805,0.4240,0.0099,0.0311
1732024224.9094,0.4240,0.0099,0.0311
1732024224.9190,0.4240,0.0099,0.0311
1732024224.9291,0.4240,0.0099,0.0311
1732024224.9395,0.4240,0.0099,0.0311
1732024224.9503,0.4421,0.0055,0.0311
1732024224.9621,0.4421,0.0055,0.0311
1732024224.9704,0.4421,0.0055,0.0311
1732024224.9807,0.4240,0.0099,0.0311
1732024224.9906,0.4240,0.0099,0.0311
1732024225.0025,0.4240,0.0099,0.0311
1732024225.0092,0.4240,0.0099,0.0311
1732024225.0194,0.4240,0.0099,0.0311
1732024225.0295,0.4212,-0.0020,0.0311
1732024225.0406,0.4212,-0.0020,0.0311
1732024225.0510,0.4212,-0.0020,0.0311
1732024225.0596,0.4212,-0.0020,0.0311
1732024225.0700,0.4212,-0.0020,0.0311
1732024225.0797,0.4212,-0.0020,0.0311
1732024225.0896,0.4212,-0.0020,0.0311
1732024225.1009,0.4212,-0.0020,0.0311
1732024225.1095,0.4212,-0.0020,0.0311
1732024225.1209,0.4212,-0.0020,0.0311
1732024225.1316,0.4212,-0.0020,0.0311
1732024225.1390,0.4212,-0.0020,0.0311
1732024225.1492,0.4212,-0.0020,0.0311
1732024225.1594,0.4212,-0.0020,0.0311
1732024225.1697,0.4212,-0.0020,0.0311
1732024225.1794,0.4240,0.0099,0.0311
1732024225.1887,0.4240,0.0099,0.0311
1732024225.2001,0.4240,0.0099,0.0311
1732024225.2096,0.4240,0.0099,0.0311
1732024225.2193,0.4240,0.0099,0.0311
1732024225.2290,0.4240,0.0099,0.0311
1732024225.2391,0.4240,0.0099,0.0311
1732024225.2513,0.4240,0.0099,0.0311
1732024225.2800,0.4240,0.0099,0.0311
1732024225.2889,0.4240,0.0099,0.0311
1732024225.2991,0.4240,0.0099,0.0311
1732024225.3102,0.4240,0.0099,0.0311
1732024225.3196,0.4240,0.0099,0.0311
1732024225.3295,0.4240,0.0099,0.0311
1732024225.3415,0.4240,0.0099,0.0311
1732024225.3514,0.4240,0.0099,0.0311
1732024225.3590,0.4240,0.0099,0.0311
1732024225.3896,0.4240,0.0099,0.0311
1732024225.4009,0.4240,0.0099,0.0311
1732024225.4099,0.4240,0.0099,0.0311
1732024225.4201,0.4240,0.0099,0.0311
1732024225.4283,0.4240,0.0099,0.0311
1732024225.4397,0.4240,0.0099,0.0311
1732024225.4507,0.4240,0.0099,0.0311
1732024225.4560,0.4240,0.0099,0.0311
1732024225.4812,0.4240,0.0099,0.0311
1732024225.4904,0.4240,0.0099,0.0311
1732024225.5021,0.4240,0.0099,0.0311
1732024225.5121,0.4240,0.0099,0.0311
1732024225.5289,0.4240,0.0099,0.0311
1732024225.5404,0.4240,0.0099,0.0311
1732024225.5615,0.4240,0.0099,0.0311
1732024225.5726,0.4240,0.0099,0.0311
1732024225.5804,0.4240,0.0099,0.0311
1732024225.5905,0.4240,0.0099,0.0311
1732024225.5994,0.4240,0.0099,0.0311
1732024225.6097,0.4240,0.0099,0.0311
1732024225.6267,0.4421,0.0055,0.0311
1732024225.6479,0.4421,0.0055,0.0311
1732024225.6617,0.4421,0.0055,0.0311
1732024225.6690,0.4421,0.0055,0.0311
1732024225.6792,0.4421,0.0055,0.0311
1732024225.7098,0.4421,0.0055,0.0311
1732024225.7194,0.4421,0.0055,0.0311
1732024225.7401,0.4421,0.0055,0.0311
1732024225.7494,0.4421,0.0055,0.0311
1732024225.7700,0.4421,0.0055,0.0311
1732024225.7802,0.4421,0.0055,0.0311
1732024225.8096,0.4421,0.0055,0.0311
1732024225.8396,0.4421,0.0055,0.0311
1732024225.8510,0.4421,0.0055,0.0311
1732024225.8595,0.4421,0.0055,0.0311
1732024225.8701,0.4421,0.0055,0.0311
1732024225.8827,0.4421,0.0055,0.0311
1732024225.8905,0.4421,0.0055,0.0311
1732024225.8999,0.4421,0.0055,0.0311
1732024225.9097,0.4421,0.0055,0.0311
1732024225.9197,0.4421,0.0055,0.0311
1732024225.9304,0.4421,0.0055,0.0311
1732024225.9402,0.4421,0.0055,0.0311
1732024225.9619,0.4421,0.0055,0.0311
1732024225.9699,0.4421,0.0055,0.0311
1732024225.9811,0.4421,0.0055,0.0311
1732024225.9923,0.4601,0.0011,0.0311
1732024226.0005,0.4601,0.0011,0.0311
1732024226.0132,0.4601,0.0011,0.0311
1732024226.0201,0.4601,0.0011,0.0311
1732024226.0297,0.4421,0.0055,0.0311
1732024226.0392,0.4421,0.0055,0.0311
1732024226.0493,0.4421,0.0055,0.0311
1732024226.0600,0.4421,0.0055,0.0311
1732024226.0701,0.4421,0.0055,0.0311
1732024226.0794,0.4421,0.0055,0.0311
1732024226.0918,0.4421,0.0055,0.0311
1732024226.1003,0.4421,0.0055,0.0311
1732024226.1112,0.4421,0.0055,0.0311
1732024226.1208,0.4421,0.0055,0.0311
1732024226.1300,0.4421,0.0055,0.0311
1732024226.1414,0.4421,0.0055,0.0311
1732024226.1501,0.4421,0.0055,0.0311
1732024226.1750,0.4421,0.0055,0.0311
1732024226.1966,0.4421,0.0055,0.0311
1732024226.2050,0.4421,0.0055,0.0311
1732024226.2229,0.4421,0.0055,0.0311
1732024226.2512,0.4421,0.0055,0.0311
1732024226.2617,0.4421,0.0055,0.0311
1732024226.2701,0.4421,0.0055,0.0311
1732024226.2812,0.4421,0.0055,0.0311
1732024226.2907,0.4421,0.0055,0.0311
1732024226.2996,0.4421,0.0055,0.0311
1732024226.3107,0.4421,0.0055,0.0311
1732024226.3202,0.4421,0.0055,0.0311
1732024226.3477,0.4421,0.0055,0.0311
1732024226.3726,0.4421,0.0055,0.0311
1732024226.4207,0.4421,0.0055,0.0311
1732024226.4295,0.4421,0.0055,0.0311
1732024226.4397,0.4421,0.0055,0.0311
1732024226.4502,0.4421,0.0055,0.0311
1732024226.4604,0.4421,0.0055,0.0311
1732024226.4700,0.4421,0.0055,0.0311
1732024226.4815,0.4392,-0.0064,0.0311
1732024226.4927,0.4392,-0.0064,0.0311
1732024226.5011,0.4392,-0.0064,0.0311
1732024226.5101,0.4392,-0.0064,0.0311
1732024226.5195,0.4392,-0.0064,0.0311
1732024226.5301,0.4212,-0.0020,0.0311
1732024226.5403,0.4212,-0.0020,0.0311
1732024226.5518,0.4212,-0.0020,0.0311
1732024226.5598,0.4212,-0.0020,0.0311
1732024226.5701,0.4212,-0.0020,0.0311
1732024226.5831,0.4212,-0.0020,0.0311
1732024226.5942,0.4212,-0.0020,0.0311
1732024226.6107,0.4212,-0.0020,0.0311
1732024226.6209,0.4212,-0.0020,0.0311
1732024226.6298,0.4212,-0.0020,0.0311
1732024226.6407,0.4212,-0.0020,0.0311
1732024226.6501,0.4212,-0.0020,0.0311
1732024226.6605,0.4212,-0.0020,0.0311
1732024226.6694,0.4212,-0.0020,0.0311
1732024226.6794,0.4212,-0.0020,0.0311
1732024226.7001,0.4212,-0.0020,0.0311
1732024226.7079,0.4212,-0.0020,0.0311
1732024226.7296,0.4031,0.0023,0.0311
1732024226.7416,0.4031,0.0023,0.0311
1732024226.7499,0.4031,0.0023,0.0311
1732024226.7611,0.4031,0.0023,0.0311
1732024226.7892,0.4031,0.0023,0.0311
1732024226.7990,0.4031,0.0023,0.0311
1732024226.8091,0.4031,0.0023,0.0311
1732024226.8198,0.4031,0.0023,0.0311
1732024226.8293,0.4031,0.0023,0.0311
1732024226.8400,0.4031,0.0023,0.0311
1732024226.8513,0.4031,0.0023,0.0311
1732024226.8593,0.4031,0.0023,0.0311
1732024226.8692,0.4031,0.0023,0.0311
1732024226.8799,0.4031,0.0023,0.0311
1732024226.9100,0.4031,0.0023,0.0311
1732024226.9284,0.4031,0.0023,0.0311
1732024226.9398,0.4031,0.0023,0.0311
1732024226.9511,0.4031,0.0023,0.0311
1732024226.9597,0.4031,0.0023,0.0311
1732024226.9695,0.4031,0.0023,0.0311
1732024226.9798,0.4031,0.0023,0.0311
1732024226.9898,0.4031,0.0023,0.0311
1732024227.0008,0.4031,0.0023,0.0311
1732024227.0104,0.4031,0.0023,0.0311
1732024227.0396,0.4031,0.0023,0.0311
1732024227.0497,0.4031,0.0023,0.0311
1732024227.0602,0.4031,0.0023,0.0311
1732024227.0713,0.4031,0.0023,0.0311
1732024227.0792,0.4031,0.0023,0.0311
1732024227.1739,0.4031,0.0023,0.0311
1732024227.2108,0.4212,-0.0020,0.0311
1732024227.2194,0.4212,-0.0020,0.0311
1732024227.2317,0.4212,-0.0020,0.0311
1732024227.2389,0.4212,-0.0020,0.0311
1732024227.2490,0.4212,-0.0020,0.0311
1732024227.2728,0.4212,-0.0020,0.0311
1732024227.2811,0.4031,0.0023,0.0311
1732024227.2890,0.4031,0.0023,0.0311
1732024227.3009,0.4031,0.0023,0.0311
1732024227.3092,0.4031,0.0023,0.0311
1732024227.3199,0.4031,0.0023,0.0311
1732024227.3299,0.4031,0.0023,0.0311
1732024227.3394,0.4031,0.0023,0.0311
1732024227.3490,0.4031,0.0023,0.0311
1732024227.3589,0.4031,0.0023,0.0311
1732024227.3798,0.4031,0.0023,0.0311
1732024227.3981,0.4031,0.0023,0.0311
1732024227.4093,0.4031,0.0023,0.0311
1732024227.4203,0.4031,0.0023,0.0311
1732024227.4291,0.4031,0.0023,0.0311
1732024227.4390,0.4031,0.0023,0.0311
1732024227.4488,0.4031,0.0023,0.0311
1732024227.4606,0.4031,0.0023,0.0311
1732024227.4702,0.4031,0.0023,0.0311
1732024227.4802,0.4031,0.0023,0.0311
1732024227.4892,0.4031,0.0023,0.0311
1732024227.4991,0.4031,0.0023,0.0311
1732024227.5087,0.4031,0.0023,0.0311
1732024227.5175,0.4031,0.0023,0.0311
1732024227.5288,0.4031,0.0023,0.0311
1732024227.5386,0.4031,0.0023,0.0311
1732024227.5489,0.4031,0.0023,0.0311
1732024227.5600,0.4031,0.0023,0.0311
1732024227.5701,0.4031,0.0023,0.0311
1732024227.5795,0.4031,0.0023,0.0311
1732024227.5898,0.4031,0.0023,0.0311
1732024227.6002,0.4031,0.0023,0.0311
1732024227.6098,0.4031,0.0023,0.0311
1732024227.6199,0.4031,0.0023,0.0311
1732024227.6291,0.4031,0.0023,0.0311
1732024227.6649,0.4031,0.0023,0.0311
1732024227.6894,0.4031,0.0023,0.0311
1732024227.7022,0.4031,0.0023,0.0311
1732024227.7097,0.4031,0.0023,0.0311
1732024227.7200,0.4031,0.0023,0.0311
1732024227.7398,0.4031,0.0023,0.0311
1732024227.7502,0.4031,0.0023,0.0311
1732024227.7595,0.4031,0.0023,0.0311
1732024227.7716,0.4031,0.0023,0.0311
1732024227.7807,0.4031,0.0023,0.0311
1732024227.7920,0.4031,0.0023,0.0311
1732024227.7991,0.4031,0.0023,0.0311
1732024227.8102,0.4031,0.0023,0.0311
1732024227.8193,0.4031,0.0023,0.0311
1732024227.8300,0.4031,0.0023,0.0311
1732024227.8490,0.4031,0.0023,0.0311
1732024227.8585,0.4031,0.0023,0.0311
1732024227.8681,0.4031,0.0023,0.0311
1732024227.8792,0.4031,0.0023,0.0311
1732024227.8893,0.4031,0.0023,0.0311
1732024227.9092,0.4031,0.0023,0.0311
1732024227.9195,0.4031,0.0023,0.0311
1732024227.9295,0.4031,0.0023,0.0311
1732024227.9395,0.4031,0.0023,0.0311
1732024227.9496,0.4031,0.0023,0.0311
1732024227.9602,0.4031,0.0023,0.0311
1732024227.9792,0.4031,0.0023,0.0311
1732024227.9884,0.4031,0.0023,0.0311
1732024227.9980,0.4031,0.0023,0.0311
1732024228.0094,0.4031,0.0023,0.0311
1732024228.0194,0.4031,0.0023,0.0311
1732024228.0292,0.4031,0.0023,0.0311
1732024228.0400,0.4031,0.0023,0.0311
1732024228.0496,0.4031,0.0023,0.0311
1732024228.0622,0.4031,0.0023,0.0311
1732024228.0710,0.4031,0.0023,0.0311
1732024228.0797,0.4031,0.0023,0.0311
1732024228.0905,0.4031,0.0023,0.0311
1732024228.1005,0.4031,0.0023,0.0311
1732024228.1103,0.4031,0.0023,0.0311
1732024228.1198,0.4031,0.0023,0.0311
1732024228.1297,0.4031,0.0023,0.0311
1732024228.1408,0.4031,0.0023,0.0311
1732024228.1497,0.4031,0.0023,0.0311
1732024228.1608,0.4031,0.0023,0.0311
1732024228.1708,0.4031,0.0023,0.0311
1732024228.1797,0.4031,0.0023,0.0311
1732024228.1903,0.4031,0.0023,0.0311
1732024228.1997,0.4031,0.0023,0.0311
1732024228.2099,0.4031,0.0023,0.0311
1732024228.2208,0.3851,0.0067,0.0311
1732024228.2321,0.3851,0.0067,0.0311
1732024228.2397,0.3851,0.0067,0.0311
1732024228.2499,0.3851,0.0067,0.0311
1732024228.2608,0.3851,0.0067,0.0311
1732024228.2695,0.3851,0.0067,0.0311
1732024228.2819,0.3851,0.0067,0.0311
1732024228.2910,0.3851,0.0067,0.0311
1732024228.2994,0.3851,0.0067,0.0311
1732024228.3101,0.3851,0.0067,0.0311
1732024228.3196,0.3851,0.0067,0.0311
1732024228.3398,0.4031,0.0023,0.0311
1732024228.3600,0.4031,0.0023,0.0311
1732024228.3700,0.4031,0.0023,0.0311
1732024228.3795,0.4031,0.0023,0.0311
1732024228.4095,0.4031,0.0023,0.0311
1732024228.4182,0.4031,0.0023,0.0311
1732024228.4402,0.4031,0.0023,0.0311
1732024228.4489,0.4031,0.0023,0.0311
1732024228.4691,0.4031,0.0023,0.0311
1732024228.4874,0.4031,0.0023,0.0311
1732024228.5098,0.4031,0.0023,0.0311
1732024228.5194,0.4031,0.0023,0.0311
1732024228.5395,0.4031,0.0023,0.0311
1732024228.5492,0.4031,0.0023,0.0311
1732024228.5553,0.4031,0.0023,0.0311
1732024228.5672,0.4031,0.0023,0.0311
1732024228.5734,0.4031,0.0023,0.0311
1732024228.5853,0.4031,0.0023,0.0311
1732024228.6083,0.4031,0.0023,0.0311
1732024228.6200,0.4031,0.0023,0.0311
1732024228.6487,0.4031,0.0023,0.0311
1732024228.6619,0.4031,0.0023,0.0311
1732024228.6695,0.4031,0.0023,0.0311
1732024228.6791,0.4031,0.0023,0.0311
1732024228.6992,0.4031,0.0023,0.0311
1732024228.7091,0.4031,0.0023,0.0311
1732024228.7197,0.4031,0.0023,0.0311
1732024228.7294,0.4031,0.0023,0.0311
1732024228.7394,0.4031,0.0023,0.0311
1732024228.7492,0.4031,0.0023,0.0311
1732024228.7594,0.4031,0.0023,0.0311
1732024228.7700,0.4031,0.0023,0.0311
1732024228.7793,0.4031,0.0023,0.0311
1732024228.7889,0.4031,0.0023,0.0311
1732024228.7993,0.4031,0.0023,0.0311
1732024228.8094,0.4031,0.0023,0.0311
1732024228.8202,0.4031,0.0023,0.0311
1732024228.8315,0.4031,0.0023,0.0311
1732024228.8396,0.4031,0.0023,0.0311
1732024228.8488,0.4031,0.0023,0.0311
1732024228.8593,0.4031,0.0023,0.0311
1732024228.8692,0.4031,0.0023,0.0311
1732024228.8790,0.4031,0.0023,0.0311
1732024228.8897,0.4031,0.0023,0.0311
1732024228.8996,0.4031,0.0023,0.0311
1732024228.9096,0.4031,0.0023,0.0311
1732024228.9193,0.4031,0.0023,0.0311
1732024228.9302,0.4031,0.0023,0.0311
1732024228.9416,0.4031,0.0023,0.0311
1732024228.9496,0.4031,0.0023,0.0311
1732024228.9597,0.4031,0.0023,0.0311
1732024228.9702,0.4031,0.0023,0.0311
1732024228.9799,0.4031,0.0023,0.0311
1732024228.9892,0.4031,0.0023,0.0311
1732024229.0003,0.4031,0.0023,0.0311
1732024229.0091,0.4031,0.0023,0.0311
1732024229.0187,0.4031,0.0023,0.0311
1732024229.0301,0.4031,0.0023,0.0311
1732024229.0392,0.4031,0.0023,0.0311
1732024229.0505,0.4031,0.0023,0.0311
1732024229.0887,0.4031,0.0023,0.0311
1732024229.0990,0.4031,0.0023,0.0311
1732024229.1094,0.4031,0.0023,0.0311
1732024229.1202,0.4031,0.0023,0.0311
1732024229.1289,0.4031,0.0023,0.0311
1732024229.1393,0.4031,0.0023,0.0311
1732024229.1495,0.4031,0.0023,0.0311
1732024229.1600,0.4031,0.0023,0.0311
1732024229.1720,0.4031,0.0023,0.0311
1732024229.1791,0.3851,0.0067,0.0311
1732024229.1896,0.3851,0.0067,0.0311
1732024229.2008,0.3851,0.0067,0.0311
1732024229.2096,0.3851,0.0067,0.0311
1732024229.2197,0.3851,0.0067,0.0311
1732024229.2294,0.3851,0.0067,0.0311
1732024229.2387,0.3851,0.0067,0.0311
1732024229.2495,0.3851,0.0067,0.0311
1732024229.2607,0.3851,0.0067,0.0311
1732024229.2695,0.3851,0.0067,0.0311
1732024229.2903,0.3851,0.0067,0.0311
1732024229.2982,0.3851,0.0067,0.0311
1732024229.3093,0.3851,0.0067,0.0311
1732024229.3202,0.3851,0.0067,0.0311
1732024229.3295,0.3851,0.0067,0.0311
1732024229.3396,0.3851,0.0067,0.0311
1732024229.3495,0.3851,0.0067,0.0311
1732024229.3597,0.3851,0.0067,0.0311
1732024229.3696,0.3851,0.0067,0.0311
1732024229.3802,0.3851,0.0067,0.0311
1732024229.3898,0.3851,0.0067,0.0311
1732024229.3977,0.3851,0.0067,0.0311
1732024229.4082,0.3851,0.0067,0.0311
1732024229.4181,0.3851,0.0067,0.0311
1732024229.4306,0.3851,0.0067,0.0311
1732024229.4492,0.3851,0.0067,0.0311
1732024229.4592,0.3851,0.0067,0.0311
1732024229.4690,0.3851,0.0067,0.0311
1732024229.4788,0.3851,0.0067,0.0311
1732024229.4890,0.3851,0.0067,0.0311
1732024229.4989,0.3851,0.0067,0.0311
1732024229.5101,0.3851,0.0067,0.0311
1732024229.5206,0.3851,0.0067,0.0311
1732024229.5295,0.3851,0.0067,0.0311
1732024229.5403,0.3851,0.0067,0.0311
1732024229.5488,0.3851,0.0067,0.0311
1732024229.5574,0.3851,0.0067,0.0311
1732024229.5714,0.3851,0.0067,0.0311
1732024229.5817,0.3851,0.0067,0.0311
1732024229.5898,0.3851,0.0067,0.0311
1732024229.6002,0.3851,0.0067,0.0311
1732024229.6107,0.3851,0.0067,0.0311
1732024229.6200,0.3851,0.0067,0.0311
1732024229.6397,0.3851,0.0067,0.0311
1732024229.6488,0.3851,0.0067,0.0311
1732024229.6587,0.3851,0.0067,0.0311
1732024229.6794,0.3851,0.0067,0.0311
1732024229.6893,0.3851,0.0067,0.0311
1732024229.6995,0.3851,0.0067,0.0311
1732024229.7095,0.3851,0.0067,0.0311
1732024229.7201,0.3851,0.0067,0.0311
1732024229.7294,0.3851,0.0067,0.0311
1732024229.7392,0.3851,0.0067,0.0311
1732024229.7497,0.3851,0.0067,0.0311
1732024229.7600,0.3851,0.0067,0.0311
1732024229.7694,0.3851,0.0067,0.0311
1732024229.7792,0.3851,0.0067,0.0311
1732024229.7919,0.3851,0.0067,0.0311
1732024229.8004,0.3851,0.0067,0.0311
1732024229.8095,0.3851,0.0067,0.0311
1732024229.8207,0.3851,0.0067,0.0311
1732024229.8292,0.3851,0.0067,0.0311
1732024229.8399,0.3851,0.0067,0.0311
1732024229.8486,0.3851,0.0067,0.0311
1732024229.8603,0.3851,0.0067,0.0311
1732024229.8690,0.3851,0.0067,0.0311
1732024229.8810,0.3851,0.0067,0.0311
1732024229.9095,0.3851,0.0067,0.0311
1732024229.9190,0.3851,0.0067,0.0311
1732024229.9294,0.3851,0.0067,0.0311
1732024229.9407,0.3851,0.0067,0.0311
1732024229.9499,0.3851,0.0067,0.0311
1732024229.9604,0.3851,0.0067,0.0311
1732024229.9701,0.3851,0.0067,0.0311
1732024229.9791,0.3851,0.0067,0.0311
1732024229.9920,0.3851,0.0067,0.0311
1732024230.0002,0.3851,0.0067,0.0311
1732024230.0099,0.3851,0.0067,0.0311
1732024230.0196,0.3851,0.0067,0.0311
1732024230.0293,0.3851,0.0067,0.0311
1732024230.0398,0.3851,0.0067,0.0311
1732024230.0524,0.3851,0.0067,0.0311
1732024230.0612,0.3851,0.0067,0.0311
1732024230.0721,0.3851,0.0067,0.0311
1732024230.0809,0.3851,0.0067,0.0311
1732024230.1106,0.3851,0.0067,0.0311
1732024230.1199,0.3851,0.0067,0.0311
1732024230.1399,0.3851,0.0067,0.0311
1732024230.1495,0.3851,0.0067,0.0311
1732024230.1593,0.3851,0.0067,0.0311
1732024230.1680,0.3851,0.0067,0.0311
1732024230.1793,0.3851,0.0067,0.0311
1732024230.1881,0.3851,0.0067,0.0311
1732024230.1987,0.3851,0.0067,0.0311
1732024230.2120,0.3851,0.0067,0.0311
1732024230.2202,0.3851,0.0067,0.0311
1732024230.2951,0.3851,0.0067,0.0311
1732024230.3585,0.3851,0.0067,0.0311
1732024230.3705,0.3851,0.0067,0.0311
1732024230.3799,0.3851,0.0067,0.0311
1732024230.3889,0.3851,0.0067,0.0311
1732024230.3993,0.3851,0.0067,0.0311
1732024230.4093,0.3851,0.0067,0.0311
1732024230.4191,0.3851,0.0067,0.0311
1732024230.4291,0.3851,0.0067,0.0311
1732024230.4393,0.3851,0.0067,0.0311
1732024230.4489,0.3851,0.0067,0.0311
1732024230.4590,0.3851,0.0067,0.0311
1732024230.4694,0.3851,0.0067,0.0311
1732024230.4792,0.3851,0.0067,0.0311
1732024230.4882,0.3851,0.0067,0.0311
1732024230.5031,0.3851,0.0067,0.0311
1732024230.5131,0.3851,0.0067,0.0311
1732024230.5227,0.3851,0.0067,0.0311
1732024230.5319,0.3851,0.0067,0.0311
1732024230.5996,0.3851,0.0067,0.0311
1732024230.6119,0.3851,0.0067,0.0311
1732024230.6195,0.3851,0.0067,0.0311
1732024230.6296,0.3851,0.0067,0.0311
1732024230.6611,0.3851,0.0067,0.0311
1732024230.6699,0.3851,0.0067,0.0311
1732024230.6808,0.3851,0.0067,0.0311
1732024230.6905,0.3851,0.0067,0.0311
1732024230.6997,0.3851,0.0067,0.0311
1732024230.7098,0.3851,0.0067,0.0311
1732024230.7198,0.3851,0.0067,0.0311
1732024230.7391,0.3851,0.0067,0.0311
1732024230.7495,0.3851,0.0067,0.0311
1732024230.7602,0.3851,0.0067,0.0311
1732024230.7703,0.3851,0.0067,0.0311
1732024230.7798,0.3851,0.0067,0.0311
1732024230.8094,0.3851,0.0067,0.0311
1732024230.8290,0.3851,0.0067,0.0311
1732024230.8399,0.3851,0.0067,0.0311
1732024230.8484,0.3851,0.0067,0.0311
1732024230.8593,0.3851,0.0067,0.0311
1732024230.8693,0.3851,0.0067,0.0311
1732024230.8981,0.3851,0.0067,0.0311
1732024230.9093,0.3851,0.0067,0.0311
1732024230.9190,0.3851,0.0067,0.0311
1732024230.9292,0.3851,0.0067,0.0311
1732024230.9398,0.3851,0.0067,0.0311
1732024230.9494,0.3851,0.0067,0.0311
1732024230.9617,0.3851,0.0067,0.0311
1732024230.9708,0.3851,0.0067,0.0311
1732024230.9801,0.3851,0.0067,0.0311
1732024230.9907,0.3851,0.0067,0.0311
1732024231.0011,0.3851,0.0067,0.0311
1732024231.0149,0.3851,0.0067,0.0311
1732024231.0211,0.3851,0.0067,0.0311
1732024231.0323,0.3851,0.0067,0.0311
1732024231.0486,0.3851,0.0067,0.0311
1732024231.1189,0.3851,0.0067,0.0311
1732024231.1297,0.3851,0.0067,0.0311
1732024231.1391,0.3851,0.0067,0.0311
1732024231.1497,0.3851,0.0067,0.0311
1732024231.1588,0.3851,0.0067,0.0311
1732024231.1692,0.3851,0.0067,0.0311
1732024231.1794,0.3851,0.0067,0.0311
1732024231.1886,0.3851,0.0067,0.0311
1732024231.2104,0.3851,0.0067,0.0311
1732024231.2209,0.3851,0.0067,0.0311
1732024231.2293,0.3851,0.0067,0.0311
1732024231.2396,0.3851,0.0067,0.0311
1732024231.2507,0.3851,0.0067,0.0311
1732024231.2593,0.3851,0.0067,0.0311
1732024231.2697,0.3851,0.0067,0.0311
1732024231.2809,0.3851,0.0067,0.0311
1732024231.2915,0.3851,0.0067,0.0311
1732024231.2998,0.3851,0.0067,0.0311
1732024231.3094,0.3851,0.0067,0.0311
1732024231.3195,0.3851,0.0067,0.0311
1732024231.3305,0.3851,0.0067,0.0311
1732024231.3404,0.3851,0.0067,0.0311
1732024231.3499,0.3851,0.0067,0.0311
1732024231.3622,0.3851,0.0067,0.0311
1732024231.3794,0.3822,-0.0052,0.0311
1732024231.3993,0.3822,-0.0052,0.0311
1732024231.4098,0.3822,-0.0052,0.0311
1732024231.4191,0.3822,-0.0052,0.0311
1732024231.4300,0.3822,-0.0052,0.0311
1732024231.4404,0.3822,-0.0052,0.0311
1732024231.4494,0.3822,-0.0052,0.0311
1732024231.4606,0.3822,-0.0052,0.0311
1732024231.4698,0.3822,-0.0052,0.0311
1732024231.4792,0.3822,-0.0052,0.0311
1732024231.4918,0.3822,-0.0052,0.0311
1732024231.4983,0.3822,-0.0052,0.0311
1732024231.5106,0.3822,-0.0052,0.0311
1732024231.5286,0.3822,-0.0052,0.0311
1732024231.5396,0.3822,-0.0052,0.0311
1732024231.5493,0.3822,-0.0052,0.0311
1732024231.5583,0.3822,-0.0052,0.0311
1732024231.5696,0.3822,-0.0052,0.0311
1732024231.5804,0.3671,0.0111,0.0311
1732024231.5895,0.3671,0.0111,0.0311
1732024231.5991,0.3671,0.0111,0.0311
1732024231.6090,0.3671,0.0111,0.0311
1732024231.6200,0.3671,0.0111,0.0311
1732024231.6297,0.3671,0.0111,0.0311
1732024231.6393,0.3671,0.0111,0.0311
1732024231.6512,0.3671,0.0111,0.0311
1732024231.6590,0.3671,0.0111,0.0311
1732024231.6700,0.3671,0.0111,0.0311
1732024231.6802,0.3671,0.0111,0.0311
1732024231.6898,0.3671,0.0111,0.0311
1732024231.7089,0.3671,0.0111,0.0311
1732024231.7191,0.3671,0.0111,0.0311
1732024231.7289,0.3671,0.0111,0.0311
1732024231.7385,0.3671,0.0111,0.0311
1732024231.7492,0.3671,0.0111,0.0311
1732024231.7595,0.3671,0.0111,0.0311
1732024231.7695,0.3671,0.0111,0.0311
1732024231.7799,0.3671,0.0111,0.0311
1732024231.7878,0.3671,0.0111,0.0311
1732024231.8003,0.3671,0.0111,0.0311
1732024231.8099,0.3671,0.0111,0.0311
1732024231.8198,0.3671,0.0111,0.0311
1732024231.8305,0.3671,0.0111,0.0311
1732024231.8397,0.3671,0.0111,0.0311
1732024231.8497,0.3671,0.0111,0.0311
1732024231.8616,0.3671,0.0111,0.0311
1732024231.8781,0.3671,0.0111,0.0311
1732024231.8889,0.3851,0.0067,0.0311
1732024231.9004,0.3851,0.0067,0.0311
1732024231.9105,0.3851,0.0067,0.0311
1732024231.9196,0.3851,0.0067,0.0311
1732024231.9295,0.3851,0.0067,0.0311
1732024231.9397,0.3851,0.0067,0.0311
1732024231.9494,0.3851,0.0067,0.0311
1732024232.0207,0.3851,0.0067,0.0311
1732024232.0292,0.3851,0.0067,0.0311
1732024232.0401,0.3851,0.0067,0.0311
1732024232.0509,0.3851,0.0067,0.0311
1732024232.0599,0.3851,0.0067,0.0311
1732024232.0700,0.3851,0.0067,0.0311
1732024232.0795,0.3851,0.0067,0.0311
1732024232.0880,0.3851,0.0067,0.0311
1732024232.1097,0.3851,0.0067,0.0311
1732024232.1393,0.3851,0.0067,0.0311
1732024232.1500,0.3851,0.0067,0.0311
1732024232.1586,0.3851,0.0067,0.0311
1732024232.1693,0.3851,0.0067,0.0311
1732024232.1797,0.3851,0.0067,0.0311
1732024232.1886,0.3851,0.0067,0.0311
1732024232.2094,0.3851,0.0067,0.0311
1732024232.2189,0.3851,0.0067,0.0311
1732024232.2296,0.3851,0.0067,0.0311
1732024232.2397,0.3851,0.0067,0.0311
1732024232.2496,0.3851,0.0067,0.0311
1732024232.2585,0.3851,0.0067,0.0311
1732024232.2693,0.3851,0.0067,0.0311
1732024232.2794,0.3851,0.0067,0.0311
1732024232.2886,0.3851,0.0067,0.0311
1732024232.2983,0.3851,0.0067,0.0311
1732024232.3090,0.3851,0.0067,0.0311
1732024232.3186,0.3851,0.0067,0.0311
1732024232.3288,0.3851,0.0067,0.0311
1732024232.3387,0.3851,0.0067,0.0311
1732024232.3491,0.3851,0.0067,0.0311
1732024232.3592,0.3851,0.0067,0.0311
1732024232.3692,0.3851,0.0067,0.0311
1732024232.3803,0.3851,0.0067,0.0311
1732024232.3891,0.3851,0.0067,0.0311
1732024232.3994,0.3851,0.0067,0.0311
1732024232.4094,0.3851,0.0067,0.0311
1732024232.4192,0.3851,0.0067,0.0311
1732024232.4301,0.3851,0.0067,0.0311
1732024232.4403,0.3851,0.0067,0.0311
1732024232.4481,0.3851,0.0067,0.0311
1732024232.4593,0.3851,0.0067,0.0311
1732024232.4693,0.3851,0.0067,0.0311
1732024232.4794,0.3851,0.0067,0.0311
1732024232.5096,0.3851,0.0067,0.0311
1732024232.5185,0.3851,0.0067,0.0311
1732024232.5288,0.3851,0.0067,0.0311
1732024232.5402,0.3851,0.0067,0.0311
1732024232.5497,0.3851,0.0067,0.0311
1732024232.5587,0.3851,0.0067,0.0311
1732024232.5694,0.3851,0.0067,0.0311
1732024232.5790,0.3851,0.0067,0.0311
1732024232.5900,0.3851,0.0067,0.0311
1732024232.5999,0.3851,0.0067,0.0311
1732024232.6102,0.3851,0.0067,0.0311
1732024232.6219,0.3851,0.0067,0.0311
1732024232.6295,0.3851,0.0067,0.0311
1732024232.6396,0.3851,0.0067,0.0311
1732024232.6503,0.3851,0.0067,0.0311
1732024232.6591,0.3851,0.0067,0.0311
1732024232.6791,0.3851,0.0067,0.0311
1732024232.6888,0.3851,0.0067,0.0311
1732024232.7000,0.3851,0.0067,0.0311
1732024232.7107,0.3851,0.0067,0.0311
1732024232.7202,0.3851,0.0067,0.0311
1732024232.7293,0.3851,0.0067,0.0311
1732024232.7390,0.3851,0.0067,0.0311
1732024232.7504,0.3851,0.0067,0.0311
1732024232.7604,0.3851,0.0067,0.0311
1732024232.7713,0.3851,0.0067,0.0311
1732024232.7831,0.3851,0.0067,0.0311
1732024232.7915,0.3851,0.0067,0.0311
1732024232.7996,0.3851,0.0067,0.0311
1732024232.8094,0.3851,0.0067,0.0311
1732024232.8208,0.3851,0.0067,0.0311
1732024232.8300,0.3851,0.0067,0.0311
1732024232.8394,0.3671,0.0111,0.0311
1732024232.8480,0.3671,0.0111,0.0311
1732024232.8600,0.3671,0.0111,0.0311
1732024232.8689,0.3671,0.0111,0.0311
1732024232.8795,0.3671,0.0111,0.0311
1732024232.8885,0.3671,0.0111,0.0311
1732024232.8987,0.3671,0.0111,0.0311
1732024232.9100,0.3671,0.0111,0.0311
1732024232.9190,0.3671,0.0111,0.0311
1732024232.9293,0.3671,0.0111,0.0311
1732024232.9392,0.3671,0.0111,0.0311
1732024232.9493,0.3671,0.0111,0.0311
1732024232.9798,0.3671,0.0111,0.0311
1732024232.9921,0.3671,0.0111,0.0311
1732024233.0005,0.3671,0.0111,0.0311
1732024233.0105,0.3671,0.0111,0.0311
1732024233.0388,0.3671,0.0111,0.0311
1732024233.0491,0.3671,0.0111,0.0311
1732024233.0596,0.3671,0.0111,0.0311
1732024233.0696,0.3671,0.0111,0.0311
1732024233.0795,0.3671,0.0111,0.0311
1732024233.0915,0.3671,0.0111,0.0311
1732024233.1003,0.3671,0.0111,0.0311
1732024233.1093,0.3671,0.0111,0.0311
1732024233.1189,0.3671,0.0111,0.0311
1732024233.1398,0.3671,0.0111,0.0311
1732024233.1491,0.3671,0.0111,0.0311
1732024233.1591,0.3671,0.0111,0.0311
1732024233.1696,0.3671,0.0111,0.0311
1732024233.1793,0.3671,0.0111,0.0311
1732024233.1880,0.3671,0.0111,0.0311
1732024233.2101,0.3671,0.0111,0.0311
1732024233.2189,0.3671,0.0111,0.0311
1732024233.2291,0.3671,0.0111,0.0311
1732024233.2402,0.3671,0.0111,0.0311
1732024233.2493,0.3671,0.0111,0.0311
1732024233.2594,0.3671,0.0111,0.0311
1732024233.2693,0.3671,0.0111,0.0311
1732024233.2789,0.3671,0.0111,0.0311
1732024233.2890,0.3671,0.0111,0.0311
1732024233.2991,0.3671,0.0111,0.0311
1732024233.3094,0.3671,0.0111,0.0311
1732024233.3213,0.3671,0.0111,0.0311
1732024233.3291,0.3671,0.0111,0.0311
1732024233.3393,0.3671,0.0111,0.0311
1732024233.3478,0.3671,0.0111,0.0311
1732024233.3579,0.3671,0.0111,0.0311
1732024233.3701,0.3671,0.0111,0.0311
1732024233.3807,0.3671,0.0111,0.0311
1732024233.3905,0.3671,0.0111,0.0311
1732024233.3995,0.3671,0.0111,0.0311
1732024233.4099,0.3671,0.0111,0.0311
1732024233.4266,0.3671,0.0111,0.0311
1732024233.4391,0.3671,0.0111,0.0311
1732024233.4497,0.3671,0.0111,0.0311
1732024233.4577,0.3671,0.0111,0.0311
1732024233.4697,0.3671,0.0111,0.0311
1732024233.4793,0.3671,0.0111,0.0311
1732024233.4890,0.3671,0.0111,0.0311
1732024233.4991,0.3671,0.0111,0.0311
1732024233.5089,0.3671,0.0111,0.0311
1732024233.5196,0.3671,0.0111,0.0311
1732024233.5292,0.3671,0.0111,0.0311
1732024233.5394,0.3671,0.0111,0.0311
1732024233.5510,0.3671,0.0111,0.0311
1732024233.5602,0.3671,0.0111,0.0311
1732024233.5698,0.3671,0.0111,0.0311
1732024233.5795,0.4031,0.0023,0.0311
1732024233.5922,0.4031,0.0023,0.0311
1732024233.6022,0.4031,0.0023,0.0311
1732024233.6190,0.4031,0.0023,0.0311
1732024233.6295,0.4031,0.0023,0.0311
1732024233.6604,0.4031,0.0023,0.0311
1732024233.6812,0.4031,0.0023,0.0311
1732024233.6907,0.4031,0.0023,0.0311
1732024233.6998,0.4031,0.0023,0.0311
1732024233.7101,0.4031,0.0023,0.0311
1732024233.7282,0.4031,0.0023,0.0311
1732024233.7393,0.4031,0.0023,0.0311
1732024233.7497,0.4031,0.0023,0.0311
1732024233.7606,0.4031,0.0023,0.0311
1732024233.7697,0.4031,0.0023,0.0311
1732024233.7794,0.4031,0.0023,0.0311
1732024233.8072,0.4031,0.0023,0.0311
1732024233.8195,0.4031,0.0023,0.0311
1732024233.8294,0.4031,0.0023,0.0311
1732024233.8407,0.4031,0.0023,0.0311
1732024233.8487,0.4212,-0.0020,0.0311
1732024233.8591,0.4212,-0.0020,0.0311
1732024233.8696,0.4212,-0.0020,0.0311
1732024233.8790,0.4240,0.0099,0.0311
1732024233.8886,0.4240,0.0099,0.0311
1732024233.8990,0.4240,0.0099,0.0311
1732024233.9091,0.4240,0.0099,0.0311
1732024233.9195,0.4240,0.0099,0.0311
1732024233.9290,0.4240,0.0099,0.0311
1732024233.9394,0.4240,0.0099,0.0311
1732024233.9491,0.4240,0.0099,0.0311
1732024233.9589,0.4240,0.0099,0.0311
1732024233.9696,0.4240,0.0099,0.0311
1732024233.9790,0.4240,0.0099,0.0311
1732024233.9880,0.4240,0.0099,0.0311
1732024233.9993,0.4240,0.0099,0.0311
1732024234.0095,0.4240,0.0099,0.0311
1732024234.0394,0.4240,0.0099,0.0311
1732024234.0488,0.4240,0.0099,0.0311
1732024234.0580,0.4240,0.0099,0.0311
1732024234.0711,0.4240,0.0099,0.0311
1732024234.0796,0.4240,0.0099,0.0311
1732024234.0910,0.4240,0.0099,0.0311
1732024234.0993,0.4240,0.0099,0.0311
1732024234.1102,0.4240,0.0099,0.0311
1732024234.1195,0.4240,0.0099,0.0311
1732024234.1289,0.4240,0.0099,0.0311
1732024234.1386,0.4240,0.0099,0.0311
1732024234.1485,0.4240,0.0099,0.0311
1732024234.1576,0.4240,0.0099,0.0311
1732024234.1687,0.4240,0.0099,0.0311
1732024234.1803,0.4240,0.0099,0.0311
1732024234.1917,0.4240,0.0099,0.0311
1732024234.1990,0.4240,0.0099,0.0311
1732024234.2092,0.4240,0.0099,0.0311
1732024234.2192,0.4240,0.0099,0.0311
1732024234.2290,0.4240,0.0099,0.0311
1732024234.2397,0.4240,0.0099,0.0311
1732024234.2492,0.4240,0.0099,0.0311
1732024234.2598,0.4240,0.0099,0.0311
1732024234.2692,0.4240,0.0099,0.0311
1732024234.2805,0.4240,0.0099,0.0311
1732024234.2987,0.4240,0.0099,0.0311
1732024234.3096,0.4240,0.0099,0.0311
1732024234.3192,0.4240,0.0099,0.0311
1732024234.3289,0.4240,0.0099,0.0311
1732024234.3392,0.4240,0.0099,0.0311
1732024234.3494,0.4240,0.0099,0.0311
1732024234.3590,0.4240,0.0099,0.0311
1732024234.3697,0.4240,0.0099,0.0311
1732024234.3793,0.4240,0.0099,0.0311
1732024234.3887,0.4240,0.0099,0.0311
1732024234.3990,0.4240,0.0099,0.0311
1732024234.4090,0.4240,0.0099,0.0311
1732024234.4189,0.4240,0.0099,0.0311
1732024234.4292,0.4240,0.0099,0.0311
1732024234.4400,0.4240,0.0099,0.0311
1732024234.4479,0.4240,0.0099,0.0311
1732024234.4576,0.4240,0.0099,0.0311
1732024234.4702,0.4240,0.0099,0.0311
1732024234.4801,0.4240,0.0099,0.0311
1732024234.4989,0.4240,0.0099,0.0311
1732024234.5097,0.4240,0.0099,0.0311
1732024234.5177,0.4240,0.0099,0.0311
1732024234.5391,0.4240,0.0099,0.0311
1732024234.5482,0.4240,0.0099,0.0311
1732024234.5587,0.4240,0.0099,0.0311
1732024234.5705,0.4240,0.0099,0.0311
1732024234.5800,0.4240,0.0099,0.0311
1732024234.5878,0.4421,0.0055,0.0311
1732024234.5991,0.4421,0.0055,0.0311
1732024234.6096,0.4421,0.0055,0.0311
1732024234.6201,0.4421,0.0055,0.0311
1732024234.6292,0.3851,0.0067,0.0311
1732024234.6392,0.3851,0.0067,0.0311
1732024234.6498,0.3851,0.0067,0.0311
1732024234.6595,0.3851,0.0067,0.0311
1732024234.6702,0.3851,0.0067,0.0311
1732024234.6808,0.3851,0.0067,0.0311
1732024234.6887,0.3851,0.0067,0.0311
1732024234.7103,0.3851,0.0067,0.0311
1732024234.7214,0.3851,0.0067,0.0311
1732024234.7288,0.3851,0.0067,0.0311
1732024234.7389,0.3851,0.0067,0.0311
1732024234.7491,0.3851,0.0067,0.0311
1732024234.7590,0.3851,0.0067,0.0311
1732024234.7687,0.3851,0.0067,0.0311
1732024234.7790,0.3851,0.0067,0.0311
1732024234.8093,0.3851,0.0067,0.0311
1732024234.8388,0.3851,0.0067,0.0311
1732024234.8479,0.3851,0.0067,0.0311
1732024234.8594,0.3851,0.0067,0.0311
1732024234.8689,0.3851,0.0067,0.0311
1732024234.8809,0.3851,0.0067,0.0311
1732024234.8905,0.3851,0.0067,0.0311
1732024234.9091,0.3851,0.0067,0.0311
1732024234.9389,0.3851,0.0067,0.0311
1732024234.9491,0.3851,0.0067,0.0311
1732024234.9591,0.3851,0.0067,0.0311
1732024234.9701,0.3851,0.0067,0.0311
1732024234.9799,0.3851,0.0067,0.0311
1732024234.9895,0.3851,0.0067,0.0311
1732024234.9995,0.3851,0.0067,0.0311
1732024235.0096,0.3851,0.0067,0.0311
1732024235.0191,0.3851,0.0067,0.0311
1732024235.0296,0.3851,0.0067,0.0311
1732024235.0394,0.3851,0.0067,0.0311
1732024235.0493,0.3851,0.0067,0.0311
1732024235.0592,0.3851,0.0067,0.0311
1732024235.0687,0.3851,0.0067,0.0311
1732024235.0790,0.3851,0.0067,0.0311
1732024235.0883,0.3851,0.0067,0.0311
1732024235.0983,0.3880,0.0186,0.0311
1732024235.1097,0.3880,0.0186,0.0311
1732024235.1195,0.3880,0.0186,0.0311
1732024235.1289,0.3880,0.0186,0.0311
1732024235.1386,0.3880,0.0186,0.0311
1732024235.1490,0.3880,0.0186,0.0311
1732024235.1796,0.3880,0.0186,0.0311
1732024235.1897,0.3880,0.0186,0.0311
1732024235.1997,0.3880,0.0186,0.0311
1732024235.2095,0.3880,0.0186,0.0311
1732024235.2193,0.3880,0.0186,0.0311
1732024235.2290,0.3880,0.0186,0.0311
1732024235.2392,0.3880,0.0186,0.0311
1732024235.2498,0.3880,0.0186,0.0311
1732024235.2595,0.3880,0.0186,0.0311
1732024235.2700,0.3880,0.0186,0.0311
1732024235.2801,0.3880,0.0186,0.0311
1732024235.2886,0.3880,0.0186,0.0311
1732024235.2995,0.3880,0.0186,0.0311
1732024235.3094,0.3880,0.0186,0.0311
1732024235.3189,0.3880,0.0186,0.0311
1732024235.3295,0.3880,0.0186,0.0311
1732024235.3392,0.3880,0.0186,0.0311
1732024235.3493,0.3880,0.0186,0.0311
1732024235.3598,0.3880,0.0186,0.0311
1732024235.3702,0.3880,0.0186,0.0311
1732024235.3808,0.3880,0.0186,0.0311
1732024235.3892,0.3880,0.0186,0.0311
1732024235.4006,0.3880,0.0186,0.0311
1732024235.4111,0.3880,0.0186,0.0311
1732024235.4286,0.3880,0.0186,0.0311
1732024235.4397,0.3880,0.0186,0.0311
1732024235.4496,0.3880,0.0186,0.0311
1732024235.4589,0.3880,0.0186,0.0311
1732024235.4694,0.3880,0.0186,0.0311
1732024235.4803,0.3880,0.0186,0.0311
1732024235.4891,0.3880,0.0186,0.0311
1732024235.4991,0.3880,0.0186,0.0311
1732024235.5096,0.3880,0.0186,0.0311
1732024235.5188,0.3880,0.0186,0.0311
1732024235.5290,0.3880,0.0186,0.0311
1732024235.5393,0.3880,0.0186,0.0311
1732024235.5489,0.3880,0.0186,0.0311
1732024235.5602,0.3880,0.0186,0.0311
1732024235.5695,0.3880,0.0186,0.0311
1732024235.5804,0.3880,0.0186,0.0311
1732024235.5904,0.3880,0.0186,0.0311
1732024235.5994,0.3880,0.0186,0.0311
1732024235.6092,0.3880,0.0186,0.0311
1732024235.6190,0.3880,0.0186,0.0311
1732024235.6301,0.3880,0.0186,0.0311
1732024235.6402,0.3880,0.0186,0.0311
1732024235.6502,0.3880,0.0186,0.0311
1732024235.6598,0.3880,0.0186,0.0311
1732024235.6691,0.3880,0.0186,0.0311
1732024235.6801,0.3880,0.0186,0.0311
1732024235.7112,0.3880,0.0186,0.0311
1732024235.7181,0.3880,0.0186,0.0311
1732024235.7393,0.3880,0.0186,0.0311
1732024235.7498,0.3880,0.0186,0.0311
1732024235.7798,0.3880,0.0186,0.0311
1732024235.8096,0.3880,0.0186,0.0311
1732024235.8197,0.3880,0.0186,0.0311
1732024235.8299,0.3880,0.0186,0.0311
1732024235.8392,0.3880,0.0186,0.0311
1732024235.8497,0.3880,0.0186,0.0311
1732024235.8597,0.3880,0.0186,0.0311
1732024235.8700,0.3880,0.0186,0.0311
1732024235.8806,0.3880,0.0186,0.0311
1732024235.9098,0.3880,0.0186,0.0311
1732024235.9195,0.3880,0.0186,0.0311
1732024235.9297,0.3880,0.0186,0.0311
1732024235.9399,0.3880,0.0186,0.0311
1732024235.9578,0.3880,0.0186,0.0311
1732024235.9689,0.3880,0.0186,0.0311
1732024235.9796,0.3880,0.0186,0.0311
1732024236.0092,0.3880,0.0186,0.0311
1732024236.0192,0.3880,0.0186,0.0311
1732024236.0302,0.3880,0.0186,0.0311
1732024236.0404,0.3880,0.0186,0.0311
1732024236.0496,0.3880,0.0186,0.0311
1732024236.0587,0.3880,0.0186,0.0311
1732024236.0687,0.3880,0.0186,0.0311
1732024236.0793,0.3880,0.0186,0.0311
1732024236.0889,0.3880,0.0186,0.0311
1732024236.0996,0.3880,0.0186,0.0311
1732024236.1115,0.3880,0.0186,0.0311
1732024236.1185,0.3880,0.0186,0.0311
1732024236.1295,0.3880,0.0186,0.0311
1732024236.1388,0.3880,0.0186,0.0311
1732024236.1497,0.3880,0.0186,0.0311
1732024236.1614,0.3880,0.0186,0.0311
1732024236.1697,0.3880,0.0186,0.0311
1732024236.1794,0.4450,0.0174,0.0311
1732024236.1974,0.4450,0.0174,0.0311
1732024236.2103,0.4450,0.0174,0.0311
1732024236.2190,0.4450,0.0174,0.0311
1732024236.2289,0.4450,0.0174,0.0311
1732024236.2396,0.4450,0.0174,0.0311
1732024236.2493,0.4450,0.0174,0.0311
1732024236.2600,0.4450,0.0174,0.0311
1732024236.2697,0.4450,0.0174,0.0311
1732024236.2795,0.4450,0.0174,0.0311
1732024236.2917,0.4450,0.0174,0.0311
1732024236.2996,0.4450,0.0174,0.0311
1732024236.3093,0.4450,0.0174,0.0311
1732024236.3210,0.4450,0.0174,0.0311
1732024236.3297,0.4450,0.0174,0.0311
1732024236.3397,0.4450,0.0174,0.0311
1732024236.3796,0.4630,0.0130,0.0311
1732024236.3891,0.4630,0.0130,0.0311
1732024236.4010,0.4630,0.0130,0.0311
1732024236.4109,0.4630,0.0130,0.0311
1732024236.4188,0.4630,0.0130,0.0311
1732024236.4292,0.4630,0.0130,0.0311
1732024236.4393,0.4630,0.0130,0.0311
1732024236.4491,0.4630,0.0130,0.0311
1732024236.4587,0.4630,0.0130,0.0311
1732024236.4703,0.4630,0.0130,0.0311
1732024236.4793,0.4630,0.0130,0.0311
1732024236.4879,0.4630,0.0130,0.0311
1732024236.5097,0.4630,0.0130,0.0311
1732024236.5198,0.4630,0.0130,0.0311
1732024236.5304,0.4240,0.0099,0.0311
1732024236.5414,0.4240,0.0099,0.0311
1732024236.5510,0.4240,0.0099,0.0311
1732024236.5589,0.4240,0.0099,0.0311
1732024236.5702,0.4240,0.0099,0.0311
1732024236.5798,0.4212,-0.0020,0.0311
1732024236.5914,0.4212,-0.0020,0.0311
1732024236.6003,0.4212,-0.0020,0.0311
1732024236.6100,0.4212,-0.0020,0.0311
1732024236.6196,0.4212,-0.0020,0.0311
1732024236.6293,0.4212,-0.0020,0.0311
1732024236.6403,0.4212,-0.0020,0.0311
1732024236.6495,0.4212,-0.0020,0.0311
1732024236.6599,0.4212,-0.0020,0.0311
1732024236.6695,0.4212,-0.0020,0.0311
1732024236.6794,0.4212,-0.0020,0.0311
1732024236.6896,0.4212,-0.0020,0.0311
1732024236.6991,0.4212,-0.0020,0.0311
1732024236.7091,0.4212,-0.0020,0.0311
1732024236.7187,0.4212,-0.0020,0.0311
1732024236.7292,0.4212,-0.0020,0.0311
1732024236.7392,0.4212,-0.0020,0.0311
1732024236.7490,0.4212,-0.0020,0.0311
1732024236.7607,0.4212,-0.0020,0.0311
1732024236.7697,0.4212,-0.0020,0.0311
1732024236.7795,0.4212,-0.0020,0.0311
1732024236.8088,0.4212,-0.0020,0.0311
1732024236.8389,0.4212,-0.0020,0.0311
1732024236.8492,0.4212,-0.0020,0.0311
1732024236.8589,0.4212,-0.0020,0.0311
1732024236.8686,0.4212,-0.0020,0.0311
1732024236.8793,0.4212,-0.0020,0.0311
1732024236.8878,0.4212,-0.0020,0.0311
1732024236.8980,0.4212,-0.0020,0.0311
1732024236.9104,0.4212,-0.0020,0.0311
1732024236.9191,0.4212,-0.0020,0.0311
1732024236.9286,0.4212,-0.0020,0.0311
1732024236.9390,0.4212,-0.0020,0.0311
1732024236.9478,0.4212,-0.0020,0.0311
1732024236.9694,0.4212,-0.0020,0.0311
1732024236.9804,0.4212,-0.0020,0.0311
1732024236.9989,0.4212,-0.0020,0.0311
1732024237.0087,0.4212,-0.0020,0.0311
1732024237.0183,0.4212,-0.0020,0.0311
1732024237.0293,0.4212,-0.0020,0.0311
1732024237.0388,0.4212,-0.0020,0.0311
1732024237.0474,0.4212,-0.0020,0.0311
1732024237.0598,0.4212,-0.0020,0.0311
1732024237.0703,0.4212,-0.0020,0.0311
1732024237.0793,0.4212,-0.0020,0.0311
1732024237.0890,0.4212,-0.0020,0.0311
1732024237.0999,0.4212,-0.0020,0.0311
1732024237.1092,0.4212,-0.0020,0.0311
1732024237.1198,0.4212,-0.0020,0.0311
1732024237.1318,0.4212,-0.0020,0.0311
1732024237.1399,0.4212,-0.0020,0.0311
1732024237.1500,0.4212,-0.0020,0.0311
1732024237.1590,0.4212,-0.0020,0.0311
1732024237.1691,0.4212,-0.0020,0.0311
1732024237.1798,0.4212,-0.0020,0.0311
1732024237.1892,0.4212,-0.0020,0.0311
1732024237.2007,0.4212,-0.0020,0.0311
1732024237.2101,0.4212,-0.0020,0.0311
1732024237.2198,0.4212,-0.0020,0.0311
1732024237.2300,0.4212,-0.0020,0.0311
1732024237.2392,0.4212,-0.0020,0.0311
1732024237.2490,0.4212,-0.0020,0.0311
1732024237.2589,0.4212,-0.0020,0.0311
1732024237.2692,0.4212,-0.0020,0.0311
1732024237.2804,0.4212,-0.0020,0.0311
1732024237.2890,0.4212,-0.0020,0.0311
1732024237.3001,0.4212,-0.0020,0.0311
1732024237.3094,0.4212,-0.0020,0.0311
1732024237.3197,0.4212,-0.0020,0.0311
1732024237.3298,0.4212,-0.0020,0.0311
1732024237.3393,0.4212,-0.0020,0.0311
1732024237.3493,0.4212,-0.0020,0.0311
1732024237.3598,0.4212,-0.0020,0.0311
1732024237.3710,0.4212,-0.0020,0.0311
1732024237.3795,0.4212,-0.0020,0.0311
1732024237.3895,0.4212,-0.0020,0.0311
1732024237.3993,0.4212,-0.0020,0.0311
1732024237.4091,0.4212,-0.0020,0.0311
1732024237.4188,0.4212,-0.0020,0.0311
1732024237.4296,0.4392,-0.0064,0.0311
1732024237.4496,0.4392,-0.0064,0.0311
1732024237.4592,0.4392,-0.0064,0.0311
1732024237.4695,0.4392,-0.0064,0.0311
1732024237.4790,0.4392,-0.0064,0.0311
1732024237.4897,0.4392,-0.0064,0.0311
1732024237.5009,0.4392,-0.0064,0.0311
1732024237.5099,0.4392,-0.0064,0.0311
1732024237.5194,0.4392,-0.0064,0.0311
1732024237.5295,0.4392,-0.0064,0.0311
1732024237.5495,0.4392,-0.0064,0.0311
1732024237.5599,0.4392,-0.0064,0.0311
1732024237.5703,0.4392,-0.0064,0.0311
1732024237.5799,0.4392,-0.0064,0.0311
1732024237.5991,0.4392,-0.0064,0.0311
1732024237.6106,0.4392,-0.0064,0.0311
1732024237.6208,0.4392,-0.0064,0.0311
1732024237.6394,0.4392,-0.0064,0.0311
1732024237.6599,0.4392,-0.0064,0.0311
1732024237.6803,0.4392,-0.0064,0.0311
1732024237.6989,0.4392,-0.0064,0.0311
1732024237.7095,0.4392,-0.0064,0.0311
1732024237.7293,0.4212,-0.0020,0.0311
1732024237.7393,0.4212,-0.0020,0.0311
1732024237.7510,0.4212,-0.0020,0.0311
1732024237.7593,0.4212,-0.0020,0.0311
1732024237.7699,0.4212,-0.0020,0.0311
1732024237.7798,0.4212,-0.0020,0.0311
1732024237.7893,0.4212,-0.0020,0.0311
1732024237.7999,0.4212,-0.0020,0.0311
1732024237.8255,0.4212,-0.0020,0.0311
1732024237.8459,0.4212,-0.0020,0.0311
1732024237.8645,0.4212,-0.0020,0.0311
1732024237.8856,0.4212,-0.0020,0.0311
1732024237.8936,0.4212,-0.0020,0.0311
1732024237.9001,0.4212,-0.0020,0.0311
1732024237.9101,0.4212,-0.0020,0.0311
1732024237.9196,0.4212,-0.0020,0.0311
1732024237.9292,0.4212,-0.0020,0.0311
1732024237.9396,0.4212,-0.0020,0.0311
1732024237.9490,0.4212,-0.0020,0.0311
1732024237.9584,0.4212,-0.0020,0.0311
1732024237.9699,0.4212,-0.0020,0.0311
1732024237.9793,0.4212,-0.0020,0.0311
1732024237.9892,0.4212,-0.0020,0.0311
1732024238.0004,0.4212,-0.0020,0.0311
1732024238.0108,0.4212,-0.0020,0.0311
1732024238.0198,0.4212,-0.0020,0.0311
1732024238.0292,0.4212,-0.0020,0.0311
1732024238.0395,0.4212,-0.0020,0.0311
1732024238.0494,0.4212,-0.0020,0.0311
1732024238.0594,0.4212,-0.0020,0.0311
1732024238.0689,0.4212,-0.0020,0.0311
1732024238.0808,0.4212,-0.0020,0.0311
1732024238.0909,0.4212,-0.0020,0.0311
1732024238.0991,0.4212,-0.0020,0.0311
1732024238.1092,0.4212,-0.0020,0.0311
1732024238.1202,0.4212,-0.0020,0.0311
1732024238.1294,0.4212,-0.0020,0.0311
1732024238.1402,0.4212,-0.0020,0.0311
1732024238.1494,0.4212,-0.0020,0.0311
1732024238.1600,0.4212,-0.0020,0.0311
1732024238.1699,0.4212,-0.0020,0.0311
1732024238.1798,0.4212,-0.0020,0.0311
1732024238.1914,0.4212,-0.0020,0.0311
1732024238.1996,0.4212,-0.0020,0.0311
1732024238.2100,0.4212,-0.0020,0.0311
1732024238.2179,0.4212,-0.0020,0.0311
1732024238.2283,0.4212,-0.0020,0.0311
1732024238.2386,0.4212,-0.0020,0.0311
1732024238.2500,0.4212,-0.0020,0.0311
1732024238.2603,0.4212,-0.0020,0.0311
1732024238.2689,0.4212,-0.0020,0.0311
1732024238.2797,0.4392,-0.0064,0.0311
1732024238.2888,0.4392,-0.0064,0.0311
1732024238.2994,0.4392,-0.0064,0.0311
1732024238.3097,0.4392,-0.0064,0.0311
1732024238.3185,0.4392,-0.0064,0.0311
1732024238.3391,0.4392,-0.0064,0.0311
1732024238.3489,0.4392,-0.0064,0.0311
1732024238.3585,0.4392,-0.0064,0.0311
1732024238.3684,0.4392,-0.0064,0.0311
1732024238.3790,0.4212,-0.0020,0.0311
1732024238.3878,0.4212,-0.0020,0.0311
1732024238.4005,0.4392,-0.0064,0.0311
1732024238.4105,0.4392,-0.0064,0.0311
1732024238.4198,0.4392,-0.0064,0.0311
1732024238.4301,0.4392,-0.0064,0.0311
1732024238.4402,0.4392,-0.0064,0.0311
1732024238.4494,0.4392,-0.0064,0.0311
1732024238.4586,0.4392,-0.0064,0.0311
1732024238.4690,0.4392,-0.0064,0.0311
1732024238.4798,0.4212,-0.0020,0.0311
1732024238.4892,0.4212,-0.0020,0.0311
1732024238.5001,0.4212,-0.0020,0.0311
1732024238.5118,0.4212,-0.0020,0.0311
1732024238.5202,0.4212,-0.0020,0.0311
1732024238.5303,0.4212,-0.0020,0.0311
1732024238.5403,0.4212,-0.0020,0.0311
1732024238.5504,0.4212,-0.0020,0.0311
1732024238.5613,0.4212,-0.0020,0.0311
1732024238.5706,0.4212,-0.0020,0.0311
1732024238.5805,0.4212,-0.0020,0.0311
1732024238.5893,0.4212,-0.0020,0.0311
1732024238.5993,0.4212,-0.0020,0.0311
1732024238.6093,0.4212,-0.0020,0.0311
1732024238.6197,0.4212,-0.0020,0.0311
1732024238.6398,0.4212,-0.0020,0.0311
1732024238.6494,0.4212,-0.0020,0.0311
1732024238.6580,0.4212,-0.0020,0.0311
1732024238.6693,0.4212,-0.0020,0.0311
1732024238.6800,0.4212,-0.0020,0.0311
1732024238.7094,0.4212,-0.0020,0.0311
1732024238.7196,0.4212,-0.0020,0.0311
1732024238.7290,0.4212,-0.0020,0.0311
1732024238.7399,0.4212,-0.0020,0.0311
1732024238.7502,0.4212,-0.0020,0.0311
1732024238.7617,0.4212,-0.0020,0.0311
1732024238.7702,0.4212,-0.0020,0.0311
1732024238.7799,0.4212,-0.0020,0.0311
1732024238.7918,0.4212,-0.0020,0.0311
1732024238.8019,0.4212,-0.0020,0.0311
1732024238.8088,0.4212,-0.0020,0.0311
1732024238.8191,0.4212,-0.0020,0.0311
1732024238.8291,0.4212,-0.0020,0.0311
1732024238.8390,0.4212,-0.0020,0.0311
1732024238.8508,0.4212,-0.0020,0.0311
1732024238.8604,0.4212,-0.0020,0.0311
1732024238.8705,0.4212,-0.0020,0.0311
1732024238.8793,0.4212,-0.0020,0.0311
1732024238.8892,0.4212,-0.0020,0.0311
1732024238.8992,0.4212,-0.0020,0.0311
1732024238.9094,0.4212,-0.0020,0.0311
1732024238.9187,0.4212,-0.0020,0.0311
1732024238.9292,0.4212,-0.0020,0.0311
1732024238.9392,0.4212,-0.0020,0.0311
1732024238.9497,0.4212,-0.0020,0.0311
1732024238.9602,0.4212,-0.0020,0.0311
1732024238.9706,0.4212,-0.0020,0.0311
1732024238.9799,0.4212,-0.0020,0.0311
1732024238.9982,0.4212,-0.0020,0.0311
1732024239.0105,0.4212,-0.0020,0.0311
1732024239.0390,0.4212,-0.0020,0.0311
1732024239.0494,0.4212,-0.0020,0.0311
1732024239.0597,0.4212,-0.0020,0.0311
1732024239.0698,0.4212,-0.0020,0.0311
1732024239.0792,0.4212,-0.0020,0.0311
1732024239.0901,0.4212,-0.0020,0.0311
1732024239.0997,0.4183,-0.0139,0.0311
1732024239.1090,0.4183,-0.0139,0.0311
1732024239.1198,0.4183,-0.0139,0.0311
1732024239.1396,0.4183,-0.0139,0.0311
1732024239.1490,0.4183,-0.0139,0.0311
1732024239.1596,0.4183,-0.0139,0.0311
1732024239.1692,0.4183,-0.0139,0.0311
1732024239.1792,0.4183,-0.0139,0.0311
1732024239.1890,0.4183,-0.0139,0.0311
1732024239.1990,0.4183,-0.0139,0.0311
1732024239.2091,0.4183,-0.0139,0.0311
1732024239.2192,0.4183,-0.0139,0.0311
1732024239.2288,0.4183,-0.0139,0.0311
1732024239.2390,0.4183,-0.0139,0.0311
1732024239.2495,0.4183,-0.0139,0.0311
1732024239.2596,0.4183,-0.0139,0.0311
1732024239.2693,0.4183,-0.0139,0.0311
1732024239.2792,0.4183,-0.0139,0.0311
1732024239.2884,0.4183,-0.0139,0.0311
1732024239.2985,0.4183,-0.0139,0.0311
1732024239.3089,0.4183,-0.0139,0.0311
1732024239.3194,0.4183,-0.0139,0.0311
1732024239.3300,0.4183,-0.0139,0.0311
1732024239.3405,0.4183,-0.0139,0.0311
1732024239.3515,0.4183,-0.0139,0.0311
1732024239.3596,0.4183,-0.0139,0.0311
1732024239.3690,0.4183,-0.0139,0.0311
1732024239.3792,0.4183,-0.0139,0.0311
1732024239.4105,0.4183,-0.0139,0.0311
1732024239.4225,0.4183,-0.0139,0.0311
1732024239.4292,0.4183,-0.0139,0.0311
1732024239.4387,0.4183,-0.0139,0.0311
1732024239.4501,0.4183,-0.0139,0.0311
1732024239.4593,0.4183,-0.0139,0.0311
1732024239.4725,0.4183,-0.0139,0.0311
1732024239.4882,0.4183,-0.0139,0.0311
1732024239.5104,0.4183,-0.0139,0.0311
1732024239.5389,0.4183,-0.0139,0.0311
1732024239.5503,0.4183,-0.0139,0.0311
1732024239.5588,0.4183,-0.0139,0.0311
1732024239.5712,0.4183,-0.0139,0.0311
1732024239.5797,0.4183,-0.0139,0.0311
1732024239.5901,0.4183,-0.0139,0.0311
1732024239.6005,0.4183,-0.0139,0.0311
1732024239.6099,0.4183,-0.0139,0.0311
1732024239.6197,0.4183,-0.0139,0.0311
1732024239.6322,0.4212,-0.0020,0.0311
1732024239.6394,0.4183,-0.0139,0.0311
1732024239.6500,0.4183,-0.0139,0.0311
1732024239.6594,0.4183,-0.0139,0.0311
1732024239.6693,0.4183,-0.0139,0.0311
1732024239.6794,0.4212,-0.0020,0.0311
1732024239.6906,0.4212,-0.0020,0.0311
1732024239.6997,0.4212,-0.0020,0.0311
1732024239.7093,0.4183,-0.0139,0.0311
1732024239.7222,0.4183,-0.0139,0.0311
1732024239.7300,0.4212,-0.0020,0.0311
1732024239.7392,0.4212,-0.0020,0.0311
1732024239.7498,0.4212,-0.0020,0.0311
1732024239.7588,0.4212,-0.0020,0.0311
1732024239.7700,0.4212,-0.0020,0.0311
1732024239.7800,0.4212,-0.0020,0.0311
1732024239.7889,0.4212,-0.0020,0.0311
1732024239.7994,0.4212,-0.0020,0.0311
1732024239.8092,0.4212,-0.0020,0.0311
1732024239.8196,0.4212,-0.0020,0.0311
1732024239.8298,0.4212,-0.0020,0.0311
1732024239.8398,0.4212,-0.0020,0.0311
1732024239.8494,0.4212,-0.0020,0.0311
1732024239.8600,0.4212,-0.0020,0.0311
1732024239.8690,0.4212,-0.0020,0.0311
1732024239.8795,0.4392,-0.0064,0.0311
1732024239.8890,0.4392,-0.0064,0.0311
1732024239.8988,0.4392,-0.0064,0.0311
1732024239.9088,0.4392,-0.0064,0.0311
1732024239.9192,0.4392,-0.0064,0.0311
1732024239.9289,0.4392,-0.0064,0.0311
1732024239.9389,0.4392,-0.0064,0.0311
1732024239.9493,0.4392,-0.0064,0.0311
1732024239.9589,0.4392,-0.0064,0.0311
1732024239.9696,0.4392,-0.0064,0.0311
1732024239.9796,0.4392,-0.0064,0.0311
1732024239.9889,0.4392,-0.0064,0.0311
1732024239.9994,0.4392,-0.0064,0.0311
1732024240.0096,0.4392,-0.0064,0.0311
1732024240.0179,0.4392,-0.0064,0.0311
1732024240.0280,0.4212,-0.0020,0.0311
1732024240.0399,0.4212,-0.0020,0.0311
1732024240.0499,0.4212,-0.0020,0.0311
1732024240.0618,0.4212,-0.0020,0.0311
1732024240.0693,0.4212,-0.0020,0.0311
1732024240.0799,0.4212,-0.0020,0.0311
1732024240.0899,0.4212,-0.0020,0.0311
1732024240.0995,0.4212,-0.0020,0.0311
1732024240.1098,0.4212,-0.0020,0.0311
1732024240.1194,0.4212,-0.0020,0.0311
1732024240.1325,0.4212,-0.0020,0.0311
1732024240.1499,0.4212,-0.0020,0.0311
1732024240.1611,0.4212,-0.0020,0.0311
1732024240.1699,0.4212,-0.0020,0.0311
1732024240.1799,0.4212,-0.0020,0.0311
1732024240.1919,0.4212,-0.0020,0.0311
1732024240.1999,0.4212,-0.0020,0.0311
1732024240.2092,0.4212,-0.0020,0.0311
1732024240.2194,0.4212,-0.0020,0.0311
1732024240.2291,0.4212,-0.0020,0.0311
1732024240.2396,0.4212,-0.0020,0.0311
1732024240.2494,0.4212,-0.0020,0.0311
1732024240.2611,0.4212,-0.0020,0.0311
1732024240.2715,0.4212,-0.0020,0.0311
1732024240.2794,0.4212,-0.0020,0.0311
1732024240.2889,0.4212,-0.0020,0.0311
1732024240.2994,0.4212,-0.0020,0.0311
1732024240.3093,0.4212,-0.0020,0.0311
1732024240.3173,0.4212,-0.0020,0.0311
1732024240.3291,0.4392,-0.0064,0.0311
1732024240.3403,0.4392,-0.0064,0.0311
1732024240.3497,0.4392,-0.0064,0.0311
1732024240.3600,0.4392,-0.0064,0.0311
1732024240.3693,0.4392,-0.0064,0.0311
1732024240.3796,0.4392,-0.0064,0.0311
1732024240.3893,0.4392,-0.0064,0.0311
1732024240.3993,0.4392,-0.0064,0.0311
1732024240.4094,0.4392,-0.0064,0.0311
1732024240.4191,0.4392,-0.0064,0.0311
1732024240.4294,0.4212,-0.0020,0.0311
1732024240.4392,0.4212,-0.0020,0.0311
1732024240.4493,0.4212,-0.0020,0.0311
1732024240.4587,0.4212,-0.0020,0.0311
1732024240.4694,0.4212,-0.0020,0.0311
1732024240.4791,0.4212,-0.0020,0.0311
1732024240.4889,0.4212,-0.0020,0.0311
1732024240.4993,0.4212,-0.0020,0.0311
1732024240.5115,0.4212,-0.0020,0.0311
1732024240.5191,0.4212,-0.0020,0.0311
1732024240.5294,0.4212,-0.0020,0.0311
1732024240.5392,0.4212,-0.0020,0.0311
1732024240.5479,0.4212,-0.0020,0.0311
1732024240.5591,0.4212,-0.0020,0.0311
1732024240.5707,0.4212,-0.0020,0.0311
1732024240.5821,0.4212,-0.0020,0.0311
1732024240.5896,0.4212,-0.0020,0.0311
1732024240.6204,0.4212,-0.0020,0.0311
1732024240.6298,0.4212,-0.0020,0.0311
1732024240.6406,0.4212,-0.0020,0.0311
1732024240.6510,0.4212,-0.0020,0.0311
1732024240.6587,0.4212,-0.0020,0.0311
1732024240.6693,0.4212,-0.0020,0.0311
1732024240.6791,0.4212,-0.0020,0.0311
1732024240.6890,0.4212,-0.0020,0.0311
1732024240.6997,0.4212,-0.0020,0.0311
1732024240.7096,0.4212,-0.0020,0.0311
1732024240.7197,0.4212,-0.0020,0.0311
1732024240.7295,0.4212,-0.0020,0.0311
1732024240.7397,0.4212,-0.0020,0.0311
1732024240.7495,0.4212,-0.0020,0.0311
1732024240.7601,0.4212,-0.0020,0.0311
1732024240.7701,0.4212,-0.0020,0.0311
1732024240.7808,0.4212,-0.0020,0.0311
1732024240.7892,0.4212,-0.0020,0.0311
1732024240.7992,0.4212,-0.0020,0.0311
1732024240.8095,0.4212,-0.0020,0.0311
1732024240.8196,0.4212,-0.0020,0.0311
1732024240.8297,0.4212,-0.0020,0.0311
1732024240.8396,0.4212,-0.0020,0.0311
1732024240.8494,0.4212,-0.0020,0.0311
1732024240.8595,0.4212,-0.0020,0.0311
1732024240.8691,0.4212,-0.0020,0.0311
1732024240.8789,0.4212,-0.0020,0.0311
1732024240.8893,0.4212,-0.0020,0.0311
1732024240.8995,0.4212,-0.0020,0.0311
1732024240.9093,0.4031,0.0023,0.0311
1732024240.9192,0.4031,0.0023,0.0311
1732024240.9291,0.4031,0.0023,0.0311
1732024240.9392,0.4031,0.0023,0.0311
1732024240.9499,0.4031,0.0023,0.0311
1732024240.9590,0.4002,-0.0096,0.0311
1732024240.9696,0.4002,-0.0096,0.0311
1732024240.9799,0.4002,-0.0096,0.0311
1732024240.9899,0.4002,-0.0096,0.0311
1732024240.9996,0.4002,-0.0096,0.0311
1732024241.0094,0.4002,-0.0096,0.0311
1732024241.0195,0.4002,-0.0096,0.0311
1732024241.0298,0.4002,-0.0096,0.0311
1732024241.0391,0.4002,-0.0096,0.0311
1732024241.0493,0.4002,-0.0096,0.0311
1732024241.0608,0.4002,-0.0096,0.0311
1732024241.0693,0.4002,-0.0096,0.0311
1732024241.0792,0.4031,0.0023,0.0311
1732024241.0891,0.4031,0.0023,0.0311
1732024241.1012,0.4031,0.0023,0.0311
1732024241.1096,0.4031,0.0023,0.0311
1732024241.1197,0.4031,0.0023,0.0311
1732024241.1393,0.4212,-0.0020,0.0311
1732024241.1492,0.4212,-0.0020,0.0311
1732024241.1574,0.4212,-0.0020,0.0311
1732024241.1690,0.4212,-0.0020,0.0311
1732024241.1797,0.4212,-0.0020,0.0311
1732024241.1892,0.4212,-0.0020,0.0311
1732024241.1990,0.4212,-0.0020,0.0311
1732024241.2090,0.4212,-0.0020,0.0311
1732024241.2190,0.4212,-0.0020,0.0311
1732024241.2301,0.4212,-0.0020,0.0311
1732024241.2390,0.4212,-0.0020,0.0311
1732024241.2490,0.4212,-0.0020,0.0311
1732024241.2592,0.4212,-0.0020,0.0311
1732024241.2692,0.4212,-0.0020,0.0311
1732024241.2793,0.4212,-0.0020,0.0311
1732024241.2894,0.4031,0.0023,0.0311
1732024241.2993,0.4031,0.0023,0.0311
1732024241.3095,0.4031,0.0023,0.0311
1732024241.3289,0.4031,0.0023,0.0311
1732024241.3393,0.4031,0.0023,0.0311
1732024241.3511,0.4031,0.0023,0.0311
1732024241.3597,0.4031,0.0023,0.0311
1732024241.3693,0.4031,0.0023,0.0311
1732024241.3793,0.4031,0.0023,0.0311
1732024241.3979,0.4031,0.0023,0.0311
1732024241.4088,0.4031,0.0023,0.0311
1732024241.4198,0.4031,0.0023,0.0311
1732024241.4306,0.4031,0.0023,0.0311
1732024241.4392,0.4031,0.0023,0.0311
1732024241.4493,0.4031,0.0023,0.0311
1732024241.4587,0.4031,0.0023,0.0311
1732024241.4691,0.4031,0.0023,0.0311
1732024241.4790,0.4031,0.0023,0.0311
1732024241.4907,0.4031,0.0023,0.0311
1732024241.4993,0.4031,0.0023,0.0311
1732024241.5094,0.4002,-0.0096,0.0311
1732024241.5193,0.4002,-0.0096,0.0311
1732024241.5304,0.4002,-0.0096,0.0311
1732024241.5395,0.4002,-0.0096,0.0311
1732024241.5494,0.4002,-0.0096,0.0311
1732024241.5596,0.4002,-0.0096,0.0311
1732024241.5699,0.4002,-0.0096,0.0311
1732024241.5800,0.4212,-0.0020,0.0311
1732024241.5879,0.4212,-0.0020,0.0311
1732024241.6000,0.4212,-0.0020,0.0311
1732024241.6099,0.4212,-0.0020,0.0311
1732024241.6195,0.4212,-0.0020,0.0311
1732024241.6300,0.4212,-0.0020,0.0311
1732024241.6400,0.4212,-0.0020,0.0311
1732024241.6500,0.4212,-0.0020,0.0311
1732024241.6789,0.4212,-0.0020,0.0311
1732024241.6912,0.4212,-0.0020,0.0311
1732024241.6990,0.4212,-0.0020,0.0311
1732024241.7093,0.4212,-0.0020,0.0311
1732024241.7275,0.4212,-0.0020,0.0311
1732024241.7390,0.4212,-0.0020,0.0311
1732024241.7492,0.4212,-0.0020,0.0311
1732024241.7590,0.4212,-0.0020,0.0311
1732024241.7704,0.4212,-0.0020,0.0311
1732024241.7795,0.4212,-0.0020,0.0311
1732024241.7906,0.4212,-0.0020,0.0311
1732024241.7995,0.4212,-0.0020,0.0311
1732024241.8093,0.4212,-0.0020,0.0311
1732024241.8202,0.4212,-0.0020,0.0311
1732024241.8299,0.4031,0.0023,0.0311
1732024241.8394,0.4031,0.0023,0.0311
1732024241.8491,0.4031,0.0023,0.0311
1732024241.8578,0.4031,0.0023,0.0311
1732024241.8795,0.4031,0.0023,0.0311
1732024241.8913,0.4031,0.0023,0.0311
1732024241.8999,0.4031,0.0023,0.0311
1732024241.9096,0.4031,0.0023,0.0311
1732024241.9203,0.4031,0.0023,0.0311
1732024241.9296,0.4031,0.0023,0.0311
1732024241.9396,0.4031,0.0023,0.0311
1732024241.9494,0.4031,0.0023,0.0311
1732024241.9596,0.4031,0.0023,0.0311
1732024241.9696,0.4031,0.0023,0.0311
1732024241.9796,0.4031,0.0023,0.0311
1732024241.9896,0.4031,0.0023,0.0311
1732024241.9992,0.4031,0.0023,0.0311
1732024242.0092,0.4031,0.0023,0.0311
1732024242.0190,0.4031,0.0023,0.0311
1732024242.0300,0.4031,0.0023,0.0311
1732024242.1009,0.4031,0.0023,0.0311
1732024242.1212,0.4031,0.0023,0.0311
1732024242.1389,0.4031,0.0023,0.0311
1732024242.1492,0.4031,0.0023,0.0311
1732024242.1607,0.4031,0.0023,0.0311
1732024242.1690,0.4031,0.0023,0.0311
1732024242.1803,0.4031,0.0023,0.0311
1732024242.1976,0.4031,0.0023,0.0311
1732024242.2089,0.4031,0.0023,0.0311
1732024242.2196,0.4031,0.0023,0.0311
1732024242.2304,0.4031,0.0023,0.0311
1732024242.2395,0.4031,0.0023,0.0311
1732024242.2494,0.4031,0.0023,0.0311
1732024242.2597,0.4031,0.0023,0.0311
1732024242.2692,0.3851,0.0067,0.0311
1732024242.2803,0.3851,0.0067,0.0311
1732024242.2890,0.3851,0.0067,0.0311
1732024242.2994,0.3851,0.0067,0.0311
1732024242.3089,0.3851,0.0067,0.0311
1732024242.3194,0.3851,0.0067,0.0311
1732024242.3286,0.3851,0.0067,0.0311
1732024242.3389,0.3851,0.0067,0.0311
1732024242.3494,0.3851,0.0067,0.0311
1732024242.3585,0.3851,0.0067,0.0311
1732024242.3688,0.3851,0.0067,0.0311
1732024242.3796,0.3851,0.0067,0.0311
1732024242.4091,0.3851,0.0067,0.0311
1732024242.4192,0.3851,0.0067,0.0311
1732024242.4392,0.3851,0.0067,0.0311
1732024242.4494,0.3851,0.0067,0.0311
1732024242.4613,0.3851,0.0067,0.0311
1732024242.4693,0.3851,0.0067,0.0311
1732024242.4794,0.3851,0.0067,0.0311
1732024242.4887,0.3851,0.0067,0.0311
1732024242.4993,0.3851,0.0067,0.0311
1732024242.5094,0.3851,0.0067,0.0311
1732024242.5194,0.3851,0.0067,0.0311
1732024242.5300,0.3851,0.0067,0.0311
1732024242.5396,0.3851,0.0067,0.0311
1732024242.5492,0.3851,0.0067,0.0311
1732024242.5591,0.3851,0.0067,0.0311
1732024242.5693,0.3851,0.0067,0.0311
1732024242.5795,0.3851,0.0067,0.0311
1732024242.5892,0.3851,0.0067,0.0311
1732024242.6003,0.3851,0.0067,0.0311
1732024242.6096,0.3851,0.0067,0.0311
1732024242.6192,0.3851,0.0067,0.0311
1732024242.6307,0.3851,0.0067,0.0311
1732024242.6397,0.3851,0.0067,0.0311
1732024242.6494,0.3851,0.0067,0.0311
1732024242.6576,0.3851,0.0067,0.0311
1732024242.6799,0.3822,-0.0052,0.0311
1732024242.7095,0.3822,-0.0052,0.0311
1732024242.7198,0.3822,-0.0052,0.0311
1732024242.7296,0.3822,-0.0052,0.0311
1732024242.7406,0.3822,-0.0052,0.0311
1732024242.7495,0.3822,-0.0052,0.0311
1732024242.7591,0.3822,-0.0052,0.0311
1732024242.7698,0.3822,-0.0052,0.0311
1732024242.7797,0.3822,-0.0052,0.0311
1732024242.7900,0.3822,-0.0052,0.0311
1732024242.7998,0.3822,-0.0052,0.0311
1732024242.8093,0.3822,-0.0052,0.0311
1732024242.8205,0.3822,-0.0052,0.0311
1732024242.8306,0.3822,-0.0052,0.0311
1732024242.8397,0.3822,-0.0052,0.0311
1732024242.8504,0.3822,-0.0052,0.0311
1732024242.8621,0.3822,-0.0052,0.0311
1732024242.8701,0.3822,-0.0052,0.0311
1732024242.8810,0.3822,-0.0052,0.0311
1732024242.8901,0.3822,-0.0052,0.0311
1732024242.9011,0.3822,-0.0052,0.0311
1732024242.9097,0.3822,-0.0052,0.0311
1732024242.9201,0.3822,-0.0052,0.0311
1732024242.9301,0.3822,-0.0052,0.0311
1732024242.9402,0.3822,-0.0052,0.0311
1732024242.9500,0.3822,-0.0052,0.0311
1732024242.9592,0.3822,-0.0052,0.0311
1732024242.9694,0.3822,-0.0052,0.0311
1732024242.9789,0.3822,-0.0052,0.0311
1732024242.9901,0.3822,-0.0052,0.0311
1732024242.9997,0.3822,-0.0052,0.0311
1732024243.0095,0.3822,-0.0052,0.0311
1732024243.0189,0.3822,-0.0052,0.0311
1732024243.0293,0.3822,-0.0052,0.0311
1732024243.0397,0.3822,-0.0052,0.0311
1732024243.0496,0.3822,-0.0052,0.0311
1732024243.0591,0.3822,-0.0052,0.0311
1732024243.0796,0.3822,-0.0052,0.0311
1732024243.0885,0.3822,-0.0052,0.0311
1732024243.0986,0.3822,-0.0052,0.0311
1732024243.1097,0.3822,-0.0052,0.0311
1732024243.1203,0.3822,-0.0052,0.0311
1732024243.1312,0.4031,0.0023,0.0311
1732024243.1390,0.4031,0.0023,0.0311
1732024243.1495,0.4031,0.0023,0.0311
1732024243.1606,0.4031,0.0023,0.0311
1732024243.1695,0.4031,0.0023,0.0311
1732024243.1798,0.4031,0.0023,0.0311
1732024243.1906,0.4031,0.0023,0.0311
1732024243.1999,0.4031,0.0023,0.0311
1732024243.2098,0.4031,0.0023,0.0311
1732024243.2193,0.4031,0.0023,0.0311
1732024243.2292,0.4031,0.0023,0.0311
1732024243.2395,0.4031,0.0023,0.0311
1732024243.2493,0.4031,0.0023,0.0311
1732024243.2590,0.4031,0.0023,0.0311
1732024243.2704,0.4031,0.0023,0.0311
1732024243.2794,0.4031,0.0023,0.0311
1732024243.2913,0.4031,0.0023,0.0311
1732024243.3003,0.4031,0.0023,0.0311
1732024243.3091,0.4031,0.0023,0.0311
1732024243.3190,0.4031,0.0023,0.0311
1732024243.3288,0.4031,0.0023,0.0311
1732024243.3400,0.4031,0.0023,0.0311
1732024243.3495,0.4031,0.0023,0.0311
1732024243.3577,0.4031,0.0023,0.0311
1732024243.3703,0.4031,0.0023,0.0311
1732024243.3778,0.4031,0.0023,0.0311
1732024243.3878,0.4031,0.0023,0.0311
1732024243.3987,0.4031,0.0023,0.0311
1732024243.4102,0.4031,0.0023,0.0311
1732024243.4200,0.4031,0.0023,0.0311
1732024243.4297,0.4031,0.0023,0.0311
1732024243.4406,0.4031,0.0023,0.0311
1732024243.4497,0.4031,0.0023,0.0311
1732024243.4587,0.4031,0.0023,0.0311
1732024243.4697,0.4031,0.0023,0.0311
1732024243.4792,0.4031,0.0023,0.0311
1732024243.4889,0.4031,0.0023,0.0311
1732024243.4997,0.4031,0.0023,0.0311
1732024243.5099,0.4031,0.0023,0.0311
1732024243.5191,0.4031,0.0023,0.0311
1732024243.5303,0.4031,0.0023,0.0311
1732024243.5394,0.4031,0.0023,0.0311
1732024243.5490,0.4031,0.0023,0.0311
1732024243.5593,0.4031,0.0023,0.0311
1732024243.5699,0.4031,0.0023,0.0311
1732024243.5803,0.4031,0.0023,0.0311
1732024243.5882,0.4031,0.0023,0.0311
1732024243.6095,0.4031,0.0023,0.0311
1732024243.6211,0.4031,0.0023,0.0311
1732024243.6402,0.4031,0.0023,0.0311
1732024243.6490,0.4031,0.0023,0.0311
1732024243.6586,0.4031,0.0023,0.0311
1732024243.6691,0.4031,0.0023,0.0311
1732024243.6797,0.4031,0.0023,0.0311
1732024243.6899,0.4031,0.0023,0.0311
1732024243.6989,0.4031,0.0023,0.0311
1732024243.7091,0.4031,0.0023,0.0311
1732024243.7189,0.4031,0.0023,0.0311
1732024243.7288,0.4031,0.0023,0.0311
1732024243.7390,0.4031,0.0023,0.0311
1732024243.7490,0.4031,0.0023,0.0311
1732024243.7590,0.4031,0.0023,0.0311
1732024243.7691,0.4031,0.0023,0.0311
1732024243.7788,0.4031,0.0023,0.0311
1732024243.7889,0.4031,0.0023,0.0311
1732024243.7991,0.4031,0.0023,0.0311
1732024243.8090,0.4031,0.0023,0.0311
1732024243.8291,0.4031,0.0023,0.0311
1732024243.8383,0.4031,0.0023,0.0311
1732024243.8500,0.4031,0.0023,0.0311
1732024243.8575,0.4031,0.0023,0.0311
1732024243.8690,0.4031,0.0023,0.0311
1732024243.8797,0.4031,0.0023,0.0311
1732024243.9090,0.4031,0.0023,0.0311
1732024243.9194,0.4031,0.0023,0.0311
1732024243.9301,0.4031,0.0023,0.0311
1732024243.9403,0.4031,0.0023,0.0311
1732024243.9510,0.4031,0.0023,0.0311
1732024243.9589,0.4031,0.0023,0.0311
1732024243.9701,0.4031,0.0023,0.0311
1732024243.9802,0.4031,0.0023,0.0311
1732024243.9894,0.4031,0.0023,0.0311
1732024244.0000,0.4031,0.0023,0.0311
1732024244.0101,0.4031,0.0023,0.0311
1732024244.0191,0.4031,0.0023,0.0311
1732024244.0288,0.4031,0.0023,0.0311
1732024244.0405,0.4031,0.0023,0.0311
1732024244.0510,0.4031,0.0023,0.0311
1732024244.0591,0.4031,0.0023,0.0311
1732024244.0705,0.4031,0.0023,0.0311
1732024244.0796,0.4031,0.0023,0.0311
1732024244.0890,0.4031,0.0023,0.0311
1732024244.0993,0.4031,0.0023,0.0311
1732024244.1098,0.4031,0.0023,0.0311
1732024244.1204,0.4031,0.0023,0.0311
1732024244.1394,0.4031,0.0023,0.0311
1732024244.1492,0.4031,0.0023,0.0311
1732024244.1603,0.4031,0.0023,0.0311
1732024244.1693,0.4031,0.0023,0.0311
1732024244.1796,0.4031,0.0023,0.0311
1732024244.1906,0.4031,0.0023,0.0311
1732024244.1993,0.4031,0.0023,0.0311
1732024244.2092,0.4031,0.0023,0.0311
1732024244.2200,0.4031,0.0023,0.0311
1732024244.2293,0.4031,0.0023,0.0311
1732024244.2396,0.4031,0.0023,0.0311
1732024244.2489,0.4031,0.0023,0.0311
1732024244.2584,0.4031,0.0023,0.0311
1732024244.2696,0.4031,0.0023,0.0311
1732024244.2800,0.4031,0.0023,0.0311
1732024244.2878,0.4031,0.0023,0.0311
1732024244.3101,0.4031,0.0023,0.0311
1732024244.3189,0.4031,0.0023,0.0311
1732024244.3289,0.4031,0.0023,0.0311
1732024244.3393,0.4031,0.0023,0.0311
1732024244.3491,0.4031,0.0023,0.0311
1732024244.3588,0.4031,0.0023,0.0311
1732024244.3691,0.4031,0.0023,0.0311
1732024244.3801,0.4031,0.0023,0.0311
1732024244.3900,0.4031,0.0023,0.0311
1732024244.4110,0.4031,0.0023,0.0311
1732024244.4180,0.4031,0.0023,0.0311
1732024244.4392,0.4031,0.0023,0.0311
1732024244.4495,0.4031,0.0023,0.0311
1732024244.4585,0.4031,0.0023,0.0311
1732024244.4681,0.4031,0.0023,0.0311
1732024244.4806,0.4031,0.0023,0.0311
1732024244.4864,0.4031,0.0023,0.0311
1732024244.5090,0.4031,0.0023,0.0311
1732024244.5190,0.4031,0.0023,0.0311
1732024244.5290,0.4031,0.0023,0.0311
1732024244.5396,0.4031,0.0023,0.0311
1732024244.5493,0.4031,0.0023,0.0311
1732024244.5579,0.4031,0.0023,0.0311
1732024244.5691,0.4031,0.0023,0.0311
1732024244.5800,0.4031,0.0023,0.0311
1732024244.5898,0.4031,0.0023,0.0311
1732024244.6001,0.4031,0.0023,0.0311
1732024244.6096,0.4031,0.0023,0.0311
1732024244.6197,0.4031,0.0023,0.0311
1732024244.6293,0.4031,0.0023,0.0311
1732024244.6399,0.4031,0.0023,0.0311
1732024244.6489,0.4031,0.0023,0.0311
1732024244.6581,0.4031,0.0023,0.0311
1732024244.6686,0.4031,0.0023,0.0311
1732024244.6791,0.4031,0.0023,0.0311
1732024244.6889,0.4031,0.0023,0.0311
1732024244.6995,0.4031,0.0023,0.0311
1732024244.7098,0.4031,0.0023,0.0311
1732024244.7181,0.4031,0.0023,0.0311
1732024244.7276,0.4031,0.0023,0.0311
1732024244.7396,0.4031,0.0023,0.0311
1732024244.7503,0.4031,0.0023,0.0311
1732024244.7600,0.4031,0.0023,0.0311
1732024244.7696,0.4031,0.0023,0.0311
1732024244.7796,0.4031,0.0023,0.0311
1732024244.7916,0.4031,0.0023,0.0311
1732024244.7993,0.4031,0.0023,0.0311
1732024244.8098,0.4031,0.0023,0.0311
1732024244.8200,0.4031,0.0023,0.0311
1732024244.8402,0.4031,0.0023,0.0311
1732024244.8504,0.4031,0.0023,0.0311
1732024244.8684,0.4031,0.0023,0.0311
1732024244.8796,0.4031,0.0023,0.0311
1732024244.8907,0.4031,0.0023,0.0311
1732024244.8996,0.4031,0.0023,0.0311
1732024244.9098,0.4031,0.0023,0.0311
1732024244.9193,0.4031,0.0023,0.0311
1732024244.9296,0.4212,-0.0020,0.0311
1732024244.9390,0.4212,-0.0020,0.0311
1732024244.9490,0.4212,-0.0020,0.0311
1732024244.9587,0.4212,-0.0020,0.0311
1732024244.9689,0.4212,-0.0020,0.0311
1732024244.9789,0.4212,-0.0020,0.0311
1732024244.9890,0.4212,-0.0020,0.0311
1732024244.9991,0.4212,-0.0020,0.0311
1732024245.0095,0.4212,-0.0020,0.0311
1732024245.0205,0.4212,-0.0020,0.0311
1732024245.0287,0.4031,0.0023,0.0311
1732024245.0388,0.4031,0.0023,0.0311
1732024245.0470,0.4031,0.0023,0.0311
1732024245.0584,0.4031,0.0023,0.0311
1732024245.0693,0.4031,0.0023,0.0311
1732024245.0795,0.4031,0.0023,0.0311
1732024245.0880,0.4031,0.0023,0.0311
1732024245.0991,0.4031,0.0023,0.0311
1732024245.1097,0.4031,0.0023,0.0311
1732024245.1203,0.4031,0.0023,0.0311
1732024245.1305,0.4031,0.0023,0.0311
1732024245.1430,0.4031,0.0023,0.0311
1732024245.1500,0.4031,0.0023,0.0311
1732024245.1593,0.4031,0.0023,0.0311
1732024245.1696,0.4031,0.0023,0.0311
1732024245.1791,0.4031,0.0023,0.0311
1732024245.1896,0.4031,0.0023,0.0311
1732024245.2093,0.4031,0.0023,0.0311
1732024245.2213,0.4031,0.0023,0.0311
1732024245.2288,0.4031,0.0023,0.0311
1732024245.2398,0.4031,0.0023,0.0311
1732024245.2530,0.4031,0.0023,0.0311
1732024245.3392,0.4031,0.0023,0.0311
1732024245.3511,0.4031,0.0023,0.0311
1732024245.3586,0.4031,0.0023,0.0311
1732024245.3687,0.4031,0.0023,0.0311
1732024245.3793,0.4031,0.0023,0.0311
1732024245.3896,0.4031,0.0023,0.0311
1732024245.3989,0.4031,0.0023,0.0311
1732024245.4094,0.4031,0.0023,0.0311
1732024245.4193,0.4031,0.0023,0.0311
1732024245.4287,0.4031,0.0023,0.0311
1732024245.4389,0.4031,0.0023,0.0311
1732024245.4489,0.4031,0.0023,0.0311
1732024245.4624,0.4031,0.0023,0.0311
1732024245.4688,0.4031,0.0023,0.0311
1732024245.4793,0.4031,0.0023,0.0311
1732024245.4888,0.4031,0.0023,0.0311
1732024245.4985,0.4031,0.0023,0.0311
1732024245.5088,0.4031,0.0023,0.0311
1732024245.5176,0.4031,0.0023,0.0311
1732024245.5285,0.4031,0.0023,0.0311
1732024245.5394,0.4031,0.0023,0.0311
1732024245.5497,0.4031,0.0023,0.0311
1732024245.5600,0.4031,0.0023,0.0311
1732024245.5695,0.4031,0.0023,0.0311
1732024245.5791,0.4212,-0.0020,0.0311
1732024245.5894,0.4212,-0.0020,0.0311
1732024245.5994,0.4212,-0.0020,0.0311
1732024245.6092,0.4212,-0.0020,0.0311
1732024245.6193,0.4212,-0.0020,0.0311
1732024245.6299,0.4212,-0.0020,0.0311
1732024245.6392,0.4212,-0.0020,0.0311
1732024245.6492,0.4212,-0.0020,0.0311
1732024245.6593,0.4212,-0.0020,0.0311
1732024245.6690,0.4212,-0.0020,0.0311
1732024245.6787,0.4212,-0.0020,0.0311
1732024245.6885,0.4212,-0.0020,0.0311
1732024245.7090,0.4212,-0.0020,0.0311
1732024245.7191,0.4212,-0.0020,0.0311
1732024245.7294,0.4212,-0.0020,0.0311
1732024245.7391,0.4212,-0.0020,0.0311
1732024245.7490,0.4212,-0.0020,0.0311
1732024245.7589,0.4212,-0.0020,0.0311
1732024245.7693,0.4212,-0.0020,0.0311
1732024245.7791,0.4212,-0.0020,0.0311
1732024245.7891,0.4212,-0.0020,0.0311
1732024245.7990,0.4212,-0.0020,0.0311
1732024245.8092,0.4212,-0.0020,0.0311
1732024245.8190,0.4212,-0.0020,0.0311
1732024245.8285,0.4212,-0.0020,0.0311
1732024245.8391,0.4212,-0.0020,0.0311
1732024245.8491,0.4212,-0.0020,0.0311
1732024245.8587,0.4212,-0.0020,0.0311
1732024245.8686,0.4212,-0.0020,0.0311
1732024245.8791,0.4212,-0.0020,0.0311
1732024245.8984,0.4212,-0.0020,0.0311
1732024245.9196,0.4212,-0.0020,0.0311
1732024245.9315,0.4212,-0.0020,0.0311
1732024245.9388,0.4212,-0.0020,0.0311
1732024245.9509,0.4212,-0.0020,0.0311
1732024245.9617,0.4212,-0.0020,0.0311
1732024245.9698,0.4212,-0.0020,0.0311
1732024245.9894,0.4031,0.0023,0.0311
1732024245.9998,0.4031,0.0023,0.0311
1732024246.0097,0.4031,0.0023,0.0311
1732024246.0194,0.4031,0.0023,0.0311
1732024246.0303,0.4031,0.0023,0.0311
1732024246.0393,0.4031,0.0023,0.0311
1732024246.0502,0.4031,0.0023,0.0311
1732024246.0710,0.4031,0.0023,0.0311
1732024246.0799,0.4031,0.0023,0.0311
1732024246.0891,0.4031,0.0023,0.0311
1732024246.0994,0.4031,0.0023,0.0311
1732024246.1095,0.4031,0.0023,0.0311
1732024246.1227,0.4031,0.0023,0.0311
1732024246.1315,0.4031,0.0023,0.0311
1732024246.1395,0.4031,0.0023,0.0311
1732024246.1603,0.4031,0.0023,0.0311
1732024246.1706,0.4031,0.0023,0.0311
1732024246.1796,0.4031,0.0023,0.0311
1732024246.1891,0.4031,0.0023,0.0311
1732024246.1991,0.4031,0.0023,0.0311
1732024246.2098,0.4031,0.0023,0.0311
1732024246.2194,0.4031,0.0023,0.0311
1732024246.2290,0.4031,0.0023,0.0311
1732024246.2394,0.4212,-0.0020,0.0311
1732024246.2494,0.4212,-0.0020,0.0311
1732024246.2589,0.4212,-0.0020,0.0311
1732024246.2697,0.4212,-0.0020,0.0311
1732024246.3092,0.4212,-0.0020,0.0311
1732024246.3192,0.4212,-0.0020,0.0311
1732024246.3287,0.4212,-0.0020,0.0311
1732024246.3393,0.4212,-0.0020,0.0311
1732024246.3494,0.4212,-0.0020,0.0311
1732024246.3590,0.4212,-0.0020,0.0311
1732024246.3689,0.4212,-0.0020,0.0311
1732024246.3798,0.4212,-0.0020,0.0311
1732024246.3909,0.4212,-0.0020,0.0311
1732024246.3999,0.4212,-0.0020,0.0311
1732024246.4100,0.4212,-0.0020,0.0311
1732024246.4196,0.4392,-0.0064,0.0311
1732024246.4304,0.4392,-0.0064,0.0311
1732024246.4393,0.4392,-0.0064,0.0311
1732024246.4492,0.4392,-0.0064,0.0311
1732024246.4588,0.4392,-0.0064,0.0311
1732024246.4692,0.4392,-0.0064,0.0311
1732024246.4794,0.4392,-0.0064,0.0311
1732024246.4889,0.4392,-0.0064,0.0311
1732024246.4991,0.4392,-0.0064,0.0311
1732024246.5094,0.4392,-0.0064,0.0311
1732024246.5189,0.4392,-0.0064,0.0311
1732024246.5491,0.4392,-0.0064,0.0311
1732024246.5587,0.4392,-0.0064,0.0311
1732024246.5705,0.4392,-0.0064,0.0311
1732024246.5798,0.4392,-0.0064,0.0311
1732024246.5893,0.4392,-0.0064,0.0311
1732024246.6093,0.4392,-0.0064,0.0311
1732024246.6210,0.4421,0.0055,0.0311
1732024246.6290,0.4421,0.0055,0.0311
1732024246.6388,0.4421,0.0055,0.0311
1732024246.6493,0.4421,0.0055,0.0311
1732024246.6589,0.4421,0.0055,0.0311
1732024246.6689,0.4421,0.0055,0.0311
1732024246.6795,0.4421,0.0055,0.0311
1732024246.6976,0.4421,0.0055,0.0311
1732024246.7089,0.4421,0.0055,0.0311
1732024246.7189,0.4421,0.0055,0.0311
1732024246.7286,0.4421,0.0055,0.0311
1732024246.7400,0.4421,0.0055,0.0311
1732024246.7467,0.4421,0.0055,0.0311
1732024246.7571,0.4421,0.0055,0.0311
1732024246.7684,0.4421,0.0055,0.0311
1732024246.7804,0.4421,0.0055,0.0311
1732024246.7878,0.4421,0.0055,0.0311
1732024246.7999,0.4421,0.0055,0.0311
1732024246.8108,0.4421,0.0055,0.0311
1732024246.8291,0.4421,0.0055,0.0311
1732024246.8402,0.4421,0.0055,0.0311
1732024246.8494,0.4421,0.0055,0.0311
1732024246.8591,0.4421,0.0055,0.0311
1732024246.8708,0.4421,0.0055,0.0311
1732024246.8794,0.4421,0.0055,0.0311
1732024246.8988,0.4421,0.0055,0.0311
1732024246.9109,0.4421,0.0055,0.0311
1732024246.9222,0.4421,0.0055,0.0311
1732024246.9293,0.4392,-0.0064,0.0311
1732024246.9402,0.4392,-0.0064,0.0311
1732024246.9503,0.4392,-0.0064,0.0311
1732024246.9797,0.4212,-0.0020,0.0311
1732024246.9902,0.4212,-0.0020,0.0311
1732024247.0002,0.4212,-0.0020,0.0311
1732024247.0094,0.4392,-0.0064,0.0311
1732024247.0201,0.4392,-0.0064,0.0311
1732024247.0293,0.4392,-0.0064,0.0311
1732024247.0390,0.4392,-0.0064,0.0311
1732024247.0513,0.4392,-0.0064,0.0311
1732024247.0602,0.4392,-0.0064,0.0311
1732024247.0702,0.4392,-0.0064,0.0311
1732024247.0797,0.4392,-0.0064,0.0311
1732024247.0991,0.4392,-0.0064,0.0311
1732024247.1089,0.4392,-0.0064,0.0311
1732024247.1196,0.4392,-0.0064,0.0311
1732024247.1292,0.4392,-0.0064,0.0311
1732024247.1390,0.4392,-0.0064,0.0311
1732024247.1495,0.4392,-0.0064,0.0311
1732024247.1586,0.4392,-0.0064,0.0311
1732024247.1688,0.4392,-0.0064,0.0311
1732024247.1794,0.4392,-0.0064,0.0311
1732024247.1887,0.4392,-0.0064,0.0311
1732024247.1988,0.4421,0.0055,0.0311
1732024247.2091,0.4421,0.0055,0.0311
1732024247.2200,0.4421,0.0055,0.0311
1732024247.2295,0.4421,0.0055,0.0311
1732024247.2389,0.4421,0.0055,0.0311
1732024247.2494,0.4421,0.0055,0.0311
1732024247.2584,0.4421,0.0055,0.0311
1732024247.2699,0.4421,0.0055,0.0311
1732024247.2802,0.4421,0.0055,0.0311
1732024247.2905,0.4421,0.0055,0.0311
1732024247.2994,0.4421,0.0055,0.0311
1732024247.3099,0.4421,0.0055,0.0311
1732024247.3190,0.4421,0.0055,0.0311
1732024247.3288,0.4421,0.0055,0.0311
1732024247.3399,0.4421,0.0055,0.0311
1732024247.3492,0.4421,0.0055,0.0311
1732024247.3592,0.4421,0.0055,0.0311
1732024247.3794,0.4421,0.0055,0.0311
1732024247.3889,0.4421,0.0055,0.0311
1732024247.3978,0.4421,0.0055,0.0311
1732024247.4204,0.4421,0.0055,0.0311
1732024247.4288,0.4421,0.0055,0.0311
1732024247.4396,0.4421,0.0055,0.0311
1732024247.4507,0.4421,0.0055,0.0311
1732024247.4610,0.4421,0.0055,0.0311
1732024247.4712,0.4421,0.0055,0.0311
1732024247.4801,0.4421,0.0055,0.0311
1732024247.4890,0.4421,0.0055,0.0311
1732024247.4997,0.4421,0.0055,0.0311
1732024247.5095,0.4421,0.0055,0.0311
1732024247.5192,0.4421,0.0055,0.0311
1732024247.5293,0.4421,0.0055,0.0311
1732024247.5401,0.4421,0.0055,0.0311
1732024247.5493,0.4421,0.0055,0.0311
1732024247.5608,0.4421,0.0055,0.0311
1732024247.5710,0.4421,0.0055,0.0311
1732024247.5798,0.4421,0.0055,0.0311
1732024247.5894,0.4421,0.0055,0.0311
1732024247.5992,0.4421,0.0055,0.0311
1732024247.6096,0.4421,0.0055,0.0311
1732024247.6214,0.4421,0.0055,0.0311
1732024247.6294,0.4421,0.0055,0.0311
1732024247.6391,0.4421,0.0055,0.0311
1732024247.6491,0.4421,0.0055,0.0311
1732024247.6681,0.4421,0.0055,0.0311
1732024247.6801,0.4421,0.0055,0.0311
1732024247.6894,0.4421,0.0055,0.0311
1732024247.6979,0.4421,0.0055,0.0311
1732024247.7091,0.4421,0.0055,0.0311
1732024247.7193,0.4421,0.0055,0.0311
1732024247.7287,0.6157,0.0136,0.0311
1732024247.7394,0.6157,0.0136,0.0311
1732024247.7502,0.6157,0.0136,0.0311
1732024247.7624,0.6157,0.0136,0.0311
1732024247.7698,0.6157,0.0136,0.0311
1732024247.7799,0.6157,0.0136,0.0311
1732024247.7915,0.6157,0.0136,0.0311
1732024247.7999,0.6157,0.0136,0.0311
1732024247.8096,0.6157,0.0136,0.0311
1732024247.8203,0.6157,0.0136,0.0311
1732024247.8300,0.6157,0.0136,0.0311
1732024247.8396,0.6157,0.0136,0.0311
1732024247.8503,0.6157,0.0136,0.0311
1732024247.8603,0.6157,0.0136,0.0311
1732024247.8705,0.6157,0.0136,0.0311
1732024247.8804,0.6337,0.0092,0.0311
1732024247.8915,0.6337,0.0092,0.0311
1732024247.8997,0.6337,0.0092,0.0311
1732024247.9102,0.6337,0.0092,0.0311
1732024247.9199,0.6337,0.0092,0.0311
1732024247.9298,0.6337,0.0092,0.0311
1732024247.9412,0.6337,0.0092,0.0311
1732024247.9494,0.6337,0.0092,0.0311
1732024247.9592,0.6337,0.0092,0.0311
1732024247.9694,0.6337,0.0092,0.0311
1732024247.9798,0.6337,0.0092,0.0311
1732024247.9892,0.6337,0.0092,0.0311
1732024247.9992,0.6366,0.0211,0.0311
1732024248.0088,0.6366,0.0211,0.0311
1732024248.0190,0.6366,0.0211,0.0311
1732024248.0288,0.5768,0.0105,0.0311
1732024248.0391,0.5768,0.0105,0.0311
1732024248.0490,0.5768,0.0105,0.0311
1732024248.0590,0.5768,0.0105,0.0311
1732024248.0690,0.5768,0.0105,0.0311
1732024248.0794,0.5379,0.0074,0.0311
1732024248.0891,0.5379,0.0074,0.0311
1732024248.0989,0.5379,0.0074,0.0311
1732024248.1091,0.5379,0.0074,0.0311
1732024248.1191,0.5379,0.0074,0.0311
1732024248.1303,0.5199,0.0117,0.0311
1732024248.1400,0.5199,0.0117,0.0311
1732024248.1499,0.5379,0.0074,0.0311
1732024248.1587,0.5379,0.0074,0.0311
1732024248.1688,0.5379,0.0074,0.0311
1732024248.1801,0.5379,0.0074,0.0311
1732024248.1885,0.5379,0.0074,0.0311
1732024248.2082,0.5379,0.0074,0.0311
1732024248.2195,0.5379,0.0074,0.0311
1732024248.2309,0.5379,0.0074,0.0311
1732024248.2389,0.5379,0.0074,0.0311
1732024248.2490,0.5379,0.0074,0.0311
1732024248.2792,0.5379,0.0074,0.0311
1732024248.2891,0.5379,0.0074,0.0311
1732024248.2991,0.5379,0.0074,0.0311
1732024248.3095,0.5379,0.0074,0.0311
1732024248.3194,0.5379,0.0074,0.0311
1732024248.3303,0.5379,0.0074,0.0311
1732024248.3392,0.5379,0.0074,0.0311
1732024248.3493,0.5379,0.0074,0.0311
1732024248.3592,0.5379,0.0074,0.0311
1732024248.3688,0.5379,0.0074,0.0311
1732024248.3796,0.5379,0.0074,0.0311
1732024248.3912,0.5379,0.0074,0.0311
1732024248.3991,0.5379,0.0074,0.0311
1732024248.4089,0.5379,0.0074,0.0311
1732024248.4193,0.5379,0.0074,0.0311
1732024248.4286,0.5379,0.0074,0.0311
1732024248.4396,0.5379,0.0074,0.0311
1732024248.4497,0.5408,0.0193,0.0311
1732024248.4626,0.5408,0.0193,0.0311
1732024248.4696,0.5588,0.0149,0.0311
1732024248.4792,0.5588,0.0149,0.0311
1732024248.4889,0.5588,0.0149,0.0311
1732024248.4991,0.5588,0.0149,0.0311
1732024248.5101,0.5588,0.0149,0.0311
1732024248.5203,0.5588,0.0149,0.0311
1732024248.5299,0.5588,0.0149,0.0311
1732024248.5397,0.5588,0.0149,0.0311
1732024248.5493,0.5588,0.0149,0.0311
1732024248.5660,0.5588,0.0149,0.0311
1732024248.5791,0.5588,0.0149,0.0311
1732024248.5896,0.5588,0.0149,0.0311
1732024248.6002,0.5588,0.0149,0.0311
1732024248.6095,0.5588,0.0149,0.0311
1732024248.6199,0.5588,0.0149,0.0311
1732024248.6295,0.5588,0.0149,0.0311
1732024248.6401,0.5588,0.0149,0.0311
1732024248.6491,0.5588,0.0149,0.0311
1732024248.6605,0.5588,0.0149,0.0311
1732024248.6702,0.5588,0.0149,0.0311
1732024248.6790,0.5588,0.0149,0.0311
1732024248.6898,0.5588,0.0149,0.0311
1732024248.7000,0.5588,0.0149,0.0311
1732024248.7092,0.5588,0.0149,0.0311
1732024248.7190,0.5588,0.0149,0.0311
1732024248.7296,0.5199,0.0117,0.0311
1732024248.7391,0.5199,0.0117,0.0311
1732024248.7492,0.5199,0.0117,0.0311
1732024248.7589,0.5199,0.0117,0.0311
1732024248.7689,0.5199,0.0117,0.0311
1732024248.7792,0.5199,0.0117,0.0311
1732024248.7888,0.5199,0.0117,0.0311
1732024248.7991,0.5199,0.0117,0.0311
1732024248.8089,0.5199,0.0117,0.0311
1732024248.8198,0.5199,0.0117,0.0311
1732024248.8294,0.5199,0.0117,0.0311
1732024248.8395,0.5199,0.0117,0.0311
1732024248.8519,0.5199,0.0117,0.0311
1732024248.8806,0.5199,0.0117,0.0311
1732024248.8887,0.5199,0.0117,0.0311
1732024248.9092,0.5199,0.0117,0.0311
1732024248.9195,0.5199,0.0117,0.0311
1732024248.9314,0.5199,0.0117,0.0311
1732024248.9398,0.5199,0.0117,0.0311
1732024248.9505,0.5199,0.0117,0.0311
1732024248.9617,0.5199,0.0117,0.0311
1732024248.9697,0.5199,0.0117,0.0311
1732024248.9793,0.5199,0.0117,0.0311
1732024249.0103,0.5199,0.0117,0.0311
1732024249.0191,0.5199,0.0117,0.0311
1732024249.0291,0.5199,0.0117,0.0311
1732024249.0396,0.5199,0.0117,0.0311
1732024249.0495,0.5199,0.0117,0.0311
1732024249.0588,0.5199,0.0117,0.0311
1732024249.0692,0.5199,0.0117,0.0311
1732024249.0798,0.5199,0.0117,0.0311
1732024249.0906,0.5199,0.0117,0.0311
1732024249.0992,0.5199,0.0117,0.0311
1732024249.1091,0.5199,0.0117,0.0311
1732024249.1199,0.5199,0.0117,0.0311
1732024249.1290,0.5199,0.0117,0.0311
1732024249.1398,0.5199,0.0117,0.0311
1732024249.1505,0.5199,0.0117,0.0311
1732024249.1789,0.4810,0.0086,0.0311
1732024249.1886,0.4810,0.0086,0.0311
1732024249.1990,0.4810,0.0086,0.0311
1732024249.2089,0.4810,0.0086,0.0311
1732024249.2193,0.4810,0.0086,0.0311
1732024249.2290,0.4630,0.0130,0.0311
1732024249.2393,0.4630,0.0130,0.0311
1732024249.2493,0.4630,0.0130,0.0311
1732024249.2689,0.4630,0.0130,0.0311
1732024249.2793,0.4630,0.0130,0.0311
1732024249.2889,0.4630,0.0130,0.0311
1732024249.2992,0.4630,0.0130,0.0311
1732024249.3095,0.4630,0.0130,0.0311
1732024249.3198,0.4630,0.0130,0.0311
1732024249.3300,0.4630,0.0130,0.0311
1732024249.3402,0.4630,0.0130,0.0311
1732024249.3493,0.4630,0.0130,0.0311
1732024249.3799,0.4421,0.0055,0.0311
1732024249.3914,0.4421,0.0055,0.0311
1732024249.3992,0.4421,0.0055,0.0311
1732024249.4091,0.4421,0.0055,0.0311
1732024249.4193,0.4421,0.0055,0.0311
1732024249.4288,0.4421,0.0055,0.0311
1732024249.4391,0.4421,0.0055,0.0311
1732024249.4505,0.4421,0.0055,0.0311
1732024249.4620,0.4421,0.0055,0.0311
1732024249.4696,0.4421,0.0055,0.0311
1732024249.4799,0.4240,0.0099,0.0311
1732024249.4905,0.4240,0.0099,0.0311
1732024249.4992,0.4240,0.0099,0.0311
1732024249.5090,0.4240,0.0099,0.0311
1732024249.5190,0.4240,0.0099,0.0311
1732024249.5290,0.4240,0.0099,0.0311
1732024249.5391,0.4240,0.0099,0.0311
1732024249.5512,0.4240,0.0099,0.0311
1732024249.5592,0.4240,0.0099,0.0311
1732024249.5800,0.4240,0.0099,0.0311
1732024249.5983,0.4240,0.0099,0.0311
1732024249.6097,0.4240,0.0099,0.0311
1732024249.6201,0.4240,0.0099,0.0311
1732024249.6385,0.4240,0.0099,0.0311
1732024249.6492,0.4240,0.0099,0.0311
1732024249.6600,0.4240,0.0099,0.0311
1732024249.6699,0.4240,0.0099,0.0311
1732024249.6795,0.4240,0.0099,0.0311
1732024249.6891,0.4240,0.0099,0.0311
1732024249.6993,0.4240,0.0099,0.0311
1732024249.7097,0.4240,0.0099,0.0311
1732024249.7198,0.4240,0.0099,0.0311
1732024249.7308,0.4240,0.0099,0.0311
1732024249.7401,0.4240,0.0099,0.0311
1732024249.7497,0.4240,0.0099,0.0311
1732024249.7680,0.4240,0.0099,0.0311
1732024249.7805,0.4240,0.0099,0.0311
1732024249.7916,0.4240,0.0099,0.0311
1732024249.8098,0.4212,-0.0020,0.0311
1732024249.8202,0.4212,-0.0020,0.0311
1732024249.8502,0.4212,-0.0020,0.0311
1732024249.8621,0.4212,-0.0020,0.0311
1732024249.8704,0.4212,-0.0020,0.0311
1732024249.8804,0.4031,0.0023,0.0311
1732024249.8993,0.4031,0.0023,0.0311
1732024249.9098,0.4031,0.0023,0.0311
1732024249.9197,0.4031,0.0023,0.0311
1732024249.9304,0.4031,0.0023,0.0311
1732024249.9415,0.4031,0.0023,0.0311
1732024249.9496,0.4031,0.0023,0.0311
1732024249.9580,0.4031,0.0023,0.0311
1732024249.9710,0.4031,0.0023,0.0311
1732024249.9803,0.4031,0.0023,0.0311
1732024250.0091,0.4031,0.0023,0.0311
1732024250.0205,0.4031,0.0023,0.0311
1732024250.0294,0.4031,0.0023,0.0311
1732024250.0395,0.4031,0.0023,0.0311
1732024250.0503,0.4031,0.0023,0.0311
1732024250.0589,0.4031,0.0023,0.0311
1732024250.0693,0.4031,0.0023,0.0311
1732024250.0796,0.4031,0.0023,0.0311
1732024250.0893,0.4031,0.0023,0.0311
1732024250.0998,0.4031,0.0023,0.0311
1732024250.1098,0.4031,0.0023,0.0311
1732024250.1199,0.4031,0.0023,0.0311
1732024250.1295,0.4031,0.0023,0.0311
1732024250.1403,0.4031,0.0023,0.0311
1732024250.1511,0.3851,0.0067,0.0311
1732024250.1585,0.3851,0.0067,0.0311
1732024250.1679,0.3851,0.0067,0.0311
1732024250.1791,0.3851,0.0067,0.0311
1732024250.1879,0.3851,0.0067,0.0311
1732024250.2090,0.3851,0.0067,0.0311
1732024250.2180,0.3851,0.0067,0.0311
1732024250.2289,0.3851,0.0067,0.0311
1732024250.2391,0.3851,0.0067,0.0311
1732024250.2588,0.3851,0.0067,0.0311
1732024250.2690,0.3851,0.0067,0.0311
1732024250.2803,0.3851,0.0067,0.0311
1732024250.2965,0.3851,0.0067,0.0311
1732024250.3099,0.3851,0.0067,0.0311
1732024250.3191,0.3851,0.0067,0.0311
1732024250.3289,0.3851,0.0067,0.0311
1732024250.3404,0.3851,0.0067,0.0311
1732024250.3503,0.3851,0.0067,0.0311
1732024250.3793,0.3851,0.0067,0.0311
1732024250.3891,0.3851,0.0067,0.0311
1732024250.4100,0.3851,0.0067,0.0311
1732024250.4199,0.3851,0.0067,0.0311
1732024250.4290,0.3851,0.0067,0.0311
1732024250.4399,0.3851,0.0067,0.0311
1732024250.4503,0.3851,0.0067,0.0311
1732024250.4591,0.3851,0.0067,0.0311
1732024250.4701,0.3851,0.0067,0.0311
1732024250.4796,0.3851,0.0067,0.0311
1732024250.4892,0.3851,0.0067,0.0311
1732024250.4980,0.3851,0.0067,0.0311
1732024250.5094,0.3851,0.0067,0.0311
1732024250.5206,0.3851,0.0067,0.0311
1732024250.5399,0.3851,0.0067,0.0311
1732024250.5513,0.3851,0.0067,0.0311
1732024250.5605,0.3851,0.0067,0.0311
1732024250.5702,0.3851,0.0067,0.0311
1732024250.5811,0.3851,0.0067,0.0311
1732024250.5916,0.3851,0.0067,0.0311
1732024250.6009,0.3851,0.0067,0.0311
1732024250.6114,0.3851,0.0067,0.0311
1732024250.6198,0.3851,0.0067,0.0311
1732024250.6291,0.3851,0.0067,0.0311
1732024250.6402,0.3851,0.0067,0.0311
1732024250.6495,0.3851,0.0067,0.0311
1732024250.6592,0.3851,0.0067,0.0311
1732024250.6694,0.3851,0.0067,0.0311
1732024250.6795,0.3851,0.0067,0.0311
1732024250.6890,0.3671,0.0111,0.0311
1732024250.6989,0.3671,0.0111,0.0311
1732024250.7098,0.3671,0.0111,0.0311
1732024250.7210,0.3671,0.0111,0.0311
1732024250.7501,0.3642,-0.0008,0.0311
1732024250.7595,0.3642,-0.0008,0.0311
1732024250.7697,0.3642,-0.0008,0.0311
1732024250.7796,0.3642,-0.0008,0.0311
1732024250.7996,0.3642,-0.0008,0.0311
1732024250.8097,0.3642,-0.0008,0.0311
1732024250.8408,0.3642,-0.0008,0.0311
1732024250.8513,0.3642,-0.0008,0.0311
1732024250.8617,0.3642,-0.0008,0.0311
1732024250.8715,0.3642,-0.0008,0.0311
1732024250.8792,0.3642,-0.0008,0.0311
1732024250.8887,0.3642,-0.0008,0.0311
1732024250.8993,0.3642,-0.0008,0.0311
1732024250.9097,0.3642,-0.0008,0.0311
1732024250.9190,0.3642,-0.0008,0.0311
1732024250.9396,0.3642,-0.0008,0.0311
1732024250.9500,0.3642,-0.0008,0.0311
1732024250.9577,0.3642,-0.0008,0.0311
1732024250.9699,0.3642,-0.0008,0.0311
1732024250.9794,0.3642,-0.0008,0.0311
1732024250.9979,0.3642,-0.0008,0.0311
1732024251.0095,0.3642,-0.0008,0.0311
1732024251.0209,0.3642,-0.0008,0.0311
1732024251.0290,0.3642,-0.0008,0.0311
1732024251.0391,0.3642,-0.0008,0.0311
1732024251.0496,0.3642,-0.0008,0.0311
1732024251.0601,0.3642,-0.0008,0.0311
1732024251.0693,0.3642,-0.0008,0.0311
1732024251.0794,0.3671,0.0111,0.0311
1732024251.0890,0.3642,-0.0008,0.0311
1732024251.0991,0.3642,-0.0008,0.0311
1732024251.1116,0.3642,-0.0008,0.0311
1732024251.1198,0.3642,-0.0008,0.0311
1732024251.1381,0.3671,0.0111,0.0311
1732024251.1490,0.3671,0.0111,0.0311
1732024251.1588,0.3671,0.0111,0.0311
1732024251.1692,0.3671,0.0111,0.0311
1732024251.1792,0.3671,0.0111,0.0311
1732024251.1899,0.3671,0.0111,0.0311
1732024251.1993,0.3671,0.0111,0.0311
1732024251.2095,0.3671,0.0111,0.0311
1732024251.2193,0.3671,0.0111,0.0311
1732024251.2390,0.3671,0.0111,0.0311
1732024251.2507,0.3671,0.0111,0.0311
1732024251.2614,0.3671,0.0111,0.0311
1732024251.2786,0.3671,0.0111,0.0311
1732024251.2904,0.3491,0.0155,0.0311
1732024251.3001,0.3491,0.0155,0.0311
1732024251.3096,0.3491,0.0155,0.0311
1732024251.3200,0.3491,0.0155,0.0311
1732024251.3305,0.3491,0.0155,0.0311
1732024251.3393,0.3491,0.0155,0.0311
1732024251.3511,0.3491,0.0155,0.0311
1732024251.3618,0.3491,0.0155,0.0311
1732024251.3699,0.3491,0.0155,0.0311
1732024251.3796,0.3491,0.0155,0.0311
1732024251.3917,0.3491,0.0155,0.0311
1732024251.3999,0.3491,0.0155,0.0311
1732024251.4098,0.3491,0.0155,0.0311
1732024251.4190,0.3491,0.0155,0.0311
1732024251.4301,0.3642,-0.0008,0.0311
1732024251.4398,0.3642,-0.0008,0.0311
1732024251.4495,0.3642,-0.0008,0.0311
1732024251.4593,0.3642,-0.0008,0.0311
1732024251.4693,0.3642,-0.0008,0.0311
1732024251.4790,0.3642,-0.0008,0.0311
1732024251.4877,0.3642,-0.0008,0.0311
1732024251.4991,0.3642,-0.0008,0.0311
1732024251.5098,0.3642,-0.0008,0.0311
1732024251.5397,0.3642,-0.0008,0.0311
1732024251.5494,0.3642,-0.0008,0.0311
1732024251.5606,0.3642,-0.0008,0.0311
1732024251.5697,0.3642,-0.0008,0.0311
1732024251.5793,0.3642,-0.0008,0.0311
1732024251.5897,0.3642,-0.0008,0.0311
1732024251.6002,0.3642,-0.0008,0.0311
1732024251.6111,0.3642,-0.0008,0.0311
1732024251.6202,0.3642,-0.0008,0.0311
1732024251.6392,0.3822,-0.0052,0.0311
1732024251.6492,0.3822,-0.0052,0.0311
1732024251.6591,0.3822,-0.0052,0.0311
1732024251.6701,0.3822,-0.0052,0.0311
1732024251.6795,0.3822,-0.0052,0.0311
1732024251.6896,0.3822,-0.0052,0.0311
1732024251.7013,0.3822,-0.0052,0.0311
1732024251.7106,0.3822,-0.0052,0.0311
1732024251.7297,0.3851,0.0067,0.0311
1732024251.7403,0.3851,0.0067,0.0311
1732024251.7510,0.3851,0.0067,0.0311
1732024251.7592,0.3851,0.0067,0.0311
1732024251.7803,0.3851,0.0067,0.0311
1732024251.7892,0.3851,0.0067,0.0311
1732024251.8002,0.3851,0.0067,0.0311
1732024251.8112,0.3851,0.0067,0.0311
1732024251.8201,0.3851,0.0067,0.0311
1732024251.8315,0.3851,0.0067,0.0311
1732024251.8424,0.3851,0.0067,0.0311
1732024251.8507,0.3851,0.0067,0.0311
1732024251.8596,0.3851,0.0067,0.0311
1732024251.8693,0.3851,0.0067,0.0311
1732024251.8793,0.3822,-0.0052,0.0311
1732024251.8891,0.3822,-0.0052,0.0311
1732024251.9093,0.3822,-0.0052,0.0311
1732024251.9194,0.3822,-0.0052,0.0311
1732024251.9290,0.3822,-0.0052,0.0311
1732024251.9397,0.3822,-0.0052,0.0311
1732024251.9493,0.3822,-0.0052,0.0311
1732024251.9591,0.3822,-0.0052,0.0311
1732024251.9691,0.3822,-0.0052,0.0311
1732024251.9792,0.3851,0.0067,0.0311
1732024251.9891,0.3851,0.0067,0.0311
1732024251.9993,0.3851,0.0067,0.0311
1732024252.0100,0.3851,0.0067,0.0311
1732024252.0210,0.3851,0.0067,0.0311
1732024252.0311,0.3851,0.0067,0.0311
1732024252.0392,0.3851,0.0067,0.0311
1732024252.0492,0.3851,0.0067,0.0311
1732024252.0694,0.3851,0.0067,0.0311
1732024252.0816,0.3851,0.0067,0.0311
1732024252.0920,0.3851,0.0067,0.0311
1732024252.0988,0.3851,0.0067,0.0311
1732024252.1107,0.3851,0.0067,0.0311
1732024252.1401,0.3851,0.0067,0.0311
1732024252.1499,0.3822,-0.0052,0.0311
1732024252.1697,0.3822,-0.0052,0.0311
1732024252.1795,0.3822,-0.0052,0.0311
1732024252.1914,0.3822,-0.0052,0.0311
1732024252.2002,0.3822,-0.0052,0.0311
1732024252.2109,0.3822,-0.0052,0.0311
1732024252.2204,0.3822,-0.0052,0.0311
1732024252.2325,0.3822,-0.0052,0.0311
1732024252.2400,0.3822,-0.0052,0.0311
1732024252.2507,0.3822,-0.0052,0.0311
1732024252.2589,0.3822,-0.0052,0.0311
1732024252.2690,0.3822,-0.0052,0.0311
1732024252.2791,0.3822,-0.0052,0.0311
1732024252.2901,0.3822,-0.0052,0.0311
1732024252.3006,0.3822,-0.0052,0.0311
1732024252.3099,0.3822,-0.0052,0.0311
1732024252.3199,0.3822,-0.0052,0.0311
1732024252.3295,0.3822,-0.0052,0.0311
1732024252.3407,0.3822,-0.0052,0.0311
1732024252.3496,0.3822,-0.0052,0.0311
1732024252.3618,0.3822,-0.0052,0.0311
1732024252.3699,0.3822,-0.0052,0.0311
1732024252.3796,0.3822,-0.0052,0.0311
1732024252.3888,0.3822,-0.0052,0.0311
1732024252.3991,0.3822,-0.0052,0.0311
1732024252.4095,0.3822,-0.0052,0.0311
1732024252.4194,0.3822,-0.0052,0.0311
1732024252.4381,0.3822,-0.0052,0.0311
1732024252.4498,0.3822,-0.0052,0.0311
1732024252.4692,0.3822,-0.0052,0.0311
1732024252.4790,0.3851,0.0067,0.0311
1732024252.4899,0.3851,0.0067,0.0311
1732024252.4995,0.3851,0.0067,0.0311
1732024252.5090,0.3851,0.0067,0.0311
1732024252.5192,0.3851,0.0067,0.0311
1732024252.5281,0.3851,0.0067,0.0311
1732024252.5383,0.3851,0.0067,0.0311
1732024252.5492,0.3851,0.0067,0.0311
1732024252.5587,0.3851,0.0067,0.0311
1732024252.5689,0.3851,0.0067,0.0311
1732024252.5789,0.3851,0.0067,0.0311
1732024252.5896,0.3851,0.0067,0.0311
1732024252.6003,0.3851,0.0067,0.0311
1732024252.6109,0.3851,0.0067,0.0311
1732024252.6217,0.3851,0.0067,0.0311
1732024252.6402,0.3851,0.0067,0.0311
1732024252.6492,0.3851,0.0067,0.0311
1732024252.6578,0.3851,0.0067,0.0311
1732024252.6790,0.3851,0.0067,0.0311
1732024252.6896,0.3851,0.0067,0.0311
1732024252.6981,0.3851,0.0067,0.0311
1732024252.7099,0.3851,0.0067,0.0311
1732024252.7209,0.3851,0.0067,0.0311
1732024252.7302,0.3851,0.0067,0.0311
1732024252.7396,0.3851,0.0067,0.0311
1732024252.7494,0.3851,0.0067,0.0311
1732024252.7608,0.3851,0.0067,0.0311
1732024252.7694,0.3851,0.0067,0.0311
1732024252.7792,0.3851,0.0067,0.0311
1732024252.7896,0.3851,0.0067,0.0311
1732024252.7993,0.3851,0.0067,0.0311
1732024252.8094,0.3851,0.0067,0.0311
1732024252.8191,0.3851,0.0067,0.0311
1732024252.8288,0.3851,0.0067,0.0311
1732024252.8401,0.3851,0.0067,0.0311
1732024252.8494,0.3822,-0.0052,0.0311
1732024252.8609,0.3822,-0.0052,0.0311
1732024252.8694,0.3822,-0.0052,0.0311
1732024252.8795,0.3822,-0.0052,0.0311
1732024252.8896,0.3822,-0.0052,0.0311
1732024252.9098,0.3822,-0.0052,0.0311
1732024252.9196,0.3822,-0.0052,0.0311
1732024252.9303,0.3822,-0.0052,0.0311
1732024252.9401,0.3822,-0.0052,0.0311
1732024252.9504,0.3822,-0.0052,0.0311
1732024252.9616,0.3822,-0.0052,0.0311
1732024252.9805,0.3822,-0.0052,0.0311
1732024252.9897,0.3822,-0.0052,0.0311
1732024253.0000,0.3822,-0.0052,0.0311
1732024253.0105,0.3822,-0.0052,0.0311
1732024253.0200,0.3822,-0.0052,0.0311
1732024253.0305,0.3822,-0.0052,0.0311
1732024253.0418,0.3822,-0.0052,0.0311
1732024253.0502,0.3822,-0.0052,0.0311
1732024253.1107,0.3822,-0.0052,0.0311
1732024253.1221,0.3822,-0.0052,0.0311
1732024253.1273,0.3822,-0.0052,0.0311
1732024253.1382,0.3822,-0.0052,0.0311
1732024253.1432,0.3822,-0.0052,0.0311
1732024253.1618,0.3642,-0.0008,0.0311
1732024253.1689,0.3642,-0.0008,0.0311
1732024253.1790,0.3642,-0.0008,0.0311
1732024253.1895,0.3642,-0.0008,0.0311
1732024253.1994,0.3642,-0.0008,0.0311
1732024253.2094,0.3642,-0.0008,0.0311
1732024253.2218,0.3642,-0.0008,0.0311
1732024253.2433,0.3642,-0.0008,0.0311
1732024253.2575,0.3642,-0.0008,0.0311
1732024253.2690,0.3642,-0.0008,0.0311
1732024253.2791,0.3822,-0.0052,0.0311
1732024253.2895,0.3822,-0.0052,0.0311
1732024253.2987,0.3822,-0.0052,0.0311
1732024253.3091,0.3822,-0.0052,0.0311
1732024253.3197,0.3822,-0.0052,0.0311
1732024253.3290,0.3822,-0.0052,0.0311
1732024253.3389,0.3822,-0.0052,0.0311
1732024253.3488,0.3822,-0.0052,0.0311
1732024253.3587,0.3822,-0.0052,0.0311
1732024253.3691,0.4002,-0.0096,0.0311
1732024253.3789,0.4002,-0.0096,0.0311
1732024253.3892,0.4002,-0.0096,0.0311
1732024253.3997,0.4002,-0.0096,0.0311
1732024253.4098,0.4002,-0.0096,0.0311
1732024253.4192,0.4002,-0.0096,0.0311
1732024253.4492,0.4002,-0.0096,0.0311
1732024253.4596,0.4002,-0.0096,0.0311
1732024253.4691,0.4002,-0.0096,0.0311
1732024253.4789,0.4002,-0.0096,0.0311
1732024253.4893,0.4031,0.0023,0.0311
1732024253.4987,0.4031,0.0023,0.0311
1732024253.5086,0.4031,0.0023,0.0311
1732024253.5194,0.4031,0.0023,0.0311
1732024253.5292,0.4002,-0.0096,0.0311
1732024253.5393,0.4002,-0.0096,0.0311
1732024253.5501,0.4002,-0.0096,0.0311
1732024253.5701,0.4031,0.0023,0.0311
1732024253.5794,0.4031,0.0023,0.0311
1732024253.5904,0.4031,0.0023,0.0311
1732024253.5995,0.4031,0.0023,0.0311
1732024253.6103,0.4031,0.0023,0.0311
1732024253.6211,0.4031,0.0023,0.0311
1732024253.6382,0.4212,-0.0020,0.0311
1732024253.6505,0.4212,-0.0020,0.0311
1732024253.6590,0.4212,-0.0020,0.0311
1732024253.6692,0.4212,-0.0020,0.0311
1732024253.6802,0.4212,-0.0020,0.0311
1732024253.6885,0.4212,-0.0020,0.0311
1732024253.6978,0.4212,-0.0020,0.0311
1732024253.7103,0.4212,-0.0020,0.0311
1732024253.7199,0.4212,-0.0020,0.0311
1732024253.7295,0.4212,-0.0020,0.0311
1732024253.7398,0.4212,-0.0020,0.0311
1732024253.7497,0.4212,-0.0020,0.0311
1732024253.7592,0.4212,-0.0020,0.0311
1732024253.7694,0.4212,-0.0020,0.0311
1732024253.7793,0.4212,-0.0020,0.0311
1732024253.7891,0.4212,-0.0020,0.0311
1732024253.7994,0.4212,-0.0020,0.0311
1732024253.8093,0.4212,-0.0020,0.0311
1732024253.8195,0.4212,-0.0020,0.0311
1732024253.8297,0.4212,-0.0020,0.0311
1732024253.8404,0.4212,-0.0020,0.0311
1732024253.8493,0.4212,-0.0020,0.0311
1732024253.8610,0.4212,-0.0020,0.0311
1732024253.8692,0.4212,-0.0020,0.0311
1732024253.8792,0.4212,-0.0020,0.0311
1732024253.8893,0.4212,-0.0020,0.0311
1732024253.8997,0.4212,-0.0020,0.0311
1732024253.9094,0.4212,-0.0020,0.0311
1732024253.9197,0.4212,-0.0020,0.0311
1732024253.9492,0.4212,-0.0020,0.0311
1732024253.9579,0.4212,-0.0020,0.0311
1732024253.9680,0.4212,-0.0020,0.0311
1732024253.9798,0.4212,-0.0020,0.0311
1732024253.9904,0.4212,-0.0020,0.0311
1732024254.0008,0.4212,-0.0020,0.0311
1732024254.0091,0.4212,-0.0020,0.0311
1732024254.0190,0.4212,-0.0020,0.0311
1732024254.0396,0.4212,-0.0020,0.0311
1732024254.0497,0.4212,-0.0020,0.0311
1732024254.0592,0.4212,-0.0020,0.0311
1732024254.0692,0.4212,-0.0020,0.0311
1732024254.0791,0.4212,-0.0020,0.0311
1732024254.0893,0.4212,-0.0020,0.0311
1732024254.0998,0.4212,-0.0020,0.0311
1732024254.1096,0.4212,-0.0020,0.0311
1732024254.1191,0.4212,-0.0020,0.0311
1732024254.1496,0.4212,-0.0020,0.0311
1732024254.1582,0.4212,-0.0020,0.0311
1732024254.1686,0.4212,-0.0020,0.0311
1732024254.1796,0.4212,-0.0020,0.0311
1732024254.1892,0.4212,-0.0020,0.0311
1732024254.2087,0.4212,-0.0020,0.0311
1732024254.2192,0.4212,-0.0020,0.0311
1732024254.2286,0.4212,-0.0020,0.0311
1732024254.2397,0.4212,-0.0020,0.0311
1732024254.2490,0.4212,-0.0020,0.0311
1732024254.2590,0.4212,-0.0020,0.0311
1732024254.2693,0.4212,-0.0020,0.0311
1732024254.2791,0.4212,-0.0020,0.0311
1732024254.2889,0.4212,-0.0020,0.0311
1732024254.2992,0.4212,-0.0020,0.0311
1732024254.3088,0.4212,-0.0020,0.0311
1732024254.3195,0.4212,-0.0020,0.0311
1732024254.3289,0.4212,-0.0020,0.0311
1732024254.3391,0.4212,-0.0020,0.0311
1732024254.3491,0.4212,-0.0020,0.0311
1732024254.3593,0.4212,-0.0020,0.0311
1732024254.3684,0.4212,-0.0020,0.0311
1732024254.3788,0.4212,-0.0020,0.0311
1732024254.3899,0.4212,-0.0020,0.0311
1732024254.4019,0.4212,-0.0020,0.0311
1732024254.4297,0.4212,-0.0020,0.0311
1732024254.4392,0.4212,-0.0020,0.0311
1732024254.4498,0.4212,-0.0020,0.0311
1732024254.4592,0.4212,-0.0020,0.0311
1732024254.4691,0.4212,-0.0020,0.0311
1732024254.4788,0.4212,-0.0020,0.0311
1732024254.5000,0.4212,-0.0020,0.0311
1732024254.5092,0.4212,-0.0020,0.0311
1732024254.5203,0.4212,-0.0020,0.0311
1732024254.5311,0.4212,-0.0020,0.0311
1732024254.5395,0.4212,-0.0020,0.0311
1732024254.5516,0.4212,-0.0020,0.0311
1732024254.5594,0.4212,-0.0020,0.0311
1732024254.5682,0.4212,-0.0020,0.0311
1732024254.5790,0.4392,-0.0064,0.0311
1732024254.5899,0.4392,-0.0064,0.0311
1732024254.6010,0.4392,-0.0064,0.0311
1732024254.6107,0.4392,-0.0064,0.0311
1732024254.6217,0.4392,-0.0064,0.0311
1732024254.6299,0.4392,-0.0064,0.0311
1732024254.6392,0.4392,-0.0064,0.0311
1732024254.6490,0.4392,-0.0064,0.0311
1732024254.6594,0.4392,-0.0064,0.0311
1732024254.6705,0.4392,-0.0064,0.0311
1732024254.6798,0.4392,-0.0064,0.0311
1732024254.6917,0.4392,-0.0064,0.0311
1732024254.7035,0.4392,-0.0064,0.0311
1732024254.7106,0.4392,-0.0064,0.0311
1732024254.7199,0.4392,-0.0064,0.0311
1732024254.7302,0.4392,-0.0064,0.0311
1732024254.7393,0.4392,-0.0064,0.0311
1732024254.7499,0.4392,-0.0064,0.0311
1732024254.7807,0.4572,-0.0108,0.0311
1732024254.7901,0.4572,-0.0108,0.0311
1732024254.8003,0.4572,-0.0108,0.0311
1732024254.8102,0.4572,-0.0108,0.0311
1732024254.8193,0.4572,-0.0108,0.0311
1732024254.8287,0.4572,-0.0108,0.0311
1732024254.8396,0.4572,-0.0108,0.0311
1732024254.8495,0.4572,-0.0108,0.0311
1732024254.8561,0.4572,-0.0108,0.0311
1732024254.8685,0.4572,-0.0108,0.0311
1732024254.8794,0.4572,-0.0108,0.0311
1732024254.8876,0.4572,-0.0108,0.0311
1732024254.9086,0.4572,-0.0108,0.0311
1732024254.9186,0.4572,-0.0108,0.0311
1732024254.9490,0.4572,-0.0108,0.0311
1732024254.9579,0.4572,-0.0108,0.0311
1732024254.9789,0.4572,-0.0108,0.0311
1732024254.9892,0.4572,-0.0108,0.0311
1732024255.0001,0.4572,-0.0108,0.0311
1732024255.0096,0.4572,-0.0108,0.0311
1732024255.0194,0.4572,-0.0108,0.0311
1732024255.0274,0.4572,-0.0108,0.0311
1732024255.0389,0.4572,-0.0108,0.0311
1732024255.0486,0.4572,-0.0108,0.0311
1732024255.0587,0.4572,-0.0108,0.0311
1732024255.0689,0.4572,-0.0108,0.0311
1732024255.0787,0.4781,-0.0033,0.0311
1732024255.0899,0.4781,-0.0033,0.0311
1732024255.0990,0.4781,-0.0033,0.0311
1732024255.1114,0.4781,-0.0033,0.0311
1732024255.1645,0.4781,-0.0033,0.0311
1732024255.1957,0.4781,-0.0033,0.0311
1732024255.2033,0.4781,-0.0033,0.0311
1732024255.2150,0.4781,-0.0033,0.0311
1732024255.2240,0.4781,-0.0033,0.0311
1732024255.2896,0.4781,-0.0033,0.0311
1732024255.2960,0.4781,-0.0033,0.0311
1732024255.3017,0.4781,-0.0033,0.0311
1732024255.3260,0.4781,-0.0033,0.0311
1732024255.3432,0.4781,-0.0033,0.0311
1732024255.3563,0.4781,-0.0033,0.0311
1732024255.3615,0.4781,-0.0033,0.0311
1732024255.3687,0.4781,-0.0033,0.0311
1732024255.3793,0.4781,-0.0033,0.0311
1732024255.3891,0.4781,-0.0033,0.0311
1732024255.3993,0.4781,-0.0033,0.0311
1732024255.4098,0.4781,-0.0033,0.0311
1732024255.4192,0.4781,-0.0033,0.0311
1732024255.4300,0.4781,-0.0033,0.0311
1732024255.4384,0.4781,-0.0033,0.0311
1732024255.4501,0.4781,-0.0033,0.0311
1732024255.4593,0.4781,-0.0033,0.0311
1732024255.4730,0.4781,-0.0033,0.0311
1732024255.4807,0.4781,-0.0033,0.0311
1732024255.4907,0.4781,-0.0033,0.0311
1732024255.5027,0.4781,-0.0033,0.0311
1732024255.5101,0.4781,-0.0033,0.0311
1732024255.5200,0.4781,-0.0033,0.0311
1732024255.5405,0.4752,-0.0152,0.0311
1732024255.5501,0.4752,-0.0152,0.0311
1732024255.5625,0.4752,-0.0152,0.0311
1732024255.5716,0.4752,-0.0152,0.0311
1732024255.5805,0.4752,-0.0152,0.0311
1732024255.5889,0.4752,-0.0152,0.0311
1732024255.6013,0.4752,-0.0152,0.0311
1732024255.6105,0.4752,-0.0152,0.0311
1732024255.6192,0.4752,-0.0152,0.0311
1732024255.6280,0.4752,-0.0152,0.0311
1732024255.6387,0.4752,-0.0152,0.0311
1732024255.6492,0.4752,-0.0152,0.0311
1732024255.6600,0.4752,-0.0152,0.0311
1732024255.6688,0.4752,-0.0152,0.0311
1732024255.6787,0.4752,-0.0152,0.0311
1732024255.6893,0.4752,-0.0152,0.0311
1732024255.6985,0.4752,-0.0152,0.0311
1732024255.7086,0.4752,-0.0152,0.0311
1732024255.7196,0.4752,-0.0152,0.0311
1732024255.7288,0.4752,-0.0152,0.0311
1732024255.7389,0.4752,-0.0152,0.0311
1732024255.7501,0.4752,-0.0152,0.0311
1732024255.7582,0.4752,-0.0152,0.0311
1732024255.7687,0.4752,-0.0152,0.0311
1732024255.7786,0.4752,-0.0152,0.0311
1732024255.7887,0.4752,-0.0152,0.0311
1732024255.7983,0.4752,-0.0152,0.0311
1732024255.8096,0.4752,-0.0152,0.0311
1732024255.8196,0.4752,-0.0152,0.0311
1732024255.8289,0.4781,-0.0033,0.0311
1732024255.8389,0.4781,-0.0033,0.0311
1732024255.8488,0.4781,-0.0033,0.0311
1732024255.8607,0.4781,-0.0033,0.0311
1732024255.8693,0.4781,-0.0033,0.0311
1732024255.8792,0.4781,-0.0033,0.0311
1732024255.8983,0.4961,-0.0077,0.0311
1732024255.9097,0.4961,-0.0077,0.0311
1732024255.9196,0.4961,-0.0077,0.0311
1732024255.9293,0.4752,-0.0152,0.0311
1732024255.9388,0.4752,-0.0152,0.0311
1732024255.9493,0.4752,-0.0152,0.0311
1732024255.9590,0.4752,-0.0152,0.0311
1732024255.9695,0.4752,-0.0152,0.0311
1732024255.9802,0.4752,-0.0152,0.0311
1732024255.9892,0.4752,-0.0152,0.0311
1732024255.9995,0.4752,-0.0152,0.0311
1732024256.0091,0.4752,-0.0152,0.0311
1732024256.0193,0.4752,-0.0152,0.0311
1732024256.0281,0.4961,-0.0077,0.0311
1732024256.0388,0.4961,-0.0077,0.0311
1732024256.0492,0.4961,-0.0077,0.0311
1732024256.0601,0.4961,-0.0077,0.0311
1732024256.0711,0.4961,-0.0077,0.0311
1732024256.0797,0.4961,-0.0077,0.0311
1732024256.0987,0.4961,-0.0077,0.0311
1732024256.1119,0.4961,-0.0077,0.0311
1732024256.1202,0.4961,-0.0077,0.0311
1732024256.1300,0.4961,-0.0077,0.0311
1732024256.1412,0.4961,-0.0077,0.0311
1732024256.1495,0.4961,-0.0077,0.0311
1732024256.1579,0.4961,-0.0077,0.0311
1732024256.1690,0.4961,-0.0077,0.0311
1732024256.1795,0.4961,-0.0077,0.0311
1732024256.1894,0.4961,-0.0077,0.0311
1732024256.1985,0.4961,-0.0077,0.0311
1732024256.2089,0.4961,-0.0077,0.0311
1732024256.2200,0.4961,-0.0077,0.0311
1732024256.2288,0.4961,-0.0077,0.0311
1732024256.2399,0.4961,-0.0077,0.0311
1732024256.2496,0.4961,-0.0077,0.0311
1732024256.2577,0.4961,-0.0077,0.0311
1732024256.2692,0.4961,-0.0077,0.0311
1732024256.2791,0.4961,-0.0077,0.0311
1732024256.2878,0.4961,-0.0077,0.0311
1732024256.3099,0.4961,-0.0077,0.0311
1732024256.3225,0.4961,-0.0077,0.0311
1732024256.3298,0.4961,-0.0077,0.0311
1732024256.3393,0.5141,-0.0121,0.0311
1732024256.3492,0.5141,-0.0121,0.0311
1732024256.3601,0.5141,-0.0121,0.0311
1732024256.3697,0.5141,-0.0121,0.0311
1732024256.3790,0.5141,-0.0121,0.0311
1732024256.3877,0.5141,-0.0121,0.0311
1732024256.3987,0.5141,-0.0121,0.0311
1732024256.4099,0.5141,-0.0121,0.0311
1732024256.4190,0.5141,-0.0121,0.0311
1732024256.4489,0.4781,-0.0033,0.0311
1732024256.4661,0.4810,0.0086,0.0311
1732024256.4793,0.4810,0.0086,0.0311
1732024256.4882,0.4810,0.0086,0.0311
1732024256.4976,0.4810,0.0086,0.0311
1732024256.5084,0.4810,0.0086,0.0311
1732024256.5197,0.4810,0.0086,0.0311
1732024256.5491,0.4810,0.0086,0.0311
1732024256.5585,0.4810,0.0086,0.0311
1732024256.5687,0.4810,0.0086,0.0311
1732024256.5788,0.4810,0.0086,0.0311
1732024256.5889,0.4810,0.0086,0.0311
1732024256.5991,0.4810,0.0086,0.0311
1732024256.6095,0.4810,0.0086,0.0311
1732024256.6190,0.4810,0.0086,0.0311
1732024256.6294,0.4990,0.0042,0.0311
1732024256.6394,0.4990,0.0042,0.0311
1732024256.6489,0.4990,0.0042,0.0311
1732024256.6577,0.4990,0.0042,0.0311
1732024256.6686,0.4990,0.0042,0.0311
1732024256.6796,0.4990,0.0042,0.0311
1732024256.6894,0.4990,0.0042,0.0311
1732024256.7005,0.4990,0.0042,0.0311
1732024256.7095,0.4990,0.0042,0.0311
1732024256.7198,0.4990,0.0042,0.0311
1732024256.7513,0.4990,0.0042,0.0311
1732024256.7606,0.4990,0.0042,0.0311
1732024256.7707,0.4990,0.0042,0.0311
1732024256.7802,0.4990,0.0042,0.0311
1732024256.7911,0.4990,0.0042,0.0311
1732024256.7997,0.4990,0.0042,0.0311
1732024256.8105,0.4990,0.0042,0.0311
1732024256.8207,0.4990,0.0042,0.0311
1732024256.8313,0.4810,0.0086,0.0311
1732024256.8401,0.4810,0.0086,0.0311
1732024256.8503,0.4810,0.0086,0.0311
1732024256.8610,0.4810,0.0086,0.0311
1732024256.8729,0.4810,0.0086,0.0311
1732024256.8805,0.4601,0.0011,0.0311
1732024256.8908,0.4601,0.0011,0.0311
1732024256.9102,0.4630,0.0130,0.0311
1732024256.9327,0.4630,0.0130,0.0311
1732024256.9395,0.4630,0.0130,0.0311
1732024256.9490,0.4630,0.0130,0.0311
1732024256.9591,0.4630,0.0130,0.0311
1732024256.9694,0.4630,0.0130,0.0311
1732024256.9794,0.4421,0.0055,0.0311
1732024256.9888,0.4421,0.0055,0.0311
1732024256.9987,0.4421,0.0055,0.0311
1732024257.0092,0.4421,0.0055,0.0311
1732024257.0194,0.4421,0.0055,0.0311
1732024257.0300,0.4421,0.0055,0.0311
1732024257.0400,0.4421,0.0055,0.0311
1732024257.0495,0.4421,0.0055,0.0311
1732024257.0610,0.4421,0.0055,0.0311
1732024257.0695,0.4421,0.0055,0.0311
1732024257.0796,0.4240,0.0099,0.0311
1732024257.0904,0.4240,0.0099,0.0311
1732024257.0991,0.4240,0.0099,0.0311
1732024257.1093,0.4240,0.0099,0.0311
1732024257.1204,0.4240,0.0099,0.0311
1732024257.1324,0.4240,0.0099,0.0311
1732024257.1400,0.4240,0.0099,0.0311
1732024257.1493,0.4240,0.0099,0.0311
1732024257.1593,0.4240,0.0099,0.0311
1732024257.1693,0.4240,0.0099,0.0311
1732024257.1804,0.4240,0.0099,0.0311
1732024257.1892,0.4240,0.0099,0.0311
1732024257.1992,0.4240,0.0099,0.0311
1732024257.2093,0.4240,0.0099,0.0311
1732024257.2200,0.4240,0.0099,0.0311
1732024257.2318,0.4240,0.0099,0.0311
1732024257.2399,0.4240,0.0099,0.0311
1732024257.2491,0.4240,0.0099,0.0311
1732024257.2589,0.4240,0.0099,0.0311
1732024257.2689,0.4240,0.0099,0.0311
1732024257.2789,0.4240,0.0099,0.0311
1732024257.2905,0.4240,0.0099,0.0311
1732024257.2990,0.4240,0.0099,0.0311
1732024257.3093,0.4240,0.0099,0.0311
1732024257.3197,0.4060,0.0143,0.0311
1732024257.3289,0.4060,0.0143,0.0311
1732024257.3389,0.4060,0.0143,0.0311
1732024257.3489,0.4060,0.0143,0.0311
1732024257.3591,0.4060,0.0143,0.0311
1732024257.3693,0.4060,0.0143,0.0311
1732024257.3790,0.4269,0.0218,0.0311
1732024257.3891,0.4269,0.0218,0.0311
1732024257.3997,0.4269,0.0218,0.0311
1732024257.4092,0.4269,0.0218,0.0311
1732024257.4193,0.4269,0.0218,0.0311
1732024257.4380,0.4269,0.0218,0.0311
1732024257.4492,0.4269,0.0218,0.0311
1732024257.4616,0.4269,0.0218,0.0311
1732024257.4692,0.4269,0.0218,0.0311
1732024257.4794,0.4240,0.0099,0.0311
1732024257.4901,0.4240,0.0099,0.0311
1732024257.5008,0.4240,0.0099,0.0311
1732024257.5103,0.4240,0.0099,0.0311
1732024257.5194,0.4269,0.0218,0.0311
1732024257.5377,0.4240,0.0099,0.0311
1732024257.5498,0.4240,0.0099,0.0311
1732024257.5598,0.4240,0.0099,0.0311
1732024257.5694,0.4240,0.0099,0.0311
1732024257.5803,0.4060,0.0143,0.0311
1732024257.5881,0.4060,0.0143,0.0311
1732024257.6094,0.4060,0.0143,0.0311
1732024257.6207,0.4060,0.0143,0.0311
1732024257.6391,0.4060,0.0143,0.0311
1732024257.6495,0.4060,0.0143,0.0311
1732024257.6613,0.4060,0.0143,0.0311
1732024257.6699,0.4060,0.0143,0.0311
1732024257.6797,0.4060,0.0143,0.0311
1732024257.6893,0.4060,0.0143,0.0311
1732024257.6991,0.4060,0.0143,0.0311
1732024257.7097,0.4060,0.0143,0.0311
1732024257.7195,0.4060,0.0143,0.0311
1732024257.7384,0.4060,0.0143,0.0311
1732024257.7499,0.4060,0.0143,0.0311
1732024257.7589,0.4060,0.0143,0.0311
1732024257.7796,0.4060,0.0143,0.0311
1732024257.7890,0.4060,0.0143,0.0311
1732024257.7996,0.4060,0.0143,0.0311
1732024257.8084,0.4060,0.0143,0.0311
1732024257.8193,0.4060,0.0143,0.0311
1732024257.8301,0.4060,0.0143,0.0311
1732024257.8401,0.4060,0.0143,0.0311
1732024257.8496,0.4060,0.0143,0.0311
1732024257.8607,0.4060,0.0143,0.0311
1732024257.8693,0.4060,0.0143,0.0311
1732024257.8795,0.4060,0.0143,0.0311
1732024257.8894,0.4060,0.0143,0.0311
1732024257.8990,0.4060,0.0143,0.0311
1732024257.9094,0.4060,0.0143,0.0311
1732024257.9203,0.4060,0.0143,0.0311
1732024257.9292,0.4060,0.0143,0.0311
1732024257.9385,0.4060,0.0143,0.0311
1732024257.9490,0.4089,0.0262,0.0311
1732024257.9581,0.4089,0.0262,0.0311
1732024257.9798,0.4089,0.0262,0.0311
1732024257.9918,0.4089,0.0262,0.0311
1732024258.0004,0.4089,0.0262,0.0311
1732024258.0097,0.4269,0.0218,0.0311
1732024258.0197,0.4269,0.0218,0.0311
1732024258.0498,0.4269,0.0218,0.0311
1732024258.0598,0.4269,0.0218,0.0311
1732024258.0685,0.4269,0.0218,0.0311
1732024258.0794,0.4269,0.0218,0.0311
1732024258.0911,0.4269,0.0218,0.0311
1732024258.0978,0.4269,0.0218,0.0311
1732024258.1094,0.4269,0.0218,0.0311
1732024258.1218,0.4269,0.0218,0.0311
1732024258.1288,0.4269,0.0218,0.0311
1732024258.1393,0.4269,0.0218,0.0311
1732024258.1498,0.4269,0.0218,0.0311
1732024258.1590,0.4269,0.0218,0.0311
1732024258.1792,0.4269,0.0218,0.0311
1732024258.1892,0.4269,0.0218,0.0311
1732024258.1987,0.4269,0.0218,0.0311
1732024258.2093,0.4450,0.0174,0.0311
1732024258.2194,0.4450,0.0174,0.0311
1732024258.2297,0.4450,0.0174,0.0311
1732024258.2392,0.4450,0.0174,0.0311
1732024258.2492,0.4450,0.0174,0.0311
1732024258.2608,0.4450,0.0174,0.0311
1732024258.2697,0.4450,0.0174,0.0311
1732024258.2791,0.4630,0.0130,0.0311
1732024258.2894,0.4630,0.0130,0.0311
1732024258.2999,0.4630,0.0130,0.0311
1732024258.3092,0.4630,0.0130,0.0311
1732024258.3201,0.4630,0.0130,0.0311
1732024258.3376,0.4810,0.0086,0.0311
1732024258.3495,0.4810,0.0086,0.0311
1732024258.3587,0.4810,0.0086,0.0311
1732024258.3689,0.4810,0.0086,0.0311
1732024258.3787,0.4810,0.0086,0.0311
1732024258.3889,0.4810,0.0086,0.0311
1732024258.3982,0.4810,0.0086,0.0311
1732024258.4089,0.4810,0.0086,0.0311
1732024258.4196,0.4810,0.0086,0.0311
1732024258.4319,0.4810,0.0086,0.0311
1732024258.4392,0.4990,0.0042,0.0311
1732024258.4489,0.4990,0.0042,0.0311
1732024258.4577,0.4990,0.0042,0.0311
1732024258.4682,0.4990,0.0042,0.0311
1732024258.4793,0.5019,0.0161,0.0311
1732024258.4910,0.5019,0.0161,0.0311
1732024258.5010,0.5019,0.0161,0.0311
1732024258.5091,0.5019,0.0161,0.0311
1732024258.5200,0.5199,0.0117,0.0311
1732024258.5494,0.5199,0.0117,0.0311
1732024258.5594,0.5199,0.0117,0.0311
1732024258.5691,0.5199,0.0117,0.0311
1732024258.5798,0.5379,0.0074,0.0311
1732024258.5896,0.5379,0.0074,0.0311
1732024258.5995,0.5379,0.0074,0.0311
1732024258.6091,0.5379,0.0074,0.0311
1732024258.6206,0.5379,0.0074,0.0311
1732024258.6281,0.5379,0.0074,0.0311
1732024258.6492,0.5559,0.0030,0.0311
1732024258.6591,0.5559,0.0030,0.0311
1732024258.6691,0.5559,0.0030,0.0311
1732024258.6797,0.5559,0.0030,0.0311
1732024258.6898,0.5739,-0.0014,0.0311
1732024258.6990,0.5739,-0.0014,0.0311
1732024258.7101,0.5739,-0.0014,0.0311
1732024258.7193,0.5739,-0.0014,0.0311
1732024258.7296,0.5739,-0.0014,0.0311
1732024258.7395,0.5768,0.0105,0.0311
1732024258.7502,0.5948,0.0061,0.0311
1732024258.7791,0.5948,0.0061,0.0311
1732024258.7891,0.5948,0.0061,0.0311
1732024258.7989,0.6128,0.0017,0.0311
1732024258.8096,0.6128,0.0017,0.0311
1732024258.8299,0.6128,0.0017,0.0311
1732024258.8402,0.6128,0.0017,0.0311
1732024258.8493,0.6308,-0.0027,0.0311
1732024258.8590,0.6308,-0.0027,0.0311
1732024258.8793,0.6308,-0.0027,0.0311
1732024258.8895,0.6488,-0.0071,0.0311
1732024258.8980,0.6488,-0.0071,0.0311
1732024258.9084,0.6488,-0.0071,0.0311
1732024258.9189,0.6488,-0.0071,0.0311
1732024258.9290,0.6488,-0.0071,0.0311
1732024258.9399,0.6668,-0.0114,0.0311
1732024258.9513,0.6668,-0.0114,0.0311
1732024258.9597,0.6668,-0.0114,0.0311
1732024258.9693,0.6668,-0.0114,0.0311
1732024258.9790,0.6849,-0.0158,0.0311
1732024258.9887,0.6849,-0.0158,0.0311
1732024259.0191,0.7029,-0.0202,0.0311
1732024259.0381,0.7029,-0.0202,0.0311
1732024259.0489,0.7209,-0.0246,0.0311
1732024259.0788,0.7209,-0.0246,0.0311
1732024259.0892,0.7389,-0.0290,0.0311
1732024259.1097,0.7389,-0.0290,0.0311
1732024259.1201,0.7569,-0.0334,0.0311
1732024259.1291,0.7569,-0.0334,0.0311
1732024259.1386,0.7569,-0.0334,0.0311
1732024259.1492,0.7749,-0.0378,0.0311
1732024259.1621,0.7749,-0.0378,0.0311
1732024259.1697,0.7749,-0.0378,0.0311
1732024259.1792,0.7929,-0.0422,0.0311
1732024259.1897,0.7929,-0.0422,0.0311
1732024259.1998,0.7929,-0.0422,0.0311
1732024259.2106,0.7929,-0.0422,0.0311
1732024259.2199,0.8109,-0.0465,0.0311
1732024259.2319,0.8138,-0.0346,0.0311
1732024259.2391,0.8138,-0.0346,0.0311
1732024259.2494,0.8318,-0.0390,0.0311
1732024259.2611,0.8318,-0.0390,0.0311
1732024259.2706,0.8318,-0.0390,0.0311
1732024259.2797,0.8498,-0.0434,0.0311
1732024259.2898,0.8498,-0.0434,0.0311
1732024259.3005,0.8498,-0.0434,0.0311
1732024259.3091,0.8678,-0.0478,0.0311
1732024259.3204,0.8678,-0.0478,0.0311
1732024259.3319,0.8678,-0.0478,0.0311
1732024259.3390,0.8858,-0.0522,0.0311
1732024259.3491,0.8858,-0.0522,0.0311
1732024259.3589,0.8858,-0.0522,0.0311
1732024259.3691,0.9038,-0.0566,0.0311
1732024259.3792,0.9038,-0.0566,0.0311
1732024259.3890,0.9038,-0.0566,0.0311
1732024259.4196,0.9399,-0.0653,0.0311
1732024259.4380,0.9579,-0.0697,0.0311
1732024259.4498,0.9759,-0.0741,0.0311
1732024259.4618,0.9759,-0.0741,0.0311
1732024259.4698,0.9939,-0.0785,0.0311
1732024259.4789,1.0148,-0.0710,0.0311
1732024259.4890,1.0148,-0.0710,0.0311
1732024259.4999,1.0328,-0.0754,0.0311
1732024259.5088,1.0328,-0.0754,0.0311
1732024259.5188,1.0508,-0.0798,0.0311
1732024259.5491,1.0897,-0.0766,0.0311
1732024259.5615,1.0897,-0.0766,0.0311
1732024259.5690,1.1077,-0.0810,0.0311
1732024259.5789,1.1077,-0.0810,0.0311
1732024259.5894,1.1257,-0.0854,0.0311
1732024259.6195,1.1437,-0.0898,0.0311
1732024259.6266,1.1437,-0.0898,0.0311
1732024259.6394,1.1618,-0.0942,0.0311
1732024259.6587,1.1798,-0.0986,0.0311
1732024259.6693,1.1798,-0.0986,0.0311
1732024259.6790,1.1978,-0.1029,0.0311
1732024259.6891,1.1978,-0.1029,0.0311
1732024259.7000,1.2158,-0.1073,0.0311
1732024259.7095,1.2158,-0.1073,0.0311
1732024259.7191,1.2338,-0.1117,0.0311
1732024259.7488,1.2518,-0.1161,0.0311
1732024259.7600,1.2518,-0.1161,0.0311
1732024259.7692,1.2698,-0.1205,0.0311
1732024259.7790,1.2698,-0.1205,0.0311
1732024259.7895,1.2878,-0.1249,0.0311
1732024259.8005,1.2907,-0.1130,0.0311
1732024259.8093,1.3087,-0.1174,0.0311
1732024259.8194,1.3087,-0.1174,0.0311
1732024259.8301,1.3447,-0.1261,0.0311
1732024259.8392,1.3447,-0.1261,0.0311
1732024259.8490,1.3627,-0.1305,0.0311
1732024259.8605,1.3656,-0.1186,0.0311
1732024259.8690,1.3836,-0.1230,0.0311
1732024259.8804,1.3807,-0.1349,0.0311
1732024259.8897,1.3988,-0.1393,0.0311
1732024259.9005,1.3988,-0.1393,0.0311
1732024259.9098,1.4168,-0.1437,0.0311
1732024259.9190,1.4197,-0.1318,0.0311
1732024259.9303,1.4168,-0.1437,0.0311
1732024259.9387,1.4348,-0.1481,0.0311
1732024259.9488,1.4348,-0.1481,0.0311
1732024259.9586,1.4528,-0.1524,0.0311
1732024259.9790,1.4708,-0.1568,0.0311
1732024259.9902,1.4708,-0.1568,0.0311
1732024260.0001,1.4888,-0.1612,0.0311
1732024260.0092,1.4888,-0.1612,0.0311
1732024260.0231,1.5068,-0.1656,0.0311
1732024260.0306,1.5068,-0.1656,0.0311
1732024260.0390,1.5248,-0.1700,0.0311
1732024260.0493,1.5248,-0.1700,0.0311
1732024260.0589,1.5428,-0.1744,0.0311
1732024260.0690,1.5428,-0.1744,0.0311
1732024260.0790,1.5608,-0.1788,0.0311
1732024260.0892,1.5608,-0.1788,0.0311
1732024260.1003,1.5817,-0.1712,0.0311
1732024260.1093,1.5817,-0.1712,0.0311
1732024260.1195,1.5997,-0.1756,0.0311
1732024260.1308,1.6177,-0.1800,0.0311
1732024260.1416,1.6177,-0.1800,0.0311
1732024260.1501,1.6358,-0.1844,0.0311
1732024260.1726,1.6567,-0.1769,0.0311
1732024260.1920,1.6747,-0.1813,0.0311
1732024260.2292,1.7107,-0.1900,0.0311
1732024260.2417,1.7287,-0.1944,0.0311
1732024260.2497,1.7287,-0.1944,0.0311
1732024260.2595,1.7467,-0.1988,0.0311
1732024260.2807,1.7676,-0.1913,0.0311
1732024260.2895,1.7856,-0.1957,0.0311
1732024260.3008,1.7856,-0.1957,0.0311
1732024260.3093,1.8036,-0.2001,0.0311
1732024260.3187,1.8036,-0.2001,0.0311
1732024260.3316,1.8245,-0.1926,0.0311
1732024260.3396,1.8425,-0.1969,0.0311
1732024260.3489,1.8425,-0.1969,0.0311
1732024260.3587,1.8605,-0.2013,0.0311
1732024260.3695,1.8605,-0.2013,0.0311
1732024260.3793,1.8786,-0.2057,0.0311
1732024260.3875,1.8966,-0.2101,0.0311
1732024260.3999,1.8995,-0.1982,0.0311
1732024260.4082,1.9175,-0.2026,0.0311
1732024260.4192,1.9175,-0.2026,0.0311
1732024260.4487,1.9535,-0.2114,0.0311
1732024260.4597,1.9535,-0.2114,0.0311
1732024260.4690,1.9715,-0.2157,0.0311
1732024260.4799,1.9895,-0.2201,0.0311
1732024260.4890,1.9895,-0.2201,0.0311
1732024260.4991,2.0104,-0.2126,0.0311
1732024260.5104,2.0104,-0.2126,0.0311
1732024260.5198,2.0284,-0.2170,0.0311
1732024260.5314,2.0284,-0.2170,0.0311
1732024260.5390,2.0284,-0.2170,0.0311
1732024260.5494,2.0464,-0.2214,0.0311
1732024260.5611,2.0644,-0.2258,0.0311
1732024260.5697,2.0644,-0.2258,0.0311
1732024260.5793,2.0644,-0.2258,0.0311
1732024260.5985,2.1004,-0.2345,0.0311
1732024260.6090,2.1033,-0.2226,0.0311
1732024260.6194,2.1214,-0.2270,0.0311
1732024260.6279,2.1214,-0.2270,0.0311
1732024260.6385,2.1394,-0.2314,0.0311
1732024260.6494,2.1394,-0.2314,0.0311
1732024260.6593,2.1574,-0.2358,0.0311
1732024260.6706,2.1754,-0.2402,0.0311
1732024260.6794,2.1754,-0.2402,0.0311
1732024260.6903,2.1963,-0.2327,0.0311
1732024260.7005,2.1963,-0.2327,0.0311
1732024260.7109,2.2143,-0.2371,0.0311
1732024260.7195,2.2323,-0.2414,0.0311
1732024260.7403,2.2503,-0.2458,0.0311
1732024260.7489,2.2503,-0.2458,0.0311
1732024260.7601,2.2683,-0.2502,0.0311
1732024260.7700,2.2892,-0.2427,0.0311
1732024260.7790,2.2892,-0.2427,0.0311
1732024260.8186,2.3432,-0.2559,0.0311
1732024260.8310,2.3432,-0.2559,0.0311
1732024260.8388,2.3642,-0.2483,0.0311
1732024260.8490,2.3822,-0.2527,0.0311
1732024260.8605,2.3822,-0.2527,0.0311
1732024260.8690,2.4002,-0.2571,0.0311
1732024260.8791,2.4182,-0.2615,0.0311
1732024260.8889,2.4182,-0.2615,0.0311
1732024260.8997,2.4362,-0.2659,0.0311
1732024260.9099,2.4391,-0.2540,0.0311
1732024260.9207,2.4571,-0.2584,0.0311
1732024260.9299,2.4751,-0.2628,0.0311
1732024260.9401,2.4751,-0.2628,0.0311
1732024260.9490,2.4931,-0.2671,0.0311
1732024260.9578,2.5111,-0.2715,0.0311
1732024260.9680,2.5111,-0.2715,0.0311
1732024260.9790,2.5320,-0.2640,0.0311
1732024260.9891,2.5500,-0.2684,0.0311
1732024261.0002,2.5500,-0.2684,0.0311
1732024261.0091,2.5680,-0.2728,0.0311
1732024261.0197,2.5680,-0.2728,0.0311
1732024261.0316,2.5860,-0.2772,0.0311
1732024261.0386,2.6041,-0.2816,0.0311
1732024261.0490,2.6070,-0.2697,0.0311
1732024261.0594,2.6250,-0.2740,0.0311
1732024261.0691,2.6430,-0.2784,0.0311
1732024261.0793,2.6430,-0.2784,0.0311
1732024261.1002,2.6790,-0.2872,0.0311
1732024261.1281,2.7179,-0.2841,0.0311
1732024261.1395,2.7179,-0.2841,0.0311
1732024261.1709,2.7539,-0.2928,0.0311
1732024261.1816,2.7539,-0.2928,0.0311
1732024261.1896,2.7539,-0.2928,0.0311
1732024261.2015,2.7719,-0.2972,0.0311
1732024261.2108,2.7899,-0.3016,0.0311
1732024261.2287,2.7899,-0.3016,0.0311
1732024261.2495,2.8079,-0.3060,0.0311
1732024261.2593,2.8259,-0.3104,0.0311
1732024261.2697,2.8468,-0.3029,0.0311
1732024261.2796,2.8468,-0.3029,0.0311
1732024261.2891,2.8649,-0.3073,0.0311
1732024261.3042,2.8649,-0.3073,0.0311
1732024261.3297,2.9009,-0.3160,0.0311
1732024261.3603,2.9398,-0.3129,0.0311
1732024261.3730,2.9578,-0.3173,0.0311
1732024261.3921,2.9758,-0.3217,0.0311
1732024261.4023,2.9938,-0.3261,0.0311
1732024261.4092,2.9938,-0.3261,0.0311
1732024261.4191,3.0147,-0.3185,0.0311
1732024261.4325,3.0327,-0.3229,0.0311
1732024261.4393,3.0327,-0.3229,0.0311
1732024261.4493,3.0507,-0.3273,0.0311
1732024261.4602,3.0687,-0.3317,0.0311
1732024261.4711,3.0687,-0.3317,0.0311
1732024261.4802,3.0896,-0.3242,0.0311
1732024261.4890,3.1077,-0.3286,0.0311
1732024261.4989,3.1077,-0.3286,0.0311
1732024261.5095,3.1257,-0.3330,0.0311
1732024261.5200,3.1437,-0.3373,0.0311
1732024261.5290,3.1437,-0.3373,0.0311
1732024261.5396,3.1646,-0.3298,0.0311
1732024261.5500,3.1826,-0.3342,0.0311
1732024261.5589,3.1826,-0.3342,0.0311
1732024261.5693,3.2006,-0.3386,0.0311
1732024261.5793,3.2186,-0.3430,0.0311
1732024261.5894,3.2215,-0.3311,0.0311
1732024261.6025,3.2395,-0.3355,0.0311
1732024261.6095,3.2575,-0.3398,0.0311
1732024261.6192,3.2575,-0.3398,0.0311
1732024261.6290,3.2964,-0.3367,0.0311
1732024261.6399,3.2964,-0.3367,0.0311
1732024261.6510,3.3144,-0.3411,0.0311
1732024261.6597,3.3324,-0.3455,0.0311
1732024261.6694,3.3324,-0.3455,0.0311
1732024261.6797,3.3714,-0.3424,0.0311
1732024261.6899,3.3714,-0.3424,0.0311
1732024261.6998,3.3894,-0.3467,0.0311
1732024261.7097,3.4103,-0.3392,0.0311
1732024261.7220,3.4103,-0.3392,0.0311
1732024261.7289,3.4283,-0.3436,0.0311
1732024261.7398,3.4463,-0.3480,0.0311
1732024261.7496,3.4463,-0.3480,0.0311
1732024261.7606,3.4672,-0.3405,0.0311
1732024261.7697,3.4852,-0.3449,0.0311
1732024261.7808,3.5032,-0.3493,0.0311
1732024261.7898,3.5032,-0.3493,0.0311
1732024261.8007,3.5241,-0.3417,0.0311
1732024261.8097,3.5421,-0.3461,0.0311
1732024261.8200,3.5601,-0.3505,0.0311
1732024261.8305,3.5781,-0.3549,0.0311
1732024261.8389,3.5991,-0.3474,0.0311
1732024261.8490,3.5991,-0.3474,0.0311
1732024261.8577,3.6171,-0.3518,0.0311
1732024261.8681,3.6351,-0.3562,0.0311
1732024261.8798,3.6351,-0.3562,0.0311
1732024261.8911,3.6560,-0.3486,0.0311
1732024261.8995,3.6740,-0.3530,0.0311
1732024261.9093,3.6740,-0.3530,0.0311
1732024261.9193,3.6920,-0.3574,0.0311
1732024261.9275,3.6920,-0.3574,0.0311
1732024261.9397,3.7100,-0.3618,0.0311
1732024261.9495,3.7280,-0.3662,0.0311
1732024261.9578,3.7280,-0.3662,0.0311
1732024261.9680,3.7489,-0.3587,0.0311
1732024261.9779,3.7460,-0.3706,0.0311
1732024261.9899,3.7640,-0.3750,0.0311
1732024261.9990,3.7820,-0.3793,0.0311
1732024262.0094,3.7849,-0.3674,0.0311
1732024262.0193,3.8029,-0.3718,0.0311
1732024262.0490,3.8390,-0.3806,0.0311
1732024262.0578,3.8390,-0.3806,0.0311
1732024262.0688,3.8570,-0.3850,0.0311
1732024262.0790,3.8750,-0.3894,0.0311
1732024262.0892,3.8930,-0.3938,0.0311
1732024262.1006,3.8930,-0.3938,0.0311
1732024262.1092,3.9139,-0.3862,0.0311
1732024262.1193,3.9319,-0.3906,0.0311
1732024262.1392,3.9499,-0.3950,0.0311
1732024262.1492,3.9679,-0.3994,0.0311
1732024262.1592,3.9859,-0.4038,0.0311
1732024262.1693,3.9859,-0.4038,0.0311
1732024262.1795,4.0068,-0.3963,0.0311
1732024262.1895,4.0248,-0.4007,0.0311
1732024262.1989,4.0428,-0.4050,0.0311
1732024262.2094,4.0428,-0.4050,0.0311
1732024262.2194,4.0608,-0.4094,0.0311
1732024262.2294,4.0789,-0.4138,0.0311
1732024262.2492,4.0998,-0.4063,0.0311
1732024262.2593,4.1178,-0.4107,0.0311
1732024262.2688,4.1358,-0.4151,0.0311
1732024262.2797,4.1358,-0.4151,0.0311
1732024262.2890,4.1538,-0.4195,0.0311
1732024262.3008,4.1718,-0.4238,0.0311
1732024262.3104,4.1898,-0.4282,0.0311
1732024262.3191,4.1898,-0.4282,0.0311
1732024262.3291,4.2107,-0.4207,0.0311
1732024262.3389,4.2287,-0.4251,0.0311
1732024262.3496,4.2467,-0.4295,0.0311
1732024262.3592,4.2467,-0.4295,0.0311
1732024262.3689,4.2647,-0.4339,0.0311
1732024262.3789,4.2827,-0.4383,0.0311
1732024262.3892,4.2827,-0.4383,0.0311
1732024262.3987,4.3007,-0.4426,0.0311
1732024262.4096,4.3217,-0.4351,0.0311
1732024262.4194,4.3397,-0.4395,0.0311
1732024262.4288,4.3397,-0.4395,0.0311
1732024262.4388,4.3577,-0.4439,0.0311
1732024262.4490,4.3757,-0.4483,0.0311
1732024262.4612,4.3757,-0.4483,0.0311
1732024262.4695,4.3966,-0.4408,0.0311
1732024262.4794,4.4146,-0.4451,0.0311
1732024262.4894,4.4146,-0.4451,0.0311
1732024262.4999,4.4326,-0.4495,0.0311
1732024262.5090,4.4506,-0.4539,0.0311
1732024262.5197,4.4506,-0.4539,0.0311
1732024262.5315,4.4686,-0.4583,0.0311
1732024262.5399,4.4866,-0.4627,0.0311
1732024262.5495,4.5046,-0.4671,0.0311
1732024262.5608,4.5046,-0.4671,0.0311
1732024262.5689,4.5255,-0.4596,0.0311
1732024262.5792,4.5435,-0.4640,0.0311
1732024262.5901,4.5435,-0.4640,0.0311
1732024262.6195,4.5976,-0.4771,0.0311
1732024262.6293,4.5976,-0.4771,0.0311
1732024262.6380,4.6156,-0.4815,0.0311
1732024262.6486,4.6336,-0.4859,0.0311
1732024262.6591,4.6516,-0.4903,0.0311
1732024262.6683,4.6516,-0.4903,0.0311
1732024262.6796,4.6725,-0.4828,0.0311
1732024262.6899,4.6905,-0.4871,0.0311
1732024262.6987,4.7085,-0.4915,0.0311
1732024262.7092,4.7085,-0.4915,0.0311
1732024262.7194,4.7265,-0.4959,0.0311
1732024262.7303,4.7445,-0.5003,0.0311
1732024262.7395,4.7625,-0.5047,0.0311
1732024262.7493,4.7805,-0.5091,0.0311
1732024262.7596,4.7805,-0.5091,0.0311
1732024262.7689,4.7985,-0.5135,0.0311
1732024262.7789,4.8166,-0.5178,0.0311
1732024262.7893,4.8346,-0.5222,0.0311
1732024262.7995,4.8375,-0.5103,0.0311
1732024262.8101,4.8555,-0.5147,0.0311
1732024262.8197,4.8735,-0.5191,0.0311
1732024262.8304,4.8915,-0.5235,0.0311
1732024262.8493,4.9095,-0.5279,0.0311
1732024262.8622,4.9275,-0.5323,0.0311
1732024262.8691,4.9455,-0.5366,0.0311
1732024262.8788,4.9635,-0.5410,0.0311
1732024262.8894,4.9635,-0.5410,0.0311
1732024262.8989,4.9815,-0.5454,0.0311
1732024262.9092,4.9995,-0.5498,0.0311
1732024262.9204,5.0175,-0.5542,0.0311
1732024262.9280,5.0117,-0.5780,0.0311
1732024262.9387,5.0297,-0.5824,0.0311
1732024262.9490,5.0478,-0.5868,0.0311
1732024262.9589,5.0478,-0.5868,0.0311
1732024262.9689,5.0658,-0.5912,0.0311
1732024262.9790,5.0629,-0.6031,0.0311
1732024262.9893,5.0809,-0.6074,0.0311
1732024263.0080,5.1169,-0.6162,0.0311
1732024263.0192,5.1169,-0.6162,0.0311
1732024263.0292,5.1320,-0.6325,0.0311
1732024263.0389,5.1320,-0.6325,0.0311
1732024263.0490,5.1500,-0.6369,0.0311
1732024263.0589,5.1680,-0.6413,0.0311
1732024263.0690,5.1860,-0.6457,0.0311
1732024263.0792,5.1831,-0.6576,0.0311
1732024263.0892,5.2011,-0.6620,0.0311
1732024263.0993,5.2191,-0.6663,0.0311
1732024263.1094,5.2191,-0.6663,0.0311
1732024263.1198,5.2371,-0.6707,0.0311
1732024263.1285,5.2371,-0.6707,0.0311
1732024263.1390,5.2552,-0.6751,0.0311
1732024263.1494,5.2523,-0.6870,0.0311
1732024263.1603,5.2703,-0.6914,0.0311
1732024263.1692,5.2883,-0.6958,0.0311
1732024263.1795,5.3063,-0.7002,0.0311
1732024263.1897,5.3063,-0.7002,0.0311
1732024263.2016,5.3214,-0.7165,0.0311
1732024263.2097,5.3394,-0.7209,0.0311
1732024263.2199,5.3394,-0.7209,0.0311
1732024263.2393,5.3754,-0.7296,0.0311
1732024263.2492,5.3934,-0.7340,0.0311
1732024263.2594,5.3934,-0.7340,0.0311
1732024263.2701,5.4085,-0.7503,0.0311
1732024263.2812,5.4265,-0.7547,0.0311
1732024263.3006,5.4445,-0.7591,0.0311
1732024263.3100,5.4625,-0.7635,0.0311
1732024263.3193,5.4806,-0.7679,0.0311
1732024263.3290,5.4957,-0.7841,0.0311
1732024263.3391,5.4957,-0.7841,0.0311
1732024263.3497,5.5137,-0.7885,0.0311
1732024263.3583,5.5317,-0.7929,0.0311
1732024263.3699,5.5317,-0.7929,0.0311
1732024263.3797,5.5468,-0.8092,0.0311
1732024263.3985,5.5828,-0.8180,0.0311
1732024263.4091,5.5828,-0.8180,0.0311
1732024263.4190,5.6008,-0.8224,0.0311
1732024263.4280,5.6159,-0.8387,0.0311
1732024263.4399,5.6159,-0.8387,0.0311
1732024263.4495,5.6339,-0.8430,0.0311
1732024263.4599,5.6519,-0.8474,0.0311
1732024263.4694,5.6670,-0.8637,0.0311
1732024263.4796,5.6850,-0.8681,0.0311
1732024263.4909,5.6850,-0.8681,0.0311
1732024263.4992,5.7002,-0.8844,0.0311
1732024263.5092,5.7182,-0.8888,0.0311
1732024263.5201,5.7362,-0.8932,0.0311
1732024263.5287,5.7513,-0.9095,0.0311
1732024263.5393,5.7513,-0.9095,0.0311
1732024263.5503,5.7693,-0.9139,0.0311
1732024263.5580,5.7844,-0.9301,0.0311
1732024263.5694,5.7844,-0.9301,0.0311
1732024263.5798,5.7995,-0.9464,0.0311
1732024263.5896,5.8175,-0.9508,0.0311
1732024263.5988,5.8355,-0.9552,0.0311
1732024263.6096,5.8355,-0.9552,0.0311
1732024263.6191,5.8506,-0.9715,0.0311
1732024263.6294,5.8686,-0.9759,0.0311
1732024263.6397,5.8657,-0.9878,0.0311
1732024263.6502,5.8837,-0.9922,0.0311
1732024263.6579,5.9017,-0.9966,0.0311
1732024263.6697,5.9017,-0.9966,0.0311
1732024263.6793,5.9169,-1.0129,0.0311
1732024263.6898,5.9349,-1.0172,0.0311
1732024263.7000,5.9349,-1.0172,0.0311
1732024263.7096,5.9500,-1.0335,0.0311
1732024263.7198,5.9680,-1.0379,0.0311
1732024263.7399,5.9831,-1.0542,0.0311
1732024263.7501,6.0011,-1.0586,0.0311
1732024263.7607,5.9982,-1.0705,0.0311
1732024263.7692,6.0162,-1.0749,0.0311
1732024263.7795,6.0342,-1.0793,0.0311
1732024263.7896,6.0313,-1.0912,0.0311
1732024263.8082,6.0673,-1.0999,0.0311
1732024263.8199,6.0824,-1.1162,0.0311
1732024263.8294,6.0824,-1.1162,0.0311
1732024263.8403,6.1004,-1.1206,0.0311
1732024263.8495,6.1155,-1.1369,0.0311
1732024263.8595,6.1155,-1.1369,0.0311
1732024263.8701,6.1336,-1.1413,0.0311
1732024263.8800,6.1487,-1.1576,0.0311
1732024263.8896,6.1487,-1.1576,0.0311
1732024263.8991,6.1638,-1.1739,0.0311
1732024263.9097,6.1818,-1.1783,0.0311
1732024263.9193,6.1818,-1.1783,0.0311
1732024263.9398,6.2149,-1.1989,0.0311
1732024263.9495,6.2120,-1.2109,0.0311
1732024263.9606,6.2300,-1.2152,0.0311
1732024263.9692,6.2480,-1.2196,0.0311
1732024263.9800,6.2451,-1.2315,0.0311
1732024263.9896,6.2631,-1.2359,0.0311
1732024263.9989,6.2782,-1.2522,0.0311
1732024264.0096,6.2782,-1.2522,0.0311
1732024264.0205,6.2962,-1.2566,0.0311
1732024264.0278,6.2933,-1.2685,0.0311
1732024264.0378,6.3113,-1.2729,0.0311
1732024264.0499,6.3264,-1.2892,0.0311
1732024264.0596,6.3264,-1.2892,0.0311
1732024264.0695,6.3445,-1.2936,0.0311
1732024264.0794,6.3596,-1.3098,0.0311
1732024264.0898,6.3596,-1.3098,0.0311
1732024264.0997,6.3747,-1.3261,0.0311
1732024264.1095,6.3927,-1.3305,0.0311
1732024264.1193,6.3898,-1.3424,0.0311
1732024264.1290,6.4078,-1.3468,0.0311
1732024264.1392,6.4078,-1.3468,0.0311
1732024264.1495,6.4229,-1.3631,0.0311
1732024264.1594,6.4409,-1.3675,0.0311
1732024264.1809,6.4560,-1.3838,0.0311
1732024264.1906,6.4531,-1.3957,0.0311
1732024264.2016,6.4711,-1.4001,0.0311
1732024264.2201,6.4862,-1.4164,0.0311
1732024264.2495,6.5193,-1.4370,0.0311
1732024264.2600,6.5345,-1.4533,0.0311
1732024264.2706,6.5525,-1.4577,0.0311
1732024264.2807,6.5525,-1.4577,0.0311
1732024264.2910,6.5676,-1.4740,0.0311
1732024264.2987,6.5856,-1.4784,0.0311
1732024264.3092,6.5827,-1.4903,0.0311
1732024264.3194,6.6007,-1.4947,0.0311
1732024264.3494,6.6309,-1.5273,0.0311
1732024264.3596,6.6309,-1.5273,0.0311
1732024264.3698,6.6460,-1.5436,0.0311
1732024264.3801,6.6640,-1.5479,0.0311
1732024264.3891,6.6640,-1.5479,0.0311
1732024264.4192,6.6942,-1.5805,0.0311
1732024264.4381,6.7273,-1.6012,0.0311
1732024264.4488,6.7273,-1.6012,0.0311
1732024264.4793,6.7576,-1.6338,0.0311
1732024264.4892,6.7756,-1.6382,0.0311
1732024264.4977,6.7907,-1.6545,0.0311
1732024264.5083,6.7907,-1.6545,0.0311
1732024264.5194,6.8058,-1.6708,0.0311
1732024264.5318,6.8058,-1.6708,0.0311
1732024264.5391,6.8209,-1.6870,0.0311
1732024264.5490,6.8389,-1.6914,0.0311
1732024264.5590,6.8360,-1.7033,0.0311
1732024264.5689,6.8540,-1.7077,0.0311
1732024264.5792,6.8691,-1.7240,0.0311
1732024264.5886,6.8691,-1.7240,0.0311
1732024264.6093,6.8842,-1.7403,0.0311
1732024264.6200,6.8993,-1.7566,0.0311
1732024264.6392,6.9144,-1.7729,0.0311
1732024264.6491,6.9324,-1.7773,0.0311
1732024264.6590,6.9476,-1.7936,0.0311
1732024264.6690,6.9476,-1.7936,0.0311
1732024264.6791,6.9627,-1.8099,0.0311
1732024264.6889,6.9627,-1.8099,0.0311
1732024264.7079,6.9958,-1.8305,0.0311
1732024264.7189,6.9929,-1.8424,0.0311
1732024264.7286,7.0109,-1.8468,0.0311
1732024264.7491,7.0260,-1.8631,0.0311
1732024264.7589,7.0411,-1.8794,0.0311
1732024264.7692,7.0591,-1.8838,0.0311
1732024264.7800,7.0562,-1.8957,0.0311
1732024264.7898,7.0742,-1.9001,0.0311
1732024264.8091,7.0864,-1.9283,0.0311
1732024264.8199,7.1044,-1.9327,0.0311
1732024264.8302,7.1044,-1.9327,0.0311
1732024264.8392,7.1195,-1.9490,0.0311
1732024264.8494,7.1376,-1.9533,0.0311
1732024264.8613,7.1347,-1.9652,0.0311
1732024264.8691,7.1498,-1.9815,0.0311
1732024264.8789,7.1678,-1.9859,0.0311
1732024264.8895,7.1678,-1.9859,0.0311
1732024264.9090,7.2009,-2.0066,0.0311
1732024264.9197,7.1980,-2.0185,0.0311
1732024264.9387,7.2311,-2.0392,0.0311
1732024264.9492,7.2311,-2.0392,0.0311
1732024264.9592,7.2462,-2.0555,0.0311
1732024264.9692,7.2462,-2.0555,0.0311
1732024264.9790,7.2613,-2.0718,0.0311
1732024264.9894,7.2793,-2.0761,0.0311
1732024264.9992,7.2764,-2.0881,0.0311
1732024265.0100,7.2944,-2.0924,0.0311
1732024265.0201,7.3095,-2.1087,0.0311
1732024265.0291,7.3095,-2.1087,0.0311
1732024265.0393,7.3246,-2.1250,0.0311
1732024265.0494,7.3246,-2.1250,0.0311
1732024265.0605,7.3398,-2.1413,0.0311
1732024265.0699,7.3578,-2.1457,0.0311
1732024265.0800,7.3549,-2.1576,0.0311
1732024265.0897,7.3729,-2.1620,0.0311
1732024265.0999,7.3880,-2.1783,0.0311
1732024265.1109,7.3880,-2.1783,0.0311
1732024265.1194,7.4031,-2.1946,0.0311
1732024265.1316,7.4031,-2.1946,0.0311
1732024265.1430,7.4182,-2.2109,0.0311
1732024265.1501,7.4362,-2.2152,0.0311
1732024265.1608,7.4333,-2.2271,0.0311
1732024265.1700,7.4513,-2.2315,0.0311
1732024265.1801,7.4484,-2.2434,0.0311
1732024265.1896,7.4664,-2.2478,0.0311
1732024265.2002,7.4815,-2.2641,0.0311
1732024265.2101,7.4815,-2.2641,0.0311
1732024265.2199,7.4966,-2.2804,0.0311
1732024265.2315,7.5146,-2.2848,0.0311
1732024265.2398,7.5117,-2.2967,0.0311
1732024265.2492,7.5297,-2.3011,0.0311
1732024265.2578,7.5268,-2.3130,0.0311
1732024265.2689,7.5449,-2.3174,0.0311
1732024265.2793,7.5600,-2.3337,0.0311
1732024265.2882,7.5600,-2.3337,0.0311
1732024265.3099,7.5931,-2.3543,0.0311
1732024265.3206,7.5902,-2.3662,0.0311
1732024265.3383,7.6233,-2.3869,0.0311
1732024265.3495,7.6233,-2.3869,0.0311
1732024265.3595,7.6384,-2.4032,0.0311
1732024265.3792,7.6535,-2.4195,0.0311
1732024265.3891,7.6715,-2.4239,0.0311
1732024265.3992,7.6686,-2.4358,0.0311
1732024265.4097,7.6866,-2.4402,0.0311
1732024265.4191,7.7017,-2.4565,0.0311
1732024265.4305,7.7017,-2.4565,0.0311
1732024265.4396,7.7197,-2.4609,0.0311
1732024265.4498,7.7168,-2.4728,0.0311
1732024265.4582,7.7348,-2.4772,0.0311
1732024265.4707,7.7500,-2.4934,0.0311
1732024265.4800,7.7500,-2.4934,0.0311
1732024265.4897,7.7651,-2.5097,0.0311
1732024265.4995,7.7651,-2.5097,0.0311
1732024265.5094,7.7802,-2.5260,0.0311
1732024265.5193,7.7982,-2.5304,0.0311
1732024265.5380,7.8133,-2.5467,0.0311
1732024265.5493,7.8104,-2.5586,0.0311
1732024265.5596,7.8284,-2.5630,0.0311
1732024265.5691,7.8435,-2.5793,0.0311
1732024265.5792,7.8435,-2.5793,0.0311
1732024265.5898,7.8586,-2.5956,0.0311
1732024265.5995,7.8586,-2.5956,0.0311
1732024265.6092,7.8737,-2.6119,0.0311
1732024265.6191,7.8917,-2.6162,0.0311
1732024265.6283,7.8888,-2.6282,0.0311
1732024265.6495,7.9039,-2.6444,0.0311
1732024265.6589,7.9219,-2.6488,0.0311
1732024265.6690,7.9371,-2.6651,0.0311
1732024265.6789,7.9371,-2.6651,0.0311
1732024265.6893,7.9522,-2.6814,0.0311
1732024265.6989,7.9522,-2.6814,0.0311
1732024265.7089,7.9702,-2.6858,0.0311
1732024265.7194,7.9853,-2.7021,0.0311
1732024265.7388,8.0004,-2.7184,0.0311
1732024265.7489,8.0004,-2.7184,0.0311
1732024265.7588,8.0155,-2.7347,0.0311
1732024265.7687,8.0335,-2.7391,0.0311
1732024265.7797,8.0306,-2.7510,0.0311
1732024265.7894,8.0486,-2.7553,0.0311
1732024265.7981,8.0637,-2.7716,0.0311
1732024265.8192,8.0788,-2.7879,0.0311
1732024265.8289,8.0788,-2.7879,0.0311
1732024265.8378,8.0968,-2.7923,0.0311
1732024265.8491,8.1119,-2.8086,0.0311
1732024265.8592,8.1119,-2.8086,0.0311
1732024265.8695,8.1270,-2.8249,0.0311
1732024265.8796,8.1451,-2.8293,0.0311
1732024265.8895,8.1422,-2.8412,0.0311
1732024265.8997,8.1602,-2.8456,0.0311
1732024265.9086,8.1782,-2.8500,0.0311
1732024265.9199,8.1753,-2.8619,0.0311
1732024265.9276,8.1933,-2.8663,0.0311
1732024265.9379,8.2084,-2.8825,0.0311
1732024265.9489,8.2084,-2.8825,0.0311
1732024265.9591,8.2235,-2.8988,0.0311
1732024265.9690,8.2415,-2.9032,0.0311
1732024265.9794,8.2595,-2.9076,0.0311
1732024265.9895,8.2595,-2.9076,0.0311
1732024266.0079,8.2746,-2.9239,0.0311
1732024266.0189,8.2897,-2.9402,0.0311
1732024266.0387,8.3257,-2.9490,0.0311
1732024266.0593,8.3408,-2.9653,0.0311
1732024266.0697,8.3589,-2.9696,0.0311
1732024266.0789,8.3769,-2.9740,0.0311
1732024266.0889,8.3740,-2.9859,0.0311
1732024266.0994,8.3920,-2.9903,0.0311
1732024266.1088,8.3920,-2.9903,0.0311
1732024266.1191,8.4071,-3.0066,0.0311
1732024266.1295,8.4251,-3.0110,0.0311
1732024266.1390,8.4251,-3.0110,0.0311
1732024266.1492,8.4402,-3.0273,0.0311
1732024266.1590,8.4582,-3.0317,0.0311
1732024266.1673,8.4553,-3.0436,0.0311
1732024266.1789,8.4733,-3.0480,0.0311
1732024266.1892,8.4913,-3.0523,0.0311
1732024266.1989,8.4884,-3.0643,0.0311
1732024266.2100,8.5064,-3.0686,0.0311
1732024266.2192,8.5064,-3.0686,0.0311
1732024266.2494,8.5366,-3.1012,0.0311
1732024266.2588,8.5547,-3.1056,0.0311
1732024266.2689,8.5727,-3.1100,0.0311
1732024266.2798,8.5698,-3.1219,0.0311
1732024266.2898,8.5878,-3.1263,0.0311
1732024266.2989,8.6058,-3.1307,0.0311
1732024266.3113,8.6029,-3.1426,0.0311
1732024266.3209,8.6209,-3.1470,0.0311
1732024266.3289,8.6360,-3.1632,0.0311
1732024266.3391,8.6360,-3.1632,0.0311
1732024266.3491,8.6540,-3.1676,0.0311
1732024266.3592,8.6691,-3.1839,0.0311
1732024266.3692,8.6691,-3.1839,0.0311
1732024266.3796,8.6871,-3.1883,0.0311
1732024266.3902,8.7022,-3.2046,0.0311
1732024266.4005,8.7022,-3.2046,0.0311
1732024266.4198,8.7173,-3.2209,0.0311
1732024266.4378,8.7533,-3.2297,0.0311
1732024266.4495,8.7533,-3.2297,0.0311
1732024266.4585,8.7685,-3.2460,0.0311
1732024266.4685,8.7865,-3.2503,0.0311
1732024266.4798,8.7865,-3.2503,0.0311
1732024266.4894,8.8016,-3.2666,0.0311
1732024266.4977,8.8196,-3.2710,0.0311
1732024266.5090,8.8196,-3.2710,0.0311
1732024266.5194,8.8347,-3.2873,0.0311
1732024266.5322,8.8527,-3.2917,0.0311
1732024266.5500,8.8707,-3.2961,0.0311
1732024266.5593,8.8858,-3.3124,0.0311
1732024266.5698,8.8858,-3.3124,0.0311
1732024266.5794,8.9038,-3.3168,0.0311
1732024266.5904,8.9218,-3.3211,0.0311
1732024266.6003,8.9189,-3.3331,0.0311
1732024266.6109,8.9369,-3.3374,0.0311
1732024266.6202,8.9549,-3.3418,0.0311
1732024266.6395,8.9700,-3.3581,0.0311
1732024266.6591,8.9881,-3.3625,0.0311
1732024266.6692,9.0032,-3.3788,0.0311
1732024266.6790,9.0032,-3.3788,0.0311
1732024266.6898,9.0212,-3.3832,0.0311
1732024266.7189,9.0543,-3.4039,0.0311
1732024266.7377,9.0723,-3.4082,0.0311
1732024266.7526,9.0903,-3.4126,0.0311
1732024266.7601,9.1054,-3.4289,0.0311
1732024266.7900,9.1234,-3.4333,0.0311
1732024266.7994,9.1414,-3.4377,0.0311
1732024266.8092,9.1594,-3.4421,0.0311
1732024266.8192,9.1565,-3.4540,0.0311
1732024266.8291,9.1745,-3.4584,0.0311
1732024266.8388,9.1925,-3.4628,0.0311
1732024266.8489,9.1925,-3.4628,0.0311
1732024266.8593,9.2106,-3.4671,0.0311
1732024266.8691,9.2286,-3.4715,0.0311
1732024266.8791,9.2286,-3.4715,0.0311
1732024266.8910,9.2466,-3.4759,0.0311
1732024266.8990,9.2617,-3.4922,0.0311
1732024266.9087,9.2617,-3.4922,0.0311
1732024266.9191,9.2797,-3.4966,0.0311
1732024266.9289,9.2977,-3.5010,0.0311
1732024266.9390,9.2977,-3.5010,0.0311
1732024266.9500,9.3157,-3.5054,0.0311
1732024266.9591,9.3337,-3.5098,0.0311
1732024266.9696,9.3337,-3.5098,0.0311
1732024266.9791,9.3517,-3.5141,0.0311
1732024266.9891,9.3668,-3.5304,0.0311
1732024267.0007,9.3668,-3.5304,0.0311
1732024267.0092,9.3848,-3.5348,0.0311
1732024267.0192,9.4028,-3.5392,0.0311
1732024267.0290,9.4208,-3.5436,0.0311
1732024267.0395,9.4208,-3.5436,0.0311
1732024267.0490,9.4389,-3.5480,0.0311
1732024267.0593,9.4569,-3.5524,0.0311
1732024267.0692,9.4569,-3.5524,0.0311
1732024267.0792,9.4749,-3.5568,0.0311
1732024267.0885,9.4929,-3.5611,0.0311
1732024267.0986,9.4929,-3.5611,0.0311
1732024267.1091,9.5109,-3.5655,0.0311
1732024267.1190,9.5289,-3.5699,0.0311
1732024267.1295,9.5289,-3.5699,0.0311
1732024267.1391,9.5469,-3.5743,0.0311
1732024267.1497,9.5649,-3.5787,0.0311
1732024267.1578,9.5649,-3.5787,0.0311
1732024267.1680,9.5829,-3.5831,0.0311
1732024267.1789,9.6009,-3.5875,0.0311
1732024267.1897,9.6009,-3.5875,0.0311
1732024267.2011,9.6189,-3.5918,0.0311
1732024267.2100,9.6369,-3.5962,0.0311
1732024267.2196,9.6369,-3.5962,0.0311
1732024267.2320,9.6549,-3.6006,0.0311
1732024267.2398,9.6730,-3.6050,0.0311
1732024267.2493,9.6910,-3.6094,0.0311
1732024267.2590,9.6910,-3.6094,0.0311
1732024267.2693,9.7090,-3.6138,0.0311
1732024267.2798,9.7270,-3.6182,0.0311
1732024267.2896,9.7270,-3.6182,0.0311
1732024267.3077,9.7450,-3.6225,0.0311
1732024267.3193,9.7630,-3.6269,0.0311
1732024267.3285,9.7810,-3.6313,0.0311
1732024267.3381,9.7810,-3.6313,0.0311
1732024267.3489,9.7990,-3.6357,0.0311
1732024267.3590,9.8170,-3.6401,0.0311
1732024267.3685,9.8170,-3.6401,0.0311
1732024267.3790,9.8350,-3.6445,0.0311
1732024267.3893,9.8559,-3.6370,0.0311
1732024267.4012,9.8559,-3.6370,0.0311
1732024267.4091,9.8739,-3.6413,0.0311
1732024267.4195,9.8919,-3.6457,0.0311
1732024267.4292,9.8919,-3.6457,0.0311
1732024267.4388,9.9100,-3.6501,0.0311
1732024267.4493,9.9280,-3.6545,0.0311
1732024267.4681,9.9460,-3.6589,0.0311
1732024267.4793,9.9640,-3.6633,0.0311
1732024267.4894,9.9669,-3.6514,0.0311
1732024267.5095,10.0029,-3.6601,0.0311
1732024267.5193,10.0029,-3.6601,0.0311
1732024267.5488,10.0389,-3.6689,0.0311
1732024267.5592,10.0569,-3.6733,0.0311
1732024267.5690,10.0778,-3.6658,0.0311
1732024267.5789,10.0778,-3.6658,0.0311
1732024267.5901,10.0958,-3.6702,0.0311
1732024267.6002,10.0958,-3.6702,0.0311
1732024267.6091,10.1138,-3.6746,0.0311
1732024267.6198,10.1318,-3.6789,0.0311
1732024267.6298,10.1347,-3.6670,0.0311
1732024267.6397,10.1528,-3.6714,0.0311
1732024267.6494,10.1708,-3.6758,0.0311
1732024267.6596,10.1708,-3.6758,0.0311
1732024267.6697,10.1888,-3.6802,0.0311
1732024267.6795,10.2097,-3.6727,0.0311
1732024267.6909,10.2097,-3.6727,0.0311
1732024267.6993,10.2277,-3.6771,0.0311
1732024267.7096,10.2457,-3.6815,0.0311
1732024267.7191,10.2457,-3.6815,0.0311
1732024267.7291,10.3264,-3.6633,0.0311
1732024267.7393,10.3444,-3.6677,0.0311
1732024267.7492,10.3624,-3.6721,0.0311
1732024267.7586,10.3624,-3.6721,0.0311
1732024267.7795,10.4014,-3.6689,0.0311
1732024267.7905,10.4014,-3.6689,0.0311
1732024267.7990,10.4223,-3.6614,0.0311
1732024267.8101,10.4403,-3.6658,0.0311
1732024267.8194,10.4403,-3.6658,0.0311
1732024267.8293,10.4583,-3.6702,0.0311
1732024267.8393,10.4792,-3.6627,0.0311
1732024267.8494,10.4792,-3.6627,0.0311
1732024267.8591,10.4972,-3.6671,0.0311
1732024267.8692,10.5181,-3.6595,0.0311
1732024267.8795,10.5181,-3.6595,0.0311
1732024267.8895,10.5361,-3.6639,0.0311
1732024267.9095,10.5570,-3.6564,0.0311
1732024267.9200,10.5750,-3.6608,0.0311
1732024267.9379,10.5959,-3.6533,0.0311
1732024267.9490,10.6139,-3.6577,0.0311
1732024267.9594,10.6348,-3.6501,0.0311
1732024267.9699,10.6348,-3.6501,0.0311
1732024267.9807,10.6528,-3.6545,0.0311
1732024267.9893,10.6738,-3.6470,0.0311
1732024268.0190,10.6947,-3.6395,0.0311
1732024268.0399,10.7307,-3.6483,0.0311
1732024268.0503,10.7336,-3.6364,0.0311
1732024268.0598,10.7516,-3.6408,0.0311
1732024268.0697,10.7725,-3.6332,0.0311
1732024268.0793,10.7725,-3.6332,0.0311
1732024268.0891,10.7905,-3.6376,0.0311
1732024268.0985,10.8114,-3.6301,0.0311
1732024268.1092,10.8114,-3.6301,0.0311
1732024268.1205,10.8323,-3.6226,0.0311
1732024268.1308,10.8503,-3.6270,0.0311
1732024268.1401,10.8503,-3.6270,0.0311
1732024268.1524,10.8712,-3.6195,0.0311
1732024268.1600,10.8892,-3.6238,0.0311
1732024268.1718,10.8921,-3.6119,0.0311
1732024268.1897,10.9130,-3.6044,0.0311
1732024268.2011,10.9311,-3.6088,0.0311
1732024268.2105,10.9520,-3.6013,0.0311
1732024268.2202,10.9520,-3.6013,0.0311
1732024268.2304,10.9729,-3.5938,0.0311
1732024268.2396,10.9909,-3.5982,0.0311
1732024268.2494,10.9938,-3.5863,0.0311
1732024268.2797,11.0327,-3.5831,0.0311
1732024268.2909,11.0536,-3.5756,0.0311
1732024268.2992,11.0536,-3.5756,0.0311
1732024268.3109,11.0745,-3.5681,0.0311
1732024268.3202,11.0925,-3.5725,0.0311
1732024268.3297,11.0954,-3.5606,0.0311
1732024268.3395,11.1134,-3.5650,0.0311
1732024268.3492,11.1163,-3.5530,0.0311
1732024268.3598,11.1343,-3.5574,0.0311
1732024268.3695,11.1552,-3.5499,0.0311
1732024268.3800,11.1552,-3.5499,0.0311
1732024268.3917,11.1761,-3.5424,0.0311
1732024268.3987,11.1761,-3.5424,0.0311
1732024268.4099,11.1971,-3.5349,0.0311
1732024268.4200,11.2180,-3.5274,0.0311
1732024268.4494,11.2389,-3.5198,0.0311
1732024268.4612,11.2598,-3.5123,0.0311
1732024268.4697,11.2778,-3.5167,0.0311
1732024268.4793,11.2807,-3.5048,0.0311
1732024268.5202,11.3405,-3.4942,0.0311
1732024268.5494,11.3254,-3.4779,0.0311
1732024268.5587,11.3434,-3.4823,0.0311
1732024268.5700,11.3643,-3.4747,0.0311
1732024268.5787,11.3463,-3.4704,0.0311
1732024268.5911,11.3643,-3.4747,0.0311
1732024268.6216,11.3881,-3.4553,0.0311
1732024268.6293,11.3881,-3.4553,0.0311
1732024268.6399,11.4090,-3.4478,0.0311
1732024268.6496,11.4090,-3.4478,0.0311
1732024268.6599,11.4299,-3.4403,0.0311
1732024268.6905,11.4328,-3.4284,0.0311
1732024268.7192,11.4746,-3.4133,0.0311
1732024268.7312,11.4775,-3.4014,0.0311
1732024268.7397,11.4956,-3.4058,0.0311
1732024268.7497,11.4985,-3.3939,0.0311
1732024268.7596,11.5194,-3.3864,0.0311
1732024268.7698,11.5194,-3.3864,0.0311
1732024268.7790,11.5223,-3.3745,0.0311
1732024268.7900,11.5403,-3.3789,0.0311
1732024268.8001,11.5432,-3.3670,0.0311
1732024268.8092,11.5641,-3.3595,0.0311
1732024268.8211,11.5670,-3.3476,0.0311
1732024268.8300,11.5850,-3.3519,0.0311
1732024268.8390,11.5879,-3.3400,0.0311
1732024268.8489,11.6088,-3.3325,0.0311
1732024268.8594,11.6088,-3.3325,0.0311
1732024268.8697,11.6297,-3.3250,0.0311
1732024268.8793,11.6297,-3.3250,0.0311
1732024268.8903,11.6326,-3.3131,0.0311
1732024268.8992,11.6535,-3.3056,0.0311
1732024268.9103,11.6564,-3.2937,0.0311
1732024268.9200,11.6744,-3.2981,0.0311
1732024268.9296,11.6773,-3.2862,0.0311
1732024268.9395,11.6802,-3.2743,0.0311
1732024268.9491,11.6982,-3.2786,0.0311
1732024268.9589,11.7011,-3.2667,0.0311
1732024268.9697,11.7220,-3.2592,0.0311
1732024268.9789,11.7220,-3.2592,0.0311
1732024268.9891,11.7429,-3.2517,0.0311
1732024268.9991,11.7458,-3.2398,0.0311
1732024269.0089,11.7667,-3.2323,0.0311
1732024269.0187,11.7667,-3.2323,0.0311
1732024269.0296,11.7696,-3.2204,0.0311
1732024269.0392,11.7876,-3.2248,0.0311
1732024269.0495,11.7905,-3.2129,0.0311
1732024269.0593,11.8115,-3.2053,0.0311
1732024269.0714,11.8144,-3.1934,0.0311
1732024269.0804,11.8173,-3.1815,0.0311
1732024269.0893,11.8353,-3.1859,0.0311
1732024269.1004,11.8382,-3.1740,0.0311
1732024269.1113,11.8591,-3.1665,0.0311
1732024269.1202,11.8620,-3.1546,0.0311
1732024269.1300,11.8649,-3.1427,0.0311
1732024269.1400,11.8829,-3.1471,0.0311
1732024269.1493,11.8858,-3.1352,0.0311
1732024269.1593,11.9067,-3.1277,0.0311
1732024269.1711,11.9096,-3.1157,0.0311
1732024269.1802,11.9125,-3.1038,0.0311
1732024269.1893,11.9305,-3.1082,0.0311
1732024269.2000,11.9334,-3.0963,0.0311
1732024269.2098,11.9543,-3.0888,0.0311
1732024269.2209,11.9572,-3.0769,0.0311
1732024269.2294,11.9601,-3.0650,0.0311
1732024269.2394,11.9781,-3.0694,0.0311
1732024269.2504,11.9810,-3.0575,0.0311
1732024269.2595,11.9839,-3.0456,0.0311
1732024269.2701,12.0048,-3.0381,0.0311
1732024269.2796,12.0077,-3.0262,0.0311
1732024269.2890,12.0106,-3.0143,0.0311
1732024269.2989,12.0315,-3.0067,0.0311
1732024269.3103,12.0315,-3.0067,0.0311
1732024269.3207,12.0524,-2.9992,0.0311
1732024269.3300,12.0553,-2.9873,0.0311
1732024269.3400,12.0582,-2.9754,0.0311
1732024269.3501,12.0611,-2.9635,0.0311
1732024269.3610,12.0820,-2.9560,0.0311
1732024269.3690,12.0849,-2.9441,0.0311
1732024269.3792,12.1029,-2.9485,0.0311
1732024269.3894,12.1058,-2.9366,0.0311
1732024269.3990,12.1087,-2.9247,0.0311
1732024269.4117,12.1296,-2.9171,0.0311
1732024269.4206,12.1325,-2.9052,0.0311
1732024269.4294,12.1354,-2.8933,0.0311
1732024269.4397,12.1535,-2.8977,0.0311
1732024269.4498,12.1564,-2.8858,0.0311
1732024269.4594,12.1593,-2.8739,0.0311
1732024269.4695,12.1802,-2.8664,0.0311
1732024269.4806,12.1831,-2.8545,0.0311
1732024269.4904,12.1860,-2.8426,0.0311
1732024269.4990,12.2069,-2.8351,0.0311
1732024269.5096,12.2098,-2.8232,0.0311
1732024269.5191,12.2127,-2.8113,0.0311
1732024269.5289,12.2307,-2.8156,0.0311
1732024269.5393,12.2336,-2.8037,0.0311
1732024269.5495,12.2365,-2.7918,0.0311
1732024269.5598,12.2394,-2.7799,0.0311
1732024269.5701,12.2603,-2.7724,0.0311
1732024269.5797,12.2632,-2.7605,0.0311
1732024269.5899,12.2661,-2.7486,0.0311
1732024269.6007,12.2870,-2.7411,0.0311
1732024269.6102,12.2899,-2.7292,0.0311
1732024269.6203,12.2899,-2.7292,0.0311
1732024269.6292,12.3108,-2.7217,0.0311
1732024269.6599,12.3375,-2.6903,0.0311
1732024269.6693,12.3404,-2.6784,0.0311
1732024269.6796,12.3433,-2.6665,0.0311
1732024269.6898,12.3462,-2.6546,0.0311
1732024269.6991,12.3671,-2.6471,0.0311
1732024269.7096,12.3700,-2.6352,0.0311
1732024269.7289,12.3938,-2.6158,0.0311
1732024269.7394,12.3967,-2.6039,0.0311
1732024269.7494,12.3996,-2.5920,0.0311
1732024269.7593,12.4025,-2.5801,0.0311
1732024269.7689,12.4234,-2.5726,0.0311
1732024269.7793,12.4263,-2.5606,0.0311
1732024269.7893,12.4292,-2.5487,0.0311
1732024269.7988,12.4501,-2.5412,0.0311
1732024269.8103,12.4530,-2.5293,0.0311
1732024269.8208,12.4559,-2.5174,0.0311
1732024269.8290,12.4588,-2.5055,0.0311
1732024269.8391,12.4797,-2.4980,0.0311
1732024269.8493,12.4826,-2.4861,0.0311
1732024269.8596,12.4855,-2.4742,0.0311
1732024269.8699,12.4884,-2.4623,0.0311
1732024269.8791,12.5093,-2.4548,0.0311
1732024269.8894,12.5122,-2.4429,0.0311
1732024269.9012,12.5151,-2.4310,0.0311
1732024269.9093,12.5180,-2.4191,0.0311
1732024269.9193,12.5390,-2.4115,0.0311
1732024269.9301,12.5418,-2.3996,0.0311
1732024269.9396,12.5447,-2.3877,0.0311
1732024269.9491,12.5476,-2.3758,0.0311
1732024269.9589,12.5686,-2.3683,0.0311
1732024269.9706,12.5715,-2.3564,0.0311
1732024269.9798,12.5773,-2.3326,0.0311
1732024269.9892,12.5982,-2.3251,0.0311
1732024269.9992,12.6011,-2.3132,0.0311
1732024270.0104,12.6040,-2.3013,0.0311
1732024270.0189,12.6069,-2.2894,0.0311
1732024270.0287,12.6278,-2.2818,0.0311
1732024270.0390,12.6307,-2.2699,0.0311
1732024270.0492,12.6336,-2.2580,0.0311
1732024270.0588,12.6394,-2.2342,0.0311
1732024270.0689,12.6423,-2.2223,0.0311
1732024270.0791,12.6632,-2.2148,0.0311
1732024270.0888,12.6661,-2.2029,0.0311
1732024270.0990,12.6690,-2.1910,0.0311
1732024270.1092,12.6719,-2.1791,0.0311
1732024270.1195,12.6748,-2.1672,0.0311
1732024270.1293,12.6957,-2.1597,0.0311
1732024270.1409,12.6986,-2.1478,0.0311
1732024270.1498,12.7044,-2.1240,0.0311
1732024270.1598,12.7073,-2.1121,0.0311
1732024270.1691,12.7282,-2.1045,0.0311
1732024270.1790,12.7311,-2.0926,0.0311
1732024270.1889,12.7340,-2.0807,0.0311
1732024270.1986,12.7369,-2.0688,0.0311
1732024270.2089,12.7398,-2.0569,0.0311
1732024270.2196,12.7607,-2.0494,0.0311
1732024270.2304,12.7636,-2.0375,0.0311
1732024270.2396,12.7665,-2.0256,0.0311
1732024270.2494,12.7694,-2.0137,0.0311
1732024270.2592,12.7723,-2.0018,0.0311
1732024270.2686,12.7752,-1.9899,0.0311
1732024270.2789,12.7781,-1.9780,0.0311
1732024270.2889,12.8019,-1.9586,0.0311
1732024270.2992,12.8048,-1.9466,0.0311
1732024270.3093,12.8077,-1.9347,0.0311
1732024270.3212,12.8106,-1.9228,0.0311
1732024270.3313,12.8135,-1.9109,0.0311
1732024270.3398,12.8164,-1.8990,0.0311
1732024270.3498,12.8193,-1.8871,0.0311
1732024270.3711,12.8251,-1.8633,0.0311
1732024270.3793,12.8280,-1.8514,0.0311
1732024270.3913,12.8309,-1.8395,0.0311
1732024270.4022,12.8338,-1.8276,0.0311
1732024270.4120,12.8547,-1.8201,0.0311
1732024270.4224,12.8576,-1.8082,0.0311
1732024270.4398,12.8634,-1.7844,0.0311
1732024270.4494,12.8663,-1.7725,0.0311
1732024270.4592,12.8692,-1.7606,0.0311
1732024270.4714,12.8721,-1.7487,0.0311
1732024270.4807,12.8750,-1.7368,0.0311
1732024270.4917,12.8779,-1.7249,0.0311
1732024270.4995,12.8808,-1.7129,0.0311
1732024270.5095,12.8837,-1.7010,0.0311
1732024270.5204,12.8895,-1.6772,0.0311
1732024270.5304,12.8895,-1.6772,0.0311
1732024270.5393,12.8953,-1.6534,0.0311
1732024270.5493,12.8982,-1.6415,0.0311
1732024270.5595,12.9011,-1.6296,0.0311
1732024270.5713,12.9040,-1.6177,0.0311
1732024270.5796,12.9069,-1.6058,0.0311
1732024270.5891,12.9098,-1.5939,0.0311
1732024270.6005,12.9127,-1.5820,0.0311
1732024270.6089,12.9156,-1.5701,0.0311
1732024270.6299,12.9243,-1.5344,0.0311
1732024270.6398,12.9272,-1.5225,0.0311
1732024270.6502,12.9301,-1.5106,0.0311
1732024270.6613,12.9330,-1.4987,0.0311
1732024270.6732,12.9359,-1.4868,0.0311
1732024270.6812,12.9417,-1.4630,0.0311
1732024270.6896,12.9446,-1.4511,0.0311
1732024270.7007,12.9475,-1.4392,0.0311
1732024270.7103,12.9504,-1.4272,0.0311
1732024270.7196,12.9533,-1.4153,0.0311
1732024270.7303,12.9562,-1.4034,0.0311
1732024270.7405,12.9591,-1.3915,0.0311
1732024270.7496,12.9620,-1.3796,0.0311
1732024270.7591,12.9469,-1.3633,0.0311
1732024270.7700,12.9498,-1.3514,0.0311
1732024270.7805,12.9707,-1.3439,0.0311
1732024270.8014,12.9585,-1.3157,0.0311
1732024270.8115,12.9614,-1.3038,0.0311
1732024270.8206,12.9643,-1.2919,0.0311
1732024270.8289,12.9672,-1.2800,0.0311
1732024270.8392,12.9701,-1.2681,0.0311
1732024270.8492,12.9730,-1.2562,0.0311
1732024270.8590,12.9759,-1.2443,0.0311
1732024270.8689,12.9788,-1.2324,0.0311
1732024270.8795,12.9817,-1.2205,0.0311
1732024270.8895,12.9846,-1.2086,0.0311
1732024270.8994,12.9875,-1.1967,0.0311
1732024270.9089,12.9904,-1.1848,0.0311
1732024270.9194,12.9933,-1.1729,0.0311
1732024270.9288,12.9962,-1.1610,0.0311
1732024270.9389,12.9991,-1.1491,0.0311
1732024270.9496,13.0020,-1.1372,0.0311
1732024270.9590,13.0049,-1.1253,0.0311
1732024270.9699,13.0078,-1.1134,0.0311
1732024270.9797,13.0107,-1.1014,0.0311
1732024270.9892,13.0136,-1.0895,0.0311
1732024270.9995,12.9985,-1.0733,0.0311
1732024271.0090,13.0014,-1.0613,0.0311
1732024271.0201,13.0043,-1.0494,0.0311
1732024271.0304,13.0043,-1.0494,0.0311
1732024271.0392,13.0072,-1.0375,0.0311
1732024271.0493,13.0130,-1.0137,0.0311
1732024271.0588,13.0159,-1.0018,0.0311
1732024271.0721,13.0188,-0.9899,0.0311
1732024271.0786,13.0188,-0.9899,0.0311
1732024271.0890,13.0217,-0.9780,0.0311
1732024271.0992,13.0246,-0.9661,0.0311
1732024271.1098,13.0095,-0.9498,0.0311
1732024271.1205,13.0124,-0.9379,0.0311
1732024271.1292,13.0333,-0.9304,0.0311
1732024271.1391,13.0182,-0.9141,0.0311
1732024271.1495,13.0211,-0.9022,0.0311
1732024271.1593,13.0240,-0.8903,0.0311
1732024271.1696,13.0269,-0.8784,0.0311
1732024271.1799,13.0298,-0.8665,0.0311
1732024271.1894,13.0327,-0.8546,0.0311
1732024271.2004,13.0356,-0.8427,0.0311
1732024271.2090,13.0385,-0.8308,0.0311
1732024271.2188,13.0234,-0.8145,0.0311
1732024271.2289,13.0234,-0.8145,0.0311
1732024271.2392,13.0263,-0.8026,0.0311
1732024271.2490,13.0292,-0.7907,0.0311
1732024271.2590,13.0321,-0.7788,0.0311
1732024271.2687,13.0350,-0.7669,0.0311
1732024271.2791,13.0379,-0.7550,0.0311
1732024271.2889,13.0227,-0.7387,0.0311
1732024271.2989,13.0256,-0.7268,0.0311
1732024271.3095,13.0285,-0.7149,0.0311
1732024271.3195,13.0314,-0.7030,0.0311
1732024271.3292,13.0343,-0.6911,0.0311
1732024271.3392,13.0372,-0.6792,0.0311
1732024271.3491,13.0221,-0.6629,0.0311
1732024271.3589,13.0250,-0.6510,0.0311
1732024271.3697,13.0279,-0.6391,0.0311
1732024271.3803,13.0279,-0.6391,0.0311
1732024271.3899,13.0308,-0.6272,0.0311
1732024271.4004,13.0337,-0.6152,0.0311
1732024271.4097,13.0186,-0.5990,0.0311
1732024271.4197,13.0215,-0.5871,0.0311
1732024271.4304,13.0244,-0.5751,0.0311
1732024271.4395,13.0273,-0.5632,0.0311
1732024271.4488,13.0122,-0.5470,0.0311
1732024271.4591,13.0151,-0.5351,0.0311
1732024271.4693,13.0180,-0.5231,0.0311
1732024271.4787,13.0180,-0.5231,0.0311
1732024271.4898,13.0209,-0.5112,0.0311
1732024271.4987,13.0058,-0.4950,0.0311
1732024271.5094,13.0087,-0.4830,0.0311
1732024271.5190,13.0116,-0.4711,0.0311
1732024271.5322,13.0145,-0.4592,0.0311
1732024271.5486,13.0023,-0.4310,0.0311
1732024271.5690,13.0052,-0.4191,0.0311
1732024271.5793,12.9901,-0.4028,0.0311
1732024271.5893,12.9930,-0.3909,0.0311
1732024271.5990,12.9959,-0.3790,0.0311
1732024271.6188,12.9837,-0.3508,0.0311
1732024271.6390,12.9866,-0.3389,0.0311
1732024271.6493,12.9715,-0.3226,0.0311
1732024271.6600,12.9744,-0.3107,0.0311
1732024271.6718,12.9773,-0.2988,0.0311
1732024271.6805,12.9622,-0.2826,0.0311
1732024271.6902,12.9651,-0.2706,0.0311
1732024271.7096,12.9709,-0.2468,0.0311
1732024271.7339,12.9558,-0.2305,0.0311
1732024271.7419,12.9406,-0.2143,0.0311
1732024271.7793,12.9493,-0.1785,0.0311
1732024271.7886,12.9371,-0.1503,0.0311
1732024271.8002,12.9371,-0.1503,0.0311
1732024271.8113,12.9220,-0.1341,0.0311
1732024271.8206,12.9249,-0.1222,0.0311
1732024271.8317,12.9098,-0.1059,0.0311
1732024271.8407,12.9127,-0.0940,0.0311
1732024271.8500,12.9156,-0.0821,0.0311
1732024271.8606,12.9005,-0.0658,0.0311
1732024271.8695,12.9034,-0.0539,0.0311
1732024271.8798,12.9063,-0.0420,0.0311
1732024271.8892,12.9063,-0.0420,0.0311
1732024271.8990,12.8912,-0.0257,0.0311
1732024271.9096,12.8941,-0.0138,0.0311
1732024271.9195,12.8790,0.0025,0.0311
1732024271.9290,12.8819,0.0144,0.0311
1732024271.9389,12.8848,0.0263,0.0311
1732024271.9488,12.8697,0.0426,0.0311
1732024271.9594,12.8726,0.0545,0.0311
1732024271.9699,12.8726,0.0545,0.0311
1732024271.9795,12.8575,0.0708,0.0311
1732024271.9903,12.8604,0.0827,0.0311
1732024272.0000,12.8633,0.0946,0.0311
1732024272.0089,12.8482,0.1109,0.0311
1732024272.0194,12.8511,0.1228,0.0311
1732024272.0302,12.8360,0.1391,0.0311
1732024272.0396,12.8389,0.1510,0.0311
1732024272.0494,12.8389,0.1510,0.0311
1732024272.0596,12.8238,0.1673,0.0311
1732024272.0699,12.8267,0.1792,0.0311
1732024272.0790,12.8115,0.1955,0.0311
1732024272.0896,12.8144,0.2074,0.0311
1732024272.0986,12.8173,0.2193,0.0311
1732024272.1113,12.7993,0.2237,0.0311
1732024272.1195,12.8022,0.2356,0.0311
1732024272.1299,12.7871,0.2519,0.0311
1732024272.1404,12.7900,0.2638,0.0311
1732024272.1495,12.7749,0.2801,0.0311
1732024272.1591,12.7778,0.2920,0.0311
1732024272.1703,12.7778,0.2920,0.0311
1732024272.1799,12.7627,0.3083,0.0311
1732024272.1895,12.7656,0.3202,0.0311
1732024272.2106,12.7534,0.3484,0.0311
1732024272.2297,12.7412,0.3766,0.0311
1732024272.2391,12.7232,0.3810,0.0311
1732024272.2488,12.7261,0.3929,0.0311
1732024272.2578,12.7110,0.4092,0.0311
1732024272.2702,12.7139,0.4211,0.0311
1732024272.2792,12.6988,0.4374,0.0311
1732024272.2895,12.7017,0.4493,0.0311
1732024272.2999,12.7017,0.4493,0.0311
1732024272.3084,12.6866,0.4656,0.0311
1732024272.3192,12.6895,0.4775,0.0311
1732024272.3282,12.6744,0.4937,0.0311
1732024272.3385,12.6773,0.5057,0.0311
1732024272.3495,12.6592,0.5100,0.0311
1732024272.3589,12.6621,0.5219,0.0311
1732024272.3690,12.6470,0.5382,0.0311
1732024272.3803,12.6499,0.5501,0.0311
1732024272.3901,12.6348,0.5664,0.0311
1732024272.4000,12.6348,0.5664,0.0311
1732024272.4095,12.6197,0.5827,0.0311
1732024272.4200,12.6226,0.5946,0.0311
1732024272.4313,12.6075,0.6109,0.0311
1732024272.4400,12.6075,0.6109,0.0311
1732024272.4500,12.5924,0.6272,0.0311
1732024272.4600,12.5953,0.6391,0.0311
1732024272.4695,12.5773,0.6435,0.0311
1732024272.4796,12.5802,0.6554,0.0311
1732024272.4896,12.5651,0.6717,0.0311
1732024272.4991,12.5680,0.6836,0.0311
1732024272.5103,12.5500,0.6880,0.0311
1732024272.5192,12.5529,0.6999,0.0311
1732024272.5293,12.5378,0.7162,0.0311
1732024272.5393,12.5407,0.7281,0.0311
1732024272.5502,12.5227,0.7325,0.0311
1732024272.5594,12.5256,0.7444,0.0311
1732024272.5687,12.5105,0.7607,0.0311
1732024272.5794,12.4925,0.7650,0.0311
1732024272.5907,12.4954,0.7770,0.0311
1732024272.6006,12.4802,0.7932,0.0311
1732024272.6103,12.4802,0.7932,0.0311
1732024272.6206,12.4651,0.8095,0.0311
1732024272.6298,12.4680,0.8214,0.0311
1732024272.6395,12.4500,0.8258,0.0311
1732024272.6503,12.4529,0.8377,0.0311
1732024272.6601,12.4378,0.8540,0.0311
1732024272.6707,12.4378,0.8540,0.0311
1732024272.6793,12.4227,0.8703,0.0311
1732024272.6897,12.4076,0.8866,0.0311
1732024272.7078,12.3925,0.9029,0.0311
1732024272.7203,12.3954,0.9148,0.0311
1732024272.7304,12.3774,0.9192,0.0311
1732024272.7496,12.3652,0.9474,0.0311
1732024272.7594,12.3652,0.9474,0.0311
1732024272.7698,12.3501,0.9637,0.0311
1732024272.7802,12.3350,0.9800,0.0311
1732024272.7896,12.3350,0.9800,0.0311
1732024272.8191,12.3047,1.0125,0.0311
1732024272.8290,12.3076,1.0244,0.0311
1732024272.8395,12.2925,1.0407,0.0311
1732024272.8493,12.2925,1.0407,0.0311
1732024272.8603,12.2774,1.0570,0.0311
1732024272.8715,12.2594,1.0614,0.0311
1732024272.8800,12.2443,1.0777,0.0311
1732024272.8888,12.2443,1.0777,0.0311
1732024272.9081,12.2292,1.0940,0.0311
1732024272.9199,12.2141,1.1103,0.0311
1732024272.9385,12.1810,1.1310,0.0311
1732024272.9501,12.1810,1.1310,0.0311
1732024272.9594,12.1659,1.1473,0.0311
1732024272.9696,12.1688,1.1592,0.0311
1732024272.9804,12.1508,1.1635,0.0311
1732024272.9892,12.1328,1.1679,0.0311
1732024272.9983,12.1177,1.1842,0.0311
1732024273.0088,12.1177,1.1842,0.0311
1732024273.0200,12.1025,1.2005,0.0311
1732024273.0303,12.0845,1.2049,0.0311
1732024273.0396,12.0874,1.2168,0.0311
1732024273.0493,12.0694,1.2212,0.0311
1732024273.0591,12.0543,1.2375,0.0311
1732024273.0688,12.0543,1.2375,0.0311
1732024273.0793,12.0392,1.2538,0.0311
1732024273.0893,12.0212,1.2582,0.0311
1732024273.0991,12.0241,1.2701,0.0311
1732024273.1101,12.0061,1.2744,0.0311
1732024273.1200,11.9910,1.2907,0.0311
1732024273.1302,11.9910,1.2907,0.0311
1732024273.1402,11.9759,1.3070,0.0311
1732024273.1495,11.9579,1.3114,0.0311
1732024273.1604,11.9608,1.3233,0.0311
1732024273.1783,11.9248,1.3321,0.0311
1732024273.1904,11.9277,1.3440,0.0311
1732024273.2191,11.8945,1.3647,0.0311
1732024273.2278,11.8794,1.3810,0.0311
1732024273.2419,11.8614,1.3854,0.0311
1732024273.2483,11.8614,1.3854,0.0311
1732024273.2607,11.8463,1.4016,0.0311
1732024273.2694,11.8283,1.4060,0.0311
1732024273.2788,11.8312,1.4179,0.0311
1732024273.2886,11.8132,1.4223,0.0311
1732024273.2998,11.7981,1.4386,0.0311
1732024273.3082,11.7981,1.4386,0.0311
1732024273.3194,11.7801,1.4430,0.0311
1732024273.3294,11.7650,1.4593,0.0311
1732024273.3391,11.7650,1.4593,0.0311
1732024273.3494,11.7499,1.4756,0.0311
1732024273.3594,11.7319,1.4800,0.0311
1732024273.3701,11.7348,1.4919,0.0311
1732024273.3797,11.7168,1.4963,0.0311
1732024273.3893,11.7168,1.4963,0.0311
1732024273.3994,11.7016,1.5125,0.0311
1732024273.4093,11.6836,1.5169,0.0311
1732024273.4189,11.6865,1.5288,0.0311
1732024273.4304,11.6685,1.5332,0.0311
1732024273.4395,11.6505,1.5376,0.0311
1732024273.4492,11.6534,1.5495,0.0311
1732024273.4594,11.6354,1.5539,0.0311
1732024273.4690,11.6174,1.5583,0.0311
1732024273.4794,11.6203,1.5702,0.0311
1732024273.4894,11.6023,1.5746,0.0311
1732024273.4989,11.5843,1.5790,0.0311
1732024273.5103,11.5872,1.5909,0.0311
1732024273.5196,11.5692,1.5953,0.0311
1732024273.5301,11.5512,1.5996,0.0311
1732024273.5399,11.5541,1.6115,0.0311
1732024273.5492,11.5361,1.6159,0.0311
1732024273.5591,11.5181,1.6203,0.0311
1732024273.5691,11.5181,1.6203,0.0311
1732024273.5794,11.5030,1.6366,0.0311
1732024273.5891,11.4849,1.6410,0.0311
1732024273.6008,11.4849,1.6410,0.0311
1732024273.6119,11.4698,1.6573,0.0311
1732024273.6206,11.4518,1.6617,0.0311
1732024273.6301,11.4518,1.6617,0.0311
1732024273.6394,11.4367,1.6780,0.0311
1732024273.6492,11.4187,1.6823,0.0311
1732024273.6587,11.4187,1.6823,0.0311
1732024273.6788,11.3856,1.7030,0.0311
1732024273.6893,11.3856,1.7030,0.0311
1732024273.7196,11.3345,1.7281,0.0311
1732024273.7288,11.3345,1.7281,0.0311
1732024273.7387,11.3165,1.7325,0.0311
1732024273.7489,11.3165,1.7325,0.0311
1732024273.7592,11.2985,1.7369,0.0311
1732024273.7688,11.2834,1.7532,0.0311
1732024273.7791,11.2653,1.7575,0.0311
1732024273.7903,11.2653,1.7575,0.0311
1732024273.8091,11.2293,1.7663,0.0311
1732024273.8193,11.2293,1.7663,0.0311
1732024273.8298,11.2142,1.7826,0.0311
1732024273.8390,11.1962,1.7870,0.0311
1732024273.8492,11.1962,1.7870,0.0311
1732024273.8594,11.1782,1.7914,0.0311
1732024273.8782,11.1422,1.8001,0.0311
1732024273.8889,11.1242,1.8045,0.0311
1732024273.8986,11.1242,1.8045,0.0311
1732024273.9088,11.1062,1.8089,0.0311
1732024273.9190,11.0882,1.8133,0.0311
1732024273.9286,11.0702,1.8177,0.0311
1732024273.9395,11.0522,1.8221,0.0311
1732024273.9497,11.0551,1.8340,0.0311
1732024273.9591,11.0370,1.8384,0.0311
1732024273.9719,11.0190,1.8428,0.0311
1732024273.9795,11.0010,1.8471,0.0311
1732024273.9891,11.0010,1.8471,0.0311
1732024274.0005,10.9830,1.8515,0.0311
1732024274.0092,10.9650,1.8559,0.0311
1732024274.0191,10.9470,1.8603,0.0311
1732024274.0393,10.9290,1.8647,0.0311
1732024274.0494,10.9110,1.8691,0.0311
1732024274.0599,10.8930,1.8735,0.0311
1732024274.0689,10.8750,1.8778,0.0311
1732024274.0794,10.8570,1.8822,0.0311
1732024274.0892,10.8570,1.8822,0.0311
1732024274.1196,10.8210,1.8910,0.0311
1732024274.1289,10.7849,1.8998,0.0311
1732024274.1392,10.7849,1.8998,0.0311
1732024274.1487,10.7669,1.9042,0.0311
1732024274.1602,10.7489,1.9086,0.0311
1732024274.1793,10.7309,1.9129,0.0311
1732024274.1896,10.7129,1.9173,0.0311
1732024274.2091,10.6769,1.9261,0.0311
1732024274.2198,10.6769,1.9261,0.0311
1732024274.2311,10.6589,1.9305,0.0311
1732024274.2392,10.6409,1.9349,0.0311
1732024274.2490,10.6229,1.9393,0.0311
1732024274.2601,10.6049,1.9436,0.0311
1732024274.2689,10.6049,1.9436,0.0311
1732024274.2790,10.5840,1.9361,0.0311
1732024274.2893,10.5659,1.9405,0.0311
1732024274.2991,10.5659,1.9405,0.0311
1732024274.3096,10.5479,1.9449,0.0311
1732024274.3192,10.5299,1.9493,0.0311
1732024274.3294,10.5119,1.9537,0.0311
1732024274.3394,10.4939,1.9581,0.0311
1732024274.3501,10.4939,1.9581,0.0311
1732024274.3688,10.4579,1.9668,0.0311
1732024274.3907,10.4219,1.9756,0.0311
1732024274.4192,10.3859,1.9844,0.0311
1732024274.4291,10.3830,1.9725,0.0311
1732024274.4396,10.3650,1.9769,0.0311
1732024274.4506,10.3470,1.9812,0.0311
1732024274.4602,10.3289,1.9856,0.0311
1732024274.4798,10.3109,1.9900,0.0311
1732024274.4906,10.2929,1.9944,0.0311
1732024274.4990,10.2749,1.9988,0.0311
1732024274.5090,10.2720,1.9869,0.0311
1732024274.5198,10.2540,1.9913,0.0311
1732024274.5302,10.2360,1.9957,0.0311
1732024274.5392,10.2360,1.9957,0.0311
1732024274.5497,10.2180,2.0000,0.0311
1732024274.5598,10.2000,2.0044,0.0311
1732024274.5687,10.1820,2.0088,0.0311
1732024274.5800,10.2000,2.0044,0.0311
1732024274.5893,10.1820,2.0088,0.0311
1732024274.5989,10.1640,2.0132,0.0311
1732024274.6091,10.1460,2.0176,0.0311
1732024274.6199,10.1460,2.0176,0.0311
1732024274.6312,10.1280,2.0220,0.0311
1732024274.6407,10.1071,2.0145,0.0311
1732024274.6515,10.1071,2.0145,0.0311
1732024274.6600,10.0890,2.0188,0.0311
1732024274.6716,10.0710,2.0232,0.0311
1732024274.6797,10.0710,2.0232,0.0311
1732024274.6895,10.0530,2.0276,0.0311
1732024274.6990,10.0350,2.0320,0.0311
1732024274.7100,10.0321,2.0201,0.0311
1732024274.7202,10.0141,2.0245,0.0311
1732024274.7305,10.0141,2.0245,0.0311
1732024274.7394,9.9961,2.0289,0.0311
1732024274.7497,9.9781,2.0333,0.0311
1732024274.7598,9.9601,2.0376,0.0311
1732024274.7897,9.9212,2.0345,0.0311
1732024274.7990,9.9212,2.0345,0.0311
1732024274.8092,9.9032,2.0389,0.0311
1732024274.8201,9.8823,2.0314,0.0311
1732024274.8280,9.8643,2.0358,0.0311
1732024274.8378,9.8614,2.0239,0.0311
1732024274.8495,9.8433,2.0283,0.0311
1732024274.8591,9.8253,2.0326,0.0311
1732024274.8686,9.8253,2.0326,0.0311
1732024274.8801,9.8044,2.0251,0.0311
1732024274.8897,9.7864,2.0295,0.0311
1732024274.8995,9.7684,2.0339,0.0311
1732024274.9100,9.7475,2.0264,0.0311
1732024274.9194,9.7475,2.0264,0.0311
1732024274.9299,9.7266,2.0189,0.0311
1732024274.9392,9.7086,2.0232,0.0311
1732024274.9492,9.6906,2.0276,0.0311
1732024274.9612,9.6906,2.0276,0.0311
1732024274.9702,9.6697,2.0201,0.0311
1732024274.9801,9.6517,2.0245,0.0311
1732024274.9895,9.6308,2.0170,0.0311
1732024275.0089,9.6128,2.0214,0.0311
1732024275.0191,9.5919,2.0139,0.0311
1732024275.0283,9.5738,2.0182,0.0311
1732024275.0491,9.5529,2.0107,0.0311
1732024275.0594,9.5349,2.0151,0.0311
1732024275.0892,9.4931,2.0001,0.0311
1732024275.0982,9.4751,2.0045,0.0311
1732024275.1088,9.4571,2.0088,0.0311
1732024275.1193,9.4542,1.9969,0.0311
1732024275.1296,9.4182,2.0057,0.0311
1732024275.1401,9.4153,1.9938,0.0311
1732024275.1493,9.3973,1.9982,0.0311
1732024275.1592,9.3793,2.0026,0.0311
1732024275.1720,9.3764,1.9907,0.0311
1732024275.1789,9.3584,1.9951,0.0311
1732024275.1890,9.3375,1.9875,0.0311
1732024275.2077,9.3165,1.9800,0.0311
1732024275.2197,9.2985,1.9844,0.0311
1732024275.2315,9.2776,1.9769,0.0311
1732024275.2389,9.2776,1.9769,0.0311
1732024275.2496,9.2567,1.9694,0.0311
1732024275.2591,9.2387,1.9738,0.0311
1732024275.2719,9.2358,1.9619,0.0311
1732024275.2790,9.2178,1.9662,0.0311
1732024275.2889,9.1969,1.9587,0.0311
1732024275.2988,9.1789,1.9631,0.0311
1732024275.3094,9.1760,1.9512,0.0311
1732024275.3193,9.1580,1.9556,0.0311
1732024275.3300,9.1371,1.9481,0.0311
1732024275.3397,9.1191,1.9525,0.0311
1732024275.3486,9.1162,1.9406,0.0311
1732024275.3589,9.0982,1.9450,0.0311
1732024275.3692,9.0773,1.9374,0.0311
1732024275.3789,9.0773,1.9374,0.0311
1732024275.3893,9.0563,1.9299,0.0311
1732024275.3995,9.0383,1.9343,0.0311
1732024275.4094,9.0354,1.9224,0.0311
1732024275.4195,9.0174,1.9268,0.0311
1732024275.4291,8.9965,1.9193,0.0311
1732024275.4402,8.9756,1.9117,0.0311
1732024275.4491,8.9756,1.9117,0.0311
1732024275.4593,8.9547,1.9042,0.0311
1732024275.4696,8.9367,1.9086,0.0311
1732024275.4798,8.9158,1.9011,0.0311
1732024275.4896,8.9158,1.9011,0.0311
1732024275.4992,8.8949,1.8936,0.0311
1732024275.5094,8.8769,1.8980,0.0311
1732024275.5190,8.8740,1.8861,0.0311
1732024275.5290,8.8531,1.8785,0.0311
1732024275.5391,8.8351,1.8829,0.0311
1732024275.5496,8.8322,1.8710,0.0311
1732024275.5609,8.8142,1.8754,0.0311
1732024275.5698,8.7933,1.8679,0.0311
1732024275.5809,8.7904,1.8560,0.0311
1732024275.5917,8.7723,1.8604,0.0311
1732024275.5994,8.7514,1.8529,0.0311
1732024275.6096,8.7514,1.8529,0.0311
1732024275.6194,8.7305,1.8453,0.0311
1732024275.6289,8.7096,1.8378,0.0311
1732024275.6391,8.7096,1.8378,0.0311
1732024275.6487,8.6887,1.8303,0.0311
1732024275.6602,8.6678,1.8228,0.0311
1732024275.6693,8.6678,1.8228,0.0311
1732024275.6805,8.6469,1.8153,0.0311
1732024275.6901,8.6289,1.8197,0.0311
1732024275.6983,8.6260,1.8078,0.0311
1732024275.7087,8.6051,1.8002,0.0311
1732024275.7201,8.5871,1.8046,0.0311
1732024275.7289,8.5842,1.7927,0.0311
1732024275.7391,8.5633,1.7852,0.0311
1732024275.7493,8.5453,1.7896,0.0311
1732024275.7604,8.5424,1.7777,0.0311
1732024275.7697,8.5215,1.7702,0.0311
1732024275.7791,8.5215,1.7702,0.0311
1732024275.7892,8.5005,1.7626,0.0311
1732024275.7991,8.4796,1.7551,0.0311
1732024275.8088,8.4796,1.7551,0.0311
1732024275.8192,8.4587,1.7476,0.0311
1732024275.8290,8.4378,1.7401,0.0311
1732024275.8392,8.4378,1.7401,0.0311
1732024275.8499,8.4169,1.7326,0.0311
1732024275.8593,8.4140,1.7207,0.0311
1732024275.8686,8.3931,1.7132,0.0311
1732024275.8793,8.3751,1.7175,0.0311
1732024275.8889,8.3722,1.7056,0.0311
1732024275.8988,8.3513,1.6981,0.0311
1732024275.9093,8.3333,1.7025,0.0311
1732024275.9190,8.3304,1.6906,0.0311
1732024275.9288,8.3095,1.6831,0.0311
1732024275.9375,8.2915,1.6875,0.0311
1732024275.9491,8.2886,1.6756,0.0311
1732024275.9593,8.2677,1.6680,0.0311
1732024275.9700,8.2648,1.6561,0.0311
1732024275.9792,8.2468,1.6605,0.0311
1732024275.9929,8.2468,1.6605,0.0311
1732024276.0015,8.2259,1.6530,0.0311
1732024276.0094,8.2049,1.6455,0.0311
1732024276.0211,8.2020,1.6336,0.0311
1732024276.0490,8.1602,1.6186,0.0311
1732024276.0594,8.1393,1.6110,0.0311
1732024276.0687,8.1393,1.6110,0.0311
1732024276.0815,8.1184,1.6035,0.0311
1732024276.0893,8.0975,1.5960,0.0311
1732024276.1002,8.0946,1.5841,0.0311
1732024276.1120,8.0766,1.5885,0.0311
1732024276.1199,8.0737,1.5766,0.0311
1732024276.1498,8.0319,1.5615,0.0311
1732024276.1895,7.9692,1.5390,0.0311
1732024276.1996,7.9663,1.5271,0.0311
1732024276.2091,7.9454,1.5196,0.0311
1732024276.2194,7.9425,1.5077,0.0311
1732024276.2494,7.9006,1.4926,0.0311
1732024276.2598,7.8797,1.4851,0.0311
1732024276.2690,7.8768,1.4732,0.0311
1732024276.2811,7.8559,1.4657,0.0311
1732024276.2900,7.8379,1.4701,0.0311
1732024276.3083,7.8141,1.4507,0.0311
1732024276.3201,7.8112,1.4387,0.0311
1732024276.3296,7.7903,1.4312,0.0311
1732024276.3396,7.7903,1.4312,0.0311
1732024276.3510,7.7694,1.4237,0.0311
1732024276.3620,7.7485,1.4162,0.0311
1732024276.3688,7.7456,1.4043,0.0311
1732024276.3798,7.7247,1.3968,0.0311
1732024276.3891,7.7218,1.3849,0.0311
1732024276.4015,7.7009,1.3774,0.0311
1732024276.4192,7.6800,1.3698,0.0311
1732024276.4391,7.6562,1.3504,0.0311
1732024276.4593,7.6324,1.3310,0.0311
1732024276.4673,7.6295,1.3191,0.0311
1732024276.4790,7.6114,1.3235,0.0311
1732024276.4889,7.5905,1.3160,0.0311
1732024276.5011,7.5876,1.3040,0.0311
1732024276.5089,7.5667,1.2965,0.0311
1732024276.5196,7.5638,1.2846,0.0311
1732024276.5398,7.5400,1.2652,0.0311
1732024276.5489,7.5220,1.2696,0.0311
1732024276.5606,7.5191,1.2577,0.0311
1732024276.5692,7.4982,1.2502,0.0311
1732024276.5793,7.4953,1.2383,0.0311
1732024276.5894,7.4744,1.2307,0.0311
1732024276.5998,7.4715,1.2188,0.0311
1732024276.6103,7.4506,1.2113,0.0311
1732024276.6207,7.4477,1.1994,0.0311
1732024276.6292,7.4477,1.1994,0.0311
1732024276.6492,7.4239,1.1800,0.0311
1732024276.6593,7.4030,1.1725,0.0311
1732024276.6693,7.4001,1.1606,0.0311
1732024276.6795,7.3792,1.1531,0.0311
1732024276.6898,7.3763,1.1412,0.0311
1732024276.6991,7.3734,1.1293,0.0311
1732024276.7093,7.3525,1.1217,0.0311
1732024276.7195,7.3525,1.1217,0.0311
1732024276.7292,7.3316,1.1142,0.0311
1732024276.7391,7.3287,1.1023,0.0311
1732024276.7492,7.3078,1.0948,0.0311
1732024276.7600,7.3049,1.0829,0.0311
1732024276.7704,7.2839,1.0754,0.0311
1732024276.7800,7.2810,1.0635,0.0311
1732024276.7893,7.2781,1.0516,0.0311
1732024276.8084,7.2543,1.0321,0.0311
1732024276.8197,7.2334,1.0246,0.0311
1732024276.8379,7.2276,1.0008,0.0311
1732024276.8494,7.2067,0.9933,0.0311
1732024276.8600,7.2067,0.9933,0.0311
1732024276.8791,7.1829,0.9739,0.0311
1732024276.8920,7.1800,0.9620,0.0311
1732024276.9010,7.1591,0.9545,0.0311
1732024276.9091,7.1562,0.9425,0.0311
1732024276.9191,7.1533,0.9306,0.0311
1732024276.9294,7.1324,0.9231,0.0311
1732024276.9394,7.1295,0.9112,0.0311
1732024276.9497,7.1086,0.9037,0.0311
1732024276.9598,7.1057,0.8918,0.0311
1732024276.9691,7.1028,0.8799,0.0311
1732024276.9797,7.0819,0.8724,0.0311
1732024276.9905,7.0790,0.8605,0.0311
1732024277.0095,7.0552,0.8411,0.0311
1732024277.0201,7.0523,0.8291,0.0311
1732024277.0290,7.0314,0.8216,0.0311
1732024277.0386,7.0285,0.8097,0.0311
1732024277.0489,7.0076,0.8022,0.0311
1732024277.0593,7.0047,0.7903,0.0311
1732024277.0693,7.0018,0.7784,0.0311
1732024277.0776,6.9809,0.7709,0.0311
1732024277.0894,6.9780,0.7590,0.0311
1732024277.0976,6.9571,0.7515,0.0311
1732024277.1083,6.9542,0.7396,0.0311
1732024277.1190,6.9513,0.7277,0.0311
1732024277.1395,6.9274,0.7082,0.0311
1732024277.1509,6.9065,0.7007,0.0311
1732024277.1658,6.9036,0.6888,0.0311
1732024277.1710,6.9007,0.6769,0.0311
1732024277.1785,6.8798,0.6694,0.0311
1732024277.1897,6.8769,0.6575,0.0311
1732024277.1991,6.8560,0.6500,0.0311
1732024277.2089,6.8531,0.6381,0.0311
1732024277.2199,6.8502,0.6262,0.0311
1732024277.2295,6.8293,0.6186,0.0311
1732024277.2399,6.8264,0.6067,0.0311
1732024277.2496,6.8055,0.5992,0.0311
1732024277.2592,6.8026,0.5873,0.0311
1732024277.2710,6.7997,0.5754,0.0311
1732024277.2794,6.7759,0.5560,0.0311
1732024277.2893,6.7730,0.5441,0.0311
1732024277.3024,6.7701,0.5322,0.0311
1732024277.3092,6.7492,0.5247,0.0311
1732024277.3191,6.7463,0.5128,0.0311
1732024277.3301,6.7434,0.5008,0.0311
1732024277.3393,6.7225,0.4933,0.0311
1732024277.3504,6.7196,0.4814,0.0311
1732024277.3592,6.7167,0.4695,0.0311
1732024277.3701,6.6958,0.4620,0.0311
1732024277.3803,6.6929,0.4501,0.0311
1732024277.3902,6.6720,0.4426,0.0311
1732024277.3995,6.6691,0.4307,0.0311
1732024277.4090,6.6662,0.4188,0.0311
1732024277.4191,6.6453,0.4113,0.0311
1732024277.4277,6.6424,0.3994,0.0311
1732024277.4379,6.6395,0.3874,0.0311
1732024277.4490,6.6186,0.3799,0.0311
1732024277.4593,6.6157,0.3680,0.0311
1732024277.4907,6.5861,0.3248,0.0311
1732024277.4994,6.5832,0.3129,0.0311
1732024277.5091,6.5623,0.3054,0.0311
1732024277.5206,6.5594,0.2935,0.0311
1732024277.5310,6.5565,0.2816,0.0311
1732024277.5387,6.5355,0.2740,0.0311
1732024277.5492,6.5326,0.2621,0.0311
1732024277.5595,6.5297,0.2502,0.0311
1732024277.5689,6.5088,0.2427,0.0311
1732024277.5791,6.5059,0.2308,0.0311
1732024277.5891,6.5030,0.2189,0.0311
1732024277.5987,6.4821,0.2114,0.0311
1732024277.6109,6.4792,0.1995,0.0311
1732024277.6208,6.4763,0.1876,0.0311
1732024277.6325,6.4554,0.1801,0.0311
1732024277.6401,6.4496,0.1563,0.0311
1732024277.6514,6.4467,0.1444,0.0311
1732024277.6601,6.4258,0.1368,0.0311
1732024277.6742,6.4229,0.1249,0.0311
1732024277.6900,6.4171,0.1011,0.0311
1732024277.7606,6.3608,0.0266,0.0311
1732024277.7794,6.3399,0.0191,0.0311
1732024277.7896,6.3341,-0.0048,0.0311
1732024277.8196,6.3074,-0.0361,0.0311
1732024277.8285,6.3045,-0.0480,0.0311
1732024277.8383,6.3016,-0.0599,0.0311
1732024277.8500,6.2807,-0.0674,0.0311
1732024277.8595,6.2778,-0.0793,0.0311
1732024277.8791,6.2540,-0.0987,0.0311
1732024277.8903,6.2511,-0.1106,0.0311
1732024277.8992,6.2482,-0.1225,0.0311
1732024277.9102,6.2273,-0.1301,0.0311
1732024277.9194,6.2244,-0.1420,0.0311
1732024277.9318,6.2215,-0.1539,0.0311
1732024277.9398,6.2186,-0.1658,0.0311
1732024277.9491,6.2157,-0.1777,0.0311
1732024277.9594,6.1948,-0.1852,0.0311
1732024277.9696,6.1919,-0.1971,0.0311
1732024277.9791,6.1861,-0.2209,0.0311
1732024277.9905,6.1832,-0.2328,0.0311
1732024278.0011,6.1623,-0.2403,0.0311
1732024278.0095,6.1594,-0.2522,0.0311
1732024278.0201,6.1565,-0.2641,0.0311
1732024278.0312,6.1356,-0.2717,0.0311
1732024278.0395,6.1327,-0.2836,0.0311
1732024278.0493,6.1298,-0.2955,0.0311
1732024278.0597,6.1088,-0.3030,0.0311
1732024278.0691,6.1059,-0.3149,0.0311
1732024278.0796,6.1030,-0.3268,0.0311
1732024278.0892,6.1001,-0.3387,0.0311
1732024278.0998,6.0792,-0.3462,0.0311
1732024278.1101,6.0763,-0.3581,0.0311
1732024278.1199,6.0705,-0.3819,0.0311
1732024278.1294,6.0676,-0.3938,0.0311
1732024278.1397,6.0467,-0.4013,0.0311
1732024278.1501,6.0438,-0.4133,0.0311
1732024278.1594,6.0409,-0.4252,0.0311
1732024278.1701,6.0200,-0.4327,0.0311
1732024278.1791,6.0171,-0.4446,0.0311
1732024278.1892,6.0142,-0.4565,0.0311
1732024278.2187,5.9846,-0.4997,0.0311
1732024278.2293,5.9817,-0.5116,0.0311
1732024278.2391,5.9608,-0.5191,0.0311
1732024278.2493,5.9579,-0.5310,0.0311
1732024278.2597,5.9550,-0.5429,0.0311
1732024278.2713,5.9341,-0.5505,0.0311
1732024278.2801,5.9312,-0.5624,0.0311
1732024278.2909,5.9283,-0.5743,0.0311
1732024278.2989,5.9254,-0.5862,0.0311
1732024278.3093,5.9045,-0.5937,0.0311
1732024278.3191,5.9016,-0.6056,0.0311
1732024278.3299,5.8987,-0.6175,0.0311
1732024278.3390,5.8778,-0.6250,0.0311
1732024278.3492,5.8749,-0.6369,0.0311
1732024278.3604,5.8691,-0.6607,0.0311
1732024278.3690,5.8482,-0.6683,0.0311
1732024278.3794,5.8453,-0.6802,0.0311
1732024278.3993,5.8215,-0.6996,0.0311
1732024278.4093,5.8186,-0.7115,0.0311
1732024278.4191,5.8157,-0.7234,0.0311
1732024278.4491,5.7890,-0.7547,0.0311
1732024278.4594,5.7681,-0.7622,0.0311
1732024278.4688,5.7652,-0.7741,0.0311
1732024278.4784,5.7623,-0.7860,0.0311
1732024278.4887,5.7414,-0.7936,0.0311
1732024278.5017,5.7356,-0.8174,0.0311
1732024278.5088,5.7327,-0.8293,0.0311
1732024278.5191,5.7118,-0.8368,0.0311
1732024278.5289,5.7089,-0.8487,0.0311
1732024278.5388,5.7060,-0.8606,0.0311
1732024278.5497,5.6850,-0.8681,0.0311
1732024278.5589,5.6821,-0.8800,0.0311
1732024278.5692,5.6792,-0.8919,0.0311
1732024278.5790,5.6583,-0.8994,0.0311
1732024278.5887,5.6554,-0.9113,0.0311
1732024278.6014,5.6525,-0.9232,0.0311
1732024278.6125,5.6316,-0.9308,0.0311
1732024278.6291,5.6229,-0.9665,0.0311
1732024278.6664,5.5782,-0.9934,0.0311
1732024278.6752,5.5782,-0.9934,0.0311
1732024278.6850,5.5753,-1.0053,0.0311
1732024278.7379,5.5190,-1.0799,0.0311
1732024278.7495,5.4981,-1.0874,0.0311
1732024278.7591,5.4952,-1.0993,0.0311
1732024278.7689,5.4743,-1.1068,0.0311
1732024278.7813,5.4714,-1.1187,0.0311
1732024278.7899,5.4685,-1.1306,0.0311
1732024278.7996,5.4476,-1.1381,0.0311
1732024278.8101,5.4447,-1.1500,0.0311
1732024278.8201,5.4418,-1.1620,0.0311
1732024278.8291,5.4209,-1.1695,0.0311
1732024278.8390,5.4180,-1.1814,0.0311
1732024278.8491,5.4151,-1.1933,0.0311
1732024278.8605,5.3942,-1.2008,0.0311
1732024278.8692,5.3913,-1.2127,0.0311
1732024278.8793,5.3884,-1.2246,0.0311
1732024278.8899,5.3675,-1.2321,0.0311
1732024278.8992,5.3646,-1.2440,0.0311
1732024278.9093,5.3437,-1.2515,0.0311
1732024278.9190,5.3408,-1.2634,0.0311
1732024278.9290,5.3379,-1.2754,0.0311
1732024278.9407,5.3169,-1.2829,0.0311
1732024278.9501,5.3140,-1.2948,0.0311
1732024278.9598,5.3111,-1.3067,0.0311
1732024278.9696,5.2902,-1.3142,0.0311
1732024278.9790,5.2873,-1.3261,0.0311
1732024278.9893,5.2844,-1.3380,0.0311
1732024278.9992,5.2635,-1.3455,0.0311
1732024279.0097,5.2606,-1.3574,0.0311
1732024279.0197,5.2397,-1.3649,0.0311
1732024279.0408,5.2339,-1.3888,0.0311
1732024279.0511,5.2130,-1.3963,0.0311
1732024279.0585,5.2101,-1.4082,0.0311
1732024279.0691,5.2072,-1.4201,0.0311
1732024279.0797,5.1863,-1.4276,0.0311
1732024279.0897,5.1834,-1.4395,0.0311
1732024279.0992,5.1805,-1.4514,0.0311
1732024279.1094,5.1596,-1.4589,0.0311
1732024279.1194,5.1567,-1.4708,0.0311
1732024279.1294,5.1538,-1.4827,0.0311
1732024279.1385,5.1329,-1.4903,0.0311
1732024279.1488,5.1300,-1.5022,0.0311
1732024279.1597,5.1271,-1.5141,0.0311
1732024279.1718,5.1062,-1.5216,0.0311
1732024279.1787,5.1033,-1.5335,0.0311
1732024279.1890,5.0824,-1.5410,0.0311
1732024279.1991,5.0795,-1.5529,0.0311
1732024279.2091,5.0766,-1.5648,0.0311
1732024279.2194,5.0557,-1.5723,0.0311
1732024279.2378,5.0319,-1.5917,0.0311
1732024279.2495,5.0319,-1.5917,0.0311
1732024279.2594,5.0290,-1.6037,0.0311
1732024279.2891,5.0023,-1.6350,0.0311
1732024279.2994,4.9814,-1.6425,0.0311
1732024279.3096,4.9785,-1.6544,0.0311
1732024279.3192,4.9575,-1.6619,0.0311
1732024279.3386,4.9337,-1.6813,0.0311
1732024279.3495,4.9308,-1.6932,0.0311
1732024279.3589,4.9279,-1.7051,0.0311
1732024279.3675,4.9070,-1.7127,0.0311
1732024279.3888,4.8832,-1.7321,0.0311
1732024279.4088,4.8774,-1.7559,0.0311
1732024279.4191,4.8565,-1.7634,0.0311
1732024279.4259,4.8536,-1.7753,0.0311
1732024279.4489,4.8298,-1.7947,0.0311
1732024279.4599,4.8269,-1.8066,0.0311
1732024279.4689,4.8060,-1.8142,0.0311
1732024279.4789,4.8031,-1.8261,0.0311
1732024279.4914,4.7822,-1.8336,0.0311
1732024279.5001,4.7793,-1.8455,0.0311
1732024279.5078,4.7584,-1.8530,0.0311
1732024279.5190,4.7555,-1.8649,0.0311
1732024279.5280,4.7526,-1.8768,0.0311
1732024279.5387,4.7317,-1.8843,0.0311
1732024279.5490,4.7288,-1.8962,0.0311
1732024279.5597,4.7108,-1.8919,0.0311
1732024279.5695,4.7079,-1.9038,0.0311
1732024279.5790,4.7050,-1.9157,0.0311
1732024279.5902,4.6841,-1.9232,0.0311
1732024279.6092,4.6603,-1.9426,0.0311
1732024279.6213,4.6574,-1.9545,0.0311
1732024279.6286,4.6365,-1.9620,0.0311
1732024279.6382,4.6336,-1.9739,0.0311
1732024279.6480,4.6307,-1.9858,0.0311
1732024279.6603,4.6098,-1.9933,0.0311
1732024279.6692,4.6069,-2.0053,0.0311
1732024279.6791,4.5888,-2.0009,0.0311
1732024279.6895,4.5859,-2.0128,0.0311
1732024279.7003,4.5650,-2.0203,0.0311
1732024279.7097,4.5621,-2.0322,0.0311
1732024279.7195,4.5412,-2.0397,0.0311
1732024279.7300,4.5383,-2.0516,0.0311
1732024279.7397,4.5354,-2.0635,0.0311
1732024279.7499,4.5145,-2.0710,0.0311
1732024279.7597,4.5116,-2.0829,0.0311
1732024279.7697,4.4936,-2.0786,0.0311
1732024279.7792,4.4907,-2.0905,0.0311
1732024279.7888,4.4698,-2.0980,0.0311
1732024279.7991,4.4669,-2.1099,0.0311
1732024279.8104,4.4460,-2.1174,0.0311
1732024279.8191,4.4431,-2.1293,0.0311
1732024279.8268,4.4222,-2.1368,0.0311
1732024279.8492,4.4013,-2.1443,0.0311
1732024279.8599,4.3984,-2.1562,0.0311
1732024279.8895,4.3717,-2.1876,0.0311
1732024279.9007,4.3508,-2.1951,0.0311
1732024279.9092,4.3479,-2.2070,0.0311
1732024279.9204,4.3299,-2.2026,0.0311
1732024279.9305,4.3270,-2.2145,0.0311
1732024279.9398,4.3061,-2.2220,0.0311
1732024279.9497,4.3032,-2.2339,0.0311
1732024279.9596,4.2823,-2.2414,0.0311
1732024279.9704,4.2794,-2.2534,0.0311
1732024279.9789,4.2584,-2.2609,0.0311
1732024279.9889,4.2555,-2.2728,0.0311
1732024280.0029,4.2526,-2.2847,0.0311
1732024280.0095,4.2346,-2.2803,0.0311
1732024280.0192,4.2317,-2.2922,0.0311
1732024280.0280,4.2108,-2.2997,0.0311
1732024280.0396,4.2079,-2.3116,0.0311
1732024280.0491,4.1870,-2.3191,0.0311
1732024280.0590,4.1841,-2.3310,0.0311
1732024280.0703,4.1632,-2.3386,0.0311
1732024280.0790,4.1423,-2.3461,0.0311
1732024280.0896,4.1423,-2.3461,0.0311
1732024280.1016,4.1394,-2.3580,0.0311
1732024280.1098,4.1185,-2.3655,0.0311
1732024280.1231,4.1156,-2.3774,0.0311
1732024280.1303,4.0947,-2.3849,0.0311
1732024280.1393,4.0918,-2.3968,0.0311
1732024280.1490,4.0709,-2.4043,0.0311
1732024280.1596,4.0680,-2.4162,0.0311
1732024280.1700,4.0500,-2.4119,0.0311
1732024280.1791,4.0471,-2.4238,0.0311
1732024280.1896,4.0262,-2.4313,0.0311
1732024280.1992,4.0233,-2.4432,0.0311
1732024280.2094,4.0024,-2.4507,0.0311
1732024280.2194,3.9995,-2.4626,0.0311
1732024280.2302,3.9786,-2.4701,0.0311
1732024280.2393,3.9577,-2.4776,0.0311
1732024280.2498,3.9548,-2.4895,0.0311
1732024280.2590,3.9548,-2.4895,0.0311
1732024280.2791,3.9309,-2.5090,0.0311
1732024280.2892,3.9100,-2.5165,0.0311
1732024280.2989,3.9071,-2.5284,0.0311
1732024280.3093,3.8862,-2.5359,0.0311
1732024280.3191,3.8833,-2.5478,0.0311
1732024280.3293,3.8624,-2.5553,0.0311
1732024280.3392,3.8595,-2.5672,0.0311
1732024280.3498,3.8386,-2.5748,0.0311
1732024280.3597,3.8357,-2.5867,0.0311
1732024280.3719,3.8177,-2.5823,0.0311
1732024280.3800,3.8148,-2.5942,0.0311
1732024280.3889,3.7939,-2.6017,0.0311
1732024280.3989,3.7910,-2.6136,0.0311
1732024280.4092,3.7701,-2.6211,0.0311
1732024280.4192,3.7672,-2.6330,0.0311
1732024280.4294,3.7463,-2.6405,0.0311
1732024280.4391,3.7434,-2.6524,0.0311
1732024280.4490,3.7225,-2.6600,0.0311
1732024280.4602,3.7225,-2.6600,0.0311
1732024280.4705,3.7016,-2.6675,0.0311
1732024280.4799,3.6987,-2.6794,0.0311
1732024280.4900,3.6778,-2.6869,0.0311
1732024280.4992,3.6749,-2.6988,0.0311
1732024280.5096,3.6540,-2.7063,0.0311
1732024280.5202,3.6511,-2.7182,0.0311
1732024280.5305,3.6301,-2.7257,0.0311
1732024280.5393,3.6272,-2.7376,0.0311
1732024280.5493,3.6063,-2.7452,0.0311
1732024280.5597,3.6063,-2.7452,0.0311
1732024280.5716,3.5854,-2.7527,0.0311
1732024280.5895,3.5616,-2.7721,0.0311
1732024280.6009,3.5587,-2.7840,0.0311
1732024280.6100,3.5378,-2.7915,0.0311
1732024280.6200,3.5349,-2.8034,0.0311
1732024280.6293,3.5140,-2.8109,0.0311
1732024280.6590,3.4902,-2.8304,0.0311
1732024280.6792,3.4664,-2.8498,0.0311
1732024280.6892,3.4455,-2.8573,0.0311
1732024280.7001,3.4426,-2.8692,0.0311
1732024280.7084,3.4217,-2.8767,0.0311
1732024280.7199,3.4217,-2.8767,0.0311
1732024280.7303,3.4008,-2.8842,0.0311
1732024280.7403,3.3979,-2.8962,0.0311
1732024280.7492,3.3950,-2.9081,0.0311
1732024280.7590,3.3741,-2.9156,0.0311
1732024280.7713,3.3712,-2.9275,0.0311
1732024280.7816,3.3503,-2.9350,0.0311
1732024280.7906,3.3474,-2.9469,0.0311
1732024280.8196,3.3055,-2.9619,0.0311
1732024280.8491,3.2788,-2.9933,0.0311
1732024280.8594,3.2579,-3.0008,0.0311
1732024280.8783,3.2370,-3.0083,0.0311
1732024280.8884,3.2341,-3.0202,0.0311
1732024280.8994,3.2132,-3.0277,0.0311
1732024280.9190,3.1894,-3.0471,0.0311
1732024280.9297,3.1865,-3.0590,0.0311
1732024280.9392,3.1656,-3.0666,0.0311
1732024280.9488,3.1627,-3.0785,0.0311
1732024280.9596,3.1447,-3.0741,0.0311
1732024280.9707,3.1418,-3.0860,0.0311
1732024280.9810,3.1209,-3.0935,0.0311
1732024280.9993,3.0971,-3.1129,0.0311
1732024281.0088,3.0971,-3.1129,0.0311
1732024281.0186,3.0762,-3.1204,0.0311
1732024281.0288,3.0733,-3.1323,0.0311
1732024281.0610,3.0286,-3.1593,0.0311
1732024281.0703,3.0257,-3.1712,0.0311
1732024281.0794,3.0257,-3.1712,0.0311
1732024281.0890,3.0048,-3.1787,0.0311
1732024281.0992,3.0019,-3.1906,0.0311
1732024281.1091,2.9809,-3.1981,0.0311
1732024281.1200,2.9780,-3.2100,0.0311
1732024281.1309,2.9600,-3.2056,0.0311
1732024281.1640,2.9362,-3.2251,0.0311
1732024281.1986,2.9124,-3.2445,0.0311
1732024281.2145,2.9095,-3.2564,0.0311
1732024281.2404,2.8410,-3.3028,0.0311
1732024281.2494,2.8201,-3.3103,0.0311
1732024281.2601,2.8201,-3.3103,0.0311
1732024281.2709,2.7992,-3.3178,0.0311
1732024281.2788,2.7963,-3.3297,0.0311
1732024281.2891,2.7934,-3.3416,0.0311
1732024281.3195,2.7516,-3.3566,0.0311
1732024281.3301,2.7487,-3.3685,0.0311
1732024281.3491,2.7249,-3.3880,0.0311
1732024281.3912,2.6802,-3.4149,0.0311
1732024281.3995,2.6773,-3.4268,0.0311
1732024281.4096,2.6563,-3.4343,0.0311
1732024281.4200,2.6563,-3.4343,0.0311
1732024281.4294,2.6354,-3.4418,0.0311
1732024281.4398,2.6325,-3.4537,0.0311
1732024281.4491,2.6145,-3.4494,0.0311
1732024281.4591,2.6116,-3.4613,0.0311
1732024281.4689,2.5907,-3.4688,0.0311
1732024281.4806,2.5878,-3.4807,0.0311
1732024281.4898,2.5669,-3.4882,0.0311
1732024281.5004,2.5640,-3.5001,0.0311
1732024281.5105,2.5431,-3.5076,0.0311
1732024281.5198,2.5402,-3.5195,0.0311
1732024281.5298,2.5193,-3.5271,0.0311
1732024281.5405,2.4984,-3.5346,0.0311
1732024281.5492,2.4955,-3.5465,0.0311
1732024281.5591,2.4775,-3.5421,0.0311
1732024281.5679,2.4746,-3.5540,0.0311
1732024281.5791,2.4537,-3.5615,0.0311
1732024281.5905,2.4508,-3.5734,0.0311
1732024281.6013,2.4299,-3.5809,0.0311
1732024281.6088,2.4270,-3.5928,0.0311
1732024281.6196,2.4061,-3.6004,0.0311
1732024281.6281,2.3852,-3.6079,0.0311
1732024281.6394,2.3823,-3.6198,0.0311
1732024281.6494,2.3614,-3.6273,0.0311
1732024281.6613,2.3614,-3.6273,0.0311
1732024281.6692,2.3404,-3.6348,0.0311
1732024281.6892,2.3166,-3.6542,0.0311
1732024281.7091,2.2928,-3.6737,0.0311
1732024281.7188,2.2899,-3.6856,0.0311
1732024281.7286,2.2690,-3.6931,0.0311
1732024281.7399,2.2481,-3.7006,0.0311
1732024281.7495,2.2481,-3.7006,0.0311
1732024281.7597,2.2272,-3.7081,0.0311
1732024281.7711,2.2243,-3.7200,0.0311
1732024281.7794,2.2034,-3.7275,0.0311
1732024281.7890,2.2005,-3.7394,0.0311
1732024281.7989,2.1796,-3.7470,0.0311
1732024281.8086,2.1767,-3.7589,0.0311
1732024281.8189,2.1587,-3.7545,0.0311
1732024281.8398,2.1349,-3.7739,0.0311
1732024281.8491,2.1140,-3.7814,0.0311
1732024281.8615,2.1111,-3.7933,0.0311
1732024281.8713,2.0902,-3.8008,0.0311
1732024281.8818,2.0693,-3.8084,0.0311
1732024281.8910,2.0693,-3.8084,0.0311
1732024281.9013,2.0484,-3.8159,0.0311
1732024281.9098,2.0455,-3.8278,0.0311
1732024281.9198,2.0245,-3.8353,0.0311
1732024281.9309,2.0216,-3.8472,0.0311
1732024281.9408,2.0036,-3.8428,0.0311
1732024281.9495,2.0007,-3.8547,0.0311
1732024281.9591,1.9798,-3.8622,0.0311
1732024281.9685,1.9589,-3.8697,0.0311
1732024281.9777,1.9560,-3.8817,0.0311
1732024281.9890,1.9380,-3.8773,0.0311
1732024281.9975,1.9351,-3.8892,0.0311
1732024282.0086,1.9142,-3.8967,0.0311
1732024282.0191,1.9113,-3.9086,0.0311
1732024282.0282,1.8904,-3.9161,0.0311
1732024282.0390,1.8695,-3.9236,0.0311
1732024282.0494,1.8695,-3.9236,0.0311
1732024282.0599,1.8486,-3.9311,0.0311
1732024282.0691,1.8457,-3.9431,0.0311
1732024282.0795,1.8248,-3.9506,0.0311
1732024282.0899,1.8248,-3.9506,0.0311
1732024282.0987,1.8039,-3.9581,0.0311
1732024282.1092,1.8010,-3.9700,0.0311
1732024282.1197,1.7801,-3.9775,0.0311
1732024282.1293,1.7801,-3.9775,0.0311
1732024282.1428,1.7592,-3.9850,0.0311
1732024282.1502,1.7382,-3.9925,0.0311
1732024282.1597,1.7353,-4.0044,0.0311
1732024282.1694,1.7173,-4.0001,0.0311
1732024282.1800,1.7144,-4.0120,0.0311
1732024282.1894,1.6935,-4.0195,0.0311
1732024282.1992,1.6906,-4.0314,0.0311
1732024282.2116,1.6697,-4.0389,0.0311
1732024282.2193,1.6517,-4.0345,0.0311
1732024282.2301,1.6488,-4.0464,0.0311
1732024282.2387,1.6279,-4.0539,0.0311
1732024282.2492,1.6250,-4.0658,0.0311
1732024282.2712,1.5861,-4.0690,0.0311
1732024282.2798,1.5832,-4.0809,0.0311
1732024282.2895,1.5623,-4.0884,0.0311
1732024282.2996,1.5623,-4.0884,0.0311
1732024282.3089,1.5414,-4.0959,0.0311
1732024282.3189,1.5385,-4.1078,0.0311
1732024282.3289,1.5176,-4.1153,0.0311
1732024282.3388,1.4996,-4.1110,0.0311
1732024282.3495,1.4967,-4.1229,0.0311
1732024282.3596,1.4758,-4.1304,0.0311
1732024282.3727,1.4758,-4.1304,0.0311
1732024282.3812,1.4549,-4.1379,0.0311
1732024282.3896,1.4339,-4.1454,0.0311
1732024282.3992,1.4310,-4.1573,0.0311
1732024282.4095,1.4130,-4.1529,0.0311
1732024282.4214,1.4101,-4.1648,0.0311
1732024282.4292,1.3892,-4.1723,0.0311
1732024282.4398,1.3712,-4.1680,0.0311
1732024282.4625,1.3683,-4.1799,0.0311
1732024282.5202,1.2818,-4.2218,0.0311
1732024282.5317,1.2638,-4.2175,0.0311
1732024282.5820,1.1982,-4.2519,0.0311
1732024282.5894,1.1802,-4.2475,0.0311
1732024282.5993,1.1773,-4.2594,0.0311
1732024282.6106,1.1564,-4.2669,0.0311
1732024282.6201,1.1564,-4.2669,0.0311
1732024282.6301,1.1354,-4.2745,0.0311
1732024282.6495,1.1116,-4.2939,0.0311
1732024282.6598,1.0936,-4.2895,0.0311
1732024282.6891,1.0518,-4.3045,0.0311
1732024282.6996,1.0309,-4.3121,0.0311
1732024282.7102,1.0309,-4.3121,0.0311
1732024282.7212,1.0100,-4.3196,0.0311
1732024282.7375,0.9891,-4.3271,0.0311
1732024282.7501,0.9682,-4.3346,0.0311
1732024282.7593,0.9502,-4.3302,0.0311
1732024282.7688,0.9473,-4.3421,0.0311
1732024282.7791,0.9264,-4.3496,0.0311
1732024282.7892,0.9084,-4.3453,0.0311
1732024282.8092,0.8846,-4.3647,0.0311
1732024282.8194,0.8665,-4.3603,0.0311
1732024282.8294,0.8636,-4.3722,0.0311
1732024282.8404,0.8456,-4.3678,0.0311
1732024282.8498,0.8247,-4.3753,0.0311
1732024282.8593,0.8218,-4.3872,0.0311
1732024282.8898,0.7649,-4.3860,0.0311
1732024282.8996,0.7620,-4.3979,0.0311
1732024282.9097,0.7440,-4.3935,0.0311
1732024282.9191,0.7231,-4.4010,0.0311
1732024282.9300,0.7202,-4.4129,0.0311
1732024282.9400,0.7022,-4.4085,0.0311
1732024282.9491,0.6813,-4.4160,0.0311
1732024282.9595,0.6813,-4.4160,0.0311
1732024282.9789,0.6424,-4.4192,0.0311
1732024282.9891,0.6395,-4.4311,0.0311
1732024283.0188,0.6005,-4.4342,0.0311
1732024283.0288,0.5796,-4.4417,0.0311
1732024283.0392,0.5587,-4.4493,0.0311
1732024283.0490,0.5587,-4.4493,0.0311
1732024283.0595,0.5378,-4.4568,0.0311
1732024283.0708,0.5198,-4.4524,0.0311
1732024283.0790,0.4989,-4.4599,0.0311
1732024283.0893,0.4989,-4.4599,0.0311
1732024283.1012,0.4780,-4.4674,0.0311
1732024283.1097,0.4600,-4.4630,0.0311
1732024283.1310,0.4391,-4.4705,0.0311
1732024283.1416,0.4211,-4.4662,0.0311
1732024283.1495,0.4182,-4.4781,0.0311
1732024283.1595,0.4002,-4.4737,0.0311
1732024283.1693,0.3793,-4.4812,0.0311
1732024283.1892,0.3613,-4.4768,0.0311
1732024283.1994,0.3404,-4.4843,0.0311
1732024283.2112,0.3404,-4.4843,0.0311
1732024283.2185,0.3194,-4.4918,0.0311
1732024283.2342,0.3014,-4.4875,0.0311
1732024283.2469,0.3014,-4.4875,0.0311
1732024283.2683,0.2805,-4.4950,0.0311
1732024283.2986,0.2236,-4.4937,0.0311
1732024283.3095,0.2027,-4.5012,0.0311
1732024283.3203,0.1847,-4.4969,0.0311
1732024283.3300,0.1847,-4.4969,0.0311
1732024283.3417,0.1638,-4.5044,0.0311
1732024283.3499,0.1638,-4.5044,0.0311
1732024283.3597,0.1458,-4.5000,0.0311
1732024283.3698,0.1249,-4.5075,0.0311
1732024283.3815,0.1249,-4.5075,0.0311
1732024283.3903,0.1069,-4.5031,0.0311
1732024283.3995,0.0889,-4.4987,0.0311
1732024283.4087,0.0860,-4.5106,0.0311
1732024283.4190,0.0679,-4.5062,0.0311
1732024283.4297,0.0470,-4.5138,0.0311
1732024283.4386,0.0290,-4.5094,0.0311
1732024283.4494,0.0290,-4.5094,0.0311
1732024283.4597,0.0081,-4.5169,0.0311
1732024283.4729,-0.0099,-4.5125,0.0311
1732024283.4819,-0.0279,-4.5081,0.0311
1732024283.4892,-0.0308,-4.5200,0.0311
1732024283.4966,-0.0488,-4.5156,0.0311
1732024283.5027,-0.0488,-4.5156,0.0311
1732024283.5092,-0.0668,-4.5113,0.0311
1732024283.5204,-0.0697,-4.5232,0.0311
1732024283.5390,-0.1086,-4.5263,0.0311
1732024283.5484,-0.1266,-4.5219,0.0311
1732024283.5599,-0.1266,-4.5219,0.0311
1732024283.5688,-0.1446,-4.5175,0.0311
1732024283.5894,-0.1836,-4.5207,0.0311
1732024283.5977,-0.2045,-4.5282,0.0311
1732024283.6078,-0.2045,-4.5282,0.0311
1732024283.6160,-0.2225,-4.5238,0.0311
1732024283.6294,-0.2434,-4.5313,0.0311
1732024283.6368,-0.2614,-4.5269,0.0311
1732024283.6497,-0.2614,-4.5269,0.0311
1732024283.6612,-0.2794,-4.5225,0.0311
1732024283.6703,-0.3003,-4.5300,0.0311
1732024283.6794,-0.3183,-4.5257,0.0311
1732024283.6892,-0.3183,-4.5257,0.0311
1732024283.6991,-0.3363,-4.5213,0.0311
1732024283.7090,-0.3572,-4.5288,0.0311
1732024283.7189,-0.3752,-4.5244,0.0311
1732024283.7380,-0.3932,-4.5200,0.0311
1732024283.7492,-0.4141,-4.5275,0.0311
1732024283.7597,-0.4321,-4.5231,0.0311
1732024283.7703,-0.4321,-4.5231,0.0311
1732024283.7794,-0.4502,-4.5188,0.0311
1732024283.7898,-0.4711,-4.5263,0.0311
1732024283.7989,-0.4891,-4.5219,0.0311
1732024283.8094,-0.4891,-4.5219,0.0311
1732024283.8194,-0.5071,-4.5175,0.0311
1732024283.8301,-0.5251,-4.5131,0.0311
1732024283.8596,-0.5640,-4.5163,0.0311
1732024283.8693,-0.5820,-4.5119,0.0311
1732024283.8798,-0.5820,-4.5119,0.0311
1732024283.8889,-0.6000,-4.5075,0.0311
1732024283.9082,-0.6209,-4.5150,0.0311
1732024283.9193,-0.6389,-4.5106,0.0311
1732024283.9301,-0.6569,-4.5062,0.0311
1732024283.9403,-0.6569,-4.5062,0.0311
1732024283.9493,-0.6749,-4.5018,0.0311
1732024283.9592,-0.6930,-4.4974,0.0311
1732024283.9688,-0.7110,-4.4931,0.0311
1732024283.9791,-0.7110,-4.4931,0.0311
1732024283.9898,-0.7290,-4.4887,0.0311
1732024284.0005,-0.7470,-4.4843,0.0311
1732024284.0100,-0.7470,-4.4843,0.0311
1732024284.0199,-0.7679,-4.4918,0.0311
1732024284.0293,-0.7859,-4.4874,0.0311
1732024284.0398,-0.7859,-4.4874,0.0311
1732024284.0494,-0.8039,-4.4830,0.0311
1732024284.0592,-0.8219,-4.4786,0.0311
1732024284.0688,-0.8399,-4.4743,0.0311
1732024284.0892,-0.8579,-4.4699,0.0311
1732024284.0999,-0.8759,-4.4655,0.0311
1732024284.1086,-0.8759,-4.4655,0.0311
1732024284.1294,-0.9119,-4.4567,0.0311
1732024284.1401,-0.9119,-4.4567,0.0311
1732024284.1516,-0.9300,-4.4523,0.0311
1732024284.1589,-0.9480,-4.4479,0.0311
1732024284.1702,-0.9660,-4.4436,0.0311
1732024284.1799,-0.9660,-4.4436,0.0311
1732024284.1907,-0.9840,-4.4392,0.0311
1732024284.2000,-0.9840,-4.4392,0.0311
1732024284.2102,-1.0020,-4.4348,0.0311
1732024284.2190,-1.0200,-4.4304,0.0311
1732024284.2293,-1.0200,-4.4304,0.0311
1732024284.2395,-1.0380,-4.4260,0.0311
1732024284.2499,-1.0560,-4.4216,0.0311
1732024284.2595,-1.0740,-4.4172,0.0311
1732024284.2711,-1.0740,-4.4172,0.0311
1732024284.2795,-1.0920,-4.4129,0.0311
1732024284.2889,-1.1100,-4.4085,0.0311
1732024284.2990,-1.1100,-4.4085,0.0311
1732024284.3094,-1.1280,-4.4041,0.0311
1732024284.3191,-1.1460,-4.3997,0.0311
1732024284.3291,-1.1431,-4.3878,0.0311
1732024284.3408,-1.1612,-4.3834,0.0311
1732024284.3511,-1.1792,-4.3790,0.0311
1732024284.3594,-1.1972,-4.3746,0.0311
1732024284.3709,-1.1972,-4.3746,0.0311
1732024284.3917,-1.2332,-4.3659,0.0311
1732024284.4090,-1.2512,-4.3615,0.0311
1732024284.4200,-1.2692,-4.3571,0.0311
1732024284.4297,-1.2663,-4.3452,0.0311
1732024284.4421,-1.2843,-4.3408,0.0311
1732024284.4497,-1.3023,-4.3364,0.0311
1732024284.4618,-1.3203,-4.3320,0.0311
1732024284.4796,-1.3383,-4.3276,0.0311
1732024284.4895,-1.3563,-4.3232,0.0311
1732024284.5036,-1.3563,-4.3232,0.0311
1732024284.5103,-1.3714,-4.3070,0.0311
1732024284.5195,-1.3895,-4.3026,0.0311
1732024284.5303,-1.4075,-4.2982,0.0311
1732024284.5490,-1.4255,-4.2938,0.0311
1732024284.5599,-1.4435,-4.2894,0.0311
1732024284.5788,-1.4795,-4.2806,0.0311
1732024284.5902,-1.4795,-4.2806,0.0311
1732024284.6131,-1.4946,-4.2643,0.0311
1732024284.6225,-1.5126,-4.2600,0.0311
1732024284.6302,-1.5486,-4.2512,0.0311
1732024284.6391,-1.5486,-4.2512,0.0311
1732024284.6493,-1.5666,-4.2468,0.0311
1732024284.6602,-1.5817,-4.2305,0.0311
1732024284.6713,-1.5817,-4.2305,0.0311
1732024284.6778,-1.6178,-4.2217,0.0311
1732024284.6904,-1.6178,-4.2217,0.0311
1732024284.7091,-1.6538,-4.2130,0.0311
1732024284.7191,-1.6538,-4.2130,0.0311
1732024284.7294,-1.6689,-4.1967,0.0311
1732024284.7382,-1.6869,-4.1923,0.0311
1732024284.7489,-1.7049,-4.1879,0.0311
1732024284.7600,-1.7049,-4.1879,0.0311
1732024284.7781,-1.7380,-4.1672,0.0311
1732024284.7900,-1.7380,-4.1672,0.0311
1732024284.8091,-1.7711,-4.1465,0.0311
1732024284.8197,-1.7711,-4.1465,0.0311
1732024284.8291,-1.7891,-4.1422,0.0311
1732024284.8389,-1.8071,-4.1378,0.0311
1732024284.8493,-1.8042,-4.1259,0.0311
1732024284.8597,-1.8222,-4.1215,0.0311
1732024284.8690,-1.8403,-4.1171,0.0311
1732024284.8803,-1.8374,-4.1052,0.0311
1732024284.8897,-1.8554,-4.1008,0.0311
1732024284.9195,-1.8885,-4.0801,0.0311
1732024284.9291,-1.9065,-4.0757,0.0311
1732024284.9391,-1.9245,-4.0714,0.0311
1732024284.9502,-1.9216,-4.0595,0.0311
1732024284.9602,-1.9396,-4.0551,0.0311
1732024284.9691,-1.9576,-4.0507,0.0311
1732024284.9801,-1.9576,-4.0507,0.0311
1732024284.9891,-1.9727,-4.0344,0.0311
1732024285.0011,-1.9907,-4.0300,0.0311
1732024285.0103,-1.9907,-4.0300,0.0311
1732024285.0197,-2.0058,-4.0137,0.0311
1732024285.0309,-2.0238,-4.0093,0.0311
1732024285.0399,-2.0238,-4.0093,0.0311
1732024285.0502,-2.0390,-3.9930,0.0311
1732024285.0595,-2.0570,-3.9886,0.0311
1732024285.0697,-2.0570,-3.9886,0.0311
1732024285.0805,-2.0721,-3.9724,0.0311
1732024285.0905,-2.0901,-3.9680,0.0311
1732024285.1013,-2.0901,-3.9680,0.0311
1732024285.1093,-2.1052,-3.9517,0.0311
1732024285.1193,-2.1232,-3.9473,0.0311
1732024285.1286,-2.1203,-3.9354,0.0311
1732024285.1395,-2.1383,-3.9310,0.0311
1732024285.1596,-2.1534,-3.9147,0.0311
1732024285.1701,-2.1714,-3.9103,0.0311
1732024285.1797,-2.1894,-3.9059,0.0311
1732024285.1890,-2.2074,-3.9016,0.0311
1732024285.2011,-2.2225,-3.8853,0.0311
1732024285.2106,-2.2225,-3.8853,0.0311
1732024285.2222,-2.2376,-3.8690,0.0311
1732024285.2313,-2.2557,-3.8646,0.0311
1732024285.2393,-2.2737,-3.8602,0.0311
1732024285.2492,-2.2888,-3.8439,0.0311
1732024285.2605,-2.2888,-3.8439,0.0311
1732024285.2693,-2.3068,-3.8395,0.0311
1732024285.2795,-2.3039,-3.8276,0.0311
1732024285.2893,-2.3219,-3.8232,0.0311
1732024285.2976,-2.3370,-3.8069,0.0311
1732024285.3081,-2.3370,-3.8069,0.0311
1732024285.3194,-2.3550,-3.8026,0.0311
1732024285.3294,-2.3701,-3.7863,0.0311
1732024285.3419,-2.3701,-3.7863,0.0311
1732024285.3591,-2.4032,-3.7656,0.0311
1732024285.3693,-2.4003,-3.7537,0.0311
1732024285.3785,-2.4183,-3.7493,0.0311
1732024285.3894,-2.4183,-3.7493,0.0311
1732024285.4023,-2.4334,-3.7330,0.0311
1732024285.4095,-2.4514,-3.7286,0.0311
1732024285.4195,-2.4485,-3.7167,0.0311
1732024285.4595,-2.4968,-3.6797,0.0311
1732024285.4684,-2.4968,-3.6797,0.0311
1732024285.4787,-2.5119,-3.6635,0.0311
1732024285.4890,-2.5119,-3.6635,0.0311
1732024285.4987,-2.5270,-3.6472,0.0311
1732024285.5078,-2.5421,-3.6309,0.0311
1732024285.5194,-2.5421,-3.6309,0.0311
1732024285.5291,-2.5572,-3.6146,0.0311
1732024285.5381,-2.5752,-3.6102,0.0311
1732024285.5504,-2.5723,-3.5983,0.0311
1732024285.5594,-2.5903,-3.5939,0.0311
1732024285.5689,-2.5874,-3.5820,0.0311
1732024285.5792,-2.6234,-3.5732,0.0311
1732024285.5888,-2.6234,-3.5732,0.0311
1732024285.5984,-2.6385,-3.5569,0.0311
1732024285.6088,-2.6385,-3.5569,0.0311
1732024285.6191,-2.6565,-3.5525,0.0311
1732024285.6296,-2.6717,-3.5363,0.0311
1732024285.6416,-2.6868,-3.5200,0.0311
1732024285.6504,-2.6868,-3.5200,0.0311
1732024285.6609,-2.7019,-3.5037,0.0311
1732024285.6724,-2.6990,-3.4918,0.0311
1732024285.6795,-2.7170,-3.4874,0.0311
1732024285.6894,-2.7350,-3.4830,0.0311
1732024285.7016,-2.7501,-3.4667,0.0311
1732024285.7103,-2.7472,-3.4548,0.0311
1732024285.7206,-2.7652,-3.4504,0.0311
1732024285.7323,-2.7803,-3.4341,0.0311
1732024285.7409,-2.7803,-3.4341,0.0311
1732024285.7506,-2.7954,-3.4178,0.0311
1732024285.7599,-2.7954,-3.4178,0.0311
1732024285.7710,-2.8105,-3.4015,0.0311
1732024285.7807,-2.8285,-3.3972,0.0311
1732024285.7900,-2.8436,-3.3809,0.0311
1732024285.8013,-2.8407,-3.3690,0.0311
1732024285.8289,-2.8919,-3.3439,0.0311
1732024285.8386,-2.8890,-3.3320,0.0311
1732024285.8490,-2.9070,-3.3276,0.0311
1732024285.8588,-2.9041,-3.3157,0.0311
1732024285.8798,-2.9372,-3.2950,0.0311
1732024285.8918,-2.9343,-3.2831,0.0311
1732024285.9004,-2.9494,-3.2668,0.0311
1732024285.9098,-2.9494,-3.2668,0.0311
1732024285.9198,-2.9645,-3.2505,0.0311
1732024285.9295,-2.9825,-3.2462,0.0311
1732024285.9399,-2.9796,-3.2343,0.0311
1732024285.9512,-2.9947,-3.2180,0.0311
1732024285.9600,-3.0127,-3.2136,0.0311
1732024285.9720,-3.0098,-3.2017,0.0311
1732024285.9788,-3.0249,-3.1854,0.0311
1732024285.9904,-3.0429,-3.1810,0.0311
1732024285.9990,-3.0400,-3.1691,0.0311
1732024286.0090,-3.0552,-3.1528,0.0311
1732024286.0189,-3.0552,-3.1528,0.0311
1732024286.0296,-3.0703,-3.1365,0.0311
1732024286.0399,-3.0883,-3.1321,0.0311
1732024286.0499,-3.0854,-3.1202,0.0311
1732024286.0599,-3.1005,-3.1039,0.0311
1732024286.0804,-3.1156,-3.0876,0.0311
1732024286.0913,-3.1127,-3.0757,0.0311
1732024286.1014,-3.1278,-3.0594,0.0311
1732024286.1103,-3.1458,-3.0551,0.0311
1732024286.1203,-3.1429,-3.0432,0.0311
1732024286.1318,-3.1580,-3.0269,0.0311
1732024286.1392,-3.1580,-3.0269,0.0311
1732024286.1494,-3.1731,-3.0106,0.0311
1732024286.1593,-3.1702,-2.9987,0.0311
1732024286.1693,-3.1853,-2.9824,0.0311
1732024286.1798,-3.2033,-2.9780,0.0311
1732024286.1896,-3.2004,-2.9661,0.0311
1732024286.1995,-3.2155,-2.9498,0.0311
1732024286.2096,-3.2155,-2.9498,0.0311
1732024286.2192,-3.2306,-2.9335,0.0311
1732024286.2301,-3.2278,-2.9216,0.0311
1732024286.2389,-3.2429,-2.9053,0.0311
1732024286.2489,-3.2400,-2.8934,0.0311
1732024286.2611,-3.2580,-2.8890,0.0311
1732024286.2717,-3.2551,-2.8771,0.0311
1732024286.2796,-3.2702,-2.8608,0.0311
1732024286.2917,-3.2853,-2.8445,0.0311
1732024286.2996,-3.2853,-2.8445,0.0311
1732024286.3097,-3.2824,-2.8326,0.0311
1732024286.3197,-3.2975,-2.8163,0.0311
1732024286.3299,-3.3126,-2.8000,0.0311
1732024286.3419,-3.3097,-2.7881,0.0311
1732024286.3496,-3.3277,-2.7838,0.0311
1732024286.3594,-3.3248,-2.7719,0.0311
1732024286.3693,-3.3399,-2.7556,0.0311
1732024286.3790,-3.3370,-2.7437,0.0311
1732024286.3894,-3.3521,-2.7274,0.0311
1732024286.3991,-3.3521,-2.7274,0.0311
1732024286.4096,-3.3672,-2.7111,0.0311
1732024286.4199,-3.3643,-2.6992,0.0311
1732024286.4295,-3.3614,-2.6873,0.0311
1732024286.4482,-3.3765,-2.6710,0.0311
1732024286.4591,-3.3916,-2.6547,0.0311
1732024286.4711,-3.3887,-2.6428,0.0311
1732024286.4789,-3.4039,-2.6265,0.0311
1732024286.4890,-3.4010,-2.6146,0.0311
1732024286.5016,-3.3981,-2.6027,0.0311
1732024286.5097,-3.4161,-2.5983,0.0311
1732024286.5193,-3.4132,-2.5864,0.0311
1732024286.5298,-3.4283,-2.5701,0.0311
1732024286.5398,-3.4254,-2.5582,0.0311
1732024286.5497,-3.4405,-2.5419,0.0311
1732024286.5594,-3.4376,-2.5300,0.0311
1732024286.5687,-3.4556,-2.5256,0.0311
1732024286.5798,-3.4527,-2.5137,0.0311
1732024286.5895,-3.4678,-2.4974,0.0311
1732024286.6002,-3.4649,-2.4855,0.0311
1732024286.6102,-3.4800,-2.4692,0.0311
1732024286.6194,-3.4771,-2.4573,0.0311
1732024286.6295,-3.4922,-2.4410,0.0311
1732024286.6410,-3.4922,-2.4410,0.0311
1732024286.6509,-3.4893,-2.4291,0.0311
1732024286.6618,-3.5044,-2.4128,0.0311
1732024286.6723,-3.5015,-2.4009,0.0311
1732024286.6800,-3.5166,-2.3846,0.0311
1732024286.6906,-3.5137,-2.3727,0.0311
1732024286.7009,-3.5108,-2.3608,0.0311
1732024286.7094,-3.5259,-2.3445,0.0311
1732024286.7190,-3.5230,-2.3326,0.0311
1732024286.7290,-3.5410,-2.3283,0.0311
1732024286.7393,-3.5381,-2.3163,0.0311
1732024286.7497,-3.5533,-2.3001,0.0311
1732024286.7595,-3.5504,-2.2882,0.0311
1732024286.7699,-3.5475,-2.2762,0.0311
1732024286.7791,-3.5626,-2.2600,0.0311
1732024286.7893,-3.5597,-2.2481,0.0311
1732024286.7991,-3.5568,-2.2361,0.0311
1732024286.8090,-3.5719,-2.2199,0.0311
1732024286.8197,-3.5690,-2.2080,0.0311
1732024286.8303,-3.5841,-2.1917,0.0311
1732024286.8410,-3.5841,-2.1917,0.0311
1732024286.8500,-3.5812,-2.1798,0.0311
1732024286.8596,-3.5963,-2.1635,0.0311
1732024286.8712,-3.5934,-2.1516,0.0311
1732024286.8804,-3.6085,-2.1353,0.0311
1732024286.8901,-3.6056,-2.1234,0.0311
1732024286.9015,-3.6027,-2.1115,0.0311
1732024286.9101,-3.6178,-2.0952,0.0311
1732024286.9221,-3.6149,-2.0833,0.0311
1732024286.9303,-3.6120,-2.0714,0.0311
1732024286.9389,-3.6271,-2.0551,0.0311
1732024286.9494,-3.6242,-2.0432,0.0311
1732024286.9591,-3.6213,-2.0313,0.0311
1732024286.9688,-3.6393,-2.0269,0.0311
1732024286.9792,-3.6364,-2.0150,0.0311
1732024286.9893,-3.6335,-2.0031,0.0311
1732024287.0000,-3.6486,-1.9868,0.0311
1732024287.0102,-3.6457,-1.9749,0.0311
1732024287.0205,-3.6428,-1.9630,0.0311
1732024287.0297,-3.6579,-1.9467,0.0311
1732024287.0413,-3.6550,-1.9348,0.0311
1732024287.1095,-3.6708,-1.8427,0.0311
1732024287.1207,-3.6679,-1.8308,0.0311
1732024287.1305,-3.6650,-1.8189,0.0311
1732024287.1400,-3.6801,-1.8026,0.0311
1732024287.1506,-3.6772,-1.7907,0.0311
1732024287.1596,-3.6743,-1.7788,0.0311
1732024287.1691,-3.6743,-1.7788,0.0311
1732024287.1797,-3.6894,-1.7625,0.0311
1732024287.1895,-3.6865,-1.7506,0.0311
1732024287.2025,-3.6836,-1.7387,0.0311
1732024287.2094,-3.6987,-1.7224,0.0311
1732024287.2206,-3.6958,-1.7105,0.0311
1732024287.2295,-3.6929,-1.6986,0.0311
1732024287.2662,-3.6993,-1.6466,0.0311
1732024287.2795,-3.6964,-1.6347,0.0311
1732024287.2995,-3.7086,-1.6065,0.0311
1732024287.3095,-3.7057,-1.5946,0.0311
1732024287.3200,-3.7028,-1.5827,0.0311
1732024287.3297,-3.6999,-1.5708,0.0311
1732024287.3524,-3.6970,-1.5589,0.0311
1732024287.3710,-3.7092,-1.5307,0.0311
1732024287.3799,-3.7063,-1.5188,0.0311
1732024287.3893,-3.7034,-1.5068,0.0311
1732024287.4008,-3.7185,-1.4906,0.0311
1732024287.4099,-3.7156,-1.4787,0.0311
1732024287.4197,-3.7127,-1.4667,0.0311
1732024287.4295,-3.7098,-1.4548,0.0311
1732024287.4386,-3.7069,-1.4429,0.0311
1732024287.4487,-3.7220,-1.4266,0.0311
1732024287.4586,-3.7191,-1.4147,0.0311
1732024287.4687,-3.7162,-1.4028,0.0311
1732024287.4791,-3.7133,-1.3909,0.0311
1732024287.4893,-3.7104,-1.3790,0.0311
1732024287.5002,-3.7075,-1.3671,0.0311
1732024287.5093,-3.7226,-1.3508,0.0311
1732024287.5192,-3.7197,-1.3389,0.0311
1732024287.5292,-3.7168,-1.3270,0.0311
1732024287.5389,-3.7139,-1.3151,0.0311
1732024287.5490,-3.7139,-1.3151,0.0311
1732024287.5593,-3.7110,-1.3032,0.0311
1732024287.5694,-3.7081,-1.2913,0.0311
1732024287.5796,-3.7232,-1.2750,0.0311
1732024287.5890,-3.7203,-1.2631,0.0311
1732024287.5996,-3.7174,-1.2512,0.0311
1732024287.6090,-3.7145,-1.2393,0.0311
1732024287.6191,-3.7116,-1.2274,0.0311
1732024287.6302,-3.7087,-1.2155,0.0311
1732024287.6391,-3.7058,-1.2036,0.0311
1732024287.6507,-3.7029,-1.1917,0.0311
1732024287.6593,-3.7181,-1.1754,0.0311
1732024287.6719,-3.7152,-1.1635,0.0311
1732024287.6797,-3.7123,-1.1516,0.0311
1732024287.6892,-3.7094,-1.1397,0.0311
1732024287.6998,-3.7065,-1.1278,0.0311
1732024287.7102,-3.7036,-1.1159,0.0311
1732024287.7198,-3.7007,-1.1040,0.0311
1732024287.7304,-3.6978,-1.0921,0.0311
1732024287.7395,-3.6949,-1.0802,0.0311
1732024287.7493,-3.6920,-1.0683,0.0311
1732024287.7589,-3.6891,-1.0564,0.0311
1732024287.7691,-3.7042,-1.0401,0.0311
1732024287.7799,-3.7013,-1.0282,0.0311
1732024287.7894,-3.6984,-1.0163,0.0311
1732024287.7992,-3.6955,-1.0044,0.0311
1732024287.8099,-3.6926,-0.9925,0.0311
1732024287.8194,-3.6897,-0.9806,0.0311
1732024287.8296,-3.6868,-0.9686,0.0311
1732024287.8390,-3.6839,-0.9567,0.0311
1732024287.8495,-3.6810,-0.9448,0.0311
1732024287.8616,-3.6781,-0.9329,0.0311
1732024287.8689,-3.6752,-0.9210,0.0311
1732024287.8793,-3.6723,-0.9091,0.0311
1732024287.8900,-3.6694,-0.8972,0.0311
1732024287.8994,-3.6665,-0.8853,0.0311
1732024287.9093,-3.6636,-0.8734,0.0311
1732024287.9192,-3.6607,-0.8615,0.0311
1732024287.9296,-3.6578,-0.8496,0.0311
1732024287.9398,-3.6549,-0.8377,0.0311
1732024287.9503,-3.6520,-0.8258,0.0311
1732024287.9601,-3.6491,-0.8139,0.0311
1732024287.9689,-3.6462,-0.8020,0.0311
1732024287.9797,-3.6404,-0.7782,0.0311
1732024287.9894,-3.6375,-0.7663,0.0311
1732024287.9996,-3.6346,-0.7544,0.0311
1732024288.0095,-3.6346,-0.7544,0.0311
1732024288.0195,-3.6317,-0.7425,0.0311
1732024288.0294,-3.6259,-0.7187,0.0311
1732024288.0392,-3.6230,-0.7068,0.0311
1732024288.0501,-3.6201,-0.6948,0.0311
1732024288.0596,-3.6172,-0.6829,0.0311
1732024288.0692,-3.6143,-0.6710,0.0311
1732024288.0792,-3.6114,-0.6591,0.0311
1732024288.0892,-3.6085,-0.6472,0.0311
1732024288.0990,-3.6056,-0.6353,0.0311
1732024288.1097,-3.6027,-0.6234,0.0311
1732024288.1191,-3.5998,-0.6115,0.0311
1732024288.1322,-3.5969,-0.5996,0.0311
1732024288.1416,-3.5940,-0.5877,0.0311
1732024288.1509,-3.5911,-0.5758,0.0311
1732024288.1603,-3.5882,-0.5639,0.0311
1732024288.1704,-3.5853,-0.5520,0.0311
1732024288.1799,-3.5644,-0.5445,0.0311
1732024288.1897,-3.5615,-0.5326,0.0311
1732024288.1998,-3.5586,-0.5207,0.0311
1732024288.2104,-3.5557,-0.5088,0.0311
1732024288.2216,-3.5528,-0.4969,0.0311
1732024288.2304,-3.5499,-0.4850,0.0311
1732024288.2412,-3.5470,-0.4731,0.0311
1732024288.2499,-3.5441,-0.4612,0.0311
1732024288.2594,-3.5412,-0.4492,0.0311
1732024288.2689,-3.5383,-0.4373,0.0311
1732024288.2799,-3.5174,-0.4298,0.0311
1732024288.2896,-3.5145,-0.4179,0.0311
1732024288.2994,-3.5116,-0.4060,0.0311
1732024288.3103,-3.5087,-0.3941,0.0311
1732024288.3198,-3.5058,-0.3822,0.0311
1732024288.3293,-3.5029,-0.3703,0.0311
1732024288.3407,-3.5000,-0.3584,0.0311
1732024288.3501,-3.4971,-0.3465,0.0311
1732024288.3603,-3.4762,-0.3390,0.0311
1732024288.3707,-3.4733,-0.3271,0.0311
1732024288.3805,-3.4704,-0.3152,0.0311
1732024288.3893,-3.4675,-0.3033,0.0311
1732024288.3991,-3.4646,-0.2914,0.0311
1732024288.4089,-3.4617,-0.2795,0.0311
1732024288.4196,-3.4408,-0.2719,0.0311
1732024288.4296,-3.4379,-0.2600,0.0311
1732024288.4490,-3.4321,-0.2362,0.0311
1732024288.4605,-3.4292,-0.2243,0.0311
1732024288.4716,-3.4082,-0.2168,0.0311
1732024288.4793,-3.4053,-0.2049,0.0311
1732024288.4896,-3.4024,-0.1930,0.0311
1732024288.5011,-3.3995,-0.1811,0.0311
1732024288.5100,-3.3966,-0.1692,0.0311
1732024288.5200,-3.3757,-0.1617,0.0311
1732024288.5302,-3.3728,-0.1498,0.0311
1732024288.5390,-3.3699,-0.1379,0.0311
1732024288.5496,-3.3670,-0.1260,0.0311
1732024288.5594,-3.3641,-0.1141,0.0311
1732024288.5695,-3.3432,-0.1065,0.0311
1732024288.5893,-3.3374,-0.0827,0.0311
1732024288.5996,-3.3345,-0.0708,0.0311
1732024288.6097,-3.3316,-0.0589,0.0311
1732024288.6198,-3.3107,-0.0514,0.0311
1732024288.6303,-3.3078,-0.0395,0.0311
1732024288.6496,-3.3020,-0.0157,0.0311
1732024288.6599,-3.2840,-0.0201,0.0311
1732024288.6726,-3.2811,-0.0082,0.0311
1732024288.6824,-3.2782,0.0037,0.0311
1732024288.6893,-3.2753,0.0156,0.0311
1732024288.6997,-3.2544,0.0232,0.0311
1732024288.7096,-3.2515,0.0351,0.0311
1732024288.7197,-3.2486,0.0470,0.0311
1732024288.7304,-3.2277,0.0545,0.0311
1732024288.7392,-3.2248,0.0664,0.0311
1732024288.7496,-3.2219,0.0783,0.0311
1732024288.7590,-3.2190,0.0902,0.0311
1732024288.7689,-3.1981,0.0977,0.0311
1732024288.7792,-3.1952,0.1096,0.0311
1732024288.7895,-3.1952,0.1096,0.0311
1732024288.7991,-3.1743,0.1171,0.0311
1732024288.8099,-3.1714,0.1290,0.0311
1732024288.8194,-3.1685,0.1409,0.0311
1732024288.8290,-3.1476,0.1485,0.0311
1732024288.8391,-3.1447,0.1604,0.0311
1732024288.8505,-3.1418,0.1723,0.0311
1732024288.8592,-3.1209,0.1798,0.0311
1732024288.8727,-3.1180,0.1917,0.0311
1732024288.8791,-3.1151,0.2036,0.0311
1732024288.8894,-3.0942,0.2111,0.0311
1732024288.8997,-3.0913,0.2230,0.0311
1732024288.9091,-3.0913,0.2230,0.0311
1732024288.9191,-3.0704,0.2305,0.0311
1732024288.9291,-3.0675,0.2424,0.0311
1732024288.9391,-3.0466,0.2500,0.0311
1732024288.9493,-3.0437,0.2619,0.0311
1732024288.9602,-3.0408,0.2738,0.0311
1732024288.9716,-3.0199,0.2813,0.0311
1732024288.9794,-3.0199,0.2813,0.0311
1732024288.9893,-3.0170,0.2932,0.0311
1732024288.9980,-2.9960,0.3007,0.0311
1732024289.0091,-2.9931,0.3126,0.0311
1732024289.0191,-2.9722,0.3201,0.0311
1732024289.0279,-2.9722,0.3201,0.0311
1732024289.0393,-2.9693,0.3320,0.0311
1732024289.0593,-2.9455,0.3515,0.0311
1732024289.0890,-2.9217,0.3709,0.0311
1732024289.0990,-2.9008,0.3784,0.0311
1732024289.1089,-2.8979,0.3903,0.0311
1732024289.1191,-2.8770,0.3978,0.0311
1732024289.1305,-2.8741,0.4097,0.0311
1732024289.1420,-2.8532,0.4172,0.0311
1732024289.1495,-2.8532,0.4172,0.0311
1732024289.1607,-2.8503,0.4291,0.0311
1732024289.1711,-2.8294,0.4367,0.0311
1732024289.1804,-2.8265,0.4486,0.0311
1732024289.1895,-2.8056,0.4561,0.0311
1732024289.2195,-2.7818,0.4755,0.0311
1732024289.2296,-2.7609,0.4830,0.0311
1732024289.2393,-2.7580,0.4949,0.0311
1732024289.2496,-2.7551,0.5068,0.0311
1732024289.2600,-2.7342,0.5143,0.0311
1732024289.2706,-2.7342,0.5143,0.0311
1732024289.2784,-2.7133,0.5219,0.0311
1732024289.2891,-2.7104,0.5338,0.0311
1732024289.2999,-2.6895,0.5413,0.0311
1732024289.3094,-2.6895,0.5413,0.0311
1732024289.3196,-2.6685,0.5488,0.0311
1732024289.3289,-2.6656,0.5607,0.0311
1732024289.3378,-2.6447,0.5682,0.0311
1732024289.3590,-2.6238,0.5757,0.0311
1732024289.3896,-2.6000,0.5952,0.0311
1732024289.4009,-2.5971,0.6071,0.0311
1732024289.4091,-2.5762,0.6146,0.0311
1732024289.4194,-2.5733,0.6265,0.0311
1732024289.4293,-2.5553,0.6221,0.0311
1732024289.4375,-2.5524,0.6340,0.0311
1732024289.4490,-2.5315,0.6415,0.0311
1732024289.4594,-2.5286,0.6534,0.0311
1732024289.4689,-2.5106,0.6490,0.0311
1732024289.4790,-2.5077,0.6609,0.0311
1732024289.4890,-2.4868,0.6685,0.0311
1732024289.5077,-2.4659,0.6760,0.0311
1732024289.5190,-2.4630,0.6879,0.0311
1732024289.5297,-2.4450,0.6835,0.0311
1732024289.5395,-2.4421,0.6954,0.0311
1732024289.5494,-2.4212,0.7029,0.0311
1732024289.5596,-2.4183,0.7148,0.0311
1732024289.5893,-2.3764,0.7299,0.0311
1732024289.5996,-2.3764,0.7299,0.0311
1732024289.6102,-2.3555,0.7374,0.0311
1732024289.6193,-2.3346,0.7449,0.0311
1732024289.6307,-2.3346,0.7449,0.0311
1732024289.6409,-2.3137,0.7524,0.0311
1732024289.6504,-2.3108,0.7643,0.0311
1732024289.6599,-2.2899,0.7718,0.0311
1732024289.6693,-2.2899,0.7718,0.0311
1732024289.6795,-2.2690,0.7794,0.0311
1732024289.6897,-2.2690,0.7794,0.0311
1732024289.6997,-2.2481,0.7869,0.0311
1732024289.7096,-2.2452,0.7988,0.0311
1732024289.7196,-2.2272,0.7944,0.0311
1732024289.7497,-2.1854,0.8094,0.0311
1732024289.7598,-2.1825,0.8213,0.0311
1732024289.7893,-2.1407,0.8364,0.0311
1732024289.8015,-2.1407,0.8364,0.0311
1732024289.8097,-2.1198,0.8439,0.0311
1732024289.8199,-2.0989,0.8514,0.0311
1732024289.8291,-2.0960,0.8633,0.0311
1732024289.8498,-2.0750,0.8708,0.0311
1732024289.8593,-2.0541,0.8783,0.0311
1732024289.8719,-2.0361,0.8740,0.0311
1732024289.8790,-2.0332,0.8859,0.0311
1732024289.8890,-2.0152,0.8815,0.0311
1732024289.8995,-2.0123,0.8934,0.0311
1732024289.9093,-1.9914,0.9009,0.0311
1732024289.9194,-1.9734,0.8965,0.0311
1732024289.9305,-1.9705,0.9084,0.0311
1732024289.9392,-1.9525,0.9040,0.0311
1732024289.9494,-1.9496,0.9159,0.0311
1732024289.9590,-1.9287,0.9235,0.0311
1732024289.9688,-1.9107,0.9191,0.0311
1732024289.9792,-1.9107,0.9191,0.0311
1732024289.9892,-1.8898,0.9266,0.0311
1732024289.9986,-1.8869,0.9385,0.0311
1732024290.0091,-1.8689,0.9341,0.0311
1732024290.0192,-1.8480,0.9416,0.0311
1732024290.0292,-1.8480,0.9416,0.0311
1732024290.0492,-1.8271,0.9491,0.0311
1732024290.0592,-1.8061,0.9567,0.0311
1732024290.0676,-1.7881,0.9523,0.0311
1732024290.0767,-1.7852,0.9642,0.0311
1732024290.0890,-1.7672,0.9598,0.0311
1732024290.0991,-1.7643,0.9717,0.0311
1732024290.1090,-1.7434,0.9792,0.0311
1732024290.1191,-1.7254,0.9748,0.0311
1732024290.1294,-1.7225,0.9867,0.0311
1732024290.1390,-1.7045,0.9823,0.0311
1732024290.1501,-1.6836,0.9899,0.0311
1732024290.1613,-1.6836,0.9899,0.0311
1732024290.1700,-1.6627,0.9974,0.0311
1732024290.1996,-1.6238,1.0005,0.0311
1732024290.2091,-1.6029,1.0080,0.0311
1732024290.2188,-1.6029,1.0080,0.0311
1732024290.2302,-1.5820,1.0155,0.0311
1732024290.2389,-1.5640,1.0112,0.0311
1732024290.2491,-1.5611,1.0231,0.0311
1732024290.2596,-1.5431,1.0187,0.0311
1732024290.2692,-1.5221,1.0262,0.0311
1732024290.2794,-1.5221,1.0262,0.0311
1732024290.2898,-1.5012,1.0337,0.0311
1732024290.3013,-1.4832,1.0293,0.0311
1732024290.3093,-1.4803,1.0412,0.0311
1732024290.3193,-1.4623,1.0368,0.0311
1732024290.3309,-1.4414,1.0444,0.0311
1732024290.3398,-1.4234,1.0400,0.0311
1732024290.3494,-1.4025,1.0475,0.0311
1732024290.3600,-1.4025,1.0475,0.0311
1732024290.3724,-1.3816,1.0550,0.0311
1732024290.3787,-1.3636,1.0506,0.0311
1732024290.3891,-1.3427,1.0581,0.0311
1732024290.3989,-1.3247,1.0537,0.0311
1732024290.4091,-1.3218,1.0657,0.0311
1732024290.4192,-1.3038,1.0613,0.0311
1732024290.4296,-1.2829,1.0688,0.0311
1732024290.4412,-1.2648,1.0644,0.0311
1732024290.4494,-1.2439,1.0719,0.0311
1732024290.4627,-1.2439,1.0719,0.0311
1732024290.4721,-1.2259,1.0675,0.0311
1732024290.4794,-1.2050,1.0750,0.0311
1732024290.4896,-1.1870,1.0707,0.0311
1732024290.4998,-1.1841,1.0826,0.0311
1732024290.5092,-1.1661,1.0782,0.0311
1732024290.5196,-1.1452,1.0857,0.0311
1732024290.5297,-1.1272,1.0813,0.0311
1732024290.5390,-1.1272,1.0813,0.0311
1732024290.5490,-1.1063,1.0888,0.0311
1732024290.5598,-1.0883,1.0844,0.0311
1732024290.5898,-1.0494,1.0876,0.0311
1732024290.5985,-1.0285,1.0951,0.0311
1732024290.6099,-1.0285,1.0951,0.0311
1732024290.6308,-0.9895,1.0982,0.0311
1732024290.6359,-0.9715,1.0938,0.0311
1732024290.6535,-0.9715,1.0938,0.0311
1732024290.6713,-0.9326,1.0970,0.0311
1732024290.6900,-0.9146,1.0926,0.0311
1732024290.6999,-0.8937,1.1001,0.0311
1732024290.7098,-0.8937,1.1001,0.0311
1732024290.7210,-0.8757,1.0957,0.0311
1732024290.7296,-0.8548,1.1032,0.0311
1732024290.7398,-0.8368,1.0988,0.0311
1732024290.7496,-0.8368,1.0988,0.0311
1732024290.7658,-0.7979,1.1020,0.0311
1732024290.7799,-0.7979,1.1020,0.0311
1732024290.7918,-0.7799,1.0976,0.0311
1732024290.7989,-0.7590,1.1051,0.0311
1732024290.8203,-0.7409,1.1007,0.0311
1732024290.8298,-0.7200,1.1082,0.0311
1732024290.8390,-0.7020,1.1039,0.0311
1732024290.8592,-0.6631,1.1070,0.0311
1732024290.8791,-0.6451,1.1026,0.0311
1732024290.8898,-0.6242,1.1101,0.0311
1732024290.8985,-0.6062,1.1057,0.0311
1732024290.9196,-0.5853,1.1132,0.0311
1732024290.9300,-0.5673,1.1089,0.0311
1732024290.9398,-0.5493,1.1045,0.0311
1732024290.9513,-0.5284,1.1120,0.0311
1732024290.9600,-0.5284,1.1120,0.0311
1732024290.9688,-0.5104,1.1076,0.0311
1732024290.9793,-0.4894,1.1151,0.0311
1732024290.9893,-0.4894,1.1151,0.0311
1732024290.9992,-0.4714,1.1107,0.0311
1732024291.0100,-0.4534,1.1063,0.0311
1732024291.0198,-0.4325,1.1139,0.0311
1732024291.0298,-0.4325,1.1139,0.0311
1732024291.0392,-0.4145,1.1095,0.0311
1732024291.0491,-0.3936,1.1170,0.0311
1732024291.0686,-0.3576,1.1082,0.0311
1732024291.0788,-0.3547,1.1201,0.0311
1732024291.0893,-0.3367,1.1157,0.0311
1732024291.0983,-0.3187,1.1114,0.0311
1732024291.1080,-0.3007,1.1070,0.0311
1732024291.1168,-0.2798,1.1145,0.0311
1732024291.1308,-0.2798,1.1145,0.0311
1732024291.1393,-0.2618,1.1101,0.0311
1732024291.1498,-0.2408,1.1176,0.0311
1732024291.1596,-0.2228,1.1132,0.0311
1732024291.1717,-0.2228,1.1132,0.0311
1732024291.1796,-0.2019,1.1207,0.0311
1732024291.1891,-0.1839,1.1164,0.0311
1732024291.1990,-0.1659,1.1120,0.0311
1732024291.2087,-0.1630,1.1239,0.0311
1732024291.2196,-0.1450,1.1195,0.0311
1732024291.2292,-0.1270,1.1151,0.0311
1732024291.2391,-0.1090,1.1107,0.0311
1732024291.2505,-0.1061,1.1226,0.0311
1732024291.2598,-0.0881,1.1182,0.0311
1732024291.2690,-0.0701,1.1139,0.0311
1732024291.2792,-0.0492,1.1214,0.0311
1732024291.2898,-0.0312,1.1170,0.0311
1732024291.2997,-0.0312,1.1170,0.0311
1732024291.3097,-0.0132,1.1126,0.0311
1732024291.3197,0.0078,1.1201,0.0311
1732024291.3295,0.0258,1.1157,0.0311
1732024291.3378,0.0438,1.1113,0.0311
1732024291.3489,0.0467,1.1232,0.0311
1732024291.3596,0.0647,1.1189,0.0311
1732024291.3715,0.0827,1.1145,0.0311
1732024291.3805,0.1036,1.1220,0.0311
1732024291.3913,0.1036,1.1220,0.0311
1732024291.4003,0.1216,1.1176,0.0311
1732024291.4104,0.1396,1.1132,0.0311
1732024291.4198,0.1605,1.1207,0.0311
1732024291.4295,0.1605,1.1207,0.0311
1732024291.4390,0.1785,1.1163,0.0311
1732024291.4502,0.1994,1.1239,0.0311
1732024291.4602,0.2174,1.1195,0.0311
1732024291.4692,0.2354,1.1151,0.0311
1732024291.4793,0.2354,1.1151,0.0311
1732024291.4893,0.2563,1.1226,0.0311
1732024291.5078,0.2924,1.1138,0.0311
1732024291.5194,0.3133,1.1214,0.0311
1732024291.5292,0.3133,1.1214,0.0311
1732024291.5485,0.3493,1.1126,0.0311
1732024291.5596,0.3702,1.1201,0.0311
1732024291.5723,0.3882,1.1157,0.0311
1732024291.5799,0.3882,1.1157,0.0311
1732024291.5895,0.4091,1.1232,0.0311
1732024291.6011,0.4271,1.1188,0.0311
1732024291.6090,0.4451,1.1145,0.0311
1732024291.6196,0.4660,1.1220,0.0311
1732024291.6295,0.4660,1.1220,0.0311
1732024291.6381,0.4840,1.1176,0.0311
1732024291.6502,0.5020,1.1132,0.0311
1732024291.6599,0.5230,1.1207,0.0311
1732024291.6698,0.5230,1.1207,0.0311
1732024291.6790,0.5410,1.1163,0.0311
1732024291.6893,0.5590,1.1120,0.0311
1732024291.7012,0.5799,1.1195,0.0311
1732024291.7099,0.5979,1.1151,0.0311
1732024291.7190,0.6159,1.1107,0.0311
1732024291.7298,0.6188,1.1226,0.0311
1732024291.7405,0.6368,1.1182,0.0311
1732024291.7502,0.6548,1.1138,0.0311
1732024291.7620,0.6757,1.1213,0.0311
1732024291.7803,0.6937,1.1170,0.0311
1732024291.7901,0.7117,1.1126,0.0311
1732024291.7968,0.7326,1.1201,0.0311
1732024291.8098,0.7506,1.1157,0.0311
1732024291.8191,0.7687,1.1113,0.0311
1732024291.8303,0.7716,1.1232,0.0311
1732024291.8379,0.7896,1.1188,0.0311
1732024291.8495,0.8076,1.1144,0.0311
1732024291.8602,0.8285,1.1220,0.0311
1732024291.8895,0.8674,1.1251,0.0311
1732024291.8995,0.8854,1.1207,0.0311
1732024291.9091,0.9034,1.1163,0.0311
1732024291.9190,0.9243,1.1238,0.0311
1732024291.9384,0.9603,1.1151,0.0311
1732024291.9500,0.9812,1.1226,0.0311
1732024291.9602,0.9812,1.1226,0.0311
1732024291.9704,0.9992,1.1182,0.0311
1732024291.9797,1.0202,1.1257,0.0311
1732024291.9908,1.0382,1.1213,0.0311
1732024291.9992,1.0591,1.1288,0.0311
1732024292.0088,1.0771,1.1245,0.0311
1732024292.0191,1.0771,1.1245,0.0311
1732024292.0297,1.0980,1.1320,0.0311
1732024292.0393,1.1160,1.1276,0.0311
1732024292.0504,1.1340,1.1232,0.0311
1732024292.0596,1.1549,1.1307,0.0311
1732024292.0691,1.1729,1.1263,0.0311
1732024292.0797,1.1729,1.1263,0.0311
1732024292.0893,1.1938,1.1339,0.0311
1732024292.0989,1.2118,1.1295,0.0311
1732024292.1091,1.2327,1.1370,0.0311
1732024292.1199,1.2507,1.1326,0.0311
1732024292.1300,1.2688,1.1282,0.0311
1732024292.1492,1.2897,1.1357,0.0311
1732024292.1604,1.3077,1.1313,0.0311
1732024292.1897,1.3675,1.1420,0.0311
1732024292.1981,1.3855,1.1376,0.0311
1732024292.2097,1.3855,1.1376,0.0311
1732024292.2194,1.4064,1.1451,0.0311
1732024292.2294,1.4244,1.1407,0.0311
1732024292.2392,1.4453,1.1483,0.0311
1732024292.2498,1.4633,1.1439,0.0311
1732024292.2593,1.4842,1.1514,0.0311
1732024292.2691,1.5022,1.1470,0.0311
1732024292.2791,1.5022,1.1470,0.0311
1732024292.2889,1.5231,1.1545,0.0311
1732024292.2991,1.5412,1.1501,0.0311
1732024292.3093,1.5621,1.1577,0.0311
1732024292.3191,1.5801,1.1533,0.0311
1732024292.3293,1.5801,1.1533,0.0311
1732024292.3381,1.6010,1.1608,0.0311
1732024292.3490,1.6190,1.1564,0.0311
1732024292.3593,1.6399,1.1639,0.0311
1732024292.3783,1.6788,1.1670,0.0311
1732024292.3889,1.6968,1.1627,0.0311
1732024292.3987,1.6968,1.1627,0.0311
1732024292.4083,1.7177,1.1702,0.0311
1732024292.4190,1.7357,1.1658,0.0311
1732024292.4291,1.7566,1.1733,0.0311
1732024292.4593,1.8136,1.1721,0.0311
1732024292.4688,1.8136,1.1721,0.0311
1732024292.4793,1.8345,1.1796,0.0311
1732024292.4892,1.8525,1.1752,0.0311
1732024292.4992,1.8734,1.1827,0.0311
1732024292.5092,1.8914,1.1783,0.0311
1732024292.5193,1.9123,1.1858,0.0311
1732024292.5294,1.9123,1.1858,0.0311
1732024292.5390,1.9303,1.1814,0.0311
1732024292.5596,1.9692,1.1846,0.0311
1732024292.5892,2.0290,1.1952,0.0311
1732024292.5978,2.0290,1.1952,0.0311
1732024292.6084,2.0500,1.2027,0.0311
1732024292.6194,2.0680,1.1984,0.0311
1732024292.6296,2.0889,1.2059,0.0311
1732024292.6387,2.1069,1.2015,0.0311
1732024292.6516,2.1278,1.2090,0.0311
1732024292.6792,2.1458,1.2046,0.0311
1732024292.6891,2.1847,1.2078,0.0311
1732024292.6997,2.2056,1.2153,0.0311
1732024292.7194,2.2265,1.2228,0.0311
1732024292.7301,2.2474,1.2303,0.0311
1732024292.7393,2.2654,1.2259,0.0311
1732024292.7501,2.2863,1.2334,0.0311
1732024292.7610,2.3044,1.2291,0.0311
1732024292.7687,2.3224,1.2247,0.0311
1732024292.7806,2.3433,1.2322,0.0311
1732024292.7886,2.3642,1.2397,0.0311
1732024292.7990,2.3642,1.2397,0.0311
1732024292.8095,2.3851,1.2472,0.0311
1732024292.8205,2.4031,1.2428,0.0311
1732024292.8302,2.4240,1.2503,0.0311
1732024292.8390,2.4420,1.2460,0.0311
1732024292.8495,2.4629,1.2535,0.0311
1732024292.8595,2.4629,1.2535,0.0311
1732024292.8692,2.4809,1.2491,0.0311
1732024292.8795,2.5018,1.2566,0.0311
1732024292.8894,2.5198,1.2522,0.0311
1732024292.8992,2.5407,1.2597,0.0311
1732024292.9103,2.5587,1.2554,0.0311
1732024292.9199,2.5797,1.2629,0.0311
1732024292.9316,2.5797,1.2629,0.0311
1732024292.9405,2.6006,1.2704,0.0311
1732024292.9495,2.6186,1.2660,0.0311
1732024292.9600,2.6395,1.2735,0.0311
1732024292.9690,2.6575,1.2691,0.0311
1732024292.9792,2.6784,1.2767,0.0311
1732024292.9894,2.6964,1.2723,0.0311
1732024292.9991,2.6993,1.2842,0.0311
1732024293.0096,2.7173,1.2798,0.0311
1732024293.0196,2.7382,1.2873,0.0311
1732024293.0300,2.7562,1.2829,0.0311
1732024293.0393,2.7771,1.2904,0.0311
1732024293.0495,2.7951,1.2860,0.0311
1732024293.0604,2.7980,1.2980,0.0311
1732024293.0688,2.8160,1.2936,0.0311
1732024293.0790,2.8370,1.3011,0.0311
1732024293.0903,2.8550,1.2967,0.0311
1732024293.0979,2.8759,1.3042,0.0311
1732024293.1310,2.9148,1.3073,0.0311
1732024293.1431,2.9357,1.3149,0.0311
1732024293.1497,2.9537,1.3105,0.0311
1732024293.1593,2.9746,1.3180,0.0311
1732024293.1697,2.9926,1.3136,0.0311
1732024293.1895,3.0135,1.3211,0.0311
1732024293.2201,3.0733,1.3318,0.0311
1732024293.2295,3.0914,1.3274,0.0311
1732024293.2489,3.1303,1.3305,0.0311
1732024293.2601,3.1512,1.3380,0.0311
1732024293.2679,3.1512,1.3380,0.0311
1732024293.2894,3.1901,1.3412,0.0311
1732024293.2980,3.2110,1.3487,0.0311
1732024293.3097,3.2290,1.3443,0.0311
1732024293.3191,3.2499,1.3518,0.0311
1732024293.3292,3.2499,1.3518,0.0311
1732024293.3589,3.3097,1.3625,0.0311
1732024293.3897,3.3515,1.3775,0.0311
1732024293.3995,3.3696,1.3731,0.0311
1732024293.4096,3.3905,1.3806,0.0311
1732024293.4191,3.4085,1.3762,0.0311
1732024293.4296,3.4114,1.3882,0.0311
1732024293.4388,3.4294,1.3838,0.0311
1732024293.4479,3.4503,1.3913,0.0311
1732024293.4595,3.4683,1.3869,0.0311
1732024293.4680,3.4892,1.3944,0.0311
1732024293.4895,3.5101,1.4019,0.0311
1732024293.4994,3.5281,1.3975,0.0311
1732024293.5095,3.5490,1.4051,0.0311
1732024293.5193,3.5670,1.4007,0.0311
1732024293.5298,3.5879,1.4082,0.0311
1732024293.5395,3.5879,1.4082,0.0311
1732024293.5496,3.6088,1.4157,0.0311
1732024293.5593,3.6269,1.4113,0.0311
1732024293.5695,3.6478,1.4188,0.0311
1732024293.5790,3.6658,1.4145,0.0311
1732024293.5895,3.6867,1.4220,0.0311
1732024293.5996,3.6867,1.4220,0.0311
1732024293.6123,3.7076,1.4295,0.0311
1732024293.6204,3.7256,1.4251,0.0311
1732024293.6301,3.7465,1.4326,0.0311
1732024293.6415,3.7674,1.4401,0.0311
1732024293.6496,3.7674,1.4401,0.0311
1732024293.6591,3.7883,1.4477,0.0311
1732024293.6908,3.8452,1.4464,0.0311
1732024293.7003,3.8661,1.4539,0.0311
1732024293.7297,3.9051,1.4571,0.0311
1732024293.7487,3.9440,1.4602,0.0311
1732024293.7594,3.9469,1.4721,0.0311
1732024293.7796,3.9858,1.4752,0.0311
1732024293.7897,4.0038,1.4708,0.0311
1732024293.8005,4.0247,1.4784,0.0311
1732024293.8118,4.0427,1.4740,0.0311
1732024293.8299,4.0636,1.4815,0.0311
1732024293.8385,4.0845,1.4890,0.0311
1732024293.8487,4.1025,1.4846,0.0311
1732024293.8601,4.1234,1.4921,0.0311
1732024293.8720,4.1414,1.4877,0.0311
1732024293.8817,4.1833,1.5028,0.0311
1732024293.8898,4.2013,1.4984,0.0311
1732024293.8994,4.2042,1.5103,0.0311
1732024293.9198,4.2431,1.5134,0.0311
1732024293.9304,4.2820,1.5166,0.0311
1732024293.9385,4.3000,1.5122,0.0311
1732024293.9595,4.3209,1.5197,0.0311
1732024293.9894,4.3987,1.5260,0.0311
1732024293.9991,4.4197,1.5335,0.0311
1732024294.0093,4.4377,1.5291,0.0311
1732024294.0193,4.4406,1.5410,0.0311
1732024294.0296,4.4586,1.5366,0.0311
1732024294.0387,4.4795,1.5441,0.0311
1732024294.0507,4.5004,1.5516,0.0311
1732024294.0598,4.5184,1.5473,0.0311
1732024294.0711,4.5393,1.5548,0.0311
1732024294.0796,4.5782,1.5579,0.0311
1732024294.0892,4.5962,1.5535,0.0311
1732024294.0981,4.5991,1.5654,0.0311
1732024294.1090,4.6171,1.5610,0.0311
1732024294.1195,4.6380,1.5686,0.0311
1732024294.1298,4.6770,1.5717,0.0311
1732024294.1599,4.7339,1.5704,0.0311
1732024294.1684,4.7548,1.5779,0.0311
1732024294.1783,4.7757,1.5855,0.0311
1732024294.1896,4.7966,1.5930,0.0311
1732024294.1988,4.8146,1.5886,0.0311
1732024294.2090,4.8355,1.5961,0.0311
1732024294.2208,4.8535,1.5917,0.0311
1732024294.2298,4.8744,1.5992,0.0311
1732024294.2599,4.9133,1.6024,0.0311
1732024294.2687,4.9342,1.6099,0.0311
1732024294.2781,4.9732,1.6130,0.0311
1732024294.2897,4.9941,1.6205,0.0311
1732024294.2985,4.9941,1.6205,0.0311
1732024294.3106,5.0150,1.6281,0.0311
1732024294.3200,5.0330,1.6237,0.0311
1732024294.3296,5.0719,1.6268,0.0311
1732024294.3400,5.0928,1.6343,0.0311
1732024294.3504,5.0928,1.6343,0.0311
1732024294.3594,5.1137,1.6418,0.0311
1732024294.3691,5.1317,1.6375,0.0311
1732024294.3793,5.1706,1.6406,0.0311
1732024294.3889,5.1735,1.6525,0.0311
1732024294.3994,5.1915,1.6481,0.0311
1732024294.4096,5.2125,1.6556,0.0311
1732024294.4200,5.2305,1.6512,0.0311
1732024294.4293,5.2514,1.6588,0.0311
1732024294.4393,5.2694,1.6544,0.0311
1732024294.4496,5.2903,1.6619,0.0311
1732024294.4594,5.3112,1.6694,0.0311
1732024294.4693,5.3292,1.6650,0.0311
1732024294.4802,5.3501,1.6725,0.0311
1732024294.4991,5.3890,1.6757,0.0311
1732024294.5093,5.4070,1.6713,0.0311
1732024294.5199,5.4279,1.6788,0.0311
1732024294.5292,5.4279,1.6788,0.0311
1732024294.5388,5.4308,1.6907,0.0311
1732024294.5492,5.4488,1.6863,0.0311
1732024294.5590,5.4698,1.6938,0.0311
1732024294.5698,5.4878,1.6894,0.0311
1732024294.5793,5.4878,1.6894,0.0311
1732024294.5894,5.5087,1.6970,0.0311
1732024294.6009,5.5267,1.6926,0.0311
1732024294.6108,5.5476,1.7001,0.0311
1732024294.6191,5.5476,1.7001,0.0311
1732024294.6296,5.5656,1.6957,0.0311
1732024294.6432,5.5685,1.7076,0.0311
1732024294.6500,5.5865,1.7032,0.0311
1732024294.6600,5.6074,1.7107,0.0311
1732024294.6895,5.6463,1.7139,0.0311
1732024294.6990,5.6643,1.7095,0.0311
1732024294.7179,5.6852,1.7170,0.0311
1732024294.7291,5.7032,1.7126,0.0311
1732024294.7376,5.7061,1.7245,0.0311
1732024294.7475,5.7241,1.7201,0.0311
1732024294.7596,5.7451,1.7277,0.0311
1732024294.7691,5.7631,1.7233,0.0311
1732024294.7806,5.7840,1.7308,0.0311
1732024294.7892,5.8020,1.7264,0.0311
1732024294.7994,5.8229,1.7339,0.0311
1732024294.8096,5.8409,1.7295,0.0311
1732024294.8196,5.8438,1.7414,0.0311
1732024294.8304,5.8798,1.7327,0.0311
1732024294.8389,5.8798,1.7327,0.0311
1732024294.8498,5.9007,1.7402,0.0311
1732024294.8593,5.9187,1.7358,0.0311
1732024294.8710,5.9396,1.7433,0.0311
1732024294.8790,5.9576,1.7389,0.0311
1732024294.8890,5.9785,1.7464,0.0311
1732024294.9082,6.0175,1.7496,0.0311
1732024294.9190,6.0175,1.7496,0.0311
1732024294.9300,6.0564,1.7527,0.0311
1732024294.9392,6.0564,1.7527,0.0311
1732024294.9493,6.0773,1.7602,0.0311
1732024294.9592,6.0953,1.7558,0.0311
1732024294.9690,6.1162,1.7634,0.0311
1732024294.9790,6.1342,1.7590,0.0311
1732024294.9892,6.1522,1.7546,0.0311
1732024294.9996,6.1731,1.7621,0.0311
1732024295.0099,6.1731,1.7621,0.0311
1732024295.0195,6.1940,1.7696,0.0311
1732024295.0297,6.2120,1.7652,0.0311
1732024295.0381,6.2329,1.7728,0.0311
1732024295.0491,6.2510,1.7684,0.0311
1732024295.0597,6.2719,1.7759,0.0311
1732024295.0693,6.2899,1.7715,0.0311
1732024295.0898,6.3288,1.7746,0.0311
1732024295.0991,6.3288,1.7746,0.0311
1732024295.1096,6.3497,1.7821,0.0311
1732024295.1193,6.3677,1.7778,0.0311
1732024295.1297,6.3857,1.7734,0.0311
1732024295.1419,6.4066,1.7809,0.0311
1732024295.1490,6.4246,1.7765,0.0311
1732024295.1595,6.4455,1.7840,0.0311
1732024295.1893,6.4844,1.7872,0.0311
1732024295.1993,6.5025,1.7828,0.0311
1732024295.2098,6.5234,1.7903,0.0311
1732024295.2195,6.5414,1.7859,0.0311
1732024295.2291,6.5623,1.7934,0.0311
1732024295.2381,6.5803,1.7890,0.0311
1732024295.2482,6.5803,1.7890,0.0311
1732024295.2604,6.6012,1.7965,0.0311
1732024295.2691,6.6192,1.7922,0.0311
1732024295.2793,6.6372,1.7878,0.0311
1732024295.2890,6.6581,1.7953,0.0311
1732024295.3192,6.7150,1.7940,0.0311
1732024295.3293,6.7150,1.7940,0.0311
1732024295.3399,6.7359,1.8016,0.0311
1732024295.3492,6.7539,1.7972,0.0311
1732024295.3594,6.7749,1.8047,0.0311
1732024295.3695,6.7929,1.8003,0.0311
1732024295.3792,6.7749,1.8047,0.0311
1732024295.3891,6.7929,1.8003,0.0311
1732024295.3992,6.8138,1.8078,0.0311
1732024295.4097,6.8318,1.8034,0.0311
1732024295.4190,6.8498,1.7990,0.0311
1732024295.4306,6.8318,1.8034,0.0311
1732024295.4377,6.8527,1.8109,0.0311
1732024295.4596,6.8887,1.8022,0.0311
1732024295.4702,6.8916,1.8141,0.0311
1732024295.4801,6.8916,1.8141,0.0311
1732024295.4891,6.9096,1.8097,0.0311
1732024295.5294,6.9485,1.8128,0.0311
1732024295.5590,6.9874,1.8160,0.0311
1732024295.5785,7.0054,1.8116,0.0311
1732024295.5889,7.0235,1.8072,0.0311
1732024295.5986,7.0415,1.8028,0.0311
1732024295.6092,7.0624,1.8103,0.0311
1732024295.6190,7.0624,1.8103,0.0311
1732024295.6315,7.0624,1.8103,0.0311
1732024295.6388,7.0804,1.8059,0.0311
1732024295.6487,7.0984,1.8015,0.0311
1732024295.6607,7.1193,1.8091,0.0311
1732024295.6696,7.1193,1.8091,0.0311
1732024295.6797,7.1193,1.8091,0.0311
1732024295.6896,7.1373,1.8047,0.0311
1732024295.6987,7.1553,1.8003,0.0311
1732024295.7092,7.1733,1.7959,0.0311
1732024295.7201,7.1942,1.8034,0.0311
1732024295.7299,7.1942,1.8034,0.0311
1732024295.7378,7.1942,1.8034,0.0311
1732024295.7499,7.2122,1.7990,0.0311
1732024295.7596,7.2302,1.7946,0.0311
1732024295.7694,7.2511,1.8022,0.0311
1732024295.7794,7.2511,1.8022,0.0311
1732024295.7894,7.2692,1.7978,0.0311
1732024295.7992,7.2872,1.7934,0.0311
1732024295.8093,7.2872,1.7934,0.0311
1732024295.8200,7.3052,1.7890,0.0311
1732024295.8294,7.3052,1.7890,0.0311
1732024295.8374,7.3232,1.7846,0.0311
1732024295.8505,7.3441,1.7921,0.0311
1732024295.8602,7.3621,1.7877,0.0311
1732024295.8895,7.3981,1.7790,0.0311
1732024295.8992,7.3981,1.7790,0.0311
1732024295.9201,7.4341,1.7702,0.0311
1732024295.9294,7.4341,1.7702,0.0311
1732024295.9376,7.4521,1.7658,0.0311
1732024295.9502,7.4701,1.7614,0.0311
1732024295.9609,7.4701,1.7614,0.0311
1732024295.9896,7.5091,1.7646,0.0311
1732024295.9992,7.5271,1.7602,0.0311
1732024296.0102,7.5451,1.7558,0.0311
1732024296.0197,7.5451,1.7558,0.0311
1732024296.0297,7.5631,1.7514,0.0311
1732024296.0390,7.5811,1.7470,0.0311
1732024296.0497,7.5991,1.7426,0.0311
1732024296.0596,7.5991,1.7426,0.0311
1732024296.0689,7.6171,1.7382,0.0311
1732024296.0799,7.6351,1.7339,0.0311
1732024296.1105,7.6711,1.7251,0.0311
1732024296.1198,7.6891,1.7207,0.0311
1732024296.1296,7.6891,1.7207,0.0311
1732024296.1387,7.7071,1.7163,0.0311
1732024296.1498,7.7251,1.7119,0.0311
1732024296.1593,7.7432,1.7075,0.0311
1732024296.1692,7.7432,1.7075,0.0311
1732024296.1795,7.7612,1.7032,0.0311
1732024296.1892,7.7792,1.6988,0.0311
1732024296.1999,7.7792,1.6988,0.0311
1732024296.2092,7.7943,1.6825,0.0311
1732024296.2201,7.8123,1.6781,0.0311
1732024296.2305,7.8303,1.6737,0.0311
1732024296.2401,7.8303,1.6737,0.0311
1732024296.2502,7.8483,1.6693,0.0311
1732024296.2594,7.8663,1.6649,0.0311
1732024296.2685,7.8663,1.6649,0.0311
1732024296.2810,7.8843,1.6605,0.0311
1732024296.2897,7.9023,1.6562,0.0311
1732024296.3003,7.9203,1.6518,0.0311
1732024296.3096,7.9174,1.6399,0.0311
1732024296.3196,7.9354,1.6355,0.0311
1732024296.3297,7.9534,1.6311,0.0311
1732024296.3380,7.9534,1.6311,0.0311
1732024296.3501,7.9686,1.6148,0.0311
1732024296.3595,7.9866,1.6104,0.0311
1732024296.3692,7.9866,1.6104,0.0311
1732024296.3802,8.0046,1.6060,0.0311
1732024296.3898,8.0046,1.6060,0.0311
1732024296.3993,8.0197,1.5897,0.0311
1732024296.4095,8.0377,1.5854,0.0311
1732024296.4191,8.0377,1.5854,0.0311
1732024296.4298,8.0557,1.5810,0.0311
1732024296.4405,8.0737,1.5766,0.0311
1732024296.4493,8.0888,1.5603,0.0311
1732024296.4597,8.0888,1.5603,0.0311
1732024296.4784,8.1219,1.5396,0.0311
1732024296.4890,8.1219,1.5396,0.0311
1732024296.4980,8.1399,1.5352,0.0311
1732024296.5090,8.1579,1.5308,0.0311
1732024296.5188,8.1550,1.5189,0.0311
1732024296.5294,8.1730,1.5145,0.0311
1732024296.5596,8.2062,1.4939,0.0311
1732024296.5712,8.2062,1.4939,0.0311
1732024296.5797,8.2242,1.4895,0.0311
1732024296.5895,8.2242,1.4895,0.0311
1732024296.5998,8.2393,1.4732,0.0311
1732024296.6101,8.2393,1.4732,0.0311
1732024296.6206,8.2573,1.4688,0.0311
1732024296.6306,8.2573,1.4688,0.0311
1732024296.6492,8.2904,1.4481,0.0311
1732024296.6598,8.2904,1.4481,0.0311
1732024296.6702,8.3055,1.4318,0.0311
1732024296.6795,8.3055,1.4318,0.0311
1732024296.6893,8.3235,1.4275,0.0311
1732024296.6992,8.3206,1.4155,0.0311
1732024296.7092,8.3386,1.4112,0.0311
1732024296.7197,8.3566,1.4068,0.0311
1732024296.7292,8.3537,1.3949,0.0311
1732024296.7388,8.3717,1.3905,0.0311
1732024296.7493,8.3717,1.3905,0.0311
1732024296.7590,8.3868,1.3742,0.0311
1732024296.7696,8.3868,1.3742,0.0311
1732024296.7791,8.4049,1.3698,0.0311
1732024296.7894,8.4020,1.3579,0.0311
1732024296.7996,8.4200,1.3535,0.0311
1732024296.8092,8.4351,1.3372,0.0311
1732024296.8190,8.4351,1.3372,0.0311
1732024296.8293,8.4531,1.3328,0.0311
1732024296.8406,8.4502,1.3209,0.0311
1732024296.8488,8.4682,1.3165,0.0311
1732024296.8596,8.4653,1.3046,0.0311
1732024296.8702,8.4833,1.3003,0.0311
1732024296.8792,8.4833,1.3003,0.0311
1732024296.8895,8.4984,1.2840,0.0311
1732024296.8994,8.5164,1.2796,0.0311
1732024296.9111,8.5135,1.2677,0.0311
1732024296.9193,8.5315,1.2633,0.0311
1732024296.9294,8.5315,1.2633,0.0311
1732024296.9410,8.5466,1.2470,0.0311
1732024296.9492,8.5646,1.2426,0.0311
1732024296.9607,8.5617,1.2307,0.0311
1732024296.9796,8.5797,1.2263,0.0311
1732024296.9899,8.5949,1.2100,0.0311
1732024296.9994,8.6129,1.2056,0.0311
1732024297.0089,8.6100,1.1937,0.0311
1732024297.0198,8.6251,1.1775,0.0311
1732024297.0291,8.6251,1.1775,0.0311
1732024297.0522,8.6582,1.1568,0.0311
1732024297.0607,8.6582,1.1568,0.0311
1732024297.0698,8.6733,1.1405,0.0311
1732024297.0800,8.6733,1.1405,0.0311
1732024297.0910,8.6884,1.1242,0.0311
1732024297.1011,8.6884,1.1242,0.0311
1732024297.1099,8.7035,1.1079,0.0311
1732024297.1193,8.7035,1.1079,0.0311
1732024297.1327,8.7215,1.1035,0.0311
1732024297.1414,8.7366,1.0872,0.0311
1732024297.1517,8.7337,1.0753,0.0311
1732024297.1598,8.7517,1.0709,0.0311
1732024297.1696,8.7488,1.0590,0.0311
1732024297.1801,8.7668,1.0546,0.0311
1732024297.1897,8.7639,1.0427,0.0311
1732024297.1990,8.7819,1.0384,0.0311
1732024297.2093,8.7790,1.0264,0.0311
1732024297.2198,8.7942,1.0102,0.0311
1732024297.2294,8.7942,1.0102,0.0311
1732024297.2392,8.8093,0.9939,0.0311
1732024297.2491,8.8093,0.9939,0.0311
1732024297.2596,8.8244,0.9776,0.0311
1732024297.2689,8.8215,0.9657,0.0311
1732024297.2800,8.8395,0.9613,0.0311
1732024297.2898,8.8366,0.9494,0.0311
1732024297.2996,8.8546,0.9450,0.0311
1732024297.3095,8.8517,0.9331,0.0311
1732024297.3195,8.8668,0.9168,0.0311
1732024297.3296,8.8668,0.9168,0.0311
1732024297.3406,8.8819,0.9005,0.0311
1732024297.3489,8.8819,0.9005,0.0311
1732024297.3608,8.8970,0.8842,0.0311
1732024297.3706,8.8941,0.8723,0.0311
1732024297.3794,8.9121,0.8679,0.0311
1732024297.3895,8.9092,0.8560,0.0311
1732024297.3997,8.9243,0.8397,0.0311
1732024297.4110,8.9243,0.8397,0.0311
1732024297.4210,8.9394,0.8234,0.0311
1732024297.4299,8.9394,0.8234,0.0311
1732024297.4406,8.9545,0.8072,0.0311
1732024297.4500,8.9516,0.7952,0.0311
1732024297.4596,8.9668,0.7790,0.0311
1732024297.4694,8.9668,0.7790,0.0311
1732024297.4793,8.9819,0.7627,0.0311
1732024297.4898,8.9819,0.7627,0.0311
1732024297.4992,8.9970,0.7464,0.0311
1732024297.5090,8.9941,0.7345,0.0311
1732024297.5193,8.9912,0.7226,0.0311
1732024297.5298,9.0092,0.7182,0.0311
1732024297.5392,9.0063,0.7063,0.0311
1732024297.5492,9.0243,0.7019,0.0311
1732024297.5595,9.0214,0.6900,0.0311
1732024297.5690,9.0185,0.6781,0.0311
1732024297.5789,9.0365,0.6737,0.0311
1732024297.5890,9.0516,0.6574,0.0311
1732024297.5994,9.0487,0.6455,0.0311
1732024297.6101,9.0487,0.6455,0.0311
1732024297.6207,9.0638,0.6292,0.0311
1732024297.6294,9.0609,0.6173,0.0311
1732024297.6392,9.0580,0.6054,0.0311
1732024297.6499,9.0731,0.5891,0.0311
1732024297.6596,9.0731,0.5891,0.0311
1732024297.6697,9.0702,0.5772,0.0311
1732024297.6801,9.0673,0.5653,0.0311
1732024297.6896,9.0824,0.5490,0.0311
1732024297.7013,9.0795,0.5371,0.0311
1732024297.7109,9.0795,0.5371,0.0311
1732024297.7202,9.0946,0.5208,0.0311
1732024297.7309,9.0917,0.5089,0.0311
1732024297.7403,9.0888,0.4970,0.0311
1732024297.7510,9.1039,0.4807,0.0311
1732024297.7598,9.1010,0.4688,0.0311
1732024297.7686,9.1010,0.4688,0.0311
1732024297.7792,9.0981,0.4569,0.0311
1732024297.7890,9.1132,0.4406,0.0311
1732024297.7995,9.1103,0.4287,0.0311
1732024297.8090,9.1074,0.4168,0.0311
1732024297.8200,9.1226,0.4005,0.0311
1732024297.8298,9.1226,0.4005,0.0311
1732024297.8389,9.1197,0.3886,0.0311
1732024297.8489,9.1168,0.3767,0.0311
1732024297.8599,9.1319,0.3604,0.0311
1732024297.8689,9.1290,0.3485,0.0311
1732024297.8791,9.1261,0.3366,0.0311
1732024297.8897,9.1232,0.3247,0.0311
1732024297.8994,9.1412,0.3203,0.0311
1732024297.9087,9.1383,0.3084,0.0311
1732024297.9189,9.1354,0.2965,0.0311
1732024297.9290,9.1325,0.2846,0.0311
1732024297.9389,9.1476,0.2683,0.0311
1732024297.9491,9.1447,0.2564,0.0311
1732024297.9603,9.1418,0.2445,0.0311
1732024297.9699,9.1389,0.2326,0.0311
1732024297.9791,9.1569,0.2282,0.0311
1732024297.9889,9.1540,0.2163,0.0311
1732024297.9991,9.1511,0.2044,0.0311
1732024298.0089,9.1482,0.1925,0.0311
1732024298.0195,9.1633,0.1762,0.0311
1732024298.0292,9.1604,0.1643,0.0311
1732024298.0397,9.1575,0.1524,0.0311
1732024298.0520,9.1546,0.1405,0.0311
1732024298.0601,9.1726,0.1361,0.0311
1732024298.0689,9.1697,0.1242,0.0311
1732024298.0793,9.1668,0.1123,0.0311
1732024298.0892,9.1819,0.0960,0.0311
1732024298.0992,9.1790,0.0841,0.0311
1732024298.1094,9.1761,0.0722,0.0311
1732024298.1204,9.1732,0.0603,0.0311
1732024298.1301,9.1883,0.0440,0.0311
1732024298.1402,9.1854,0.0321,0.0311
1732024298.1514,9.1825,0.0202,0.0311
1732024298.1604,9.1796,0.0083,0.0311
1732024298.1697,9.1767,-0.0036,0.0311
1732024298.1804,9.1947,-0.0080,0.0311
1732024298.2001,9.1889,-0.0318,0.0311
1732024298.2112,9.1860,-0.0437,0.0311
1732024298.2217,9.2011,-0.0600,0.0311
1732024298.2296,9.1982,-0.0719,0.0311
1732024298.2389,9.1953,-0.0838,0.0311
1732024298.2490,9.1924,-0.0957,0.0311
1732024298.2607,9.1895,-0.1076,0.0311
1732024298.2717,9.1866,-0.1195,0.0311
1732024298.2796,9.2018,-0.1358,0.0311
1732024298.2901,9.1989,-0.1477,0.0311
1732024298.3012,9.1960,-0.1596,0.0311
1732024298.3098,9.1931,-0.1715,0.0311
1732024298.3198,9.1902,-0.1834,0.0311
1732024298.3309,9.2053,-0.1997,0.0311
1732024298.3388,9.2024,-0.2116,0.0311
1732024298.3498,9.1995,-0.2235,0.0311
1732024298.3590,9.1966,-0.2354,0.0311
1732024298.3691,9.1937,-0.2473,0.0311
1732024298.3792,9.2059,-0.2755,0.0311
1732024298.3889,9.2030,-0.2874,0.0311
1732024298.3998,9.2001,-0.2993,0.0311
1732024298.4093,9.2001,-0.2993,0.0311
1732024298.4196,9.1972,-0.3112,0.0311
1732024298.4291,9.1914,-0.3350,0.0311
1732024298.4393,9.1885,-0.3470,0.0311
1732024298.4501,9.1856,-0.3589,0.0311
1732024298.4603,9.1827,-0.3708,0.0311
1732024298.4693,9.1798,-0.3827,0.0311
1732024298.4817,9.1949,-0.3990,0.0311
1732024298.4903,9.1920,-0.4109,0.0311
1732024298.5009,9.1891,-0.4228,0.0311
1732024298.5089,9.1862,-0.4347,0.0311
1732024298.5199,9.1833,-0.4466,0.0311
1732024298.5300,9.1775,-0.4704,0.0311
1732024298.5393,9.1746,-0.4823,0.0311
1732024298.5494,9.1717,-0.4942,0.0311
1732024298.5595,9.1688,-0.5061,0.0311
1732024298.5710,9.1659,-0.5180,0.0311
1732024298.5823,9.1839,-0.5224,0.0311
1732024298.5897,9.1810,-0.5343,0.0311
1732024298.5994,9.1781,-0.5462,0.0311
1732024298.6091,9.1723,-0.5700,0.0311
1732024298.6194,9.1694,-0.5819,0.0311
1732024298.6307,9.1694,-0.5819,0.0311
1732024298.6411,9.1665,-0.5938,0.0311
1732024298.6489,9.1636,-0.6057,0.0311
1732024298.6586,9.1607,-0.6176,0.0311
1732024298.6689,9.1578,-0.6295,0.0311
1732024298.6895,9.1520,-0.6533,0.0311
1732024298.6994,9.1491,-0.6652,0.0311
1732024298.7112,9.1462,-0.6771,0.0311
1732024298.7199,9.1433,-0.6890,0.0311
1732024298.7287,9.1584,-0.7053,0.0311
1732024298.7386,9.1555,-0.7172,0.0311
1732024298.7490,9.1526,-0.7291,0.0311
1732024298.7589,9.1497,-0.7410,0.0311
1732024298.7694,9.1288,-0.7486,0.0311
1732024298.7793,9.1439,-0.7649,0.0311
1732024298.7893,9.1410,-0.7768,0.0311
1732024298.7997,9.1381,-0.7887,0.0311
1732024298.8090,9.1352,-0.8006,0.0311
1732024298.8200,9.1143,-0.8081,0.0311
1732024298.8292,9.1323,-0.8125,0.0311
1732024298.8375,9.1294,-0.8244,0.0311
1732024298.8504,9.1085,-0.8319,0.0311
1732024298.8598,9.1056,-0.8438,0.0311
1732024298.8725,9.1027,-0.8557,0.0311
1732024298.8807,9.1027,-0.8557,0.0311
1732024298.8898,9.0998,-0.8676,0.0311
1732024298.8994,9.0969,-0.8795,0.0311
1732024298.9090,9.0940,-0.8914,0.0311
1732024298.9193,9.0911,-0.9033,0.0311
1732024298.9290,9.0882,-0.9152,0.0311
1732024298.9391,9.0853,-0.9271,0.0311
1732024298.9498,9.0824,-0.9390,0.0311
1732024298.9596,9.0795,-0.9509,0.0311
1732024298.9700,9.0766,-0.9628,0.0311
1732024298.9798,9.0737,-0.9747,0.0311
1732024298.9891,9.0737,-0.9747,0.0311
1732024299.0081,9.0499,-0.9942,0.0311
1732024299.0297,9.0441,-1.0180,0.0311
1732024299.0597,9.0354,-1.0537,0.0311
1732024299.0710,9.0325,-1.0656,0.0311
1732024299.0796,9.0296,-1.0775,0.0311
1732024299.0896,9.0296,-1.0775,0.0311
1732024299.0991,9.0087,-1.0850,0.0311
1732024299.1095,9.0058,-1.0969,0.0311
1732024299.1194,9.0029,-1.1088,0.0311
1732024299.1299,9.0000,-1.1207,0.0311
1732024299.1693,8.9704,-1.1640,0.0311
1732024299.1792,8.9704,-1.1640,0.0311
1732024299.1900,8.9675,-1.1759,0.0311
1732024299.1995,8.9646,-1.1878,0.0311
1732024299.2098,8.9617,-1.1997,0.0311
1732024299.2202,8.9588,-1.2116,0.0311
1732024299.2295,8.9379,-1.2191,0.0311
1732024299.2415,8.9350,-1.2310,0.0311
1732024299.2493,8.9321,-1.2429,0.0311
1732024299.2596,8.9292,-1.2548,0.0311
1732024299.2709,8.9263,-1.2667,0.0311
1732024299.2798,8.9234,-1.2786,0.0311
1732024299.2892,8.9025,-1.2861,0.0311
1732024299.2995,8.8996,-1.2980,0.0311
1732024299.3105,8.8996,-1.2980,0.0311
1732024299.3191,8.8967,-1.3099,0.0311
1732024299.3291,8.8938,-1.3218,0.0311
1732024299.3389,8.8729,-1.3294,0.0311
1732024299.3491,8.8700,-1.3413,0.0311
1732024299.3595,8.8671,-1.3532,0.0311
1732024299.3993,8.8375,-1.3964,0.0311
1732024299.4293,8.8137,-1.4158,0.0311
1732024299.4412,8.8108,-1.4277,0.0311
1732024299.4506,8.8079,-1.4396,0.0311
1732024299.4594,8.8050,-1.4515,0.0311
1732024299.4704,8.7840,-1.4591,0.0311
1732024299.4803,8.7811,-1.4710,0.0311
1732024299.4897,8.7782,-1.4829,0.0311
1732024299.4994,8.7753,-1.4948,0.0311
1732024299.5097,8.7544,-1.5023,0.0311
1732024299.5197,8.7544,-1.5023,0.0311
1732024299.5300,8.7515,-1.5142,0.0311
1732024299.5409,8.7486,-1.5261,0.0311
1732024299.5498,8.7277,-1.5336,0.0311
1732024299.5598,8.7248,-1.5455,0.0311
1732024299.5798,8.7010,-1.5649,0.0311
1732024299.5896,8.7010,-1.5649,0.0311
1732024299.6005,8.6981,-1.5768,0.0311
1732024299.6099,8.6952,-1.5887,0.0311
1732024299.6190,8.6743,-1.5963,0.0311
1732024299.6310,8.6714,-1.6082,0.0311
1732024299.6595,8.6447,-1.6395,0.0311
1732024299.6712,8.6447,-1.6395,0.0311
1732024299.6797,8.6418,-1.6514,0.0311
1732024299.6894,8.6209,-1.6589,0.0311
1732024299.6993,8.6180,-1.6708,0.0311
1732024299.7095,8.6151,-1.6827,0.0311
1732024299.7208,8.5942,-1.6902,0.0311
1732024299.7299,8.5913,-1.7021,0.0311
1732024299.7419,8.5913,-1.7021,0.0311
1732024299.7498,8.5704,-1.7097,0.0311
1732024299.7599,8.5675,-1.7216,0.0311
1732024299.7689,8.5646,-1.7335,0.0311
1732024299.7793,8.5437,-1.7410,0.0311
1732024299.7898,8.5408,-1.7529,0.0311
1732024299.7985,8.5379,-1.7648,0.0311
1732024299.8200,8.5170,-1.7723,0.0311
1732024299.8303,8.5141,-1.7842,0.0311
1732024299.8406,8.4932,-1.7917,0.0311
1732024299.8491,8.4903,-1.8036,0.0311
1732024299.8599,8.4694,-1.8112,0.0311
1732024299.8902,8.4456,-1.8306,0.0311
1732024299.8992,8.4427,-1.8425,0.0311
1732024299.9193,8.4217,-1.8500,0.0311
1732024299.9291,8.4188,-1.8619,0.0311
1732024299.9389,8.3979,-1.8694,0.0311
1732024299.9502,8.3950,-1.8813,0.0311
1732024299.9598,8.3741,-1.8888,0.0311
1732024299.9711,8.3712,-1.9008,0.0311
1732024299.9791,8.3503,-1.9083,0.0311
1732024299.9893,8.3503,-1.9083,0.0311
1732024299.9993,8.3294,-1.9158,0.0311
1732024300.0094,8.3265,-1.9277,0.0311
1732024300.0191,8.3236,-1.9396,0.0311
1732024300.0301,8.3027,-1.9471,0.0311
1732024300.0389,8.2847,-1.9427,0.0311
1732024300.0489,8.2818,-1.9546,0.0311
1732024300.0597,8.2609,-1.9622,0.0311
1732024300.0691,8.2580,-1.9741,0.0311
1732024300.0790,8.2400,-1.9697,0.0311
1732024300.0889,8.2371,-1.9816,0.0311
1732024300.0995,8.2162,-1.9891,0.0311
1732024300.1116,8.2133,-2.0010,0.0311
1732024300.1198,8.2104,-2.0129,0.0311
1732024300.1295,8.1924,-2.0085,0.0311
1732024300.1393,8.1895,-2.0204,0.0311
1732024300.1491,8.1686,-2.0279,0.0311
1732024300.1593,8.1657,-2.0398,0.0311
1732024300.1715,8.1448,-2.0474,0.0311
1732024300.1790,8.1448,-2.0474,0.0311
1732024300.1891,8.1239,-2.0549,0.0311
1732024300.1997,8.1210,-2.0668,0.0311
1732024300.2113,8.1000,-2.0743,0.0311
1732024300.2195,8.1000,-2.0743,0.0311
1732024300.2317,8.0791,-2.0818,0.0311
1732024300.2394,8.0762,-2.0937,0.0311
1732024300.2492,8.0553,-2.1012,0.0311
1732024300.2597,8.0553,-2.1012,0.0311
1732024300.2703,8.0344,-2.1088,0.0311
1732024300.2797,8.0315,-2.1207,0.0311
1732024300.2898,8.0106,-2.1282,0.0311
1732024300.2997,8.0106,-2.1282,0.0311
1732024300.3093,7.9897,-2.1357,0.0311
1732024300.3197,7.9868,-2.1476,0.0311
1732024300.3301,7.9659,-2.1551,0.0311
1732024300.3390,7.9659,-2.1551,0.0311
1732024300.3497,7.9450,-2.1626,0.0311
1732024300.3601,7.9421,-2.1745,0.0311
1732024300.3707,7.9241,-2.1702,0.0311
1732024300.3803,7.9212,-2.1821,0.0311
1732024300.3903,7.9003,-2.1896,0.0311
1732024300.4005,7.9003,-2.1896,0.0311
1732024300.4107,7.8794,-2.1971,0.0311
1732024300.4208,7.8585,-2.2046,0.0311
1732024300.4300,7.8585,-2.2046,0.0311
1732024300.4409,7.8376,-2.2121,0.0311
1732024300.4509,7.8347,-2.2240,0.0311
1732024300.4601,7.8167,-2.2196,0.0311
1732024300.4711,7.8138,-2.2315,0.0311
1732024300.4809,7.7928,-2.2391,0.0311
1732024300.4905,7.7928,-2.2391,0.0311
1732024300.5007,7.7719,-2.2466,0.0311
1732024300.5111,7.7690,-2.2585,0.0311
1732024300.5202,7.7510,-2.2541,0.0311
1732024300.5302,7.7301,-2.2616,0.0311
1732024300.5384,7.7272,-2.2735,0.0311
1732024300.5597,7.7063,-2.2810,0.0311
1732024300.5891,7.6645,-2.2961,0.0311
1732024300.5964,7.6645,-2.2961,0.0311
1732024300.6087,7.6436,-2.3036,0.0311
1732024300.6195,7.6227,-2.3111,0.0311
1732024300.6300,7.6227,-2.3111,0.0311
1732024300.6390,7.6018,-2.3186,0.0311
1732024300.6499,7.5989,-2.3305,0.0311
1732024300.6600,7.5809,-2.3261,0.0311
1732024300.6700,7.5600,-2.3337,0.0311
1732024300.6911,7.5391,-2.3412,0.0311
1732024300.7001,7.5362,-2.3531,0.0311
1732024300.7090,7.5181,-2.3487,0.0311
1732024300.7184,7.5152,-2.3606,0.0311
1732024300.7296,7.4972,-2.3562,0.0311
1732024300.7595,7.4554,-2.3713,0.0311
1732024300.7691,7.4525,-2.3832,0.0311
1732024300.7791,7.4345,-2.3788,0.0311
1732024300.7889,7.4316,-2.3907,0.0311
1732024300.7989,7.4136,-2.3863,0.0311
1732024300.8091,7.3927,-2.3938,0.0311
1732024300.8290,7.3718,-2.4013,0.0311
1732024300.8391,7.3509,-2.4088,0.0311
1732024300.8493,7.3509,-2.4088,0.0311
1732024300.8591,7.3300,-2.4164,0.0311
1732024300.8695,7.3300,-2.4164,0.0311
1732024300.8793,7.3091,-2.4239,0.0311
1732024300.8893,7.2911,-2.4195,0.0311
1732024300.8997,7.2882,-2.4314,0.0311
1732024300.9088,7.2702,-2.4270,0.0311
1732024300.9190,7.2493,-2.4345,0.0311
1732024300.9291,7.2464,-2.4464,0.0311
1732024300.9606,7.2074,-2.4496,0.0311
1732024300.9695,7.1865,-2.4571,0.0311
1732024300.9793,7.1685,-2.4527,0.0311
1732024300.9894,7.1656,-2.4646,0.0311
1732024300.9992,7.1476,-2.4602,0.0311
1732024301.0087,7.1447,-2.4721,0.0311
1732024301.0189,7.1267,-2.4677,0.0311
1732024301.0291,7.1058,-2.4752,0.0311
1732024301.0392,7.1058,-2.4752,0.0311
1732024301.0491,7.0849,-2.4828,0.0311
1732024301.0599,7.0669,-2.4784,0.0311
1732024301.0684,7.0640,-2.4903,0.0311
1732024301.0779,7.0460,-2.4859,0.0311
1732024301.0905,7.0280,-2.4815,0.0311
1732024301.0996,7.0251,-2.4934,0.0311
1732024301.1091,7.0071,-2.4890,0.0311
1732024301.1201,6.9862,-2.4965,0.0311
1732024301.1297,6.9862,-2.4965,0.0311
1732024301.1592,6.9263,-2.5072,0.0311
1732024301.1691,6.9263,-2.5072,0.0311
1732024301.1797,6.9083,-2.5028,0.0311
1732024301.1899,6.8874,-2.5103,0.0311
1732024301.2004,6.8874,-2.5103,0.0311
1732024301.2371,6.8276,-2.5210,0.0311
1732024301.2747,6.7887,-2.5241,0.0311
1732024301.2818,6.7707,-2.5197,0.0311
1732024301.2893,6.7678,-2.5316,0.0311
1732024301.2999,6.7498,-2.5272,0.0311
1732024301.3103,6.7318,-2.5229,0.0311
1732024301.3199,6.7108,-2.5304,0.0311
1732024301.3294,6.7108,-2.5304,0.0311
1732024301.3414,6.6899,-2.5379,0.0311
1732024301.3495,6.6719,-2.5335,0.0311
1732024301.3596,6.6719,-2.5335,0.0311
1732024301.3693,6.6510,-2.5410,0.0311
1732024301.3790,6.6330,-2.5366,0.0311
1732024301.3893,6.6150,-2.5322,0.0311
1732024301.3993,6.6121,-2.5442,0.0311
1732024301.4091,6.5941,-2.5398,0.0311
1732024301.4200,6.5761,-2.5354,0.0311
1732024301.4305,6.5732,-2.5473,0.0311
1732024301.4388,6.5552,-2.5429,0.0311
1732024301.4489,6.5372,-2.5385,0.0311
1732024301.4591,6.5163,-2.5460,0.0311
1732024301.4694,6.5163,-2.5460,0.0311
1732024301.4786,6.4983,-2.5416,0.0311
1732024301.4894,6.4774,-2.5492,0.0311
1732024301.4990,6.4774,-2.5492,0.0311
1732024301.5092,6.4594,-2.5448,0.0311
1732024301.5196,6.4413,-2.5404,0.0311
1732024301.5291,6.4204,-2.5479,0.0311
1732024301.5390,6.4204,-2.5479,0.0311
1732024301.5490,6.4024,-2.5435,0.0311
1732024301.5591,6.3815,-2.5510,0.0311
1732024301.5692,6.3635,-2.5466,0.0311
1732024301.5792,6.3635,-2.5466,0.0311
1732024301.5891,6.3455,-2.5423,0.0311
1732024301.5993,6.3246,-2.5498,0.0311
1732024301.6105,6.3066,-2.5454,0.0311
1732024301.6191,6.3066,-2.5454,0.0311
1732024301.6305,6.2857,-2.5529,0.0311
1732024301.6447,6.2677,-2.5485,0.0311
1732024301.6598,6.2497,-2.5441,0.0311
1732024301.6787,6.2108,-2.5473,0.0311
1732024301.6900,6.2108,-2.5473,0.0311
1732024301.6997,6.1927,-2.5429,0.0311
1732024301.7200,6.1538,-2.5460,0.0311
1732024301.7296,6.1538,-2.5460,0.0311
1732024301.7592,6.0969,-2.5448,0.0311
1732024301.7693,6.0969,-2.5448,0.0311
1732024301.7791,6.0789,-2.5404,0.0311
1732024301.7897,6.0609,-2.5360,0.0311
1732024301.7996,6.0429,-2.5316,0.0311
1732024301.8094,6.0400,-2.5435,0.0311
1732024301.8194,6.0220,-2.5391,0.0311
1732024301.8293,6.0040,-2.5347,0.0311
1732024301.8393,5.9860,-2.5303,0.0311
1732024301.8496,5.9860,-2.5303,0.0311
1732024301.8602,5.9651,-2.5379,0.0311
1732024301.8692,5.9470,-2.5335,0.0311
1732024301.8797,5.9290,-2.5291,0.0311
1732024301.8896,5.9290,-2.5291,0.0311
1732024301.9001,5.9110,-2.5247,0.0311
1732024301.9092,5.8901,-2.5322,0.0311
1732024301.9202,5.8721,-2.5278,0.0311
1732024301.9299,5.8541,-2.5234,0.0311
1732024301.9410,5.8541,-2.5234,0.0311
1732024301.9494,5.8361,-2.5191,0.0311
1732024301.9597,5.8181,-2.5147,0.0311
1732024301.9702,5.8001,-2.5103,0.0311
1732024301.9795,5.7972,-2.5222,0.0311
1732024301.9897,5.7792,-2.5178,0.0311
1732024301.9995,5.7612,-2.5134,0.0311
1732024302.0090,5.7432,-2.5090,0.0311
1732024302.0195,5.7432,-2.5090,0.0311
1732024302.0291,5.7252,-2.5046,0.0311
1732024302.0387,5.7071,-2.5003,0.0311
1732024302.0506,5.6891,-2.4959,0.0311
1732024302.0592,5.6682,-2.5034,0.0311
1732024302.0894,5.6322,-2.4946,0.0311
1732024302.0998,5.6142,-2.4902,0.0311
1732024302.1090,5.6142,-2.4902,0.0311
1732024302.1188,5.5962,-2.4858,0.0311
1732024302.1295,5.5782,-2.4815,0.0311
1732024302.1391,5.5602,-2.4771,0.0311
1732024302.1503,5.5602,-2.4771,0.0311
1732024302.1595,5.5422,-2.4727,0.0311
1732024302.1699,5.5242,-2.4683,0.0311
1732024302.1828,5.5062,-2.4639,0.0311
1732024302.1893,5.4882,-2.4595,0.0311
1732024302.1991,5.4882,-2.4595,0.0311
1732024302.2193,5.4521,-2.4508,0.0311
1732024302.2309,5.4341,-2.4464,0.0311
1732024302.2385,5.4341,-2.4464,0.0311
1732024302.2598,5.3981,-2.4376,0.0311
1732024302.2666,5.3801,-2.4332,0.0311
1732024302.2784,5.3801,-2.4332,0.0311
1732024302.2893,5.3621,-2.4288,0.0311
1732024302.2979,5.3441,-2.4244,0.0311
1732024302.3100,5.3261,-2.4200,0.0311
1732024302.3187,5.3261,-2.4200,0.0311
1732024302.3304,5.3081,-2.4157,0.0311
1732024302.3390,5.2901,-2.4113,0.0311
1732024302.3491,5.2721,-2.4069,0.0311
1732024302.3594,5.2721,-2.4069,0.0311
1732024302.3693,5.2541,-2.4025,0.0311
1732024302.3792,5.2360,-2.3981,0.0311
1732024302.3891,5.2180,-2.3937,0.0311
1732024302.3992,5.2180,-2.3937,0.0311
1732024302.4091,5.2000,-2.3893,0.0311
1732024302.4196,5.1820,-2.3850,0.0311
1732024302.4291,5.1640,-2.3806,0.0311
1732024302.4395,5.1640,-2.3806,0.0311
1732024302.4491,5.1460,-2.3762,0.0311
1732024302.4592,5.1280,-2.3718,0.0311
1732024302.4694,5.1100,-2.3674,0.0311
1732024302.4796,5.1100,-2.3674,0.0311
1732024302.4893,5.0920,-2.3630,0.0311
1732024302.4996,5.0769,-2.3467,0.0311
1732024302.5089,5.0589,-2.3423,0.0311
1732024302.5201,5.0589,-2.3423,0.0311
1732024302.5288,5.0409,-2.3380,0.0311
1732024302.5386,5.0229,-2.3336,0.0311
1732024302.5592,4.9868,-2.3248,0.0311
1732024302.5693,4.9868,-2.3248,0.0311
1732024302.5881,4.9508,-2.3160,0.0311
1732024302.5994,4.9508,-2.3160,0.0311
1732024302.6106,4.9328,-2.3116,0.0311
1732024302.6188,4.9148,-2.3073,0.0311
1732024302.6288,4.8968,-2.3029,0.0311
1732024302.6391,4.8968,-2.3029,0.0311
1732024302.6497,4.8788,-2.2985,0.0311
1732024302.6609,4.8637,-2.2822,0.0311
1732024302.6696,4.8457,-2.2778,0.0311
1732024302.6801,4.8457,-2.2778,0.0311
1732024302.6995,4.8097,-2.2690,0.0311
1732024302.7121,4.7917,-2.2646,0.0311
1732024302.7192,4.7917,-2.2646,0.0311
1732024302.7289,4.7736,-2.2603,0.0311
1732024302.7417,4.7556,-2.2559,0.0311
1732024302.7490,4.7585,-2.2440,0.0311
1732024302.7590,4.7405,-2.2396,0.0311
1732024302.7695,4.7225,-2.2352,0.0311
1732024302.7796,4.7045,-2.2308,0.0311
1732024302.7901,4.7045,-2.2308,0.0311
1732024302.7998,4.6865,-2.2264,0.0311
1732024302.8090,4.6685,-2.2220,0.0311
1732024302.8196,4.6505,-2.2177,0.0311
1732024302.8299,4.6505,-2.2177,0.0311
1732024302.8378,4.6354,-2.2014,0.0311
1732024302.8590,4.6174,-2.1970,0.0311
1732024302.8692,4.5994,-2.1926,0.0311
1732024302.8790,4.5814,-2.1882,0.0311
1732024302.8889,4.5634,-2.1838,0.0311
1732024302.8994,4.5634,-2.1838,0.0311
1732024302.9096,4.5453,-2.1794,0.0311
1732024302.9202,4.5302,-2.1631,0.0311
1732024302.9295,4.5122,-2.1588,0.0311
1732024302.9395,4.5122,-2.1588,0.0311
1732024302.9511,4.4942,-2.1544,0.0311
1732024302.9600,4.4762,-2.1500,0.0311
1732024302.9889,4.4431,-2.1293,0.0311
1732024302.9995,4.4251,-2.1249,0.0311
1732024303.0301,4.3891,-2.1161,0.0311
1732024303.0386,4.3711,-2.1118,0.0311
1732024303.0603,4.3560,-2.0955,0.0311
1732024303.0700,4.3380,-2.0911,0.0311
1732024303.0793,4.3380,-2.0911,0.0311
1732024303.0894,4.3199,-2.0867,0.0311
1732024303.1005,4.3019,-2.0823,0.0311
1732024303.1201,4.2868,-2.0660,0.0311
1732024303.1313,4.2688,-2.0616,0.0311
1732024303.1377,4.2508,-2.0572,0.0311
1732024303.1495,4.2328,-2.0529,0.0311
1732024303.1601,4.2328,-2.0529,0.0311
1732024303.1703,4.2177,-2.0366,0.0311
1732024303.1795,4.1997,-2.0322,0.0311
1732024303.1900,4.1997,-2.0322,0.0311
1732024303.2001,4.1817,-2.0278,0.0311
1732024303.2115,4.1637,-2.0234,0.0311
1732024303.2190,4.1486,-2.0071,0.0311
1732024303.2301,4.1486,-2.0071,0.0311
1732024303.2592,4.1126,-1.9983,0.0311
1732024303.2691,4.0945,-1.9940,0.0311
1732024303.2793,4.0765,-1.9896,0.0311
1732024303.2890,4.0614,-1.9733,0.0311
1732024303.2996,4.0614,-1.9733,0.0311
1732024303.3089,4.0434,-1.9689,0.0311
1732024303.3194,4.0254,-1.9645,0.0311
1732024303.3295,4.0254,-1.9645,0.0311
1732024303.3398,4.0074,-1.9601,0.0311
1732024303.3491,3.9923,-1.9438,0.0311
1732024303.3597,3.9743,-1.9394,0.0311
1732024303.3697,3.9743,-1.9394,0.0311
1732024303.3814,3.9563,-1.9351,0.0311
1732024303.3894,3.9383,-1.9307,0.0311
1732024303.3999,3.9232,-1.9144,0.0311
1732024303.4088,3.9232,-1.9144,0.0311
1732024303.4185,3.9052,-1.9100,0.0311
1732024303.4292,3.8872,-1.9056,0.0311
1732024303.4420,3.8901,-1.8937,0.0311
1732024303.4497,3.8720,-1.8893,0.0311
1732024303.4592,3.8540,-1.8849,0.0311
1732024303.4690,3.8360,-1.8805,0.0311
1732024303.4789,3.8360,-1.8805,0.0311
1732024303.4894,3.8209,-1.8643,0.0311
1732024303.5001,3.8029,-1.8599,0.0311
1732024303.5089,3.7849,-1.8555,0.0311
1732024303.5191,3.7849,-1.8555,0.0311
1732024303.5293,3.7669,-1.8511,0.0311
1732024303.5595,3.7338,-1.8304,0.0311
1732024303.5696,3.7158,-1.8260,0.0311
1732024303.5790,3.6978,-1.8216,0.0311
1732024303.5890,3.6978,-1.8216,0.0311
1732024303.5992,3.6827,-1.8054,0.0311
1732024303.6090,3.6647,-1.8010,0.0311
1732024303.6191,3.6647,-1.8010,0.0311
1732024303.6291,3.6466,-1.7966,0.0311
1732024303.6391,3.6286,-1.7922,0.0311
1732024303.6492,3.6135,-1.7759,0.0311
1732024303.6591,3.6135,-1.7759,0.0311
1732024303.6695,3.5955,-1.7715,0.0311
1732024303.6791,3.5775,-1.7671,0.0311
1732024303.6898,3.5775,-1.7671,0.0311
1732024303.6994,3.5595,-1.7627,0.0311
1732024303.7101,3.5444,-1.7465,0.0311
1732024303.7194,3.5264,-1.7421,0.0311
1732024303.7293,3.5264,-1.7421,0.0311
1732024303.7388,3.5084,-1.7377,0.0311
1732024303.7497,3.4904,-1.7333,0.0311
1732024303.7601,3.4933,-1.7214,0.0311
1732024303.7696,3.4753,-1.7170,0.0311
1732024303.7793,3.4573,-1.7126,0.0311
1732024303.7894,3.4573,-1.7126,0.0311
1732024303.8006,3.4393,-1.7082,0.0311
1732024303.8113,3.4212,-1.7038,0.0311
1732024303.8191,3.4061,-1.6875,0.0311
1732024303.8302,3.4061,-1.6875,0.0311
1732024303.8390,3.3881,-1.6832,0.0311
1732024303.8490,3.3701,-1.6788,0.0311
1732024303.8593,3.3730,-1.6669,0.0311
1732024303.8691,3.3550,-1.6625,0.0311
1732024303.8800,3.3370,-1.6581,0.0311
1732024303.8897,3.3370,-1.6581,0.0311
1732024303.9085,3.3039,-1.6374,0.0311
1732024303.9309,3.2859,-1.6330,0.0311
1732024303.9387,3.2679,-1.6286,0.0311
1732024303.9488,3.2528,-1.6124,0.0311
1732024303.9607,3.2528,-1.6124,0.0311
1732024303.9689,3.2348,-1.6080,0.0311
1732024303.9896,3.2168,-1.6036,0.0311
1732024303.9980,3.2016,-1.5873,0.0311
1732024304.0295,3.1656,-1.5785,0.0311
1732024304.0410,3.1505,-1.5622,0.0311
1732024304.0592,3.1325,-1.5578,0.0311
1732024304.0712,3.1145,-1.5535,0.0311
1732024304.0792,3.0994,-1.5372,0.0311
1732024304.0894,3.0994,-1.5372,0.0311
1732024304.0990,3.0814,-1.5328,0.0311
1732024304.1093,3.0634,-1.5284,0.0311
1732024304.1193,3.0454,-1.5240,0.0311
1732024304.1298,3.0454,-1.5240,0.0311
1732024304.1589,3.0123,-1.5033,0.0311
1732024304.1695,2.9943,-1.4989,0.0311
1732024304.1827,2.9762,-1.4946,0.0311
1732024304.1905,2.9791,-1.4827,0.0311
1732024304.2003,2.9611,-1.4783,0.0311
1732024304.2128,2.9431,-1.4739,0.0311
1732024304.2290,2.9280,-1.4576,0.0311
1732024304.2411,2.9100,-1.4532,0.0311
1732024304.2505,2.9100,-1.4532,0.0311
1732024304.2594,2.8949,-1.4369,0.0311
1732024304.2702,2.8769,-1.4325,0.0311
1732024304.2827,2.8769,-1.4325,0.0311
1732024304.2879,2.8589,-1.4281,0.0311
1732024304.2995,2.8409,-1.4238,0.0311
1732024304.3101,2.8258,-1.4075,0.0311
1732024304.3207,2.8258,-1.4075,0.0311
1732024304.3296,2.8078,-1.4031,0.0311
1732024304.3397,2.7898,-1.3987,0.0311
1732024304.3692,2.7566,-1.3780,0.0311
1732024304.3794,2.7566,-1.3780,0.0311
1732024304.3896,2.7386,-1.3736,0.0311
1732024304.3991,2.7235,-1.3573,0.0311
1732024304.4091,2.7235,-1.3573,0.0311
1732024304.4196,2.7055,-1.3530,0.0311
1732024304.4291,2.6875,-1.3486,0.0311
1732024304.4592,2.6544,-1.3279,0.0311
1732024304.4686,2.6364,-1.3235,0.0311
1732024304.4889,2.6213,-1.3072,0.0311
1732024304.4989,2.6033,-1.3028,0.0311
1732024304.5091,2.6033,-1.3028,0.0311
1732024304.5190,2.5853,-1.2984,0.0311
1732024304.5291,2.5702,-1.2821,0.0311
1732024304.5388,2.5702,-1.2821,0.0311
1732024304.5490,2.5521,-1.2778,0.0311
1732024304.5590,2.5341,-1.2734,0.0311
1732024304.5677,2.5341,-1.2734,0.0311
1732024304.5787,2.5190,-1.2571,0.0311
1732024304.5890,2.5010,-1.2527,0.0311
1732024304.5979,2.5010,-1.2527,0.0311
1732024304.6180,2.4679,-1.2320,0.0311
1732024304.6296,2.4679,-1.2320,0.0311
1732024304.6424,2.4499,-1.2276,0.0311
1732024304.6497,2.4319,-1.2232,0.0311
1732024304.6597,2.4348,-1.2113,0.0311
1732024304.6693,2.4168,-1.2070,0.0311
1732024304.6900,2.3988,-1.2026,0.0311
1732024304.7021,2.3808,-1.1982,0.0311
1732024304.7192,2.3657,-1.1819,0.0311
1732024304.7401,2.3296,-1.1731,0.0311
1732024304.7507,2.3296,-1.1731,0.0311
1732024304.7607,2.3145,-1.1568,0.0311
1732024304.7900,2.2785,-1.1481,0.0311
1732024304.7996,2.2634,-1.1318,0.0311
1732024304.8205,2.2454,-1.1274,0.0311
1732024304.8307,2.2274,-1.1230,0.0311
1732024304.8395,2.2094,-1.1186,0.0311
1732024304.8500,2.2094,-1.1186,0.0311
1732024304.8608,2.1943,-1.1023,0.0311
1732024304.8725,2.1763,-1.0979,0.0311
1732024304.8797,2.1763,-1.0979,0.0311
1732024304.8898,2.1583,-1.0935,0.0311
1732024304.9011,2.1432,-1.0773,0.0311
1732024304.9100,2.1432,-1.0773,0.0311
1732024304.9202,2.1252,-1.0729,0.0311
1732024304.9310,2.1071,-1.0685,0.0311
1732024304.9418,2.1071,-1.0685,0.0311
1732024304.9495,2.0920,-1.0522,0.0311
1732024304.9592,2.0740,-1.0478,0.0311
1732024304.9694,2.0740,-1.0478,0.0311
1732024304.9794,2.0560,-1.0434,0.0311
1732024304.9892,2.0380,-1.0390,0.0311
1732024304.9993,2.0409,-1.0271,0.0311
1732024305.0100,2.0229,-1.0227,0.0311
1732024305.0194,2.0049,-1.0184,0.0311
1732024305.0302,2.0049,-1.0184,0.0311
1732024305.0477,1.9718,-0.9977,0.0311
1732024305.0590,1.9718,-0.9977,0.0311
1732024305.0790,1.9358,-0.9889,0.0311
1732024305.0896,1.9358,-0.9889,0.0311
1732024305.0997,1.9207,-0.9726,0.0311
1732024305.1103,1.9027,-0.9682,0.0311
1732024305.1210,1.9027,-0.9682,0.0311
1732024305.1301,1.8846,-0.9638,0.0311
1732024305.1426,1.8695,-0.9475,0.0311
1732024305.1491,1.8695,-0.9475,0.0311
1732024305.1599,1.8515,-0.9432,0.0311
1732024305.1695,1.8364,-0.9269,0.0311
1732024305.1894,1.8184,-0.9225,0.0311
1732024305.1997,1.8004,-0.9181,0.0311
1732024305.2217,1.7853,-0.9018,0.0311
1732024305.2299,1.7673,-0.8974,0.0311
1732024305.2396,1.7673,-0.8974,0.0311
1732024305.2492,1.7522,-0.8811,0.0311
1732024305.2601,1.7342,-0.8767,0.0311
1732024305.2688,1.7342,-0.8767,0.0311
1732024305.2793,1.7162,-0.8724,0.0311
1732024305.2894,1.7011,-0.8561,0.0311
1732024305.2992,1.7011,-0.8561,0.0311
1732024305.3089,1.6831,-0.8517,0.0311
1732024305.3196,1.6679,-0.8354,0.0311
1732024305.3295,1.6679,-0.8354,0.0311
1732024305.3389,1.6499,-0.8310,0.0311
1732024305.3492,1.6319,-0.8266,0.0311
1732024305.3593,1.6348,-0.8147,0.0311
1732024305.3992,1.5837,-0.7896,0.0311
1732024305.4227,1.5477,-0.7809,0.0311
1732024305.4297,1.5506,-0.7690,0.0311
1732024305.4399,1.5326,-0.7646,0.0311
1732024305.4596,1.5175,-0.7483,0.0311
1732024305.4692,1.4995,-0.7439,0.0311
1732024305.4795,1.4815,-0.7395,0.0311
1732024305.4895,1.4815,-0.7395,0.0311
1732024305.4993,1.4664,-0.7232,0.0311
1732024305.5107,1.4483,-0.7188,0.0311
1732024305.5287,1.4332,-0.7026,0.0311
1732024305.5394,1.4152,-0.6982,0.0311
1732024305.5512,1.3972,-0.6938,0.0311
1732024305.5607,1.3972,-0.6938,0.0311
1732024305.5692,1.3821,-0.6775,0.0311
1732024305.5793,1.3641,-0.6731,0.0311
1732024305.5894,1.3461,-0.6687,0.0311
1732024305.5995,1.3490,-0.6568,0.0311
1732024305.6089,1.3310,-0.6524,0.0311
1732024305.6193,1.3130,-0.6480,0.0311
1732024305.6291,1.3130,-0.6480,0.0311
1732024305.6490,1.2799,-0.6274,0.0311
1732024305.6589,1.2619,-0.6230,0.0311
1732024305.6703,1.2648,-0.6111,0.0311
1732024305.6794,1.2468,-0.6067,0.0311
1732024305.6898,1.2287,-0.6023,0.0311
1732024305.7004,1.2287,-0.6023,0.0311
1732024305.7290,1.1776,-0.5772,0.0311
1732024305.7388,1.1805,-0.5653,0.0311
1732024305.7481,1.1625,-0.5609,0.0311
1732024305.7590,1.1445,-0.5566,0.0311
1732024305.7700,1.1474,-0.5447,0.0311
1732024305.7792,1.1294,-0.5403,0.0311
1732024305.7897,1.1114,-0.5359,0.0311
1732024305.8010,1.1114,-0.5359,0.0311
1732024305.8089,1.0963,-0.5196,0.0311
1732024305.8204,1.0783,-0.5152,0.0311
1732024305.8303,1.0603,-0.5108,0.0311
1732024305.8388,1.0632,-0.4989,0.0311
1732024305.8494,1.0452,-0.4945,0.0311
1732024305.8592,1.0271,-0.4901,0.0311
1732024305.8692,1.0300,-0.4782,0.0311
1732024305.8802,1.0120,-0.4738,0.0311
1732024305.8893,0.9940,-0.4695,0.0311
1732024305.8995,0.9789,-0.4532,0.0311
1732024305.9089,0.9789,-0.4532,0.0311
1732024305.9191,0.9609,-0.4488,0.0311
1732024305.9292,0.9458,-0.4325,0.0311
1732024305.9392,0.9458,-0.4325,0.0311
1732024305.9490,0.9278,-0.4281,0.0311
1732024305.9595,0.9127,-0.4118,0.0311
1732024305.9703,0.8947,-0.4074,0.0311
1732024305.9795,0.8947,-0.4074,0.0311
1732024305.9893,0.8767,-0.4030,0.0311
1732024305.9998,0.8616,-0.3868,0.0311
1732024306.0091,0.8616,-0.3868,0.0311
1732024306.0197,0.8436,-0.3824,0.0311
1732024306.0314,0.8285,-0.3661,0.0311
1732024306.0388,0.8104,-0.3617,0.0311
1732024306.0584,0.7953,-0.3454,0.0311
1732024306.0697,0.7773,-0.3410,0.0311
1732024306.0792,0.7593,-0.3366,0.0311
1732024306.0890,0.7622,-0.3247,0.0311
1732024306.0993,0.7442,-0.3203,0.0311
1732024306.1090,0.7262,-0.3159,0.0311
1732024306.1195,0.7082,-0.3116,0.0311
1732024306.1298,0.7111,-0.2997,0.0311
1732024306.1399,0.6931,-0.2953,0.0311
1732024306.1493,0.6751,-0.2909,0.0311
1732024306.1593,0.6780,-0.2790,0.0311
1732024306.1692,0.6600,-0.2746,0.0311
1732024306.1795,0.6420,-0.2702,0.0311
1732024306.1895,0.6269,-0.2539,0.0311
1732024306.1997,0.6269,-0.2539,0.0311
1732024306.2091,0.6089,-0.2495,0.0311
1732024306.2196,0.5937,-0.2332,0.0311
1732024306.2295,0.5757,-0.2289,0.0311
1732024306.2389,0.5757,-0.2289,0.0311
1732024306.2492,0.5606,-0.2126,0.0311
1732024306.2593,0.5426,-0.2082,0.0311
1732024306.2694,0.5246,-0.2038,0.0311
1732024306.2796,0.5275,-0.1919,0.0311
1732024306.2899,0.5095,-0.1875,0.0311
1732024306.2995,0.4915,-0.1831,0.0311
1732024306.3100,0.4764,-0.1668,0.0311
1732024306.3198,0.4764,-0.1668,0.0311
1732024306.3297,0.4584,-0.1624,0.0311
1732024306.3392,0.4404,-0.1580,0.0311
1732024306.3500,0.4253,-0.1418,0.0311
1732024306.3596,0.4253,-0.1418,0.0311
1732024306.3694,0.4073,-0.1374,0.0311
1732024306.3798,0.3922,-0.1211,0.0311
1732024306.3896,0.3922,-0.1211,0.0311
1732024306.3997,0.3741,-0.1167,0.0311
1732024306.4096,0.3590,-0.1004,0.0311
1732024306.4199,0.3410,-0.0960,0.0311
1732024306.4304,0.3410,-0.0960,0.0311
1732024306.4417,0.3259,-0.0797,0.0311
1732024306.4484,0.3079,-0.0753,0.0311
1732024306.4593,0.2899,-0.0710,0.0311
1732024306.4705,0.2928,-0.0591,0.0311
1732024306.4793,0.2748,-0.0547,0.0311
1732024306.4892,0.2568,-0.0503,0.0311
1732024306.4995,0.2417,-0.0340,0.0311
1732024306.5102,0.2417,-0.0340,0.0311
1732024306.5201,0.2237,-0.0296,0.0311
1732024306.5291,0.2086,-0.0133,0.0311
1732024306.5407,0.2086,-0.0133,0.0311
1732024306.5496,0.1906,-0.0089,0.0311
1732024306.5595,0.1755,0.0074,0.0311
1732024306.5691,0.1574,0.0118,0.0311
1732024306.5792,0.1574,0.0118,0.0311
1732024306.5893,0.1423,0.0280,0.0311
1732024306.5991,0.1243,0.0324,0.0311
1732024306.6090,0.1272,0.0443,0.0311
1732024306.6202,0.1092,0.0487,0.0311
1732024306.6310,0.0912,0.0531,0.0311
1732024306.6394,0.0761,0.0694,0.0311
1732024306.6493,0.0761,0.0694,0.0311
1732024306.6594,0.0581,0.0738,0.0311
1732024306.6694,0.0430,0.0901,0.0311
1732024306.6802,0.0430,0.0901,0.0311
1732024306.6898,0.0279,0.1064,0.0311
1732024306.6999,0.0099,0.1108,0.0311
1732024306.7106,0.0099,0.1108,0.0311
1732024306.7192,-0.0052,0.1270,0.0311
1732024306.7295,-0.0232,0.1314,0.0311
1732024306.7390,-0.0413,0.1358,0.0311
1732024306.7492,-0.0384,0.1477,0.0311
1732024306.7591,-0.0564,0.1521,0.0311
1732024306.7695,-0.0744,0.1565,0.0311
1732024306.7798,-0.0715,0.1684,0.0311
1732024306.7896,-0.0895,0.1728,0.0311
1732024306.7993,-0.1075,0.1772,0.0311
1732024306.8090,-0.1226,0.1935,0.0311
1732024306.8191,-0.1226,0.1935,0.0311
1732024306.8291,-0.1377,0.2098,0.0311
1732024306.8396,-0.1557,0.2141,0.0311
1732024306.8494,-0.1557,0.2141,0.0311
1732024306.8598,-0.1708,0.2304,0.0311
1732024306.8693,-0.1888,0.2348,0.0311
1732024306.8798,-0.1888,0.2348,0.0311
1732024306.8896,-0.2039,0.2511,0.0311
1732024306.8991,-0.2219,0.2555,0.0311
1732024306.9289,-0.2551,0.2762,0.0311
1732024306.9386,-0.2702,0.2925,0.0311
1732024306.9495,-0.2702,0.2925,0.0311
1732024306.9606,-0.2882,0.2968,0.0311
1732024306.9695,-0.3033,0.3131,0.0311
1732024306.9797,-0.3213,0.3175,0.0311
1732024306.9891,-0.3213,0.3175,0.0311
1732024306.9993,-0.3364,0.3338,0.0311
1732024307.0090,-0.3544,0.3382,0.0311
1732024307.0190,-0.3515,0.3501,0.0311
1732024307.0301,-0.3695,0.3545,0.0311
1732024307.0392,-0.3875,0.3589,0.0311
1732024307.0499,-0.4026,0.3752,0.0311
1732024307.0592,-0.4026,0.3752,0.0311
1732024307.0692,-0.4177,0.3915,0.0311
1732024307.0792,-0.4357,0.3958,0.0311
1732024307.0891,-0.4357,0.3958,0.0311
1732024307.0996,-0.4508,0.4121,0.0311
1732024307.1078,-0.4689,0.4165,0.0311
1732024307.1190,-0.4840,0.4328,0.0311
1732024307.1290,-0.4840,0.4328,0.0311
1732024307.1392,-0.5020,0.4372,0.0311
1732024307.1503,-0.5171,0.4535,0.0311
1732024307.1603,-0.5171,0.4535,0.0311
1732024307.1707,-0.5322,0.4698,0.0311
1732024307.1831,-0.5502,0.4742,0.0311
1732024307.1903,-0.5682,0.4786,0.0311
1732024307.1992,-0.5653,0.4905,0.0311
1732024307.2097,-0.5833,0.4948,0.0311
1732024307.2205,-0.5984,0.5111,0.0311
1732024307.2294,-0.6164,0.5155,0.0311
1732024307.2403,-0.6164,0.5155,0.0311
1732024307.2498,-0.6315,0.5318,0.0311
1732024307.2598,-0.6495,0.5362,0.0311
1732024307.2691,-0.6466,0.5481,0.0311
1732024307.2793,-0.6646,0.5525,0.0311
1732024307.2898,-0.6827,0.5569,0.0311
1732024307.2997,-0.6978,0.5732,0.0311
1732024307.3106,-0.6978,0.5732,0.0311
1732024307.3195,-0.7129,0.5895,0.0311
1732024307.3292,-0.7309,0.5938,0.0311
1732024307.3478,-0.7460,0.6101,0.0311
1732024307.3593,-0.7611,0.6264,0.0311
1732024307.3692,-0.7791,0.6308,0.0311
1732024307.3793,-0.7791,0.6308,0.0311
1732024307.3891,-0.7942,0.6471,0.0311
1732024307.3995,-0.8122,0.6515,0.0311
1732024307.4090,-0.8093,0.6634,0.0311
1732024307.4186,-0.8273,0.6678,0.0311
1732024307.4296,-0.8453,0.6722,0.0311
1732024307.4404,-0.8604,0.6885,0.0311
1732024307.4592,-0.8755,0.7047,0.0311
1732024307.4701,-0.8936,0.7091,0.0311
1732024307.4801,-0.9087,0.7254,0.0311
1732024307.4913,-0.9087,0.7254,0.0311
1732024307.4993,-0.9238,0.7417,0.0311
1732024307.5092,-0.9418,0.7461,0.0311
1732024307.5189,-0.9418,0.7461,0.0311
1732024307.5289,-0.9569,0.7624,0.0311
1732024307.5404,-0.9749,0.7668,0.0311
1732024307.5493,-0.9900,0.7831,0.0311
1732024307.5594,-0.9900,0.7831,0.0311
1732024307.5690,-1.0051,0.7994,0.0311
1732024307.5794,-1.0231,0.8037,0.0311
1732024307.5890,-1.0231,0.8037,0.0311
1732024307.5991,-1.0382,0.8200,0.0311
1732024307.6290,-1.0713,0.8407,0.0311
1732024307.6389,-1.0894,0.8451,0.0311
1732024307.6590,-1.1045,0.8614,0.0311
1732024307.6693,-1.1196,0.8777,0.0311
1732024307.6799,-1.1376,0.8821,0.0311
1732024307.6896,-1.1347,0.8940,0.0311
1732024307.6993,-1.1527,0.8984,0.0311
1732024307.7091,-1.1678,0.9147,0.0311
1732024307.7191,-1.1678,0.9147,0.0311
1732024307.7294,-1.1858,0.9190,0.0311
1732024307.7394,-1.2009,0.9353,0.0311
1732024307.7497,-1.2009,0.9353,0.0311
1732024307.7595,-1.2160,0.9516,0.0311
1732024307.7692,-1.2340,0.9560,0.0311
1732024307.7793,-1.2491,0.9723,0.0311
1732024307.7897,-1.2491,0.9723,0.0311
1732024307.8002,-1.2671,0.9767,0.0311
1732024307.8089,-1.2822,0.9930,0.0311
1732024307.8201,-1.2822,0.9930,0.0311
1732024307.8302,-1.2974,1.0093,0.0311
1732024307.8399,-1.3154,1.0137,0.0311
1732024307.8501,-1.3305,1.0299,0.0311
1732024307.8604,-1.3305,1.0299,0.0311
1732024307.8682,-1.3485,1.0343,0.0311
1732024307.8786,-1.3636,1.0506,0.0311
1732024307.8899,-1.3636,1.0506,0.0311
1732024307.9000,-1.3787,1.0669,0.0311
1732024307.9187,-1.3938,1.0832,0.0311
1732024307.9294,-1.4118,1.0876,0.0311
1732024307.9491,-1.4269,1.1039,0.0311
1732024307.9587,-1.4420,1.1202,0.0311
1732024307.9678,-1.4600,1.1246,0.0311
1732024307.9787,-1.4571,1.1365,0.0311
1732024307.9891,-1.4751,1.1408,0.0311
1732024307.9997,-1.4931,1.1452,0.0311
1732024308.0101,-1.4902,1.1571,0.0311
1732024308.0194,-1.5083,1.1615,0.0311
1732024308.0291,-1.5234,1.1778,0.0311
1732024308.0406,-1.5234,1.1778,0.0311
1732024308.0494,-1.5385,1.1941,0.0311
1732024308.0597,-1.5565,1.1985,0.0311
1732024308.0692,-1.5536,1.2104,0.0311
1732024308.0794,-1.5716,1.2148,0.0311
1732024308.0903,-1.5867,1.2311,0.0311
1732024308.1088,-1.6018,1.2474,0.0311
1732024308.1194,-1.6198,1.2517,0.0311
1732024308.1291,-1.6169,1.2637,0.0311
1732024308.1397,-1.6349,1.2680,0.0311
1732024308.1505,-1.6500,1.2843,0.0311
1732024308.1602,-1.6500,1.2843,0.0311
1732024308.1728,-1.6651,1.3006,0.0311
1732024308.1796,-1.6831,1.3050,0.0311
1732024308.1904,-1.6802,1.3169,0.0311
1732024308.1996,-1.6982,1.3213,0.0311
1732024308.2095,-1.7134,1.3376,0.0311
1732024308.2192,-1.7134,1.3376,0.0311
1732024308.2297,-1.7285,1.3539,0.0311
1732024308.2426,-1.7465,1.3583,0.0311
1732024308.2494,-1.7616,1.3746,0.0311
1732024308.2598,-1.7616,1.3746,0.0311
1732024308.2699,-1.7767,1.3908,0.0311
1732024308.2799,-1.7947,1.3952,0.0311
1732024308.2897,-1.7918,1.4071,0.0311
1732024308.3000,-1.8098,1.4115,0.0311
1732024308.3111,-1.8249,1.4278,0.0311
1732024308.3195,-1.8249,1.4278,0.0311
1732024308.3298,-1.8400,1.4441,0.0311
1732024308.3392,-1.8580,1.4485,0.0311
1732024308.3493,-1.8551,1.4604,0.0311
1732024308.3593,-1.8702,1.4767,0.0311
1732024308.3691,-1.8882,1.4811,0.0311
1732024308.3801,-1.9034,1.4974,0.0311
1732024308.3896,-1.9034,1.4974,0.0311
1732024308.3998,-1.9185,1.5137,0.0311
1732024308.4089,-1.9365,1.5180,0.0311
1732024308.4200,-1.9336,1.5299,0.0311
1732024308.4294,-1.9516,1.5343,0.0311
1732024308.4387,-1.9667,1.5506,0.0311
1732024308.4488,-1.9667,1.5506,0.0311
1732024308.4593,-1.9818,1.5669,0.0311
1732024308.4689,-1.9998,1.5713,0.0311
1732024308.4900,-2.0149,1.5876,0.0311
1732024308.5007,-2.0300,1.6039,0.0311
1732024308.5092,-2.0300,1.6039,0.0311
1732024308.5206,-2.0451,1.6202,0.0311
1732024308.5296,-2.0631,1.6246,0.0311
1732024308.5596,-2.0933,1.6571,0.0311
1732024308.5694,-2.0933,1.6571,0.0311
1732024308.5913,-2.1265,1.6778,0.0311
1732024308.6001,-2.1416,1.6941,0.0311
1732024308.6094,-2.1416,1.6941,0.0311
1732024308.6203,-2.1567,1.7104,0.0311
1732024308.6301,-2.1718,1.7267,0.0311
1732024308.6391,-2.1718,1.7267,0.0311
1732024308.6494,-2.1869,1.7430,0.0311
1732024308.6590,-2.2049,1.7474,0.0311
1732024308.6691,-2.2020,1.7593,0.0311
1732024308.6803,-2.2200,1.7637,0.0311
1732024308.6899,-2.2351,1.7799,0.0311
1732024308.7002,-2.2351,1.7799,0.0311
1732024308.7097,-2.2502,1.7962,0.0311
1732024308.7197,-2.2682,1.8006,0.0311
1732024308.7297,-2.2833,1.8169,0.0311
1732024308.7392,-2.2833,1.8169,0.0311
1732024308.7494,-2.2984,1.8332,0.0311
1732024308.7599,-2.3165,1.8376,0.0311
1732024308.7695,-2.3136,1.8495,0.0311
1732024308.7808,-2.3316,1.8539,0.0311
1732024308.7911,-2.3467,1.8702,0.0311
1732024308.7992,-2.3467,1.8702,0.0311
1732024308.8091,-2.3618,1.8865,0.0311
1732024308.8194,-2.3798,1.8908,0.0311
1732024308.8292,-2.3769,1.9028,0.0311
1732024308.8392,-2.3949,1.9071,0.0311
1732024308.8494,-2.4100,1.9234,0.0311
1732024308.8595,-2.4100,1.9234,0.0311
1732024308.8899,-2.4402,1.9560,0.0311
1732024308.9001,-2.4582,1.9604,0.0311
1732024308.9102,-2.4733,1.9767,0.0311
1732024308.9200,-2.4733,1.9767,0.0311
1732024308.9297,-2.4884,1.9930,0.0311
1732024308.9488,-2.5216,2.0137,0.0311
1732024308.9603,-2.5216,2.0137,0.0311
1732024308.9885,-2.5518,2.0462,0.0311
1732024308.9995,-2.5698,2.0506,0.0311
1732024309.0101,-2.5849,2.0669,0.0311
1732024309.0203,-2.5849,2.0669,0.0311
1732024309.0297,-2.6000,2.0832,0.0311
1732024309.0395,-2.6180,2.0876,0.0311
1732024309.0493,-2.6151,2.0995,0.0311
1732024309.0594,-2.6331,2.1039,0.0311
1732024309.0691,-2.6511,2.1083,0.0311
1732024309.0796,-2.6662,2.1246,0.0311
1732024309.0896,-2.6662,2.1246,0.0311
1732024309.0995,-2.6813,2.1409,0.0311
1732024309.1095,-2.6993,2.1452,0.0311
1732024309.1290,-2.7145,2.1615,0.0311
1732024309.1396,-2.7296,2.1778,0.0311
1732024309.1590,-2.7447,2.1941,0.0311
1732024309.1697,-2.7627,2.1985,0.0311
1732024309.1793,-2.7778,2.2148,0.0311
1732024309.1901,-2.7778,2.2148,0.0311
1732024309.1994,-2.7958,2.2192,0.0311
1732024309.2097,-2.8109,2.2355,0.0311
1732024309.2198,-2.8109,2.2355,0.0311
1732024309.2291,-2.8260,2.2518,0.0311
1732024309.2391,-2.8440,2.2561,0.0311
1732024309.2491,-2.8411,2.2680,0.0311
1732024309.2586,-2.8591,2.2724,0.0311
1732024309.2692,-2.8771,2.2768,0.0311
1732024309.2791,-2.8922,2.2931,0.0311
1732024309.2890,-2.8922,2.2931,0.0311
1732024309.3006,-2.9102,2.2975,0.0311
1732024309.3091,-2.9254,2.3138,0.0311
1732024309.3192,-2.9254,2.3138,0.0311
1732024309.3292,-2.9405,2.3301,0.0311
1732024309.3393,-2.9585,2.3345,0.0311
1732024309.3494,-2.9765,2.3388,0.0311
1732024309.3589,-2.9736,2.3508,0.0311
1732024309.3692,-2.9916,2.3551,0.0311
1732024309.3802,-3.0096,2.3595,0.0311
1732024309.3893,-3.0067,2.3714,0.0311
1732024309.3996,-3.0247,2.3758,0.0311
1732024309.4178,-3.0578,2.3965,0.0311
1732024309.4293,-3.0578,2.3965,0.0311
1732024309.4578,-3.1089,2.4216,0.0311
1732024309.4695,-3.1060,2.4335,0.0311
1732024309.4995,-3.1392,2.4541,0.0311
1732024309.5078,-3.1572,2.4585,0.0311
1732024309.5196,-3.1723,2.4748,0.0311
1732024309.5291,-3.1903,2.4792,0.0311
1732024309.5601,-3.2234,2.4999,0.0311
1732024309.5691,-3.2234,2.4999,0.0311
1732024309.5793,-3.2385,2.5162,0.0311
1732024309.5895,-3.2565,2.5206,0.0311
1732024309.5991,-3.2745,2.5249,0.0311
1732024309.6092,-3.2716,2.5368,0.0311
1732024309.6202,-3.2896,2.5412,0.0311
1732024309.6293,-3.3076,2.5456,0.0311
1732024309.6391,-3.3256,2.5500,0.0311
1732024309.6502,-3.3227,2.5619,0.0311
1732024309.6596,-3.3408,2.5663,0.0311
1732024309.6703,-3.3588,2.5707,0.0311
1732024309.6800,-3.3739,2.5870,0.0311
1732024309.6901,-3.3739,2.5870,0.0311
1732024309.6992,-3.3919,2.5914,0.0311
1732024309.7105,-3.4099,2.5957,0.0311
1732024309.7194,-3.4250,2.6120,0.0311
1732024309.7293,-3.4250,2.6120,0.0311
1732024309.7391,-3.4430,2.6164,0.0311
1732024309.7500,-3.4610,2.6208,0.0311
1732024309.7591,-3.4761,2.6371,0.0311
1732024309.7692,-3.4761,2.6371,0.0311
1732024309.7787,-3.4941,2.6415,0.0311
1732024309.7893,-3.5121,2.6459,0.0311
1732024309.7996,-3.5272,2.6622,0.0311
1732024309.8121,-3.5452,2.6666,0.0311
1732024309.8302,-3.5633,2.6709,0.0311
1732024309.8496,-3.5964,2.6916,0.0311
1732024309.8595,-3.5964,2.6916,0.0311
1732024309.8693,-3.6144,2.6960,0.0311
1732024309.8808,-3.6324,2.7004,0.0311
1732024309.8899,-3.6475,2.7167,0.0311
1732024309.8992,-3.6475,2.7167,0.0311
1732024309.9092,-3.6655,2.7211,0.0311
1732024309.9194,-3.6835,2.7255,0.0311
1732024309.9294,-3.7015,2.7298,0.0311
1732024309.9380,-3.6986,2.7417,0.0311
1732024309.9493,-3.7166,2.7461,0.0311
1732024309.9596,-3.7346,2.7505,0.0311
1732024309.9690,-3.7526,2.7549,0.0311
1732024309.9791,-3.7526,2.7549,0.0311
1732024309.9896,-3.7706,2.7593,0.0311
1732024310.0022,-3.7887,2.7637,0.0311
1732024310.0089,-3.8038,2.7800,0.0311
1732024310.0204,-3.8038,2.7800,0.0311
1732024310.0300,-3.8218,2.7844,0.0311
1732024310.0396,-3.8398,2.7887,0.0311
1732024310.0483,-3.8578,2.7931,0.0311
1732024310.0598,-3.8578,2.7931,0.0311
1732024310.0698,-3.8758,2.7975,0.0311
1732024310.0791,-3.8909,2.8138,0.0311
1732024310.0894,-3.8909,2.8138,0.0311
1732024310.0999,-3.9089,2.8182,0.0311
1732024310.1089,-3.9269,2.8226,0.0311
1732024310.1192,-3.9449,2.8270,0.0311
1732024310.1302,-3.9449,2.8270,0.0311
1732024310.1391,-3.9600,2.8433,0.0311
1732024310.1495,-3.9780,2.8476,0.0311
1732024310.1611,-3.9960,2.8520,0.0311
1732024310.1704,-3.9960,2.8520,0.0311
1732024310.1819,-4.0141,2.8564,0.0311
1732024310.1915,-4.0321,2.8608,0.0311
1732024310.2015,-4.0501,2.8652,0.0311
1732024310.2089,-4.0501,2.8652,0.0311
1732024310.2196,-4.0681,2.8696,0.0311
1732024310.2296,-4.0861,2.8740,0.0311
1732024310.2392,-4.1041,2.8783,0.0311
1732024310.2501,-4.1041,2.8783,0.0311
1732024310.2599,-4.1221,2.8827,0.0311
1732024310.2695,-4.1401,2.8871,0.0311
1732024310.2791,-4.1581,2.8915,0.0311
1732024310.2892,-4.1761,2.8959,0.0311
1732024310.3000,-4.1761,2.8959,0.0311
1732024310.3090,-4.1941,2.9003,0.0311
1732024310.3194,-4.2121,2.9047,0.0311
1732024310.3292,-4.2121,2.9047,0.0311
1732024310.3383,-4.2301,2.9090,0.0311
1732024310.3496,-4.2482,2.9134,0.0311
1732024310.3596,-4.2662,2.9178,0.0311
1732024310.3689,-4.2662,2.9178,0.0311
1732024310.3793,-4.2842,2.9222,0.0311
1732024310.3891,-4.3022,2.9266,0.0311
1732024310.3991,-4.3022,2.9266,0.0311
1732024310.4092,-4.3202,2.9310,0.0311
1732024310.4192,-4.3382,2.9354,0.0311
1732024310.4288,-4.3353,2.9473,0.0311
1732024310.4389,-4.3533,2.9517,0.0311
1732024310.4492,-4.3713,2.9560,0.0311
1732024310.4592,-4.3742,2.9441,0.0311
1732024310.4693,-4.3922,2.9485,0.0311
1732024310.4787,-4.4102,2.9529,0.0311
1732024310.4890,-4.4282,2.9573,0.0311
1732024310.4993,-4.4282,2.9573,0.0311
1732024310.5091,-4.4462,2.9617,0.0311
1732024310.5191,-4.4642,2.9661,0.0311
1732024310.5290,-4.4823,2.9705,0.0311
1732024310.5388,-4.4823,2.9705,0.0311
1732024310.5488,-4.5003,2.9748,0.0311
1732024310.5589,-4.5183,2.9792,0.0311
1732024310.5692,-4.5392,2.9717,0.0311
1732024310.5800,-4.5392,2.9717,0.0311
1732024310.5900,-4.5572,2.9761,0.0311
1732024310.5995,-4.5752,2.9805,0.0311
1732024310.6106,-4.5752,2.9805,0.0311
1732024310.6198,-4.5932,2.9849,0.0311
1732024310.6297,-4.6141,2.9774,0.0311
1732024310.6415,-4.6321,2.9817,0.0311
1732024310.6493,-4.6321,2.9817,0.0311
1732024310.6604,-4.6501,2.9861,0.0311
1732024310.6701,-4.6681,2.9905,0.0311
1732024310.6898,-4.6890,2.9830,0.0311
1732024310.6996,-4.7070,2.9874,0.0311
1732024310.7092,-4.7251,2.9918,0.0311
1732024310.7192,-4.7251,2.9918,0.0311
1732024310.7309,-4.7460,2.9843,0.0311
1732024310.7408,-4.7640,2.9886,0.0311
1732024310.7490,-4.7640,2.9886,0.0311
1732024310.7590,-4.7820,2.9930,0.0311
1732024310.7704,-4.8029,2.9855,0.0311
1732024310.7897,-4.8209,2.9899,0.0311
1732024310.7999,-4.8389,2.9943,0.0311
1732024310.8093,-4.8418,2.9824,0.0311
1732024310.8200,-4.8598,2.9868,0.0311
1732024310.8301,-4.8778,2.9911,0.0311
1732024310.8396,-4.8987,2.9836,0.0311
1732024310.8511,-4.8987,2.9836,0.0311
1732024310.8593,-4.9167,2.9880,0.0311
1732024310.8693,-4.9376,2.9805,0.0311
1732024310.8803,-4.9376,2.9805,0.0311
1732024310.8894,-4.9556,2.9849,0.0311
1732024310.8995,-4.9766,2.9774,0.0311
1732024310.9166,-4.9946,2.9818,0.0311
1732024310.9295,-4.9975,2.9699,0.0311
1732024310.9401,-5.0155,2.9742,0.0311
1732024310.9490,-5.0335,2.9786,0.0311
1732024310.9600,-5.0364,2.9667,0.0311
1732024310.9693,-5.0544,2.9711,0.0311
1732024310.9791,-5.0753,2.9636,0.0311
1732024310.9894,-5.0933,2.9680,0.0311
1732024311.0006,-5.0933,2.9680,0.0311
1732024311.0091,-5.1142,2.9605,0.0311
1732024311.0199,-5.1142,2.9605,0.0311
1732024311.0292,-5.1351,2.9529,0.0311
1732024311.0604,-5.1740,2.9498,0.0311
1732024311.0702,-5.1920,2.9542,0.0311
1732024311.0802,-5.1949,2.9423,0.0311
1732024311.0897,-5.2129,2.9467,0.0311
1732024311.0994,-5.2338,2.9392,0.0311
1732024311.1092,-5.2338,2.9392,0.0311
1732024311.1193,-5.2548,2.9316,0.0311
1732024311.1295,-5.2757,2.9241,0.0311
1732024311.1392,-5.2757,2.9241,0.0311
1732024311.1493,-5.2966,2.9166,0.0311
1732024311.1592,-5.2966,2.9166,0.0311
1732024311.1696,-5.3146,2.9210,0.0311
1732024311.1801,-5.3355,2.9135,0.0311
1732024311.1912,-5.3384,2.9016,0.0311
1732024311.1992,-5.3564,2.9060,0.0311
1732024311.2191,-5.3773,2.8984,0.0311
1732024311.2289,-5.3982,2.8909,0.0311
1732024311.2491,-5.4191,2.8834,0.0311
1732024311.2589,-5.4191,2.8834,0.0311
1732024311.2695,-5.4400,2.8759,0.0311
1732024311.2795,-5.4580,2.8803,0.0311
1732024311.2895,-5.4609,2.8684,0.0311
1732024311.3003,-5.4789,2.8728,0.0311
1732024311.3092,-5.4818,2.8608,0.0311
1732024311.3192,-5.4998,2.8652,0.0311
1732024311.3289,-5.5208,2.8577,0.0311
1732024311.3399,-5.5237,2.8458,0.0311
1732024311.3491,-5.5417,2.8502,0.0311
1732024311.3591,-5.5446,2.8383,0.0311
1732024311.3692,-5.5626,2.8427,0.0311
1732024311.3796,-5.5655,2.8308,0.0311
1732024311.3892,-5.5864,2.8233,0.0311
1732024311.3999,-5.5864,2.8233,0.0311
1732024311.4090,-5.6073,2.8157,0.0311
1732024311.4192,-5.6253,2.8201,0.0311
1732024311.4293,-5.6282,2.8082,0.0311
1732024311.4389,-5.6282,2.8082,0.0311
1732024311.4492,-5.6491,2.8007,0.0311
1732024311.4591,-5.6520,2.7888,0.0311
1732024311.4698,-5.6700,2.7932,0.0311
1732024311.4791,-5.6909,2.7857,0.0311
1732024311.4893,-5.6938,2.7738,0.0311
1732024311.5003,-5.7118,2.7782,0.0311
1732024311.5189,-5.7356,2.7587,0.0311
1732024311.5301,-5.7385,2.7468,0.0311
1732024311.5388,-5.7565,2.7512,0.0311
1732024311.5493,-5.7594,2.7393,0.0311
1732024311.5595,-5.7803,2.7318,0.0311
1732024311.5693,-5.7803,2.7318,0.0311
1732024311.5792,-5.8012,2.7243,0.0311
1732024311.5889,-5.8041,2.7124,0.0311
1732024311.5996,-5.8222,2.7168,0.0311
1732024311.6090,-5.8251,2.7049,0.0311
1732024311.6192,-5.8460,2.6973,0.0311
1732024311.6292,-5.8489,2.6854,0.0311
1732024311.6403,-5.8489,2.6854,0.0311
1732024311.6496,-5.8698,2.6779,0.0311
1732024311.6598,-5.8727,2.6660,0.0311
1732024311.6829,-5.8936,2.6585,0.0311
1732024311.6901,-5.9145,2.6510,0.0311
1732024311.6995,-5.9174,2.6391,0.0311
1732024311.7104,-5.9354,2.6435,0.0311
1732024311.7196,-5.9383,2.6316,0.0311
1732024311.7295,-5.9592,2.6240,0.0311
1732024311.7399,-5.9621,2.6121,0.0311
1732024311.7492,-5.9621,2.6121,0.0311
1732024311.7589,-5.9830,2.6046,0.0311
1732024311.7697,-5.9859,2.5927,0.0311
1732024311.7788,-6.0068,2.5852,0.0311
1732024311.7891,-6.0097,2.5733,0.0311
1732024311.7993,-6.0306,2.5658,0.0311
1732024311.8091,-6.0306,2.5658,0.0311
1732024311.8193,-6.0335,2.5539,0.0311
1732024311.8291,-6.0544,2.5463,0.0311
1732024311.8392,-6.0573,2.5344,0.0311
1732024311.8492,-6.0602,2.5225,0.0311
1732024311.8590,-6.0811,2.5150,0.0311
1732024311.8693,-6.0811,2.5150,0.0311
1732024311.8786,-6.0840,2.5031,0.0311
1732024311.8892,-6.1049,2.4956,0.0311
1732024311.8993,-6.1078,2.4837,0.0311
1732024311.9092,-6.1287,2.4762,0.0311
1732024311.9199,-6.1287,2.4762,0.0311
1732024311.9294,-6.1316,2.4643,0.0311
1732024311.9412,-6.1526,2.4568,0.0311
1732024311.9494,-6.1555,2.4448,0.0311
1732024311.9591,-6.1584,2.4329,0.0311
1732024311.9694,-6.1764,2.4373,0.0311
1732024311.9798,-6.1793,2.4254,0.0311
1732024311.9892,-6.1822,2.4135,0.0311
1732024312.0020,-6.1851,2.4016,0.0311
1732024312.0116,-6.2060,2.3941,0.0311
1732024312.0189,-6.2060,2.3941,0.0311
1732024312.0291,-6.2089,2.3822,0.0311
1732024312.0396,-6.2298,2.3747,0.0311
1732024312.0489,-6.2327,2.3628,0.0311
1732024312.0594,-6.2356,2.3509,0.0311
1732024312.0692,-6.2536,2.3553,0.0311
1732024312.0791,-6.2565,2.3434,0.0311
1732024312.0896,-6.2594,2.3314,0.0311
1732024312.0998,-6.2623,2.3195,0.0311
1732024312.1087,-6.2652,2.3076,0.0311
1732024312.1196,-6.2861,2.3001,0.0311
1732024312.1292,-6.2861,2.3001,0.0311
1732024312.1598,-6.2948,2.2644,0.0311
1732024312.1699,-6.3157,2.2569,0.0311
1732024312.1996,-6.3215,2.2331,0.0311
1732024312.2399,-6.3511,2.1899,0.0311
1732024312.2499,-6.3540,2.1779,0.0311
1732024312.2596,-6.3749,2.1704,0.0311
1732024312.2694,-6.3749,2.1704,0.0311
1732024312.2803,-6.3778,2.1585,0.0311
1732024312.2895,-6.3807,2.1466,0.0311
1732024312.3011,-6.3836,2.1347,0.0311
1732024312.3111,-6.4045,2.1272,0.0311
1732024312.3195,-6.4074,2.1153,0.0311
1732024312.3303,-6.4103,2.1034,0.0311
1732024312.3417,-6.4132,2.0915,0.0311
1732024312.3495,-6.4132,2.0915,0.0311
1732024312.3596,-6.4161,2.0796,0.0311
1732024312.3695,-6.4370,2.0721,0.0311
1732024312.3781,-6.4399,2.0602,0.0311
1732024312.3895,-6.4428,2.0483,0.0311
1732024312.4009,-6.4457,2.0364,0.0311
1732024312.4121,-6.4486,2.0244,0.0311
1732024312.4200,-6.4515,2.0125,0.0311
1732024312.4292,-6.4724,2.0050,0.0311
1732024312.4394,-6.4753,1.9931,0.0311
1732024312.4496,-6.4782,1.9812,0.0311
1732024312.4599,-6.4811,1.9693,0.0311
1732024312.4693,-6.4840,1.9574,0.0311
1732024312.4891,-6.4898,1.9336,0.0311
1732024312.4998,-6.5078,1.9380,0.0311
1732024312.5293,-6.5165,1.9023,0.0311
1732024312.5396,-6.5194,1.8904,0.0311
1732024312.5499,-6.5223,1.8785,0.0311
1732024312.5594,-6.5252,1.8666,0.0311
1732024312.5694,-6.5281,1.8547,0.0311
1732024312.5798,-6.5490,1.8471,0.0311
1732024312.5892,-6.5519,1.8352,0.0311
1732024312.5991,-6.5548,1.8233,0.0311
1732024312.6290,-6.5635,1.7876,0.0311
1732024312.6393,-6.5664,1.7757,0.0311
1732024312.6498,-6.5693,1.7638,0.0311
1732024312.6591,-6.5722,1.7519,0.0311
1732024312.6700,-6.5751,1.7400,0.0311
1732024312.6793,-6.5780,1.7281,0.0311
1732024312.6899,-6.5809,1.7162,0.0311
1732024312.7009,-6.5838,1.7043,0.0311
1732024312.7089,-6.5867,1.6924,0.0311
1732024312.7192,-6.5896,1.6805,0.0311
1732024312.7290,-6.5925,1.6686,0.0311
1732024312.7392,-6.5954,1.6567,0.0311
1732024312.7498,-6.5983,1.6448,0.0311
1732024312.7595,-6.6012,1.6329,0.0311
1732024312.7783,-6.6070,1.6091,0.0311
1732024312.7895,-6.6099,1.5972,0.0311
1732024312.7996,-6.6128,1.5852,0.0311
1732024312.8089,-6.6157,1.5733,0.0311
1732024312.8182,-6.6186,1.5614,0.0311
1732024312.8293,-6.6215,1.5495,0.0311
1732024312.8386,-6.6244,1.5376,0.0311
1732024312.8596,-6.6273,1.5257,0.0311
1732024312.8793,-6.6331,1.5019,0.0311
1732024312.8889,-6.6360,1.4900,0.0311
1732024312.9000,-6.6389,1.4781,0.0311
1732024312.9119,-6.6418,1.4662,0.0311
1732024312.9192,-6.6447,1.4543,0.0311
1732024312.9296,-6.6685,1.4349,0.0311
1732024312.9408,-6.6714,1.4230,0.0311
1732024312.9495,-6.6563,1.4067,0.0311
1732024312.9595,-6.6563,1.4067,0.0311
1732024312.9699,-6.6592,1.3948,0.0311
1732024312.9797,-6.6621,1.3829,0.0311
1732024312.9891,-6.6650,1.3710,0.0311
1732024312.9996,-6.6679,1.3591,0.0311
1732024313.0096,-6.6708,1.3472,0.0311
1732024313.0198,-6.6737,1.3353,0.0311
1732024313.0294,-6.6766,1.3234,0.0311
1732024313.0396,-6.6795,1.3115,0.0311
1732024313.0495,-6.6824,1.2995,0.0311
1732024313.0598,-6.6853,1.2876,0.0311
1732024313.0688,-6.6882,1.2757,0.0311
1732024313.0786,-6.6911,1.2638,0.0311
1732024313.0884,-6.6940,1.2519,0.0311
1732024313.0991,-6.6789,1.2356,0.0311
1732024313.1088,-6.6818,1.2237,0.0311
1732024313.1195,-6.6847,1.2118,0.0311
1732024313.1294,-6.6876,1.1999,0.0311
1732024313.1399,-6.6905,1.1880,0.0311
1732024313.1501,-6.6934,1.1761,0.0311
1732024313.1594,-6.6963,1.1642,0.0311
1732024313.1695,-6.6992,1.1523,0.0311
1732024313.1993,-6.6899,1.1122,0.0311
1732024313.2094,-6.6928,1.1003,0.0311
1732024313.2190,-6.6957,1.0884,0.0311
1732024313.2296,-6.6986,1.0765,0.0311
1732024313.2392,-6.7015,1.0646,0.0311
1732024313.2493,-6.6864,1.0483,0.0311
1732024313.2591,-6.6893,1.0364,0.0311
1732024313.2687,-6.6922,1.0245,0.0311
1732024313.2786,-6.6951,1.0126,0.0311
1732024313.2892,-6.6980,1.0007,0.0311
1732024313.2996,-6.7009,0.9888,0.0311
1732024313.3111,-6.6858,0.9725,0.0311
1732024313.3189,-6.6887,0.9606,0.0311
1732024313.3291,-6.6916,0.9487,0.0311
1732024313.3394,-6.6945,0.9368,0.0311
1732024313.3491,-6.6974,0.9249,0.0311
1732024313.3592,-6.6823,0.9086,0.0311
1732024313.3691,-6.6852,0.8967,0.0311
1732024313.3788,-6.6852,0.8967,0.0311
1732024313.3892,-6.6881,0.8848,0.0311
1732024313.3994,-6.6910,0.8729,0.0311
1732024313.4090,-6.6759,0.8566,0.0311
1732024313.4196,-6.6788,0.8447,0.0311
1732024313.4295,-6.6817,0.8328,0.0311
1732024313.4481,-6.6875,0.8090,0.0311
1732024313.4591,-6.6724,0.7927,0.0311
1732024313.4700,-6.6753,0.7808,0.0311
1732024313.4793,-6.6782,0.7689,0.0311
1732024313.4891,-6.6811,0.7570,0.0311
1732024313.4996,-6.6840,0.7451,0.0311
1732024313.5112,-6.6689,0.7288,0.0311
1732024313.5193,-6.6718,0.7169,0.0311
1732024313.5295,-6.6747,0.7050,0.0311
1732024313.5415,-6.6776,0.6931,0.0311
1732024313.5497,-6.6805,0.6812,0.0311
1732024313.5599,-6.6653,0.6649,0.0311
1732024313.5790,-6.6711,0.6411,0.0311
1732024313.5901,-6.6740,0.6291,0.0311
1732024313.5996,-6.6589,0.6129,0.0311
1732024313.6291,-6.6496,0.5728,0.0311
1732024313.6391,-6.6525,0.5609,0.0311
1732024313.6505,-6.6554,0.5489,0.0311
1732024313.6595,-6.6583,0.5370,0.0311
1732024313.6703,-6.6432,0.5208,0.0311
1732024313.6818,-6.6461,0.5088,0.0311
1732024313.6918,-6.6490,0.4969,0.0311
1732024313.6997,-6.6519,0.4850,0.0311
1732024313.7093,-6.6368,0.4688,0.0311
1732024313.7192,-6.6397,0.4568,0.0311
1732024313.7302,-6.6426,0.4449,0.0311
1732024313.7398,-6.6455,0.4330,0.0311
1732024313.7498,-6.6304,0.4167,0.0311
1732024313.7597,-6.6333,0.4048,0.0311
1732024313.7806,-6.6211,0.3766,0.0311
1732024313.7903,-6.6240,0.3647,0.0311
1732024313.8009,-6.6269,0.3528,0.0311
1732024313.8107,-6.6298,0.3409,0.0311
1732024313.8210,-6.6147,0.3246,0.0311
1732024313.8310,-6.6176,0.3127,0.0311
1732024313.8409,-6.6205,0.3008,0.0311
1732024313.8513,-6.6054,0.2845,0.0311
1732024313.8601,-6.6083,0.2726,0.0311
1732024313.8695,-6.6112,0.2607,0.0311
1732024313.8896,-6.5990,0.2325,0.0311
1732024313.9002,-6.6019,0.2206,0.0311
1732024313.9120,-6.6048,0.2087,0.0311
1732024313.9199,-6.5897,0.1924,0.0311
1732024313.9305,-6.5926,0.1805,0.0311
1732024313.9418,-6.5955,0.1686,0.0311
1732024313.9495,-6.5803,0.1523,0.0311
1732024313.9597,-6.5832,0.1404,0.0311
1732024313.9896,-6.5739,0.1003,0.0311
1732024314.0009,-6.5768,0.0884,0.0311
1732024314.0084,-6.5797,0.0765,0.0311
1732024314.0182,-6.5646,0.0602,0.0311
1732024314.0297,-6.5675,0.0483,0.0311
1732024314.0396,-6.5704,0.0364,0.0311
1732024314.0497,-6.5553,0.0201,0.0311
1732024314.0598,-6.5582,0.0082,0.0311
1732024314.0697,-6.5611,-0.0037,0.0311
1732024314.0791,-6.5431,-0.0081,0.0311
1732024314.0891,-6.5460,-0.0200,0.0311
1732024314.0990,-6.5489,-0.0319,0.0311
1732024314.1090,-6.5338,-0.0482,0.0311
1732024314.1186,-6.5367,-0.0601,0.0311
1732024314.1289,-6.5396,-0.0720,0.0311
1732024314.1396,-6.5425,-0.0839,0.0311
1732024314.1500,-6.5274,-0.1002,0.0311
1732024314.1607,-6.5303,-0.1121,0.0311
1732024314.1699,-6.5332,-0.1240,0.0311
1732024314.1815,-6.5181,-0.1403,0.0311
1732024314.1905,-6.5210,-0.1522,0.0311
1732024314.1999,-6.5239,-0.1641,0.0311
1732024314.2121,-6.5268,-0.1760,0.0311
1732024314.2193,-6.5117,-0.1923,0.0311
1732024314.2290,-6.5146,-0.2042,0.0311
1732024314.2394,-6.5175,-0.2161,0.0311
1732024314.2491,-6.5024,-0.2324,0.0311
1732024314.2595,-6.5024,-0.2324,0.0311
1732024314.2695,-6.5053,-0.2443,0.0311
1732024314.2792,-6.4902,-0.2606,0.0311
1732024314.2900,-6.4931,-0.2725,0.0311
1732024314.2994,-6.4960,-0.2844,0.0311
1732024314.3193,-6.4838,-0.3126,0.0311
1732024314.3295,-6.4867,-0.3245,0.0311
1732024314.3595,-6.4773,-0.3646,0.0311
1732024314.3697,-6.4622,-0.3808,0.0311
1732024314.3791,-6.4651,-0.3928,0.0311
1732024314.3903,-6.4680,-0.4047,0.0311
1732024314.4000,-6.4529,-0.4209,0.0311
1732024314.4087,-6.4558,-0.4329,0.0311
1732024314.4191,-6.4558,-0.4329,0.0311
1732024314.4293,-6.4407,-0.4491,0.0311
1732024314.4392,-6.4436,-0.4610,0.0311
1732024314.4595,-6.4314,-0.4892,0.0311
1732024314.4693,-6.4343,-0.5011,0.0311
1732024314.4819,-6.4372,-0.5130,0.0311
1732024314.4894,-6.4221,-0.5293,0.0311
1732024314.5000,-6.4250,-0.5412,0.0311
1732024314.5094,-6.4279,-0.5531,0.0311
1732024314.5192,-6.4128,-0.5694,0.0311
1732024314.5301,-6.4128,-0.5694,0.0311
1732024314.5595,-6.4035,-0.6095,0.0311
1732024314.5694,-6.4064,-0.6214,0.0311
1732024314.5790,-6.4093,-0.6333,0.0311
1732024314.5888,-6.3942,-0.6496,0.0311
1732024314.5993,-6.3971,-0.6615,0.0311
1732024314.6089,-6.4000,-0.6734,0.0311
1732024314.6191,-6.3849,-0.6897,0.0311
1732024314.6299,-6.3849,-0.6897,0.0311
1732024314.6406,-6.3878,-0.7016,0.0311
1732024314.6492,-6.3727,-0.7179,0.0311
1732024314.6619,-6.3756,-0.7298,0.0311
1732024314.6690,-6.3785,-0.7417,0.0311
1732024314.6796,-6.3634,-0.7580,0.0311
1732024314.6891,-6.3663,-0.7699,0.0311
1732024314.6998,-6.3692,-0.7818,0.0311
1732024314.7091,-6.3540,-0.7981,0.0311
1732024314.7192,-6.3569,-0.8100,0.0311
1732024314.7320,-6.3598,-0.8219,0.0311
1732024314.7390,-6.3447,-0.8382,0.0311
1732024314.7491,-6.3476,-0.8501,0.0311
1732024314.7592,-6.3505,-0.8620,0.0311
1732024314.7697,-6.3325,-0.8664,0.0311
1732024314.7814,-6.3354,-0.8783,0.0311
1732024314.7896,-6.3383,-0.8902,0.0311
1732024314.8001,-6.3232,-0.9065,0.0311
1732024314.8090,-6.3261,-0.9184,0.0311
1732024314.8194,-6.3290,-0.9303,0.0311
1732024314.8291,-6.3139,-0.9466,0.0311
1732024314.8393,-6.3168,-0.9585,0.0311
1732024314.8492,-6.3197,-0.9704,0.0311
1732024314.8599,-6.3046,-0.9867,0.0311
1732024314.8694,-6.3075,-0.9986,0.0311
1732024314.8793,-6.2924,-1.0149,0.0311
1732024314.8896,-6.2953,-1.0268,0.0311
1732024314.9002,-6.2982,-1.0387,0.0311
1732024314.9092,-6.2831,-1.0550,0.0311
1732024314.9195,-6.2860,-1.0669,0.0311
1732024314.9295,-6.2889,-1.0788,0.0311
1732024314.9391,-6.2709,-1.0832,0.0311
1732024314.9491,-6.2738,-1.0951,0.0311
1732024314.9593,-6.2767,-1.1070,0.0311
1732024314.9694,-6.2616,-1.1233,0.0311
1732024314.9790,-6.2645,-1.1352,0.0311
1732024314.9896,-6.2674,-1.1471,0.0311
1732024315.0000,-6.2523,-1.1634,0.0311
1732024315.0085,-6.2552,-1.1753,0.0311
1732024315.0190,-6.2581,-1.1872,0.0311
1732024315.0293,-6.2430,-1.2035,0.0311
1732024315.0390,-6.2459,-1.2154,0.0311
1732024315.0492,-6.2488,-1.2273,0.0311
1732024315.0595,-6.2336,-1.2436,0.0311
1732024315.0698,-6.2365,-1.2555,0.0311
1732024315.0793,-6.2394,-1.2674,0.0311
1732024315.0903,-6.2243,-1.2837,0.0311
1732024315.0998,-6.2272,-1.2956,0.0311
1732024315.1088,-6.2301,-1.3075,0.0311
1732024315.1200,-6.2150,-1.3238,0.0311
1732024315.1298,-6.2179,-1.3357,0.0311
1732024315.1385,-6.2208,-1.3476,0.0311
1732024315.1593,-6.2086,-1.3758,0.0311
1732024315.1715,-6.2115,-1.3877,0.0311
1732024315.1881,-6.1993,-1.4159,0.0311
1732024315.2007,-6.2022,-1.4278,0.0311
1732024315.2087,-6.1871,-1.4441,0.0311
1732024315.2192,-6.1900,-1.4560,0.0311
1732024315.2292,-6.1929,-1.4679,0.0311
1732024315.2392,-6.1778,-1.4842,0.0311
1732024315.2494,-6.1807,-1.4961,0.0311
1732024315.2592,-6.1807,-1.4961,0.0311
1732024315.2699,-6.1656,-1.5124,0.0311
1732024315.2996,-6.1563,-1.5525,0.0311
1732024315.3193,-6.1621,-1.5763,0.0311
1732024315.3296,-6.1470,-1.5926,0.0311
1732024315.3396,-6.1499,-1.6045,0.0311
1732024315.3495,-6.1528,-1.6164,0.0311
1732024315.3602,-6.1377,-1.6327,0.0311
1732024315.3698,-6.1406,-1.6446,0.0311
1732024315.3798,-6.1435,-1.6565,0.0311
1732024315.3903,-6.1284,-1.6728,0.0311
1732024315.4001,-6.1313,-1.6847,0.0311
1732024315.4123,-6.1342,-1.6966,0.0311
1732024315.4191,-6.1190,-1.7129,0.0311
1732024315.4294,-6.1219,-1.7248,0.0311
1732024315.4389,-6.1068,-1.7411,0.0311
1732024315.4480,-6.1097,-1.7530,0.0311
1732024315.4590,-6.1126,-1.7649,0.0311
1732024315.4693,-6.1155,-1.7768,0.0311
1732024315.5006,-6.0882,-1.8213,0.0311
1732024315.5201,-6.0940,-1.8451,0.0311
1732024315.5302,-6.0818,-1.8733,0.0311
1732024315.5394,-6.0847,-1.8852,0.0311
1732024315.5500,-6.0847,-1.8852,0.0311
1732024315.5604,-6.0696,-1.9015,0.0311
1732024315.5686,-6.0725,-1.9134,0.0311
1732024315.5898,-6.0812,-1.9491,0.0311
1732024315.6015,-6.0661,-1.9654,0.0311
1732024315.6103,-6.0690,-1.9773,0.0311
1732024315.6205,-6.0719,-1.9892,0.0311
1732024315.6303,-6.0568,-2.0055,0.0311
1732024315.6407,-6.0597,-2.0174,0.0311
1732024315.6504,-6.0626,-2.0293,0.0311
1732024315.6594,-6.0475,-2.0456,0.0311
1732024315.6716,-6.0504,-2.0575,0.0311
1732024315.6803,-6.0533,-2.0694,0.0311
1732024315.6913,-6.0382,-2.0857,0.0311
1732024315.6997,-6.0411,-2.0976,0.0311
1732024315.7096,-6.0440,-2.1095,0.0311
1732024315.7203,-6.0289,-2.1258,0.0311
1732024315.7293,-6.0318,-2.1377,0.0311
1732024315.7502,-6.0195,-2.1659,0.0311
1732024315.7592,-6.0224,-2.1778,0.0311
1732024315.7703,-6.0253,-2.1897,0.0311
1732024315.7777,-6.0073,-2.1941,0.0311
1732024315.7906,-6.0102,-2.2060,0.0311
1732024315.8011,-6.0131,-2.2179,0.0311
1732024315.8105,-6.0160,-2.2298,0.0311
1732024315.8210,-6.0009,-2.2461,0.0311
1732024315.8306,-6.0038,-2.2580,0.0311
1732024315.8397,-6.0067,-2.2699,0.0311
1732024315.8501,-5.9916,-2.2862,0.0311
1732024315.8601,-5.9945,-2.2981,0.0311
1732024315.8896,-5.9852,-2.3382,0.0311
1732024315.8996,-5.9881,-2.3501,0.0311
1732024315.9303,-5.9788,-2.3902,0.0311
1732024315.9365,-5.9637,-2.4065,0.0311
1732024315.9483,-5.9666,-2.4184,0.0311
1732024315.9596,-5.9695,-2.4303,0.0311
1732024315.9706,-5.9724,-2.4422,0.0311
1732024315.9790,-5.9544,-2.4466,0.0311
1732024315.9890,-5.9573,-2.4585,0.0311
1732024315.9996,-5.9602,-2.4704,0.0311
1732024316.0076,-5.9451,-2.4867,0.0311
1732024316.0185,-5.9480,-2.4986,0.0311
1732024316.0289,-5.9509,-2.5105,0.0311
1732024316.0393,-5.9358,-2.5268,0.0311
1732024316.0494,-5.9387,-2.5387,0.0311
1732024316.0589,-5.9416,-2.5506,0.0311
1732024316.0684,-5.9445,-2.5625,0.0311
1732024316.0898,-5.9323,-2.5907,0.0311
1732024316.1013,-5.9352,-2.6026,0.0311
1732024316.1101,-5.9201,-2.6189,0.0311
1732024316.1199,-5.9230,-2.6308,0.0311
1732024316.1298,-5.9230,-2.6308,0.0311
1732024316.1416,-5.9078,-2.6471,0.0311
1732024316.1502,-5.9107,-2.6590,0.0311
1732024316.1603,-5.9136,-2.6709,0.0311
1732024316.1699,-5.9165,-2.6828,0.0311
1732024316.1807,-5.9014,-2.6991,0.0311
1732024316.1897,-5.9043,-2.7110,0.0311
1732024316.1994,-5.9072,-2.7229,0.0311
1732024316.2097,-5.8921,-2.7392,0.0311
1732024316.2392,-5.9008,-2.7749,0.0311
1732024316.2504,-5.8857,-2.7912,0.0311
1732024316.2602,-5.8886,-2.8031,0.0311
1732024316.2711,-5.8915,-2.8150,0.0311
1732024316.2894,-5.8793,-2.8432,0.0311
1732024316.3007,-5.8822,-2.8551,0.0311
1732024316.3089,-5.8851,-2.8670,0.0311
1732024316.3202,-5.8700,-2.8833,0.0311
1732024316.3308,-5.8729,-2.8952,0.0311
1732024316.3393,-5.8758,-2.9071,0.0311
1732024316.3500,-5.8607,-2.9234,0.0311
1732024316.3596,-5.8636,-2.9353,0.0311
1732024316.3702,-5.8665,-2.9472,0.0311
1732024316.4003,-5.8572,-2.9873,0.0311
1732024316.4095,-5.8601,-2.9992,0.0311
1732024316.4192,-5.8450,-3.0155,0.0311
1732024316.4292,-5.8479,-3.0274,0.0311
1732024316.4409,-5.8508,-3.0393,0.0311
1732024316.4497,-5.8357,-3.0556,0.0311
1732024316.4593,-5.8386,-3.0675,0.0311
1732024316.4691,-5.8415,-3.0794,0.0311
1732024316.4892,-5.8264,-3.0957,0.0311
1732024316.4993,-5.8293,-3.1076,0.0311
1732024316.5092,-5.8351,-3.1314,0.0311
1732024316.5294,-5.8200,-3.1477,0.0311
1732024316.5394,-5.8229,-3.1596,0.0311
1732024316.5493,-5.8258,-3.1715,0.0311
1732024316.5593,-5.8106,-3.1878,0.0311
1732024316.5692,-5.8164,-3.2116,0.0311
1732024316.5799,-5.8164,-3.2116,0.0311
1732024316.5892,-5.8013,-3.2279,0.0311
1732024316.6003,-5.8042,-3.2398,0.0311
1732024316.6289,-5.7949,-3.2799,0.0311
1732024316.6391,-5.7978,-3.2918,0.0311
1732024316.6493,-5.8007,-3.3037,0.0311
1732024316.6597,-5.7856,-3.3200,0.0311
1732024316.6695,-5.7885,-3.3319,0.0311
1732024316.6797,-5.7914,-3.3438,0.0311
1732024316.6891,-5.7943,-3.3557,0.0311
1732024316.7000,-5.7792,-3.3720,0.0311
1732024316.7101,-5.7821,-3.3839,0.0311
1732024316.7192,-5.7850,-3.3958,0.0311
1732024316.7290,-5.7879,-3.4077,0.0311
1732024316.7387,-5.7728,-3.4240,0.0311
1732024316.7482,-5.7757,-3.4359,0.0311
1732024316.7591,-5.7786,-3.4478,0.0311
1732024316.7699,-5.7635,-3.4641,0.0311
1732024316.7794,-5.7664,-3.4760,0.0311
1732024316.7894,-5.7693,-3.4879,0.0311
1732024316.7998,-5.7722,-3.4998,0.0311
1732024316.8116,-5.7571,-3.5161,0.0311
1732024316.8191,-5.7600,-3.5280,0.0311
1732024316.8294,-5.7629,-3.5399,0.0311
1732024316.8391,-5.7658,-3.5518,0.0311
1732024316.8490,-5.7507,-3.5681,0.0311
1732024316.8590,-5.7536,-3.5800,0.0311
1732024316.8690,-5.7565,-3.5919,0.0311
1732024316.8791,-5.7594,-3.6038,0.0311
1732024316.8892,-5.7443,-3.6201,0.0311
1732024316.8994,-5.7472,-3.6320,0.0311
1732024316.9184,-5.7530,-3.6558,0.0311
1732024316.9291,-5.7379,-3.6721,0.0311
1732024316.9397,-5.7408,-3.6840,0.0311
1732024316.9483,-5.7437,-3.6959,0.0311
1732024316.9589,-5.7466,-3.7078,0.0311
1732024316.9698,-5.7314,-3.7241,0.0311
1732024316.9789,-5.7343,-3.7360,0.0311
1732024316.9898,-5.7372,-3.7479,0.0311
1732024316.9999,-5.7401,-3.7598,0.0311
1732024317.0085,-5.7430,-3.7717,0.0311
1732024317.0187,-5.7279,-3.7880,0.0311
1732024317.0292,-5.7308,-3.7999,0.0311
1732024317.0391,-5.7337,-3.8118,0.0311
1732024317.0491,-5.7366,-3.8237,0.0311
1732024317.0594,-5.7215,-3.8400,0.0311
1732024317.0702,-5.7244,-3.8519,0.0311
1732024317.0791,-5.7302,-3.8757,0.0311
1732024317.0902,-5.7331,-3.8876,0.0311
1732024317.1003,-5.7180,-3.9039,0.0311
1732024317.1096,-5.7209,-3.9158,0.0311
1732024317.1194,-5.7238,-3.9277,0.0311
1732024317.1290,-5.7087,-3.9440,0.0311
1732024317.1400,-5.7116,-3.9559,0.0311
1732024317.1592,-5.7174,-3.9797,0.0311
1732024317.1697,-5.7023,-3.9960,0.0311
1732024317.1790,-5.7052,-4.0079,0.0311
1732024317.1919,-5.7081,-4.0198,0.0311
1732024317.1980,-5.7110,-4.0317,0.0311
1732024317.2096,-5.6959,-4.0480,0.0311
1732024317.2298,-5.7017,-4.0718,0.0311
1732024317.2403,-5.7046,-4.0837,0.0311
1732024317.2595,-5.6924,-4.1119,0.0311
1732024317.2696,-5.6953,-4.1238,0.0311
1732024317.3005,-5.6860,-4.1639,0.0311
1732024317.3084,-5.6860,-4.1639,0.0311
1732024317.3191,-5.6889,-4.1758,0.0311
1732024317.3298,-5.6738,-4.1921,0.0311
1732024317.3393,-5.6767,-4.2040,0.0311
1732024317.3497,-5.6796,-4.2159,0.0311
1732024317.3593,-5.6825,-4.2279,0.0311
1732024317.3700,-5.6674,-4.2441,0.0311
1732024317.3905,-5.6732,-4.2679,0.0311
1732024317.4012,-5.6761,-4.2799,0.0311
1732024317.4087,-5.6610,-4.2961,0.0311
1732024317.4189,-5.6639,-4.3080,0.0311
1732024317.4291,-5.6668,-4.3200,0.0311
1732024317.4395,-5.6697,-4.3319,0.0311
1732024317.4494,-5.6545,-4.3481,0.0311
1732024317.4593,-5.6545,-4.3481,0.0311
1732024317.4694,-5.6574,-4.3601,0.0311
1732024317.4781,-5.6603,-4.3720,0.0311
1732024317.4893,-5.6452,-4.3882,0.0311
1732024317.5013,-5.6481,-4.4002,0.0311
1732024317.5088,-5.6510,-4.4121,0.0311
1732024317.5194,-5.6359,-4.4283,0.0311
1732024317.5295,-5.6388,-4.4403,0.0311
1732024317.5382,-5.6417,-4.4522,0.0311
1732024317.5480,-5.6446,-4.4641,0.0311
1732024317.5589,-5.6295,-4.4803,0.0311
1732024317.5695,-5.6324,-4.4923,0.0311
1732024317.5792,-5.6353,-4.5042,0.0311
1732024317.5895,-5.6382,-4.5161,0.0311
1732024317.6011,-5.6231,-4.5324,0.0311
1732024317.6088,-5.6260,-4.5443,0.0311
1732024317.6193,-5.6260,-4.5443,0.0311
1732024317.6296,-5.6138,-4.5725,0.0311
1732024317.6394,-5.6167,-4.5844,0.0311
1732024317.6498,-5.6167,-4.5844,0.0311
1732024317.6592,-5.6196,-4.5963,0.0311
1732024317.6696,-5.6045,-4.6126,0.0311
1732024317.6793,-5.6074,-4.6245,0.0311
1732024317.6900,-5.6103,-4.6364,0.0311
1732024317.6998,-5.5952,-4.6527,0.0311
1732024317.7095,-5.5981,-4.6646,0.0311
1732024317.7195,-5.6010,-4.6765,0.0311
1732024317.7292,-5.5859,-4.6927,0.0311
1732024317.7392,-5.5888,-4.7047,0.0311
1732024317.7491,-5.5917,-4.7166,0.0311
1732024317.7597,-5.5946,-4.7285,0.0311
1732024317.7700,-5.5766,-4.7328,0.0311
1732024317.7794,-5.5795,-4.7448,0.0311
1732024317.7915,-5.5644,-4.7610,0.0311
1732024317.8007,-5.5673,-4.7729,0.0311
1732024317.8092,-5.5702,-4.7849,0.0311
1732024317.8202,-5.5551,-4.8011,0.0311
1732024317.8309,-5.5580,-4.8130,0.0311
1732024317.8409,-5.5580,-4.8130,0.0311
1732024317.8507,-5.5428,-4.8293,0.0311
1732024317.8604,-5.5457,-4.8412,0.0311
1732024317.8764,-5.5335,-4.8694,0.0311
1732024317.8997,-5.5393,-4.8932,0.0311
1732024317.9100,-5.5242,-4.9095,0.0311
1732024317.9199,-5.5242,-4.9095,0.0311
1732024317.9301,-5.5271,-4.9214,0.0311
1732024317.9394,-5.5120,-4.9377,0.0311
1732024317.9497,-5.5149,-4.9496,0.0311
1732024317.9604,-5.5178,-4.9615,0.0311
1732024317.9695,-5.5027,-4.9778,0.0311
1732024317.9789,-5.5027,-4.9778,0.0311
1732024317.9904,-5.4876,-4.9941,0.0311
1732024318.0001,-5.4905,-5.0060,0.0311
1732024318.0100,-5.4934,-5.0179,0.0311
1732024318.0300,-5.4783,-5.0342,0.0311
1732024318.0397,-5.4632,-5.0505,0.0311
1732024318.0488,-5.4661,-5.0624,0.0311
1732024318.0597,-5.4690,-5.0743,0.0311
1732024318.0699,-5.4539,-5.0906,0.0311
1732024318.0797,-5.4539,-5.0906,0.0311
1732024318.0904,-5.4388,-5.1069,0.0311
1732024318.1010,-5.4417,-5.1188,0.0311
1732024318.1080,-5.4266,-5.1351,0.0311
1732024318.1181,-5.4295,-5.1470,0.0311
1732024318.1294,-5.4295,-5.1470,0.0311
1732024318.1599,-5.4021,-5.1915,0.0311
1732024318.1696,-5.4021,-5.1915,0.0311
1732024318.1994,-5.3928,-5.2316,0.0311
1732024318.2094,-5.3748,-5.2360,0.0311
1732024318.2195,-5.3777,-5.2479,0.0311
1732024318.2292,-5.3626,-5.2642,0.0311
1732024318.2395,-5.3626,-5.2642,0.0311
1732024318.2492,-5.3655,-5.2761,0.0311
1732024318.2602,-5.3504,-5.2924,0.0311
1732024318.2692,-5.3533,-5.3043,0.0311
1732024318.2807,-5.3353,-5.3087,0.0311
1732024318.2901,-5.3382,-5.3206,0.0311
1732024318.2994,-5.3231,-5.3368,0.0311
1732024318.3094,-5.3231,-5.3368,0.0311
1732024318.3197,-5.3080,-5.3531,0.0311
1732024318.3299,-5.3109,-5.3650,0.0311
1732024318.3383,-5.2958,-5.3813,0.0311
1732024318.3483,-5.2958,-5.3813,0.0311
1732024318.3596,-5.2807,-5.3976,0.0311
1732024318.3695,-5.2836,-5.4095,0.0311
1732024318.3903,-5.2685,-5.4258,0.0311
1732024318.3995,-5.2714,-5.4377,0.0311
1732024318.4090,-5.2534,-5.4421,0.0311
1732024318.4204,-5.2563,-5.4540,0.0311
1732024318.4307,-5.2411,-5.4703,0.0311
1732024318.4383,-5.2231,-5.4747,0.0311
1732024318.4495,-5.2260,-5.4866,0.0311
1732024318.4598,-5.2109,-5.5029,0.0311
1732024318.4698,-5.2109,-5.5029,0.0311
1732024318.4796,-5.2138,-5.5148,0.0311
1732024318.4899,-5.1958,-5.5192,0.0311
1732024318.4993,-5.1987,-5.5311,0.0311
1732024318.5113,-5.1836,-5.5474,0.0311
1732024318.5299,-5.1685,-5.5637,0.0311
1732024318.5393,-5.1685,-5.5637,0.0311
1732024318.5506,-5.1534,-5.5800,0.0311
1732024318.5614,-5.1534,-5.5800,0.0311
1732024318.5704,-5.1383,-5.5962,0.0311
1732024318.5901,-5.1232,-5.6125,0.0311
1732024318.6011,-5.1081,-5.6288,0.0311
1732024318.6193,-5.0930,-5.6451,0.0311
1732024318.6293,-5.0959,-5.6570,0.0311
1732024318.6599,-5.0628,-5.6777,0.0311
1732024318.6698,-5.0657,-5.6896,0.0311
1732024318.6791,-5.0476,-5.6940,0.0311
1732024318.6897,-5.0325,-5.7103,0.0311
1732024318.6995,-5.0325,-5.7103,0.0311
1732024318.7101,-5.0174,-5.7266,0.0311
1732024318.7198,-5.0174,-5.7266,0.0311
1732024318.7300,-5.0023,-5.7429,0.0311
1732024318.7401,-5.0023,-5.7429,0.0311
1732024318.7493,-4.9872,-5.7591,0.0311
1732024318.7599,-4.9692,-5.7635,0.0311
1732024318.7695,-4.9721,-5.7754,0.0311
1732024318.7795,-4.9541,-5.7798,0.0311
1732024318.7900,-4.9570,-5.7917,0.0311
1732024318.8002,-4.9390,-5.7961,0.0311
1732024318.8095,-4.9239,-5.8124,0.0311
1732024318.8189,-4.9239,-5.8124,0.0311
1732024318.8294,-4.9088,-5.8287,0.0311
1732024318.8392,-4.9088,-5.8287,0.0311
1732024318.8492,-4.8937,-5.8450,0.0311
1732024318.8594,-4.8937,-5.8450,0.0311
1732024318.8696,-4.8786,-5.8613,0.0311
1732024318.8792,-4.8605,-5.8657,0.0311
1732024318.8887,-4.8605,-5.8657,0.0311
1732024318.8990,-4.8454,-5.8820,0.0311
1732024318.9098,-4.8454,-5.8820,0.0311
1732024318.9201,-4.8303,-5.8982,0.0311
1732024318.9290,-4.8303,-5.8982,0.0311
1732024318.9392,-4.8152,-5.9145,0.0311
1732024318.9597,-4.7972,-5.9189,0.0311
1732024318.9691,-4.7821,-5.9352,0.0311
1732024318.9889,-4.7670,-5.9515,0.0311
1732024318.9992,-4.7490,-5.9559,0.0311
1732024319.0393,-4.7188,-5.9885,0.0311
1732024319.0591,-4.7008,-5.9929,0.0311
1732024319.0705,-4.6857,-6.0092,0.0311
1732024319.0789,-4.6857,-6.0092,0.0311
1732024319.0892,-4.6677,-6.0135,0.0311
1732024319.1000,-4.6496,-6.0179,0.0311
1732024319.1095,-4.6525,-6.0298,0.0311
1732024319.1197,-4.6345,-6.0342,0.0311
1732024319.1315,-4.6165,-6.0386,0.0311
1732024319.1400,-4.6194,-6.0505,0.0311
1732024319.1593,-4.5834,-6.0593,0.0311
1732024319.1703,-4.5834,-6.0593,0.0311
1732024319.2016,-4.5503,-6.0800,0.0311
1732024319.2086,-4.5352,-6.0962,0.0311
1732024319.2296,-4.5172,-6.1006,0.0311
1732024319.2399,-4.4992,-6.1050,0.0311
1732024319.2502,-4.4992,-6.1050,0.0311
1732024319.2600,-4.4841,-6.1213,0.0311
1732024319.2701,-4.4841,-6.1213,0.0311
1732024319.2897,-4.4481,-6.1301,0.0311
1732024319.2996,-4.4481,-6.1301,0.0311
1732024319.3291,-4.4149,-6.1508,0.0311
1732024319.3393,-4.3969,-6.1551,0.0311
1732024319.3495,-4.3969,-6.1551,0.0311
1732024319.3595,-4.3818,-6.1714,0.0311
1732024319.3699,-4.3638,-6.1758,0.0311
1732024319.3798,-4.3638,-6.1758,0.0311
1732024319.3903,-4.3458,-6.1802,0.0311
1732024319.4007,-4.3458,-6.1802,0.0311
1732024319.4102,-4.3278,-6.1846,0.0311
1732024319.4194,-4.3127,-6.2009,0.0311
1732024319.4296,-4.3127,-6.2009,0.0311
1732024319.4498,-4.2767,-6.2097,0.0311
1732024319.4592,-4.2767,-6.2097,0.0311
1732024319.4698,-4.2587,-6.2140,0.0311
1732024319.4793,-4.2587,-6.2140,0.0311
1732024319.4894,-4.2407,-6.2184,0.0311
1732024319.5000,-4.2227,-6.2228,0.0311
1732024319.5093,-4.2256,-6.2347,0.0311
1732024319.5196,-4.2075,-6.2391,0.0311
1732024319.5296,-4.1895,-6.2435,0.0311
1732024319.5401,-4.1895,-6.2435,0.0311
1732024319.5498,-4.1715,-6.2479,0.0311
1732024319.5597,-4.1535,-6.2523,0.0311
1732024319.5715,-4.1535,-6.2523,0.0311
1732024319.5891,-4.1355,-6.2567,0.0311
1732024319.5992,-4.1175,-6.2610,0.0311
1732024319.6092,-4.0995,-6.2654,0.0311
1732024319.6192,-4.0995,-6.2654,0.0311
1732024319.6290,-4.0815,-6.2698,0.0311
1732024319.6389,-4.0635,-6.2742,0.0311
1732024319.6494,-4.0635,-6.2742,0.0311
1732024319.6594,-4.0455,-6.2786,0.0311
1732024319.6694,-4.0275,-6.2830,0.0311
1732024319.6879,-4.0095,-6.2874,0.0311
1732024319.6992,-3.9915,-6.2917,0.0311
1732024319.7089,-3.9915,-6.2917,0.0311
1732024319.7289,-3.9734,-6.2961,0.0311
1732024319.7391,-3.9554,-6.3005,0.0311
1732024319.7493,-3.9374,-6.3049,0.0311
1732024319.7592,-3.9345,-6.2930,0.0311
1732024319.7692,-3.9165,-6.2974,0.0311
1732024319.7792,-3.8985,-6.3018,0.0311
1732024319.7991,-3.8805,-6.3062,0.0311
1732024319.8089,-3.8625,-6.3105,0.0311
1732024319.8193,-3.8625,-6.3105,0.0311
1732024319.8291,-3.8445,-6.3149,0.0311
1732024319.8594,-3.8056,-6.3118,0.0311
1732024319.8691,-3.8056,-6.3118,0.0311
1732024319.8777,-3.7876,-6.3162,0.0311
1732024319.8889,-3.7696,-6.3206,0.0311
1732024319.8990,-3.7696,-6.3206,0.0311
1732024319.9091,-3.7516,-6.3250,0.0311
1732024319.9196,-3.7335,-6.3293,0.0311
1732024319.9293,-3.7306,-6.3174,0.0311
1732024319.9489,-3.6946,-6.3262,0.0311
1732024319.9591,-3.6946,-6.3262,0.0311
1732024319.9696,-3.6766,-6.3306,0.0311
1732024319.9996,-3.6377,-6.3275,0.0311
1732024320.0093,-3.6197,-6.3319,0.0311
1732024320.0196,-3.6197,-6.3319,0.0311
1732024320.0292,-3.6017,-6.3362,0.0311
1732024320.0379,-3.5808,-6.3287,0.0311
1732024320.0498,-3.5808,-6.3287,0.0311
1732024320.0597,-3.5628,-6.3331,0.0311
1732024320.0695,-3.5448,-6.3375,0.0311
1732024320.0793,-3.5419,-6.3256,0.0311
1732024320.0900,-3.5239,-6.3300,0.0311
1732024320.0995,-3.5059,-6.3344,0.0311
1732024320.1093,-3.5030,-6.3225,0.0311
1732024320.1194,-3.4849,-6.3269,0.0311
1732024320.1297,-3.4669,-6.3312,0.0311
1732024320.1391,-3.4669,-6.3312,0.0311
1732024320.1494,-3.4460,-6.3237,0.0311
1732024320.1603,-3.4280,-6.3281,0.0311
1732024320.1695,-3.4280,-6.3281,0.0311
1732024320.1794,-3.4071,-6.3206,0.0311
1732024320.1895,-3.3891,-6.3250,0.0311
1732024320.1993,-3.3862,-6.3131,0.0311
1732024320.2100,-3.3682,-6.3175,0.0311
1732024320.2191,-3.3502,-6.3218,0.0311
1732024320.2288,-3.3473,-6.3099,0.0311
1732024320.2372,-3.3293,-6.3143,0.0311
1732024320.2589,-3.3084,-6.3068,0.0311
1732024320.2706,-3.2904,-6.3112,0.0311
1732024320.2813,-3.2724,-6.3156,0.0311
1732024320.2913,-3.2695,-6.3037,0.0311
1732024320.3015,-3.2515,-6.3081,0.0311
1732024320.3082,-3.2305,-6.3005,0.0311
1732024320.3293,-3.2125,-6.3049,0.0311
1732024320.3489,-3.1916,-6.2974,0.0311
1732024320.3591,-3.1707,-6.2899,0.0311
1732024320.3704,-3.1707,-6.2899,0.0311
1732024320.3791,-3.1498,-6.2824,0.0311
1732024320.3889,-3.1318,-6.2868,0.0311
1732024320.3994,-3.1289,-6.2749,0.0311
1732024320.4211,-3.0900,-6.2717,0.0311
1732024320.4291,-3.0900,-6.2717,0.0311
1732024320.4397,-3.0691,-6.2642,0.0311
1732024320.4493,-3.0691,-6.2642,0.0311
1732024320.4591,-3.0482,-6.2567,0.0311
1732024320.4690,-3.0302,-6.2611,0.0311
1732024320.4789,-3.0273,-6.2492,0.0311
1732024320.4889,-3.0093,-6.2536,0.0311
1732024320.4990,-2.9884,-6.2460,0.0311
1732024320.5090,-2.9884,-6.2460,0.0311
1732024320.5192,-2.9675,-6.2385,0.0311
1732024320.5292,-2.9675,-6.2385,0.0311
1732024320.5391,-2.9465,-6.2310,0.0311
1732024320.5492,-2.9256,-6.2235,0.0311
1732024320.5589,-2.9256,-6.2235,0.0311
1732024320.5695,-2.9047,-6.2160,0.0311
1732024320.5790,-2.9047,-6.2160,0.0311
1732024320.5893,-2.8838,-6.2085,0.0311
1732024320.5989,-2.8658,-6.2128,0.0311
1732024320.6091,-2.8629,-6.2009,0.0311
1732024320.6188,-2.8420,-6.1934,0.0311
1732024320.6289,-2.8420,-6.1934,0.0311
1732024320.6383,-2.8211,-6.1859,0.0311
1732024320.6501,-2.8031,-6.1903,0.0311
1732024320.6595,-2.8002,-6.1784,0.0311
1732024320.6694,-2.7793,-6.1709,0.0311
1732024320.6796,-2.7793,-6.1709,0.0311
1732024320.6897,-2.7584,-6.1634,0.0311
1732024320.6998,-2.7375,-6.1558,0.0311
1732024320.7096,-2.7375,-6.1558,0.0311
1732024320.7296,-2.7166,-6.1483,0.0311
1732024320.7394,-2.6957,-6.1408,0.0311
1732024320.7594,-2.6747,-6.1333,0.0311
1732024320.7703,-2.6538,-6.1258,0.0311
1732024320.7794,-2.6509,-6.1139,0.0311
1732024320.7897,-2.6329,-6.1182,0.0311
1732024320.7993,-2.6300,-6.1063,0.0311
1732024320.8090,-2.6091,-6.0988,0.0311
1732024320.8194,-2.5882,-6.0913,0.0311
1732024320.8293,-2.5882,-6.0913,0.0311
1732024320.8402,-2.5673,-6.0838,0.0311
1732024320.8496,-2.5644,-6.0719,0.0311
1732024320.8590,-2.5464,-6.0763,0.0311
1732024320.8686,-2.5435,-6.0644,0.0311
1732024320.8800,-2.5226,-6.0568,0.0311
1732024320.8891,-2.5197,-6.0449,0.0311
1732024320.8992,-2.5017,-6.0493,0.0311
1732024320.9085,-2.4808,-6.0418,0.0311
1732024320.9188,-2.4779,-6.0299,0.0311
1732024320.9293,-2.4599,-6.0343,0.0311
1732024320.9393,-2.4570,-6.0224,0.0311
1732024320.9493,-2.4390,-6.0268,0.0311
1732024320.9590,-2.4181,-6.0193,0.0311
1732024320.9692,-2.4152,-6.0074,0.0311
1732024320.9787,-2.3972,-6.0117,0.0311
1732024320.9897,-2.3943,-5.9998,0.0311
1732024320.9993,-2.3733,-5.9923,0.0311
1732024321.0092,-2.3704,-5.9804,0.0311
1732024321.0193,-2.3524,-5.9848,0.0311
1732024321.0296,-2.3495,-5.9729,0.0311
1732024321.0396,-2.3315,-5.9773,0.0311
1732024321.0494,-2.3286,-5.9654,0.0311
1732024321.0598,-2.3077,-5.9579,0.0311
1732024321.0692,-2.3048,-5.9460,0.0311
1732024321.0761,-2.2839,-5.9384,0.0311
1732024321.0888,-2.2839,-5.9384,0.0311
1732024321.0997,-2.2630,-5.9309,0.0311
1732024321.1092,-2.2601,-5.9190,0.0311
1732024321.1193,-2.2392,-5.9115,0.0311
1732024321.1293,-2.2183,-5.9040,0.0311
1732024321.1395,-2.2183,-5.9040,0.0311
1732024321.1498,-2.1974,-5.8965,0.0311
1732024321.1610,-2.1945,-5.8846,0.0311
1732024321.1699,-2.1736,-5.8770,0.0311
1732024321.1806,-2.1707,-5.8651,0.0311
1732024321.1898,-2.1527,-5.8695,0.0311
1732024321.2006,-2.1498,-5.8576,0.0311
1732024321.2085,-2.1289,-5.8501,0.0311
1732024321.2289,-2.1051,-5.8307,0.0311
1732024321.2379,-2.1022,-5.8188,0.0311
1732024321.2490,-2.0842,-5.8232,0.0311
1732024321.2591,-2.0813,-5.8113,0.0311
1732024321.2695,-2.0603,-5.8037,0.0311
1732024321.2882,-2.0365,-5.7843,0.0311
1732024321.2993,-2.0365,-5.7843,0.0311
1732024321.3080,-2.0156,-5.7768,0.0311
1732024321.3180,-2.0127,-5.7649,0.0311
1732024321.3294,-2.0098,-5.7530,0.0311
1732024321.3393,-1.9889,-5.7455,0.0311
1732024321.3495,-1.9860,-5.7336,0.0311
1732024321.3591,-1.9680,-5.7380,0.0311
1732024321.3697,-1.9651,-5.7261,0.0311
1732024321.3880,-1.9413,-5.7066,0.0311
1732024321.3995,-1.9204,-5.6991,0.0311
1732024321.4088,-1.9175,-5.6872,0.0311
1732024321.4192,-1.8966,-5.6797,0.0311
1732024321.4290,-1.8966,-5.6797,0.0311
1732024321.4392,-1.8937,-5.6678,0.0311
1732024321.4491,-1.8728,-5.6603,0.0311
1732024321.4592,-1.8699,-5.6484,0.0311
1732024321.4692,-1.8490,-5.6408,0.0311
1732024321.4884,-1.8281,-5.6333,0.0311
1732024321.4993,-1.8252,-5.6214,0.0311
1732024321.5085,-1.8043,-5.6139,0.0311
1732024321.5183,-1.8014,-5.6020,0.0311
1732024321.5293,-1.7985,-5.5901,0.0311
1732024321.5492,-1.7747,-5.5707,0.0311
1732024321.5594,-1.7538,-5.5632,0.0311
1732024321.5699,-1.7538,-5.5632,0.0311
1732024321.5787,-1.7509,-5.5513,0.0311
1732024321.5893,-1.7299,-5.5437,0.0311
1732024321.6007,-1.7270,-5.5318,0.0311
1732024321.6125,-1.7061,-5.5243,0.0311
1732024321.6203,-1.7032,-5.5124,0.0311
1732024321.6303,-1.7003,-5.5005,0.0311
1732024321.6396,-1.6794,-5.4930,0.0311
1732024321.6487,-1.6765,-5.4811,0.0311
1732024321.6591,-1.6585,-5.4855,0.0311
1732024321.6695,-1.6556,-5.4736,0.0311
1732024321.6778,-1.6527,-5.4617,0.0311
1732024321.6890,-1.6318,-5.4541,0.0311
1732024321.6994,-1.6289,-5.4422,0.0311
1732024321.7098,-1.6080,-5.4347,0.0311
1732024321.7195,-1.6051,-5.4228,0.0311
1732024321.7290,-1.6022,-5.4109,0.0311
1732024321.7391,-1.5813,-5.4034,0.0311
1732024321.7495,-1.5784,-5.3915,0.0311
1732024321.7590,-1.5575,-5.3840,0.0311
1732024321.7690,-1.5546,-5.3721,0.0311
1732024321.7789,-1.5546,-5.3721,0.0311
1732024321.7890,-1.5337,-5.3646,0.0311
1732024321.7991,-1.5308,-5.3527,0.0311
1732024321.8079,-1.5279,-5.3407,0.0311
1732024321.8185,-1.5070,-5.3332,0.0311
1732024321.8292,-1.5041,-5.3213,0.0311
1732024321.8394,-1.5012,-5.3094,0.0311
1732024321.8491,-1.4803,-5.3019,0.0311
1732024321.8593,-1.4774,-5.2900,0.0311
1732024321.8695,-1.4565,-5.2825,0.0311
1732024321.8880,-1.4507,-5.2587,0.0311
1732024321.8991,-1.4298,-5.2512,0.0311
1732024321.9092,-1.4269,-5.2392,0.0311
1732024321.9192,-1.4240,-5.2273,0.0311
1732024321.9292,-1.4031,-5.2198,0.0311
1732024321.9391,-1.4002,-5.2079,0.0311
1732024321.9491,-1.3973,-5.1960,0.0311
1732024321.9591,-1.3763,-5.1885,0.0311
1732024321.9694,-1.3734,-5.1766,0.0311
1732024321.9783,-1.3705,-5.1647,0.0311
1732024321.9880,-1.3676,-5.1528,0.0311
1732024321.9992,-1.3467,-5.1453,0.0311
1732024322.0092,-1.3438,-5.1334,0.0311
1732024322.0191,-1.3409,-5.1215,0.0311
1732024322.0290,-1.3200,-5.1139,0.0311
1732024322.0403,-1.3171,-5.1020,0.0311
1732024322.0495,-1.3142,-5.0901,0.0311
1732024322.0594,-1.2933,-5.0826,0.0311
1732024322.0700,-1.2904,-5.0707,0.0311
1732024322.0790,-1.2875,-5.0588,0.0311
1732024322.0899,-1.2666,-5.0513,0.0311
1732024322.1002,-1.2637,-5.0394,0.0311
1732024322.1303,-1.2370,-5.0081,0.0311
1732024322.1590,-1.2103,-4.9767,0.0311
1732024322.1693,-1.2074,-4.9648,0.0311
1732024322.1799,-1.1865,-4.9573,0.0311
1732024322.1904,-1.1836,-4.9454,0.0311
1732024322.2011,-1.1807,-4.9335,0.0311
1732024322.2095,-1.1598,-4.9260,0.0311
1732024322.2196,-1.1569,-4.9141,0.0311
1732024322.2295,-1.1569,-4.9141,0.0311
1732024322.2391,-1.1360,-4.9066,0.0311
1732024322.2517,-1.1302,-4.8828,0.0311
1732024322.2596,-1.1273,-4.8709,0.0311
1732024322.2699,-1.1244,-4.8589,0.0311
1732024322.2896,-1.1035,-4.8514,0.0311
1732024322.2995,-1.1006,-4.8395,0.0311
1732024322.3179,-1.0768,-4.8201,0.0311
1732024322.3291,-1.0739,-4.8082,0.0311
1732024322.3392,-1.0530,-4.8007,0.0311
1732024322.3492,-1.0501,-4.7888,0.0311
1732024322.3591,-1.0472,-4.7769,0.0311
1732024322.3704,-1.0443,-4.7650,0.0311
1732024322.3790,-1.0234,-4.7575,0.0311
1732024322.3891,-1.0205,-4.7455,0.0311
1732024322.4002,-1.0176,-4.7336,0.0311
1732024322.4101,-0.9966,-4.7261,0.0311
1732024322.4210,-0.9937,-4.7142,0.0311
1732024322.4309,-0.9909,-4.7023,0.0311
1732024322.4408,-0.9699,-4.6948,0.0311
1732024322.4513,-0.9641,-4.6710,0.0311
1732024322.4610,-0.9612,-4.6591,0.0311
1732024322.4910,-0.9345,-4.6278,0.0311
1732024322.5018,-0.9136,-4.6202,0.0311
1732024322.5100,-0.9107,-4.6083,0.0311
1732024322.5212,-0.9078,-4.5964,0.0311
1732024322.5326,-0.9049,-4.5845,0.0311
1732024322.5394,-0.8840,-4.5770,0.0311
1732024322.5495,-0.8811,-4.5651,0.0311
1732024322.5597,-0.8782,-4.5532,0.0311
1732024322.5694,-0.8753,-4.5413,0.0311
1732024322.5895,-0.8515,-4.5219,0.0311
1732024322.5991,-0.8486,-4.5100,0.0311
1732024322.6096,-0.8457,-4.4981,0.0311
1732024322.6209,-0.8248,-4.4906,0.0311
1732024322.6296,-0.8219,-4.4786,0.0311
1732024322.6395,-0.8190,-4.4667,0.0311
1732024322.6506,-0.7981,-4.4592,0.0311
1732024322.6595,-0.7952,-4.4473,0.0311
1732024322.6694,-0.7923,-4.4354,0.0311
1732024322.6784,-0.7894,-4.4235,0.0311
1732024322.6888,-0.7865,-4.4116,0.0311
1732024322.7001,-0.7656,-4.4041,0.0311
1732024322.7092,-0.7627,-4.3922,0.0311
1732024322.7189,-0.7598,-4.3803,0.0311
1732024322.7292,-0.7389,-4.3728,0.0311
1732024322.7389,-0.7360,-4.3609,0.0311
1732024322.7486,-0.7331,-4.3490,0.0311
1732024322.7586,-0.7273,-4.3251,0.0311
1732024322.7687,-0.7244,-4.3132,0.0311
1732024322.7786,-0.7035,-4.3057,0.0311
1732024322.7888,-0.7006,-4.2938,0.0311
1732024322.7995,-0.6977,-4.2819,0.0311
1732024322.8099,-0.6948,-4.2700,0.0311
1732024322.8187,-0.6919,-4.2581,0.0311
1732024322.8289,-0.6890,-4.2462,0.0311
1732024322.8393,-0.6681,-4.2387,0.0311
1732024322.8492,-0.6652,-4.2268,0.0311
1732024322.8602,-0.6623,-4.2149,0.0311
1732024322.8692,-0.6594,-4.2030,0.0311
1732024322.8790,-0.6565,-4.1911,0.0311
1732024322.8896,-0.6536,-4.1792,0.0311
1732024322.8990,-0.6327,-4.1716,0.0311
1732024322.9078,-0.6298,-4.1597,0.0311
1732024322.9193,-0.6269,-4.1478,0.0311
1732024322.9292,-0.6240,-4.1359,0.0311
1732024322.9583,-0.6153,-4.1002,0.0311
1732024322.9699,-0.6124,-4.0883,0.0311
1732024322.9813,-0.5915,-4.0808,0.0311
1732024322.9898,-0.5886,-4.0689,0.0311
1732024322.9993,-0.5857,-4.0570,0.0311
1732024323.0190,-0.5799,-4.0332,0.0311
1732024323.0310,-0.5590,-4.0257,0.0311
1732024323.0398,-0.5561,-4.0138,0.0311
1732024323.0517,-0.5532,-4.0019,0.0311
1732024323.0596,-0.5503,-3.9900,0.0311
1732024323.0692,-0.5474,-3.9781,0.0311
1732024323.0790,-0.5445,-3.9661,0.0311
1732024323.0897,-0.5416,-3.9542,0.0311
1732024323.0995,-0.5387,-3.9423,0.0311
1732024323.1098,-0.5358,-3.9304,0.0311
1732024323.1304,-0.5120,-3.9110,0.0311
1732024323.1392,-0.5091,-3.8991,0.0311
1732024323.1491,-0.5062,-3.8872,0.0311
1732024323.1602,-0.5033,-3.8753,0.0311
1732024323.1718,-0.5004,-3.8634,0.0311
1732024323.1825,-0.4794,-3.8559,0.0311
1732024323.1889,-0.4765,-3.8440,0.0311
1732024323.1996,-0.4736,-3.8321,0.0311
1732024323.2394,-0.4591,-3.7725,0.0311
1732024323.2492,-0.4382,-3.7650,0.0311
1732024323.2595,-0.4353,-3.7531,0.0311
1732024323.2725,-0.4324,-3.7412,0.0311
1732024323.2789,-0.4295,-3.7293,0.0311
1732024323.2894,-0.4266,-3.7174,0.0311
1732024323.3002,-0.4237,-3.7055,0.0311
1732024323.3092,-0.4208,-3.6936,0.0311
1732024323.3191,-0.4179,-3.6817,0.0311
1732024323.3290,-0.4121,-3.6579,0.0311
1732024323.3390,-0.4092,-3.6460,0.0311
1732024323.3495,-0.3883,-3.6385,0.0311
1732024323.3600,-0.3854,-3.6266,0.0311
1732024323.3701,-0.3825,-3.6147,0.0311
1732024323.3798,-0.3796,-3.6028,0.0311
1732024323.3999,-0.3738,-3.5789,0.0311
1732024323.4099,-0.3709,-3.5670,0.0311
1732024323.4197,-0.3680,-3.5551,0.0311
1732024323.4301,-0.3442,-3.5357,0.0311
1732024323.4396,-0.3413,-3.5238,0.0311
1732024323.4510,-0.3384,-3.5119,0.0311
1732024323.4601,-0.3355,-3.5000,0.0311
1732024323.4695,-0.3326,-3.4881,0.0311
1732024323.4791,-0.3297,-3.4762,0.0311
1732024323.4898,-0.3268,-3.4643,0.0311
1732024323.4993,-0.3239,-3.4524,0.0311
1732024323.5095,-0.3210,-3.4405,0.0311
1732024323.5199,-0.3152,-3.4167,0.0311
1732024323.5307,-0.3123,-3.4048,0.0311
1732024323.5396,-0.3094,-3.3929,0.0311
1732024323.5484,-0.3065,-3.3810,0.0311
1732024323.5709,-0.2827,-3.3615,0.0311
1732024323.5769,-0.2978,-3.3453,0.0311
1732024323.5881,-0.2949,-3.3333,0.0311
1732024323.5992,-0.2920,-3.3214,0.0311
1732024323.6099,-0.2891,-3.3095,0.0311
1732024323.6196,-0.2862,-3.2976,0.0311
1732024323.6290,-0.2833,-3.2857,0.0311
1732024323.6392,-0.2804,-3.2738,0.0311
1732024323.6493,-0.2775,-3.2619,0.0311
1732024323.6602,-0.2717,-3.2381,0.0311
1732024323.6700,-0.2688,-3.2262,0.0311
1732024323.6892,-0.2630,-3.2024,0.0311
1732024323.7001,-0.2601,-3.1905,0.0311
1732024323.7100,-0.2572,-3.1786,0.0311
1732024323.7205,-0.2543,-3.1667,0.0311
1732024323.7298,-0.2514,-3.1548,0.0311
1732024323.7408,-0.2485,-3.1429,0.0311
1732024323.7495,-0.2456,-3.1310,0.0311
1732024323.7597,-0.2427,-3.1191,0.0311
1732024323.7707,-0.2398,-3.1072,0.0311
1732024323.7815,-0.2369,-3.0953,0.0311
1732024323.7893,-0.2340,-3.0834,0.0311
1732024323.7995,-0.2311,-3.0715,0.0311
1732024323.8097,-0.2253,-3.0476,0.0311
1732024323.8189,-0.2224,-3.0357,0.0311
1732024323.8300,-0.2195,-3.0238,0.0311
1732024323.8380,-0.2166,-3.0119,0.0311
1732024323.8601,-0.2108,-2.9881,0.0311
1732024323.8693,-0.2079,-2.9762,0.0311
1732024323.8789,-0.2231,-2.9599,0.0311
1732024323.8896,-0.2202,-2.9480,0.0311
1732024323.8996,-0.2173,-2.9361,0.0311
1732024323.9296,-0.2057,-2.8885,0.0311
1732024323.9398,-0.2028,-2.8766,0.0311
1732024323.9495,-0.1999,-2.8647,0.0311
1732024323.9594,-0.1970,-2.8528,0.0311
1732024323.9695,-0.1941,-2.8409,0.0311
1732024323.9799,-0.2092,-2.8246,0.0311
1732024323.9903,-0.2063,-2.8127,0.0311
1732024323.9998,-0.2034,-2.8008,0.0311
1732024324.0098,-0.2005,-2.7889,0.0311
1732024324.0192,-0.1976,-2.7770,0.0311
1732024324.0291,-0.1947,-2.7651,0.0311
1732024324.0397,-0.1918,-2.7532,0.0311
1732024324.0498,-0.1889,-2.7413,0.0311
1732024324.0593,-0.1860,-2.7294,0.0311
1732024324.0695,-0.1831,-2.7175,0.0311
1732024324.0791,-0.1802,-2.7056,0.0311
1732024324.0904,-0.1773,-2.6936,0.0311
1732024324.0992,-0.1715,-2.6698,0.0311
1732024324.1088,-0.1686,-2.6579,0.0311
1732024324.1195,-0.1657,-2.6460,0.0311
1732024324.1292,-0.1808,-2.6297,0.0311
1732024324.1389,-0.1779,-2.6178,0.0311
1732024324.1490,-0.1750,-2.6059,0.0311
1732024324.1596,-0.1721,-2.5940,0.0311
1732024324.1693,-0.1692,-2.5821,0.0311
1732024324.1797,-0.1663,-2.5702,0.0311
1732024324.1900,-0.1634,-2.5583,0.0311
1732024324.1992,-0.1605,-2.5464,0.0311
1732024324.2096,-0.1576,-2.5345,0.0311
1732024324.2194,-0.1547,-2.5226,0.0311
1732024324.2317,-0.1518,-2.5107,0.0311
1732024324.2395,-0.1460,-2.4869,0.0311
1732024324.2492,-0.1431,-2.4750,0.0311
1732024324.2595,-0.1402,-2.4631,0.0311
1732024324.2688,-0.1373,-2.4512,0.0311
1732024324.2789,-0.1524,-2.4349,0.0311
1732024324.2895,-0.1495,-2.4230,0.0311
1732024324.2995,-0.1466,-2.4111,0.0311
1732024324.3091,-0.1437,-2.3992,0.0311
1732024324.3192,-0.1408,-2.3873,0.0311
1732024324.3299,-0.1379,-2.3754,0.0311
1732024324.3395,-0.1350,-2.3635,0.0311
1732024324.3500,-0.1321,-2.3516,0.0311
1732024324.3595,-0.1292,-2.3397,0.0311
1732024324.3689,-0.1263,-2.3277,0.0311
1732024324.3795,-0.1234,-2.3158,0.0311
1732024324.3897,-0.1205,-2.3039,0.0311
1732024324.3992,-0.1176,-2.2920,0.0311
1732024324.4098,-0.1147,-2.2801,0.0311
1732024324.4193,-0.1118,-2.2682,0.0311
1732024324.4292,-0.1060,-2.2444,0.0311
1732024324.4391,-0.1211,-2.2281,0.0311
1732024324.4489,-0.1182,-2.2162,0.0311
1732024324.4595,-0.1153,-2.2043,0.0311
1732024324.4689,-0.1124,-2.1924,0.0311
1732024324.4792,-0.1095,-2.1805,0.0311
1732024324.4895,-0.1066,-2.1686,0.0311
1732024324.4992,-0.1037,-2.1567,0.0311
1732024324.5090,-0.1008,-2.1448,0.0311
1732024324.5191,-0.0979,-2.1329,0.0311
1732024324.5289,-0.0950,-2.1210,0.0311
1732024324.5391,-0.0921,-2.1091,0.0311
1732024324.5489,-0.0892,-2.0972,0.0311
1732024324.5595,-0.0863,-2.0853,0.0311
1732024324.5696,-0.0834,-2.0734,0.0311
1732024324.5788,-0.0805,-2.0615,0.0311
1732024324.5894,-0.0776,-2.0496,0.0311
1732024324.5997,-0.0747,-2.0377,0.0311
1732024324.6109,-0.0718,-2.0258,0.0311
1732024324.6195,-0.0689,-2.0139,0.0311
1732024324.6294,-0.0660,-2.0019,0.0311
1732024324.6401,-0.0631,-1.9900,0.0311
1732024324.6499,-0.0602,-1.9781,0.0311
1732024324.6604,-0.0544,-1.9543,0.0311
1732024324.6695,-0.0515,-1.9424,0.0311
1732024324.6923,-0.0637,-1.9142,0.0311
1732024324.7003,-0.0608,-1.9023,0.0311
1732024324.7099,-0.0579,-1.8904,0.0311
1732024324.7200,-0.0550,-1.8785,0.0311
1732024324.7294,-0.0521,-1.8666,0.0311
1732024324.7391,-0.0492,-1.8547,0.0311
1732024324.7488,-0.0463,-1.8428,0.0311
1732024324.7595,-0.0434,-1.8309,0.0311
1732024324.7702,-0.0405,-1.8190,0.0311
1732024324.7813,-0.0376,-1.8071,0.0311
1732024324.7899,-0.0347,-1.7952,0.0311
1732024324.7997,-0.0318,-1.7833,0.0311
1732024324.8291,-0.0231,-1.7476,0.0311
1732024324.8582,-0.0144,-1.7119,0.0311
1732024324.8691,-0.0115,-1.7000,0.0311
1732024324.8988,-0.0028,-1.6642,0.0311
1732024324.9086,0.0001,-1.6523,0.0311
1732024324.9188,0.0030,-1.6404,0.0311
1732024324.9294,0.0059,-1.6285,0.0311
1732024324.9395,0.0088,-1.6166,0.0311
1732024324.9494,0.0117,-1.6047,0.0311
1732024324.9593,0.0146,-1.5928,0.0311
1732024324.9690,0.0175,-1.5809,0.0311
1732024324.9888,0.0233,-1.5571,0.0311
1732024324.9993,0.0262,-1.5452,0.0311
1732024325.0084,0.0291,-1.5333,0.0311
1732024325.0180,0.0320,-1.5214,0.0311
1732024325.0295,0.0349,-1.5095,0.0311
1732024325.0377,0.0378,-1.4976,0.0311
1732024325.0477,0.0407,-1.4857,0.0311
1732024325.0591,0.0436,-1.4738,0.0311
1732024325.0688,0.0465,-1.4619,0.0311
1732024325.0886,0.0523,-1.4381,0.0311
1732024325.0994,0.0552,-1.4262,0.0311
1732024325.1193,0.0790,-1.4067,0.0311
1732024325.1292,0.0819,-1.3948,0.0311
1732024325.1397,0.0848,-1.3829,0.0311
1732024325.1506,0.0877,-1.3710,0.0311
1732024325.1597,0.0906,-1.3591,0.0311
1732024325.1690,0.0906,-1.3591,0.0311
1732024325.1789,0.0935,-1.3472,0.0311
1732024325.1911,0.0964,-1.3353,0.0311
1732024325.2004,0.0993,-1.3234,0.0311
1732024325.2188,0.1051,-1.2996,0.0311
1732024325.2301,0.1080,-1.2877,0.0311
1732024325.2501,0.1138,-1.2639,0.0311
1732024325.2592,0.1167,-1.2520,0.0311
1732024325.2696,0.1196,-1.2401,0.0311
1732024325.2780,0.1405,-1.2326,0.0311
1732024325.2885,0.1434,-1.2207,0.0311
1732024325.2993,0.1463,-1.2088,0.0311
1732024325.3091,0.1492,-1.1968,0.0311
1732024325.3194,0.1492,-1.1968,0.0311
1732024325.3299,0.1521,-1.1849,0.0311
1732024325.3397,0.1550,-1.1730,0.0311
1732024325.3597,0.1608,-1.1492,0.0311
1732024325.3693,0.1637,-1.1373,0.0311
1732024325.3795,0.1666,-1.1254,0.0311
1732024325.3890,0.1875,-1.1179,0.0311
1732024325.3990,0.1904,-1.1060,0.0311
1732024325.4094,0.1933,-1.0941,0.0311
1732024325.4197,0.1962,-1.0822,0.0311
1732024325.4295,0.1962,-1.0822,0.0311
1732024325.4413,0.1991,-1.0703,0.0311
1732024325.4513,0.2020,-1.0584,0.0311
1732024325.4602,0.2049,-1.0465,0.0311
1732024325.4710,0.2078,-1.0346,0.0311
1732024325.4991,0.2345,-1.0032,0.0311
1732024325.5093,0.2345,-1.0032,0.0311
1732024325.5190,0.2374,-0.9913,0.0311
1732024325.5305,0.2403,-0.9794,0.0311
1732024325.5392,0.2432,-0.9675,0.0311
1732024325.5488,0.2461,-0.9556,0.0311
1732024325.5590,0.2670,-0.9481,0.0311
1732024325.5706,0.2699,-0.9362,0.0311
1732024325.5789,0.2728,-0.9243,0.0311
1732024325.5890,0.2757,-0.9124,0.0311
1732024325.6004,0.2757,-0.9124,0.0311
1732024325.6090,0.2786,-0.9005,0.0311
1732024325.6190,0.2995,-0.8930,0.0311
1732024325.6291,0.3024,-0.8811,0.0311
1732024325.6397,0.3053,-0.8692,0.0311
1732024325.6476,0.3082,-0.8573,0.0311
1732024325.6596,0.3111,-0.8454,0.0311
1732024325.6701,0.3140,-0.8335,0.0311
1732024325.7021,0.3378,-0.8140,0.0311
1732024325.7111,0.3407,-0.8021,0.0311
1732024325.7200,0.3436,-0.7902,0.0311
1732024325.7299,0.3465,-0.7783,0.0311
1732024325.7414,0.3674,-0.7708,0.0311
1732024325.7592,0.3732,-0.7470,0.0311
1732024325.7708,0.3732,-0.7470,0.0311
1732024325.7802,0.3761,-0.7351,0.0311
1732024325.7906,0.3970,-0.7276,0.0311
1732024325.7991,0.3999,-0.7157,0.0311
1732024325.8086,0.4028,-0.7038,0.0311
1732024325.8196,0.4057,-0.6919,0.0311
1732024325.8291,0.4266,-0.6843,0.0311
1732024325.8402,0.4295,-0.6724,0.0311
1732024325.8492,0.4324,-0.6605,0.0311
1732024325.8590,0.4324,-0.6605,0.0311
1732024325.8693,0.4533,-0.6530,0.0311
1732024325.8891,0.4800,-0.6217,0.0311
1732024325.8999,0.4800,-0.6217,0.0311
1732024325.9092,0.5010,-0.6142,0.0311
1732024325.9196,0.5039,-0.6023,0.0311
1732024325.9298,0.5068,-0.5904,0.0311
1732024325.9392,0.5097,-0.5785,0.0311
1732024325.9490,0.5306,-0.5709,0.0311
1732024325.9590,0.5306,-0.5709,0.0311
1732024325.9692,0.5335,-0.5590,0.0311
1732024325.9877,0.5602,-0.5277,0.0311
1732024325.9997,0.5782,-0.5321,0.0311
1732024326.0107,0.5811,-0.5202,0.0311
1732024326.0191,0.5840,-0.5083,0.0311
1732024326.0296,0.5869,-0.4964,0.0311
1732024326.0393,0.6078,-0.4889,0.0311
1732024326.0489,0.6107,-0.4770,0.0311
1732024326.0591,0.6107,-0.4770,0.0311
1732024326.0805,0.6345,-0.4575,0.0311
1732024326.0897,0.6374,-0.4456,0.0311
1732024326.0999,0.6583,-0.4381,0.0311
1732024326.1103,0.6612,-0.4262,0.0311
1732024326.1189,0.6612,-0.4262,0.0311
1732024326.1289,0.6821,-0.4187,0.0311
1732024326.1392,0.6850,-0.4068,0.0311
1732024326.1511,0.7059,-0.3993,0.0311
1732024326.1596,0.7088,-0.3874,0.0311
1732024326.1696,0.7117,-0.3755,0.0311
1732024326.1795,0.7326,-0.3680,0.0311
1732024326.1889,0.7326,-0.3680,0.0311
1732024326.1991,0.7355,-0.3560,0.0311
1732024326.2092,0.7564,-0.3485,0.0311
1732024326.2189,0.7593,-0.3366,0.0311
1732024326.2294,0.7802,-0.3291,0.0311
1732024326.2426,0.7802,-0.3291,0.0311
1732024326.2498,0.7831,-0.3172,0.0311
1732024326.2603,0.8040,-0.3097,0.0311
1732024326.2692,0.8069,-0.2978,0.0311
1732024326.2795,0.8278,-0.2903,0.0311
1732024326.2898,0.8278,-0.2903,0.0311
1732024326.2991,0.8488,-0.2827,0.0311
1732024326.3088,0.8517,-0.2708,0.0311
1732024326.3192,0.8517,-0.2708,0.0311
1732024326.3298,0.8726,-0.2633,0.0311
1732024326.3394,0.8755,-0.2514,0.0311
1732024326.3488,0.8935,-0.2558,0.0311
1732024326.3590,0.8964,-0.2439,0.0311
1732024326.3689,0.9173,-0.2364,0.0311
1732024326.3812,0.9173,-0.2364,0.0311
1732024326.3880,0.9202,-0.2245,0.0311
1732024326.3997,0.9411,-0.2170,0.0311
1732024326.4095,0.9411,-0.2170,0.0311
1732024326.4189,0.9620,-0.2094,0.0311
1732024326.4297,0.9649,-0.1975,0.0311
1732024326.4388,0.9649,-0.1975,0.0311
1732024326.4488,0.9858,-0.1900,0.0311
1732024326.4590,0.9858,-0.1900,0.0311
1732024326.4690,1.0067,-0.1825,0.0311
1732024326.4793,1.0096,-0.1706,0.0311
1732024326.4897,1.0096,-0.1706,0.0311
1732024326.4992,1.0305,-0.1631,0.0311
1732024326.5092,1.0305,-0.1631,0.0311
1732024326.5191,1.0514,-0.1556,0.0311
1732024326.5290,1.0543,-0.1437,0.0311
1732024326.5394,1.0543,-0.1437,0.0311
1732024326.5487,1.0752,-0.1361,0.0311
1732024326.5589,1.0752,-0.1361,0.0311
1732024326.5696,1.0961,-0.1286,0.0311
1732024326.5792,1.1199,-0.1092,0.0311
1732024326.5890,1.1199,-0.1092,0.0311
1732024326.5989,1.1408,-0.1017,0.0311
1732024326.6104,1.1408,-0.1017,0.0311
1732024326.6191,1.1618,-0.0942,0.0311
1732024326.6298,1.1827,-0.0867,0.0311
1732024326.6385,1.1827,-0.0867,0.0311
1732024326.6491,1.2036,-0.0791,0.0311
1732024326.6607,1.2036,-0.0791,0.0311
1732024326.6713,1.2245,-0.0716,0.0311
1732024326.6795,1.2454,-0.0641,0.0311
1732024326.6888,1.2454,-0.0641,0.0311
1732024326.6993,1.2663,-0.0566,0.0311
1732024326.7097,1.2663,-0.0566,0.0311
1732024326.7194,1.2872,-0.0491,0.0311
1732024326.7296,1.3081,-0.0415,0.0311
1732024326.7394,1.3081,-0.0415,0.0311
1732024326.7524,1.3290,-0.0340,0.0311
1732024326.7597,1.3290,-0.0340,0.0311
1732024326.7691,1.3319,-0.0221,0.0311
1732024326.7898,1.3499,-0.0265,0.0311
1732024326.7996,1.3528,-0.0146,0.0311
1732024326.8090,1.3708,-0.0190,0.0311
1732024326.8196,1.3737,-0.0071,0.0311
1732024326.8301,1.3917,-0.0115,0.0311
1732024326.8405,1.3917,-0.0115,0.0311
1732024326.8491,1.3946,0.0004,0.0311
1732024326.8595,1.4126,-0.0040,0.0311
1732024326.8698,1.4126,-0.0040,0.0311
1732024326.8789,1.4307,-0.0083,0.0311
1732024326.8893,1.4336,0.0036,0.0311
1732024326.9005,1.4516,-0.0008,0.0311
1732024326.9086,1.4545,0.0111,0.0311
1732024326.9187,1.4545,0.0111,0.0311
1732024326.9296,1.4725,0.0067,0.0311
1732024326.9408,1.4725,0.0067,0.0311
1732024326.9600,1.4934,0.0142,0.0311
1732024326.9696,1.4963,0.0261,0.0311
1732024326.9798,1.5143,0.0217,0.0311
1732024326.9900,1.5143,0.0217,0.0311
1732024327.0005,1.5352,0.0292,0.0311
1732024327.0114,1.5352,0.0292,0.0311
1732024327.0199,1.5352,0.0292,0.0311
1732024327.0297,1.5561,0.0368,0.0311
1732024327.0392,1.5561,0.0368,0.0311
1732024327.0500,1.5741,0.0324,0.0311
1732024327.0602,1.5770,0.0443,0.0311
1732024327.0706,1.5950,0.0399,0.0311
1732024327.0997,1.6159,0.0474,0.0311
1732024327.1110,1.6159,0.0474,0.0311
1732024327.1184,1.6339,0.0430,0.0311
1732024327.1296,1.6368,0.0549,0.0311
1732024327.1390,1.6368,0.0549,0.0311
1732024327.1496,1.6548,0.0505,0.0311
1732024327.1597,1.6577,0.0625,0.0311
1732024327.1716,1.6757,0.0581,0.0311
1732024327.1888,1.6757,0.0581,0.0311
1732024327.1995,1.6966,0.0656,0.0311
1732024327.2097,1.6966,0.0656,0.0311
1732024327.2193,1.7147,0.0612,0.0311
1732024327.2296,1.7176,0.0731,0.0311
1732024327.2400,1.7356,0.0687,0.0311
1732024327.2492,1.7356,0.0687,0.0311
1732024327.2596,1.7356,0.0687,0.0311
1732024327.2693,1.7536,0.0643,0.0311
1732024327.2796,1.7565,0.0762,0.0311
1732024327.2895,1.7745,0.0718,0.0311
1732024327.3005,1.7745,0.0718,0.0311
1732024327.3093,1.7745,0.0718,0.0311
1732024327.3201,1.7954,0.0794,0.0311
1732024327.3300,1.7954,0.0794,0.0311
1732024327.3396,1.7954,0.0794,0.0311
1732024327.3509,1.8134,0.0750,0.0311
1732024327.3603,1.8163,0.0869,0.0311
1732024327.3722,1.8343,0.0825,0.0311
1732024327.3803,1.8343,0.0825,0.0311
1732024327.3900,1.8343,0.0825,0.0311
1732024327.4012,1.8523,0.0781,0.0311
1732024327.4100,1.8552,0.0900,0.0311
1732024327.4204,1.8552,0.0900,0.0311
1732024327.4307,1.8912,0.0812,0.0311
1732024327.4403,1.8912,0.0812,0.0311
1732024327.4507,1.9092,0.0769,0.0311
1732024327.4611,1.9121,0.0888,0.0311
1732024327.4701,1.9301,0.0844,0.0311
1732024327.4790,1.9301,0.0844,0.0311
1732024327.4871,1.9301,0.0844,0.0311
1732024327.4995,1.9481,0.0800,0.0311
1732024327.5093,1.9510,0.0919,0.0311
1732024327.5196,1.9510,0.0919,0.0311
1732024327.5297,1.9481,0.0800,0.0311
1732024327.5397,1.9691,0.0875,0.0311
1732024327.5499,1.9691,0.0875,0.0311
1732024327.5601,1.9691,0.0875,0.0311
1732024327.5704,1.9871,0.0831,0.0311
1732024327.6002,2.0080,0.0906,0.0311
1732024327.6094,2.0080,0.0906,0.0311
1732024327.6193,2.0260,0.0862,0.0311
1732024327.6296,2.0440,0.0819,0.0311
1732024327.6391,2.0620,0.0775,0.0311
1732024327.6491,2.0649,0.0894,0.0311
1732024327.6607,2.0649,0.0894,0.0311
1732024327.6693,2.0829,0.0850,0.0311
1732024327.6833,2.1009,0.0806,0.0311
1732024327.6917,2.1009,0.0806,0.0311
1732024327.7012,2.1189,0.0762,0.0311
1732024327.7103,2.1218,0.0881,0.0311
1732024327.7200,2.1218,0.0881,0.0311
1732024327.7305,2.1578,0.0793,0.0311
1732024327.7400,2.1578,0.0793,0.0311
1732024327.7513,2.1578,0.0793,0.0311
1732024327.7595,2.1758,0.0750,0.0311
1732024327.7690,2.1758,0.0750,0.0311
1732024327.7792,2.1938,0.0706,0.0311
1732024327.7891,2.1967,0.0825,0.0311
1732024327.7995,2.2148,0.0781,0.0311
1732024327.8096,2.2148,0.0781,0.0311
1732024327.8197,2.2328,0.0737,0.0311
1732024327.8303,2.2328,0.0737,0.0311
1732024327.8396,2.2328,0.0737,0.0311
1732024327.8502,2.2508,0.0693,0.0311
1732024327.8602,2.2537,0.0812,0.0311
1732024327.8692,2.2537,0.0812,0.0311
1732024327.8790,2.2717,0.0768,0.0311
1732024327.8890,2.2897,0.0725,0.0311
1732024327.8991,2.2897,0.0725,0.0311
1732024327.9293,2.3286,0.0756,0.0311
1732024327.9379,2.3286,0.0756,0.0311
1732024327.9582,2.3466,0.0712,0.0311
1732024327.9694,2.3466,0.0712,0.0311
1732024327.9787,2.3466,0.0712,0.0311
1732024327.9891,2.3646,0.0668,0.0311
1732024327.9992,2.3675,0.0787,0.0311
1732024328.0091,2.3675,0.0787,0.0311
1732024328.0191,2.3855,0.0743,0.0311
1732024328.0297,2.4035,0.0699,0.0311
1732024328.0402,2.4035,0.0699,0.0311
1732024328.0588,2.4244,0.0775,0.0311
1732024328.0712,2.4244,0.0775,0.0311
1732024328.0795,2.4424,0.0731,0.0311
1732024328.0892,2.4424,0.0731,0.0311
1732024328.0997,2.4424,0.0731,0.0311
1732024328.1188,2.4605,0.0687,0.0311
1732024328.1292,2.4785,0.0643,0.0311
1732024328.1391,2.4785,0.0643,0.0311
1732024328.1489,2.4785,0.0643,0.0311
1732024328.1600,2.4965,0.0599,0.0311
1732024328.1708,2.4994,0.0718,0.0311
1732024328.1882,2.5174,0.0674,0.0311
1732024328.2006,2.5174,0.0674,0.0311
1732024328.2104,2.5354,0.0630,0.0311
1732024328.2190,2.5354,0.0630,0.0311
1732024328.2289,2.5354,0.0630,0.0311
1732024328.2391,2.5534,0.0587,0.0311
1732024328.2493,2.5534,0.0587,0.0311
1732024328.2599,2.5563,0.0706,0.0311
1732024328.2706,2.5743,0.0662,0.0311
1732024328.2781,2.5743,0.0662,0.0311
1732024328.2863,2.5743,0.0662,0.0311
1732024328.2996,2.5923,0.0618,0.0311
1732024328.3092,2.5923,0.0618,0.0311
1732024328.3191,2.5923,0.0618,0.0311
1732024328.3314,2.6103,0.0574,0.0311
1732024328.3397,2.6132,0.0693,0.0311
1732024328.3499,2.6132,0.0693,0.0311
1732024328.3597,2.6312,0.0649,0.0311
1732024328.3693,2.6312,0.0649,0.0311
1732024328.3877,2.6312,0.0649,0.0311
1732024328.3990,2.6492,0.0605,0.0311
1732024328.4091,2.6492,0.0605,0.0311
1732024328.4197,2.6521,0.0724,0.0311
1732024328.4298,2.6701,0.0681,0.0311
1732024328.4690,2.6881,0.0637,0.0311
1732024328.4812,2.6881,0.0637,0.0311
1732024328.4890,2.6881,0.0637,0.0311
1732024328.5000,2.7062,0.0593,0.0311
1732024328.5110,2.7090,0.0712,0.0311
1732024328.5197,2.7090,0.0712,0.0311
1732024328.5291,2.7090,0.0712,0.0311
1732024328.5394,2.7271,0.0668,0.0311
1732024328.5595,2.7271,0.0668,0.0311
1732024328.5692,2.7451,0.0624,0.0311
1732024328.5995,2.7451,0.0624,0.0311
1732024328.6105,2.7660,0.0699,0.0311
1732024328.6195,2.7660,0.0699,0.0311
1732024328.6296,2.7451,0.0624,0.0311
1732024328.6393,2.7451,0.0624,0.0311
1732024328.6496,2.7480,0.0743,0.0311
1732024328.6597,2.7660,0.0699,0.0311
1732024328.6716,2.7660,0.0699,0.0311
1732024328.6888,2.7660,0.0699,0.0311
1732024328.7009,2.7840,0.0655,0.0311
1732024328.7290,2.7840,0.0655,0.0311
1732024328.7391,2.7840,0.0655,0.0311
1732024328.7487,2.8020,0.0612,0.0311
1732024328.7589,2.8020,0.0612,0.0311
1732024328.7695,2.8049,0.0731,0.0311
1732024328.7791,2.8049,0.0731,0.0311
1732024328.7893,2.8049,0.0731,0.0311
1732024328.8032,2.8229,0.0687,0.0311
1732024328.8115,2.8229,0.0687,0.0311
1732024328.8192,2.8229,0.0687,0.0311
1732024328.8292,2.8229,0.0687,0.0311
1732024328.8393,2.8229,0.0687,0.0311
1732024328.8488,2.8229,0.0687,0.0311
1732024328.8596,2.8409,0.0643,0.0311
1732024328.8698,2.8409,0.0643,0.0311
1732024328.8821,2.8409,0.0643,0.0311
1732024328.8897,2.8409,0.0643,0.0311
1732024328.8992,2.8438,0.0762,0.0311
1732024328.9115,2.8438,0.0762,0.0311
1732024328.9189,2.8618,0.0718,0.0311
1732024328.9300,2.8618,0.0718,0.0311
1732024328.9502,2.8618,0.0718,0.0311
1732024328.9606,2.8618,0.0718,0.0311
1732024328.9709,2.8618,0.0718,0.0311
1732024328.9896,2.8438,0.0762,0.0311
1732024328.9996,2.8438,0.0762,0.0311
1732024329.0091,2.8438,0.0762,0.0311
1732024329.0195,2.8438,0.0762,0.0311
1732024329.0299,2.8258,0.0806,0.0311
1732024329.0407,2.8258,0.0806,0.0311
1732024329.0496,2.8258,0.0806,0.0311
1732024329.0597,2.8258,0.0806,0.0311
1732024329.0697,2.8258,0.0806,0.0311
1732024329.0815,2.7869,0.0774,0.0311
1732024329.0893,2.7869,0.0774,0.0311
1732024329.0992,2.7869,0.0774,0.0311
1732024329.1101,2.7869,0.0774,0.0311
1732024329.1200,2.7869,0.0774,0.0311
1732024329.1299,2.7869,0.0774,0.0311
1732024329.1398,2.8049,0.0731,0.0311
1732024329.1505,2.8049,0.0731,0.0311
1732024329.1600,2.8049,0.0731,0.0311
1732024329.1689,2.8049,0.0731,0.0311
1732024329.1789,2.7689,0.0818,0.0311
1732024329.1907,2.7689,0.0818,0.0311
1732024329.2105,2.7689,0.0818,0.0311
1732024329.2219,2.7689,0.0818,0.0311
1732024329.2309,2.7300,0.0787,0.0311
1732024329.2402,2.7300,0.0787,0.0311
1732024329.2502,2.7480,0.0743,0.0311
1732024329.2597,2.7480,0.0743,0.0311
1732024329.2699,2.7480,0.0743,0.0311
1732024329.3187,2.7480,0.0743,0.0311
1732024329.3268,2.7480,0.0743,0.0311
1732024329.3796,2.7300,0.0787,0.0311
1732024329.4797,2.7119,0.0831,0.0311
1732024329.4944,2.7119,0.0831,0.0311
1732024329.5088,2.6910,0.0756,0.0311
1732024329.5189,2.6910,0.0756,0.0311
1732024329.5290,2.6730,0.0800,0.0311
1732024329.5388,2.6730,0.0800,0.0311
1732024329.5493,2.6730,0.0800,0.0311
1732024329.5598,2.6730,0.0800,0.0311
1732024329.5696,2.6730,0.0800,0.0311
1732024329.5899,2.6730,0.0800,0.0311
1732024329.5993,2.6730,0.0800,0.0311
1732024329.6193,2.6730,0.0800,0.0311
1732024329.6312,2.6730,0.0800,0.0311
1732024329.6402,2.6730,0.0800,0.0311
1732024329.6514,2.6730,0.0800,0.0311
1732024329.6614,2.6730,0.0800,0.0311
1732024329.6716,2.6730,0.0800,0.0311
1732024329.6821,2.6730,0.0800,0.0311
1732024329.6895,2.6730,0.0800,0.0311
1732024329.6993,2.6730,0.0800,0.0311
1732024329.7095,2.6730,0.0800,0.0311
1732024329.7297,2.6730,0.0800,0.0311
1732024329.7390,2.6730,0.0800,0.0311
1732024329.7489,2.6730,0.0800,0.0311
1732024329.7592,2.6730,0.0800,0.0311
1732024329.7690,2.6730,0.0800,0.0311
1732024329.7793,2.6730,0.0800,0.0311
1732024329.7890,2.6730,0.0800,0.0311
1732024329.7991,2.6730,0.0800,0.0311
1732024329.8095,2.6730,0.0800,0.0311
1732024329.8190,2.6730,0.0800,0.0311
1732024329.8290,2.6730,0.0800,0.0311
1732024329.8391,2.6730,0.0800,0.0311
1732024329.8487,2.6730,0.0800,0.0311
1732024329.8589,2.6730,0.0800,0.0311
1732024329.8691,2.6730,0.0800,0.0311
1732024329.8896,2.6521,0.0724,0.0311
1732024329.8989,2.6521,0.0724,0.0311
1732024329.9089,2.6521,0.0724,0.0311
1732024329.9192,2.6521,0.0724,0.0311
1732024329.9291,2.6341,0.0768,0.0311
1732024329.9396,2.6341,0.0768,0.0311
1732024329.9494,2.6341,0.0768,0.0311
1732024329.9593,2.6341,0.0768,0.0311
1732024329.9699,2.6341,0.0768,0.0311
1732024329.9795,2.6341,0.0768,0.0311
1732024329.9892,2.6341,0.0768,0.0311
1732024329.9993,2.6341,0.0768,0.0311
1732024330.0092,2.6341,0.0768,0.0311
1732024330.0298,2.6341,0.0768,0.0311
1732024330.0381,2.6341,0.0768,0.0311
1732024330.0603,2.6341,0.0768,0.0311
1732024330.0696,2.6341,0.0768,0.0311
1732024330.0790,2.6312,0.0649,0.0311
1732024330.0892,2.6312,0.0649,0.0311
1732024330.0993,2.6312,0.0649,0.0311
1732024330.1117,2.6312,0.0649,0.0311
1732024330.1202,2.6312,0.0649,0.0311
1732024330.1298,2.6132,0.0693,0.0311
1732024330.1392,2.6132,0.0693,0.0311
1732024330.1707,2.6132,0.0693,0.0311
1732024330.1814,2.6132,0.0693,0.0311
1732024330.1896,2.6132,0.0693,0.0311
1732024330.1997,2.6132,0.0693,0.0311
1732024330.2095,2.6132,0.0693,0.0311
1732024330.2196,2.6132,0.0693,0.0311
1732024330.2296,2.6132,0.0693,0.0311
1732024330.2390,2.6132,0.0693,0.0311
1732024330.2576,2.6132,0.0693,0.0311
1732024330.2692,2.6132,0.0693,0.0311
1732024330.2787,2.6132,0.0693,0.0311
1732024330.2889,2.6132,0.0693,0.0311
1732024330.2992,2.6132,0.0693,0.0311
1732024330.3078,2.6132,0.0693,0.0311
1732024330.3293,2.6103,0.0574,0.0311
1732024330.3398,2.6103,0.0574,0.0311
1732024330.3588,2.6103,0.0574,0.0311
1732024330.3703,2.6103,0.0574,0.0311
1732024330.3782,2.6103,0.0574,0.0311
1732024330.3884,2.6103,0.0574,0.0311
1732024330.3993,2.6103,0.0574,0.0311
1732024330.4092,2.6103,0.0574,0.0311
1732024330.4191,2.6103,0.0574,0.0311
1732024330.4288,2.6103,0.0574,0.0311
1732024330.4393,2.6103,0.0574,0.0311
1732024330.4583,2.5894,0.0499,0.0311
1732024330.4695,2.5894,0.0499,0.0311
1732024330.4819,2.6074,0.0455,0.0311
1732024330.4882,2.6074,0.0455,0.0311
1732024330.4991,2.6074,0.0455,0.0311
1732024330.5091,2.5894,0.0499,0.0311
1732024330.5191,2.5894,0.0499,0.0311
1732024330.5291,2.6074,0.0455,0.0311
1732024330.5403,2.6074,0.0455,0.0311
1732024330.5515,2.6074,0.0455,0.0311
1732024330.5614,2.6074,0.0455,0.0311
1732024330.5699,2.5894,0.0499,0.0311
1732024330.5815,2.5894,0.0499,0.0311
1732024330.5890,2.5894,0.0499,0.0311
1732024330.5992,2.5894,0.0499,0.0311
1732024330.6095,2.5894,0.0499,0.0311
1732024330.6198,2.5894,0.0499,0.0311
1732024330.6293,2.6074,0.0455,0.0311
1732024330.6394,2.6074,0.0455,0.0311
1732024330.6597,2.6074,0.0455,0.0311
1732024330.6700,2.6074,0.0455,0.0311
1732024330.6818,2.6074,0.0455,0.0311
1732024330.6894,2.6074,0.0455,0.0311
1732024330.6998,2.6074,0.0455,0.0311
1732024330.7108,2.6074,0.0455,0.0311
1732024330.7183,2.6074,0.0455,0.0311
1732024330.7290,2.6074,0.0455,0.0311
1732024330.7396,2.6074,0.0455,0.0311
1732024330.7479,2.6074,0.0455,0.0311
1732024330.7591,2.6074,0.0455,0.0311
1732024330.7694,2.6074,0.0455,0.0311
1732024330.7781,2.6074,0.0455,0.0311
1732024330.7907,2.6045,0.0336,0.0311
1732024330.7993,2.6045,0.0336,0.0311
1732024330.8197,2.6045,0.0336,0.0311
1732024330.8292,2.6045,0.0336,0.0311
1732024330.8392,2.6045,0.0336,0.0311
1732024330.8525,2.6045,0.0336,0.0311
1732024330.8597,2.6045,0.0336,0.0311
1732024330.8726,2.6045,0.0336,0.0311
1732024330.8824,2.6045,0.0336,0.0311
1732024330.8906,2.6045,0.0336,0.0311
1732024330.9001,2.6045,0.0336,0.0311
1732024330.9086,2.6045,0.0336,0.0311
1732024330.9297,2.6045,0.0336,0.0311
1732024330.9399,2.6045,0.0336,0.0311
1732024330.9497,2.5865,0.0380,0.0311
1732024330.9597,2.5865,0.0380,0.0311
1732024330.9699,2.5836,0.0261,0.0311
1732024330.9794,2.5836,0.0261,0.0311
1732024330.9917,2.5836,0.0261,0.0311
1732024330.9999,2.5836,0.0261,0.0311
1732024331.0096,2.5836,0.0261,0.0311
1732024331.0165,2.5836,0.0261,0.0311
1732024331.0294,2.5836,0.0261,0.0311
1732024331.0399,2.5836,0.0261,0.0311
1732024331.0497,2.5836,0.0261,0.0311
1732024331.0706,2.5836,0.0261,0.0311
1732024331.0792,2.5836,0.0261,0.0311
1732024331.0890,2.5836,0.0261,0.0311
1732024331.0990,2.5836,0.0261,0.0311
1732024331.1088,2.5836,0.0261,0.0311
1732024331.1192,2.5836,0.0261,0.0311
1732024331.1399,2.5836,0.0261,0.0311
1732024331.1490,2.5836,0.0261,0.0311
1732024331.1604,2.5836,0.0261,0.0311
1732024331.1697,2.5836,0.0261,0.0311
1732024331.1792,2.5836,0.0261,0.0311
1732024331.1899,2.5836,0.0261,0.0311
1732024331.2001,2.5656,0.0305,0.0311
1732024331.2096,2.5656,0.0305,0.0311
1732024331.2531,2.5656,0.0305,0.0311
1732024331.2607,2.5656,0.0305,0.0311
1732024331.2690,2.5656,0.0305,0.0311
1732024331.2896,2.5656,0.0305,0.0311
1732024331.3003,2.5656,0.0305,0.0311
1732024331.3094,2.5656,0.0305,0.0311
1732024331.3206,2.5656,0.0305,0.0311
1732024331.3295,2.5656,0.0305,0.0311
1732024331.3393,2.5656,0.0305,0.0311
1732024331.3507,2.5656,0.0305,0.0311
1732024331.3588,2.5656,0.0305,0.0311
1732024331.3688,2.5656,0.0305,0.0311
1732024331.3821,2.5656,0.0305,0.0311
1732024331.3894,2.5656,0.0305,0.0311
1732024331.3993,2.5656,0.0305,0.0311
1732024331.4099,2.5656,0.0305,0.0311
1732024331.4202,2.5656,0.0305,0.0311
1732024331.4289,2.5656,0.0305,0.0311
1732024331.4396,2.5656,0.0305,0.0311
1732024331.4496,2.5656,0.0305,0.0311
1732024331.4590,2.5656,0.0305,0.0311
1732024331.4711,2.5656,0.0305,0.0311
1732024331.4803,2.5656,0.0305,0.0311
1732024331.4899,2.5656,0.0305,0.0311
1732024331.5000,2.5656,0.0305,0.0311
1732024331.5102,2.5656,0.0305,0.0311
1732024331.5193,2.5656,0.0305,0.0311
1732024331.5290,2.5656,0.0305,0.0311
1732024331.5397,2.5656,0.0305,0.0311
1732024331.5489,2.5656,0.0305,0.0311
1732024331.5599,2.5656,0.0305,0.0311
1732024331.5699,2.5656,0.0305,0.0311
1732024331.5797,2.5656,0.0305,0.0311
1732024331.5887,2.5656,0.0305,0.0311
1732024331.5991,2.5656,0.0305,0.0311
1732024331.6091,2.5656,0.0305,0.0311
1732024331.6195,2.5656,0.0305,0.0311
1732024331.6293,2.5656,0.0305,0.0311
1732024331.6401,2.5656,0.0305,0.0311
1732024331.6491,2.5656,0.0305,0.0311
1732024331.6605,2.5656,0.0305,0.0311
1732024331.6695,2.5656,0.0305,0.0311
1732024331.6800,2.5656,0.0305,0.0311
1732024331.6894,2.5656,0.0305,0.0311
1732024331.6995,2.5656,0.0305,0.0311
1732024331.7092,2.5656,0.0305,0.0311
1732024331.7218,2.5656,0.0305,0.0311
1732024331.7297,2.5656,0.0305,0.0311
1732024331.7395,2.5656,0.0305,0.0311
1732024331.7702,2.5656,0.0305,0.0311
1732024331.7811,2.5656,0.0305,0.0311
1732024331.7893,2.5656,0.0305,0.0311
1732024331.7994,2.5656,0.0305,0.0311
1732024331.8096,2.5656,0.0305,0.0311
1732024331.8198,2.5656,0.0305,0.0311
1732024331.8306,2.5656,0.0305,0.0311
1732024331.8395,2.5656,0.0305,0.0311
1732024331.8489,2.5656,0.0305,0.0311
1732024331.8591,2.5656,0.0305,0.0311
1732024331.8695,2.5656,0.0305,0.0311
1732024331.8794,2.5656,0.0305,0.0311
1732024331.8896,2.5656,0.0305,0.0311
1732024331.8991,2.5656,0.0305,0.0311
1732024331.9096,2.5656,0.0305,0.0311
1732024331.9193,2.5656,0.0305,0.0311
1732024331.9292,2.5656,0.0305,0.0311
1732024331.9390,2.5656,0.0305,0.0311
1732024331.9489,2.5656,0.0305,0.0311
1732024331.9590,2.5656,0.0305,0.0311
1732024331.9718,2.5656,0.0305,0.0311
1732024331.9812,2.5656,0.0305,0.0311
1732024331.9897,2.5656,0.0305,0.0311
1732024332.0197,2.5656,0.0305,0.0311
1732024332.0291,2.5656,0.0305,0.0311
1732024332.0398,2.5656,0.0305,0.0311
1732024332.0592,2.5656,0.0305,0.0311
1732024332.0859,2.5656,0.0305,0.0311
1732024332.0928,2.5656,0.0305,0.0311
1732024332.1773,2.5476,0.0349,0.0311
1732024332.1849,2.5476,0.0349,0.0311
1732024332.1979,2.5476,0.0349,0.0311
1732024332.2084,2.5476,0.0349,0.0311
1732024332.2198,2.5476,0.0349,0.0311
1732024332.2457,2.5476,0.0349,0.0311
1732024332.2536,2.5476,0.0349,0.0311
1732024332.2769,2.5476,0.0349,0.0311
1732024332.2862,2.5476,0.0349,0.0311
1732024332.3137,2.5476,0.0349,0.0311
1732024332.3395,2.5656,0.0305,0.0311
1732024332.3500,2.5656,0.0305,0.0311
1732024332.3587,2.5656,0.0305,0.0311
1732024332.3693,2.5476,0.0349,0.0311
1732024332.3885,2.5685,0.0424,0.0311
1732024332.4001,2.5685,0.0424,0.0311
1732024332.4094,2.5685,0.0424,0.0311
1732024332.4193,2.5685,0.0424,0.0311
1732024332.4299,2.5865,0.0380,0.0311
1732024332.4395,2.5865,0.0380,0.0311
1732024332.4507,2.5865,0.0380,0.0311
1732024332.4593,2.5865,0.0380,0.0311
1732024332.4691,2.5865,0.0380,0.0311
1732024332.4790,2.5865,0.0380,0.0311
1732024332.4894,2.5865,0.0380,0.0311
1732024332.4996,2.5865,0.0380,0.0311
1732024332.5100,2.5865,0.0380,0.0311
1732024332.5192,2.5865,0.0380,0.0311
1732024332.5291,2.5865,0.0380,0.0311
1732024332.5394,2.5865,0.0380,0.0311
1732024332.5493,2.5865,0.0380,0.0311
1732024332.5589,2.5865,0.0380,0.0311
1732024332.5706,2.5865,0.0380,0.0311
1732024332.5808,2.5865,0.0380,0.0311
1732024332.5892,2.5865,0.0380,0.0311
1732024332.5993,2.5865,0.0380,0.0311
1732024332.6095,2.5865,0.0380,0.0311
1732024332.6194,2.5865,0.0380,0.0311
1732024332.6292,2.5865,0.0380,0.0311
1732024332.6393,2.5865,0.0380,0.0311
1732024332.6513,2.5865,0.0380,0.0311
1732024332.6617,2.5865,0.0380,0.0311
1732024332.6698,2.5865,0.0380,0.0311
1732024332.6779,2.5865,0.0380,0.0311
1732024332.6887,2.5865,0.0380,0.0311
1732024332.6997,2.5865,0.0380,0.0311
1732024332.7093,2.5865,0.0380,0.0311
1732024332.7292,2.5865,0.0380,0.0311
1732024332.7390,2.5865,0.0380,0.0311
1732024332.7489,2.5865,0.0380,0.0311
1732024332.7600,2.5865,0.0380,0.0311
1732024332.7690,2.5865,0.0380,0.0311
1732024332.7787,2.5894,0.0499,0.0311
1732024332.7989,2.5894,0.0499,0.0311
1732024332.8092,2.5894,0.0499,0.0311
1732024332.8194,2.5894,0.0499,0.0311
1732024332.8294,2.5894,0.0499,0.0311
1732024332.8399,2.5894,0.0499,0.0311
1732024332.8499,2.5894,0.0499,0.0311
1732024332.8594,2.5894,0.0499,0.0311
1732024332.8689,2.5894,0.0499,0.0311
1732024332.9014,2.5894,0.0499,0.0311
1732024332.9083,2.5865,0.0380,0.0311
1732024332.9179,2.5865,0.0380,0.0311
1732024332.9290,2.5894,0.0499,0.0311
1732024332.9395,2.5894,0.0499,0.0311
1732024332.9695,2.5865,0.0380,0.0311
1732024332.9878,2.5894,0.0499,0.0311
1732024333.0000,2.5894,0.0499,0.0311
1732024333.0091,2.5894,0.0499,0.0311
1732024333.0202,2.5894,0.0499,0.0311
1732024333.0297,2.5865,0.0380,0.0311
1732024333.0398,2.5865,0.0380,0.0311
1732024333.0594,2.5865,0.0380,0.0311
1732024333.0690,2.5865,0.0380,0.0311
1732024333.0809,2.5865,0.0380,0.0311
1732024333.0903,2.5865,0.0380,0.0311
1732024333.0992,2.5865,0.0380,0.0311
1732024333.1106,2.5865,0.0380,0.0311
1732024333.1200,2.5865,0.0380,0.0311
1732024333.1288,2.5894,0.0499,0.0311
1732024333.1389,2.5894,0.0499,0.0311
1732024333.1499,2.5894,0.0499,0.0311
1732024333.1696,2.5894,0.0499,0.0311
1732024333.1807,2.5894,0.0499,0.0311
1732024333.1899,2.5894,0.0499,0.0311
1732024333.2008,2.5894,0.0499,0.0311
1732024333.2123,2.5894,0.0499,0.0311
1732024333.2203,2.5894,0.0499,0.0311
1732024333.2295,2.5894,0.0499,0.0311
1732024333.2393,2.5894,0.0499,0.0311
1732024333.2495,2.5894,0.0499,0.0311
1732024333.2592,2.5894,0.0499,0.0311
1732024333.2697,2.5894,0.0499,0.0311
1732024333.2794,2.5714,0.0543,0.0311
1732024333.2895,2.5714,0.0543,0.0311
1732024333.2993,2.5714,0.0543,0.0311
1732024333.3100,2.5714,0.0543,0.0311
1732024333.3192,2.5714,0.0543,0.0311
1732024333.3293,2.5714,0.0543,0.0311
1732024333.3394,2.5714,0.0543,0.0311
1732024333.3497,2.5714,0.0543,0.0311
1732024333.3599,2.5714,0.0543,0.0311
1732024333.3701,2.5714,0.0543,0.0311
1732024333.3817,2.5714,0.0543,0.0311
1732024333.3891,2.5714,0.0543,0.0311
1732024333.3989,2.5714,0.0543,0.0311
1732024333.4093,2.5714,0.0543,0.0311
1732024333.4195,2.5714,0.0543,0.0311
1732024333.4285,2.5714,0.0543,0.0311
1732024333.4389,2.5714,0.0543,0.0311
1732024333.4577,2.5714,0.0543,0.0311
1732024333.4692,2.5714,0.0543,0.0311
1732024333.4779,2.5685,0.0424,0.0311
1732024333.4883,2.5685,0.0424,0.0311
1732024333.4994,2.5685,0.0424,0.0311
1732024333.5102,2.5685,0.0424,0.0311
1732024333.5192,2.5685,0.0424,0.0311
1732024333.5291,2.5685,0.0424,0.0311
1732024333.5396,2.5685,0.0424,0.0311
1732024333.5508,2.5685,0.0424,0.0311
1732024333.5593,2.5685,0.0424,0.0311
1732024333.5719,2.5685,0.0424,0.0311
1732024333.5802,2.5685,0.0424,0.0311
1732024333.5892,2.5685,0.0424,0.0311
1732024333.5991,2.5685,0.0424,0.0311
1732024333.6088,2.5685,0.0424,0.0311
1732024333.6200,2.5685,0.0424,0.0311
1732024333.6292,2.5685,0.0424,0.0311
1732024333.6398,2.5685,0.0424,0.0311
1732024333.6494,2.5685,0.0424,0.0311
1732024333.6604,2.5685,0.0424,0.0311
1732024333.6698,2.5685,0.0424,0.0311
1732024333.6802,2.5714,0.0543,0.0311
1732024333.6916,2.5714,0.0543,0.0311
1732024333.7000,2.5714,0.0543,0.0311
1732024333.7096,2.5714,0.0543,0.0311
1732024333.7192,2.5714,0.0543,0.0311
1732024333.7293,2.5714,0.0543,0.0311
1732024333.7395,2.5714,0.0543,0.0311
1732024333.7499,2.5714,0.0543,0.0311
1732024333.7593,2.5714,0.0543,0.0311
1732024333.7694,2.5714,0.0543,0.0311
1732024333.7889,2.5714,0.0543,0.0311
1732024333.7994,2.5714,0.0543,0.0311
1732024333.8105,2.5714,0.0543,0.0311
1732024333.8193,2.5714,0.0543,0.0311
1732024333.8290,2.5714,0.0543,0.0311
1732024333.8394,2.5714,0.0543,0.0311
1732024333.8690,2.5714,0.0543,0.0311
1732024333.8796,2.5714,0.0543,0.0311
1732024333.8891,2.5714,0.0543,0.0311
1732024333.8989,2.5714,0.0543,0.0311
1732024333.9091,2.5714,0.0543,0.0311
1732024333.9191,2.5714,0.0543,0.0311
1732024333.9291,2.5685,0.0424,0.0311
1732024333.9396,2.5685,0.0424,0.0311
1732024333.9694,2.5685,0.0424,0.0311
1732024333.9991,2.5714,0.0543,0.0311
1732024334.0099,2.5714,0.0543,0.0311
1732024334.0192,2.5714,0.0543,0.0311
1732024334.0295,2.5714,0.0543,0.0311
1732024334.0395,2.5714,0.0543,0.0311
1732024334.0692,2.5714,0.0543,0.0311
1732024334.0806,2.5714,0.0543,0.0311
1732024334.0890,2.5714,0.0543,0.0311
1732024334.0992,2.5714,0.0543,0.0311
1732024334.1078,2.5714,0.0543,0.0311
1732024334.1179,2.5714,0.0543,0.0311
1732024334.1287,2.5685,0.0424,0.0311
1732024334.1394,2.5685,0.0424,0.0311
1732024334.1489,2.5685,0.0424,0.0311
1732024334.1590,2.5685,0.0424,0.0311
1732024334.1692,2.5685,0.0424,0.0311
1732024334.1795,2.5685,0.0424,0.0311
1732024334.1892,2.5685,0.0424,0.0311
1732024334.1990,2.5685,0.0424,0.0311
1732024334.2097,2.5685,0.0424,0.0311
1732024334.2197,2.5685,0.0424,0.0311
1732024334.2293,2.5685,0.0424,0.0311
1732024334.2397,2.5685,0.0424,0.0311
1732024334.2693,2.5685,0.0424,0.0311
1732024334.2811,2.5685,0.0424,0.0311
1732024334.2895,2.5685,0.0424,0.0311
1732024334.2991,2.5685,0.0424,0.0311
1732024334.3093,2.5685,0.0424,0.0311
1732024334.3192,2.5685,0.0424,0.0311
1732024334.3290,2.5685,0.0424,0.0311
1732024334.3393,2.5685,0.0424,0.0311
1732024334.3497,2.5685,0.0424,0.0311
1732024334.3591,2.5685,0.0424,0.0311
1732024334.3694,2.5685,0.0424,0.0311
1732024334.3791,2.5685,0.0424,0.0311
1732024334.3903,2.5685,0.0424,0.0311
1732024334.3991,2.5685,0.0424,0.0311
1732024334.4094,2.5685,0.0424,0.0311
1732024334.4198,2.5685,0.0424,0.0311
1732024334.4292,2.5685,0.0424,0.0311
1732024334.4391,2.5685,0.0424,0.0311
1732024334.4490,2.5685,0.0424,0.0311
1732024334.4596,2.5685,0.0424,0.0311
1732024334.4694,2.5685,0.0424,0.0311
1732024334.4797,2.5685,0.0424,0.0311
1732024334.5090,2.5685,0.0424,0.0311
1732024334.5192,2.5685,0.0424,0.0311
1732024334.5299,2.5685,0.0424,0.0311
1732024334.5391,2.5685,0.0424,0.0311
1732024334.5491,2.5685,0.0424,0.0311
1732024334.5600,2.5685,0.0424,0.0311
1732024334.5698,2.5685,0.0424,0.0311
1732024334.5819,2.5865,0.0380,0.0311
1732024334.5895,2.5865,0.0380,0.0311
1732024334.5993,2.5865,0.0380,0.0311
1732024334.6091,2.5865,0.0380,0.0311
1732024334.6198,2.5865,0.0380,0.0311
1732024334.6296,2.5865,0.0380,0.0311
1732024334.6392,2.5865,0.0380,0.0311
1732024334.6490,2.5865,0.0380,0.0311
1732024334.6602,2.5865,0.0380,0.0311
1732024334.6691,2.5865,0.0380,0.0311
1732024334.6797,2.5865,0.0380,0.0311
1732024334.6895,2.5865,0.0380,0.0311
1732024334.6999,2.5865,0.0380,0.0311
1732024334.7101,2.5865,0.0380,0.0311
1732024334.7199,2.5865,0.0380,0.0311
1732024334.7298,2.5865,0.0380,0.0311
1732024334.7399,2.5865,0.0380,0.0311
1732024334.7591,2.5865,0.0380,0.0311
1732024334.7698,2.5865,0.0380,0.0311
1732024334.7886,2.5865,0.0380,0.0311
1732024334.7994,2.5865,0.0380,0.0311
1732024334.8097,2.5865,0.0380,0.0311
1732024334.8170,2.5865,0.0380,0.0311
1732024334.8403,2.5865,0.0380,0.0311
1732024334.8478,2.5865,0.0380,0.0311
1732024334.8697,2.5865,0.0380,0.0311
1732024334.8800,2.5865,0.0380,0.0311
1732024334.8897,2.5865,0.0380,0.0311
1732024334.9000,2.5865,0.0380,0.0311
1732024334.9092,2.5865,0.0380,0.0311
1732024334.9196,2.5865,0.0380,0.0311
1732024334.9294,2.5865,0.0380,0.0311
1732024334.9396,2.5865,0.0380,0.0311
1732024334.9491,2.5865,0.0380,0.0311
1732024334.9598,2.5865,0.0380,0.0311
1732024334.9692,2.5865,0.0380,0.0311
1732024334.9796,2.5894,0.0499,0.0311
1732024334.9899,2.5894,0.0499,0.0311
1732024335.0005,2.5894,0.0499,0.0311
1732024335.0094,2.5894,0.0499,0.0311
1732024335.0295,2.5894,0.0499,0.0311
1732024335.0396,2.5894,0.0499,0.0311
1732024335.0489,2.5894,0.0499,0.0311
1732024335.0600,2.5894,0.0499,0.0311
1732024335.0694,2.5894,0.0499,0.0311
1732024335.0791,2.5894,0.0499,0.0311
1732024335.0894,2.5894,0.0499,0.0311
1732024335.0991,2.5894,0.0499,0.0311
1732024335.1112,2.5894,0.0499,0.0311
1732024335.1204,2.5894,0.0499,0.0311
1732024335.1294,2.5865,0.0380,0.0311
1732024335.1404,2.5865,0.0380,0.0311
1732024335.1506,2.5865,0.0380,0.0311
1732024335.1606,2.5865,0.0380,0.0311
1732024335.1707,2.5865,0.0380,0.0311
1732024335.1792,2.5865,0.0380,0.0311
1732024335.1898,2.5865,0.0380,0.0311
1732024335.2004,2.5865,0.0380,0.0311
1732024335.2110,2.5865,0.0380,0.0311
1732024335.2296,2.5865,0.0380,0.0311
1732024335.2398,2.5865,0.0380,0.0311
1732024335.2508,2.5865,0.0380,0.0311
1732024335.2595,2.5865,0.0380,0.0311
1732024335.2692,2.5865,0.0380,0.0311
1732024335.2789,2.5865,0.0380,0.0311
1732024335.2891,2.5865,0.0380,0.0311
1732024335.2992,2.5865,0.0380,0.0311
1732024335.3105,2.5865,0.0380,0.0311
1732024335.3193,2.5865,0.0380,0.0311
1732024335.3307,2.5865,0.0380,0.0311
1732024335.3400,2.5865,0.0380,0.0311
1732024335.3587,2.5865,0.0380,0.0311
1732024335.3695,2.5865,0.0380,0.0311
1732024335.3790,2.5865,0.0380,0.0311
1732024335.3900,2.5865,0.0380,0.0311
1732024335.3997,2.5865,0.0380,0.0311
1732024335.4099,2.5865,0.0380,0.0311
1732024335.4198,2.5865,0.0380,0.0311
1732024335.4298,2.5894,0.0499,0.0311
1732024335.4402,2.5894,0.0499,0.0311
1732024335.4491,2.5894,0.0499,0.0311
1732024335.4596,2.5894,0.0499,0.0311
1732024335.4717,2.5894,0.0499,0.0311
1732024335.4775,2.5894,0.0499,0.0311
1732024335.4901,2.5894,0.0499,0.0311
1732024335.4996,2.5894,0.0499,0.0311
1732024335.5184,2.5894,0.0499,0.0311
1732024335.5294,2.5894,0.0499,0.0311
1732024335.5394,2.5894,0.0499,0.0311
1732024335.5698,2.5894,0.0499,0.0311
1732024335.5794,2.5894,0.0499,0.0311
1732024335.5906,2.5894,0.0499,0.0311
1732024335.6000,2.5894,0.0499,0.0311
1732024335.6093,2.5894,0.0499,0.0311
1732024335.6198,2.5894,0.0499,0.0311
1732024335.6300,2.5894,0.0499,0.0311
1732024335.6399,2.5894,0.0499,0.0311
1732024335.6589,2.5894,0.0499,0.0311
1732024335.6727,2.5894,0.0499,0.0311
1732024335.6809,2.5894,0.0499,0.0311
1732024335.6895,2.5894,0.0499,0.0311
1732024335.6995,2.5894,0.0499,0.0311
1732024335.7104,2.5894,0.0499,0.0311
1732024335.7293,2.5894,0.0499,0.0311
1732024335.7396,2.5894,0.0499,0.0311
1732024335.7589,2.5894,0.0499,0.0311
1732024335.7698,2.5894,0.0499,0.0311
1732024335.7879,2.5894,0.0499,0.0311
1732024335.7992,2.5894,0.0499,0.0311
1732024335.8089,2.5894,0.0499,0.0311
1732024335.8298,2.5894,0.0499,0.0311
1732024335.8394,2.5894,0.0499,0.0311
1732024335.8702,2.5894,0.0499,0.0311
1732024335.8897,2.5894,0.0499,0.0311
1732024335.8990,2.5894,0.0499,0.0311
1732024335.9093,2.5894,0.0499,0.0311
1732024335.9203,2.5894,0.0499,0.0311
1732024335.9293,2.5894,0.0499,0.0311
1732024335.9395,2.5894,0.0499,0.0311
1732024335.9497,2.5894,0.0499,0.0311
1732024335.9591,2.5894,0.0499,0.0311
1732024335.9695,2.5894,0.0499,0.0311
1732024335.9881,2.5894,0.0499,0.0311
1732024335.9992,2.5894,0.0499,0.0311
1732024336.0094,2.5894,0.0499,0.0311
1732024336.0199,2.5894,0.0499,0.0311
1732024336.0290,2.5894,0.0499,0.0311
1732024336.0402,2.5894,0.0499,0.0311
1732024336.0499,2.5894,0.0499,0.0311
1732024336.0595,2.5894,0.0499,0.0311
1732024336.0691,2.5894,0.0499,0.0311
1732024336.0793,2.5894,0.0499,0.0311
1732024336.0897,2.5894,0.0499,0.0311
1732024336.0994,2.5894,0.0499,0.0311
1732024336.1091,2.5894,0.0499,0.0311
1732024336.1199,2.5894,0.0499,0.0311
1732024336.1298,2.5894,0.0499,0.0311
1732024336.1398,2.5894,0.0499,0.0311
1732024336.1494,2.5894,0.0499,0.0311
1732024336.1593,2.5894,0.0499,0.0311
1732024336.1695,2.5894,0.0499,0.0311
1732024336.1813,2.5865,0.0380,0.0311
1732024336.1898,2.5865,0.0380,0.0311
1732024336.2003,2.5865,0.0380,0.0311
1732024336.2095,2.5865,0.0380,0.0311
1732024336.2193,2.5865,0.0380,0.0311
1732024336.2311,2.5865,0.0380,0.0311
1732024336.2411,2.5865,0.0380,0.0311
1732024336.2490,2.5865,0.0380,0.0311
1732024336.2590,2.5865,0.0380,0.0311
1732024336.2696,2.5865,0.0380,0.0311
1732024336.2792,2.5865,0.0380,0.0311
1732024336.2891,2.5865,0.0380,0.0311
1732024336.2990,2.5865,0.0380,0.0311
1732024336.3095,2.5865,0.0380,0.0311
1732024336.3191,2.5865,0.0380,0.0311
1732024336.3291,2.5865,0.0380,0.0311
1732024336.3402,2.5865,0.0380,0.0311
1732024336.3515,2.5865,0.0380,0.0311
1732024336.3595,2.5865,0.0380,0.0311
1732024336.3697,2.5865,0.0380,0.0311
1732024336.3787,2.5865,0.0380,0.0311
1732024336.3890,2.5865,0.0380,0.0311
1732024336.3994,2.5865,0.0380,0.0311
1732024336.4081,2.5865,0.0380,0.0311
1732024336.4194,2.5865,0.0380,0.0311
1732024336.4301,2.5894,0.0499,0.0311
1732024336.4396,2.5894,0.0499,0.0311
1732024336.4590,2.5894,0.0499,0.0311
1732024336.4695,2.6074,0.0455,0.0311
1732024336.4778,2.6074,0.0455,0.0311
1732024336.4889,2.6074,0.0455,0.0311
1732024336.4990,2.6074,0.0455,0.0311
1732024336.5297,2.6045,0.0336,0.0311
1732024336.5394,2.6045,0.0336,0.0311
1732024336.5488,2.6045,0.0336,0.0311
1732024336.5589,2.6045,0.0336,0.0311
1732024336.5692,2.6045,0.0336,0.0311
1732024336.5779,2.6045,0.0336,0.0311
1732024336.5890,2.6045,0.0336,0.0311
1732024336.5993,2.6045,0.0336,0.0311
1732024336.6092,2.6045,0.0336,0.0311
1732024336.6201,2.6045,0.0336,0.0311
1732024336.6295,2.5865,0.0380,0.0311
1732024336.6393,2.5865,0.0380,0.0311
1732024336.6695,2.6045,0.0336,0.0311
1732024336.6793,2.6045,0.0336,0.0311
1732024336.6894,2.6045,0.0336,0.0311
1732024336.6993,2.6045,0.0336,0.0311
1732024336.7106,2.6045,0.0336,0.0311
1732024336.7387,2.5865,0.0380,0.0311
1732024336.7490,2.5865,0.0380,0.0311
1732024336.7597,2.6045,0.0336,0.0311
1732024336.7691,2.6045,0.0336,0.0311
1732024336.7795,2.5865,0.0380,0.0311
1732024336.7890,2.5865,0.0380,0.0311
1732024336.7991,2.5865,0.0380,0.0311
1732024336.8102,2.5865,0.0380,0.0311
1732024336.8201,2.5865,0.0380,0.0311
1732024336.8292,2.5865,0.0380,0.0311
1732024336.8395,2.5865,0.0380,0.0311
1732024336.8519,2.5865,0.0380,0.0311
1732024336.8587,2.5865,0.0380,0.0311
1732024336.8692,2.5865,0.0380,0.0311
1732024336.8790,2.5865,0.0380,0.0311
1732024336.8891,2.5865,0.0380,0.0311
1732024336.8991,2.5865,0.0380,0.0311
1732024336.9097,2.5865,0.0380,0.0311
1732024336.9197,2.5865,0.0380,0.0311
1732024336.9292,2.5865,0.0380,0.0311
1732024336.9398,2.5865,0.0380,0.0311
1732024336.9512,2.5865,0.0380,0.0311
1732024336.9594,2.5865,0.0380,0.0311
1732024336.9691,2.5865,0.0380,0.0311
1732024336.9882,2.5865,0.0380,0.0311
1732024336.9991,2.5865,0.0380,0.0311
1732024337.0093,2.5865,0.0380,0.0311
1732024337.0193,2.5865,0.0380,0.0311
1732024337.0292,2.5865,0.0380,0.0311
1732024337.0391,2.5865,0.0380,0.0311
1732024337.0518,2.5865,0.0380,0.0311
1732024337.0594,2.5865,0.0380,0.0311
1732024337.0698,2.5865,0.0380,0.0311
1732024337.0792,2.5865,0.0380,0.0311
1732024337.0991,2.5865,0.0380,0.0311
1732024337.1092,2.5865,0.0380,0.0311
1732024337.1304,2.5865,0.0380,0.0311
1732024337.1396,2.5865,0.0380,0.0311
1732024337.1502,2.5865,0.0380,0.0311
1732024337.1597,2.5865,0.0380,0.0311
1732024337.1707,2.5865,0.0380,0.0311
1732024337.1900,2.5865,0.0380,0.0311
1732024337.2100,2.5865,0.0380,0.0311
1732024337.2217,2.5865,0.0380,0.0311
1732024337.2302,2.5865,0.0380,0.0311
1732024337.2394,2.5865,0.0380,0.0311
1732024337.2698,2.5865,0.0380,0.0311
1732024337.2793,2.5865,0.0380,0.0311
1732024337.2894,2.5865,0.0380,0.0311
1732024337.2991,2.5865,0.0380,0.0311
1732024337.3094,2.5865,0.0380,0.0311
1732024337.3197,2.5865,0.0380,0.0311
1732024337.3305,2.5865,0.0380,0.0311
1732024337.3395,2.5865,0.0380,0.0311
1732024337.3489,2.5865,0.0380,0.0311
1732024337.3606,2.5865,0.0380,0.0311
1732024337.3699,2.5865,0.0380,0.0311
1732024337.3793,2.5865,0.0380,0.0311
1732024337.3894,2.5865,0.0380,0.0311
1732024337.3991,2.5865,0.0380,0.0311
1732024337.4091,2.5865,0.0380,0.0311
1732024337.4196,2.5865,0.0380,0.0311
1732024337.4293,2.5865,0.0380,0.0311
1732024337.4396,2.5865,0.0380,0.0311
1732024337.4491,2.5865,0.0380,0.0311
1732024337.4590,2.5865,0.0380,0.0311
1732024337.4693,2.5865,0.0380,0.0311
1732024337.4789,2.5865,0.0380,0.0311
1732024337.4889,2.5865,0.0380,0.0311
1732024337.4991,2.5865,0.0380,0.0311
1732024337.5091,2.5865,0.0380,0.0311
1732024337.5199,2.5865,0.0380,0.0311
1732024337.5293,2.5865,0.0380,0.0311
1732024337.5397,2.5865,0.0380,0.0311
1732024337.5490,2.5865,0.0380,0.0311
1732024337.5591,2.5865,0.0380,0.0311
1732024337.5692,2.5865,0.0380,0.0311
1732024337.5800,2.5865,0.0380,0.0311
1732024337.5891,2.5865,0.0380,0.0311
1732024337.5990,2.5865,0.0380,0.0311
1732024337.6094,2.5865,0.0380,0.0311
1732024337.6200,2.5865,0.0380,0.0311
1732024337.6298,2.5865,0.0380,0.0311
1732024337.6397,2.5865,0.0380,0.0311
1732024337.6691,2.5865,0.0380,0.0311
1732024337.6783,2.5894,0.0499,0.0311
1732024337.6882,2.5894,0.0499,0.0311
1732024337.6993,2.5894,0.0499,0.0311
1732024337.7102,2.5894,0.0499,0.0311
1732024337.7295,2.5894,0.0499,0.0311
1732024337.7395,2.5894,0.0499,0.0311
1732024337.7578,2.5894,0.0499,0.0311
1732024337.7691,2.5894,0.0499,0.0311
1732024337.7781,2.5894,0.0499,0.0311
1732024337.7898,2.5894,0.0499,0.0311
1732024337.7994,2.5894,0.0499,0.0311
1732024337.8080,2.5894,0.0499,0.0311
1732024337.8291,2.5894,0.0499,0.0311
1732024337.8405,2.5894,0.0499,0.0311
1732024337.8511,2.5894,0.0499,0.0311
1732024337.8604,2.5894,0.0499,0.0311
1732024337.8711,2.5894,0.0499,0.0311
1732024337.8794,2.5894,0.0499,0.0311
1732024337.8892,2.5894,0.0499,0.0311
1732024337.9001,2.5894,0.0499,0.0311
1732024337.9201,2.5894,0.0499,0.0311
1732024337.9308,2.5894,0.0499,0.0311
1732024337.9394,2.5894,0.0499,0.0311
1732024337.9517,2.5894,0.0499,0.0311
1732024337.9596,2.5894,0.0499,0.0311
1732024337.9691,2.5894,0.0499,0.0311
1732024337.9805,2.5894,0.0499,0.0311
1732024337.9892,2.5894,0.0499,0.0311
1732024337.9992,2.5894,0.0499,0.0311
1732024338.0092,2.5894,0.0499,0.0311
1732024338.0191,2.5894,0.0499,0.0311
1732024338.0292,2.5894,0.0499,0.0311
1732024338.0391,2.5894,0.0499,0.0311
1732024338.0490,2.5894,0.0499,0.0311
1732024338.0588,2.5894,0.0499,0.0311
1732024338.0692,2.5894,0.0499,0.0311
1732024338.0788,2.5894,0.0499,0.0311
1732024338.0894,2.5894,0.0499,0.0311
1732024338.0991,2.5894,0.0499,0.0311
1732024338.1395,2.5894,0.0499,0.0311
1732024338.1494,2.5894,0.0499,0.0311
1732024338.1595,2.5894,0.0499,0.0311
1732024338.1695,2.5894,0.0499,0.0311
1732024338.1810,2.5894,0.0499,0.0311
1732024338.1896,2.5894,0.0499,0.0311
1732024338.1986,2.5894,0.0499,0.0311
1732024338.2099,2.5894,0.0499,0.0311
1732024338.2185,2.5894,0.0499,0.0311
1732024338.2277,2.5894,0.0499,0.0311
1732024338.2396,2.5894,0.0499,0.0311
1732024338.2590,2.5894,0.0499,0.0311
1732024338.2807,2.5894,0.0499,0.0311
1732024338.2898,2.5894,0.0499,0.0311
1732024338.3122,2.5894,0.0499,0.0311
1732024338.3193,2.5894,0.0499,0.0311
1732024338.3294,2.5894,0.0499,0.0311
1732024338.3393,2.5894,0.0499,0.0311
1732024338.3515,2.5894,0.0499,0.0311
1732024338.3604,2.5894,0.0499,0.0311
1732024338.3709,2.5894,0.0499,0.0311
1732024338.3811,2.5894,0.0499,0.0311
1732024338.3896,2.5894,0.0499,0.0311
1732024338.3996,2.5894,0.0499,0.0311
1732024338.4095,2.5894,0.0499,0.0311
1732024338.4202,2.5894,0.0499,0.0311
1732024338.4297,2.5894,0.0499,0.0311
1732024338.4399,2.5894,0.0499,0.0311
1732024338.4702,2.5894,0.0499,0.0311
1732024338.4994,2.5894,0.0499,0.0311
1732024338.5104,2.5894,0.0499,0.0311
1732024338.5395,2.5894,0.0499,0.0311
1732024338.5502,2.5894,0.0499,0.0311
1732024338.5606,2.5894,0.0499,0.0311
1732024338.5706,2.5894,0.0499,0.0311
1732024338.5806,2.5894,0.0499,0.0311
1732024338.5891,2.5894,0.0499,0.0311
1732024338.5992,2.5894,0.0499,0.0311
1732024338.6088,2.5894,0.0499,0.0311
1732024338.6287,2.5894,0.0499,0.0311
1732024338.6399,2.5894,0.0499,0.0311
1732024338.6509,2.5894,0.0499,0.0311
1732024338.6600,2.5894,0.0499,0.0311
1732024338.6705,2.5894,0.0499,0.0311
1732024338.6900,2.5894,0.0499,0.0311
1732024338.6987,2.5894,0.0499,0.0311
1732024338.7090,2.5894,0.0499,0.0311
1732024338.7183,2.5894,0.0499,0.0311
1732024338.7265,2.5894,0.0499,0.0311
1732024338.7399,2.5894,0.0499,0.0311
1732024338.7504,2.5894,0.0499,0.0311
1732024338.7597,2.5894,0.0499,0.0311
1732024338.7693,2.5894,0.0499,0.0311
1732024338.7793,2.5894,0.0499,0.0311
1732024338.7895,2.5894,0.0499,0.0311
1732024338.7997,2.5894,0.0499,0.0311
1732024338.8096,2.5894,0.0499,0.0311
1732024338.8192,2.5894,0.0499,0.0311
1732024338.8295,2.5894,0.0499,0.0311
1732024338.8394,2.5894,0.0499,0.0311
1732024338.8513,2.5894,0.0499,0.0311
1732024338.8601,2.5894,0.0499,0.0311
1732024338.8695,2.5894,0.0499,0.0311
1732024338.8796,2.5894,0.0499,0.0311
1732024338.8899,2.5894,0.0499,0.0311
1732024338.9004,2.5894,0.0499,0.0311
1732024338.9092,2.5894,0.0499,0.0311
1732024338.9200,2.5894,0.0499,0.0311
1732024338.9301,2.5894,0.0499,0.0311
1732024338.9402,2.5894,0.0499,0.0311
1732024338.9694,2.5894,0.0499,0.0311
1732024338.9791,2.5894,0.0499,0.0311
1732024338.9893,2.5894,0.0499,0.0311
1732024338.9995,2.5894,0.0499,0.0311
1732024339.0092,2.5894,0.0499,0.0311
1732024339.0199,2.5894,0.0499,0.0311
1732024339.0303,2.5894,0.0499,0.0311
1732024339.0400,2.5894,0.0499,0.0311
1732024339.0490,2.5894,0.0499,0.0311
1732024339.0599,2.5894,0.0499,0.0311
1732024339.0697,2.5894,0.0499,0.0311
1732024339.0812,2.5894,0.0499,0.0311
1732024339.0901,2.5894,0.0499,0.0311
1732024339.1002,2.5894,0.0499,0.0311
1732024339.1106,2.5894,0.0499,0.0311
1732024339.1184,2.5894,0.0499,0.0311
1732024339.1301,2.5894,0.0499,0.0311
1732024339.1395,2.5894,0.0499,0.0311
1732024339.1698,2.5894,0.0499,0.0311
1732024339.1897,2.5894,0.0499,0.0311
1732024339.2104,2.5894,0.0499,0.0311
1732024339.2198,2.5894,0.0499,0.0311
1732024339.2293,2.5894,0.0499,0.0311
1732024339.2393,2.5894,0.0499,0.0311
1732024339.2506,2.5894,0.0499,0.0311
1732024339.2594,2.5894,0.0499,0.0311
1732024339.2694,2.5894,0.0499,0.0311
1732024339.2795,2.5894,0.0499,0.0311
1732024339.2893,2.5894,0.0499,0.0311
1732024339.2994,2.5894,0.0499,0.0311
1732024339.3081,2.5894,0.0499,0.0311
1732024339.3191,2.5894,0.0499,0.0311
1732024339.3295,2.5894,0.0499,0.0311
1732024339.3394,2.5894,0.0499,0.0311
1732024339.3506,2.5894,0.0499,0.0311
1732024339.3596,2.5894,0.0499,0.0311
1732024339.3699,2.5894,0.0499,0.0311
1732024339.3881,2.5894,0.0499,0.0311
1732024339.3991,2.5894,0.0499,0.0311
1732024339.4096,2.5894,0.0499,0.0311
1732024339.4191,2.5894,0.0499,0.0311
1732024339.4291,2.5894,0.0499,0.0311
1732024339.4399,2.5894,0.0499,0.0311
1732024339.4489,2.5894,0.0499,0.0311
1732024339.4594,2.5894,0.0499,0.0311
1732024339.4693,2.5894,0.0499,0.0311
1732024339.4797,2.5894,0.0499,0.0311
1732024339.4895,2.5894,0.0499,0.0311
1732024339.4993,2.5894,0.0499,0.0311
1732024339.5093,2.5894,0.0499,0.0311
1732024339.5196,2.5894,0.0499,0.0311
1732024339.5294,2.5894,0.0499,0.0311
1732024339.5409,2.5894,0.0499,0.0311
1732024339.5601,2.5894,0.0499,0.0311
1732024339.5695,2.5894,0.0499,0.0311
1732024339.5999,2.5894,0.0499,0.0311
1732024339.6095,2.5894,0.0499,0.0311
1732024339.6193,2.5894,0.0499,0.0311
1732024339.6295,2.5894,0.0499,0.0311
1732024339.6404,2.5894,0.0499,0.0311
1732024339.6498,2.5894,0.0499,0.0311
1732024339.6595,2.5894,0.0499,0.0311
1732024339.6694,2.5894,0.0499,0.0311
1732024339.6881,2.5894,0.0499,0.0311
1732024339.7000,2.5894,0.0499,0.0311
1732024339.7102,2.5894,0.0499,0.0311
1732024339.7192,2.5894,0.0499,0.0311
1732024339.7298,2.5894,0.0499,0.0311
1732024339.7395,2.5894,0.0499,0.0311
1732024339.7513,2.5894,0.0499,0.0311
1732024339.7599,2.5894,0.0499,0.0311
1732024339.7698,2.5894,0.0499,0.0311
1732024339.7814,2.5894,0.0499,0.0311
1732024339.7898,2.5894,0.0499,0.0311
1732024339.7995,2.5894,0.0499,0.0311
1732024339.8093,2.5894,0.0499,0.0311
1732024339.8192,2.5894,0.0499,0.0311
1732024339.8299,2.5894,0.0499,0.0311
1732024339.8396,2.5894,0.0499,0.0311
1732024339.8693,2.5894,0.0499,0.0311
1732024339.8810,2.5894,0.0499,0.0311
1732024339.8896,2.5894,0.0499,0.0311
1732024339.8996,2.5894,0.0499,0.0311
1732024339.9096,2.5894,0.0499,0.0311
1732024339.9395,2.5894,0.0499,0.0311
1732024339.9691,2.5894,0.0499,0.0311
1732024339.9990,2.5894,0.0499,0.0311
1732024340.0079,2.5894,0.0499,0.0311
1732024340.0177,2.5894,0.0499,0.0311
1732024340.0289,2.5894,0.0499,0.0311
1732024340.0393,2.5894,0.0499,0.0311
1732024340.0478,2.5894,0.0499,0.0311
1732024340.0579,2.5894,0.0499,0.0311
1732024340.0690,2.5894,0.0499,0.0311
1732024340.0795,2.5894,0.0499,0.0311
1732024340.0992,2.5894,0.0499,0.0311
1732024340.1397,2.5894,0.0499,0.0311
1732024340.1488,2.5894,0.0499,0.0311
1732024340.1590,2.5894,0.0499,0.0311
1732024340.1705,2.5894,0.0499,0.0311
1732024340.1892,2.5894,0.0499,0.0311
1732024340.2097,2.5894,0.0499,0.0311
1732024340.2298,2.5894,0.0499,0.0311
1732024340.2399,2.5894,0.0499,0.0311
1732024340.2495,2.5894,0.0499,0.0311
1732024340.2598,2.5894,0.0499,0.0311
1732024340.2702,2.5894,0.0499,0.0311
1732024340.3000,2.5894,0.0499,0.0311
1732024340.3110,2.5894,0.0499,0.0311
1732024340.3410,2.5894,0.0499,0.0311
1732024340.3500,2.5894,0.0499,0.0311
1732024340.3598,2.5894,0.0499,0.0311
1732024340.3704,2.5894,0.0499,0.0311
1732024340.3783,2.5894,0.0499,0.0311
1732024340.3891,2.5894,0.0499,0.0311
1732024340.3992,2.5894,0.0499,0.0311
1732024340.4087,2.5894,0.0499,0.0311
1732024340.4199,2.5894,0.0499,0.0311
1732024340.4303,2.5894,0.0499,0.0311
1732024340.4413,2.5894,0.0499,0.0311
1732024340.4489,2.5894,0.0499,0.0311
1732024340.4596,2.5894,0.0499,0.0311
1732024340.4698,2.5894,0.0499,0.0311
1732024340.4814,2.5894,0.0499,0.0311
1732024340.4901,2.5894,0.0499,0.0311
1732024340.4997,2.5894,0.0499,0.0311
1732024340.5096,2.5894,0.0499,0.0311
1732024340.5390,2.5894,0.0499,0.0311
1732024340.5492,2.5894,0.0499,0.0311
1732024340.5591,2.5894,0.0499,0.0311
1732024340.5696,2.5894,0.0499,0.0311
1732024340.5793,2.5894,0.0499,0.0311
1732024340.5897,2.5894,0.0499,0.0311
1732024340.5999,2.5894,0.0499,0.0311
1732024340.6081,2.5894,0.0499,0.0311
1732024340.6394,2.5894,0.0499,0.0311
1732024340.6692,2.5894,0.0499,0.0311
1732024340.6791,2.5894,0.0499,0.0311
1732024340.6907,2.5894,0.0499,0.0311
1732024340.7006,2.5894,0.0499,0.0311
1732024340.7093,2.5894,0.0499,0.0311
1732024340.7192,2.5894,0.0499,0.0311
1732024340.7304,2.5894,0.0499,0.0311
1732024340.7417,2.5894,0.0499,0.0311
1732024340.7618,2.5894,0.0499,0.0311
1732024340.7687,2.5894,0.0499,0.0311
1732024340.7793,2.5894,0.0499,0.0311
1732024340.7890,2.5894,0.0499,0.0311
1732024340.7994,2.5894,0.0499,0.0311
1732024340.8091,2.5894,0.0499,0.0311
1732024340.8390,2.5894,0.0499,0.0311
1732024340.8493,2.5894,0.0499,0.0311
1732024340.8591,2.5894,0.0499,0.0311
1732024340.8692,2.5894,0.0499,0.0311
1732024340.8797,2.5894,0.0499,0.0311
1732024340.8894,2.5894,0.0499,0.0311
1732024340.8995,2.5894,0.0499,0.0311
1732024340.9097,2.5894,0.0499,0.0311
1732024340.9291,2.5894,0.0499,0.0311
1732024340.9394,2.5894,0.0499,0.0311
1732024340.9513,2.5894,0.0499,0.0311
1732024340.9696,2.5894,0.0499,0.0311
1732024340.9787,2.5894,0.0499,0.0311
1732024340.9885,2.5894,0.0499,0.0311
1732024340.9994,2.5894,0.0499,0.0311
1732024341.0092,2.5894,0.0499,0.0311
1732024341.0196,2.5894,0.0499,0.0311
1732024341.0294,2.5894,0.0499,0.0311
1732024341.0392,2.5894,0.0499,0.0311
1732024341.0490,2.5894,0.0499,0.0311
1732024341.0594,2.5894,0.0499,0.0311
1732024341.0693,2.5894,0.0499,0.0311
1732024341.0792,2.5894,0.0499,0.0311
1732024341.0892,2.5894,0.0499,0.0311
1732024341.0991,2.5894,0.0499,0.0311
1732024341.1093,2.5894,0.0499,0.0311
1732024341.1193,2.5894,0.0499,0.0311
1732024341.1299,2.5894,0.0499,0.0311
1732024341.1398,2.5894,0.0499,0.0311
1732024341.1591,2.5894,0.0499,0.0311
1732024341.1693,2.5894,0.0499,0.0311
1732024341.1798,2.5894,0.0499,0.0311
1732024341.1900,2.5894,0.0499,0.0311
1732024341.2004,2.5894,0.0499,0.0311
1732024341.2102,2.5894,0.0499,0.0311
1732024341.2195,2.5894,0.0499,0.0311
1732024341.2302,2.5894,0.0499,0.0311
1732024341.2407,2.5894,0.0499,0.0311
1732024341.2494,2.5894,0.0499,0.0311
1732024341.2591,2.5894,0.0499,0.0311
1732024341.2692,2.5894,0.0499,0.0311
1732024341.2815,2.5894,0.0499,0.0311
1732024341.2890,2.5894,0.0499,0.0311
1732024341.2990,2.5894,0.0499,0.0311
1732024341.3095,2.5894,0.0499,0.0311
1732024341.3191,2.5894,0.0499,0.0311
1732024341.3290,2.5894,0.0499,0.0311
1732024341.3390,2.5894,0.0499,0.0311
1732024341.3566,2.5894,0.0499,0.0311
1732024341.3692,2.5894,0.0499,0.0311
1732024341.3791,2.5894,0.0499,0.0311
1732024341.3889,2.5894,0.0499,0.0311
1732024341.3990,2.5894,0.0499,0.0311
1732024341.4090,2.5894,0.0499,0.0311
1732024341.4193,2.5894,0.0499,0.0311
1732024341.4297,2.5894,0.0499,0.0311
1732024341.4391,2.5894,0.0499,0.0311
1732024341.4486,2.5894,0.0499,0.0311
1732024341.4597,2.5894,0.0499,0.0311
1732024341.4695,2.5894,0.0499,0.0311
1732024341.4803,2.5894,0.0499,0.0311
1732024341.4899,2.5894,0.0499,0.0311


==> Data/Rtabmap_path.csv <==
t,x,y,z
1732024210.6890,-0.3642,0.0008,-0.0311
1732024210.6904,-0.3642,0.0008,-0.0311
1732024210.7282,-0.3642,0.0008,-0.0311
1732024210.7403,-0.3642,0.0008,-0.0311
1732024210.7585,-0.3642,0.0008,-0.0311
1732024210.7680,-0.3642,0.0008,-0.0311
1732024210.7794,-0.3642,0.0008,-0.0311
1732024210.7905,-0.3642,0.0008,-0.0311
1732024210.8003,-0.3642,0.0008,-0.0311
1732024210.8096,-0.3642,0.0008,-0.0311
1732024210.8195,-0.3642,0.0008,-0.0311
1732024210.8300,-0.3642,0.0008,-0.0311
1732024210.8394,-0.3642,0.0008,-0.0311
1732024210.8499,-0.3642,0.0008,-0.0311
1732024210.8607,-0.3642,0.0008,-0.0312
1732024210.8703,-0.3642,0.0008,-0.0312
1732024210.8809,-0.3642,0.0008,-0.0312
1732024210.8892,-0.3642,0.0008,-0.0312
1732024210.8999,-0.3642,0.0008,-0.0312
1732024210.9089,-0.3642,0.0008,-0.0311
1732024210.9293,-0.3642,0.0008,-0.0311
1732024210.9398,-0.3642,0.0007,-0.0311
1732024210.9600,-0.3642,0.0007,-0.0311
1732024210.9707,-0.3642,0.0007,-0.0311
1732024210.9803,-0.3642,0.0007,-0.0311
1732024210.9912,-0.3642,0.0007,-0.0311
1732024211.0013,-0.3642,0.0007,-0.0311
1732024211.0102,-0.3642,0.0007,-0.0311
1732024211.0199,-0.3642,0.0007,-0.0311
1732024211.0319,-0.3642,0.0007,-0.0312
1732024211.0456,-0.3642,0.0007,-0.0312
1732024211.0526,-0.3642,0.0007,-0.0312
1732024211.0985,-0.3642,0.0008,-0.0311
1732024211.1405,-0.3642,0.0008,-0.0311
1732024211.1586,-0.3642,0.0008,-0.0311
1732024211.1714,-0.3642,0.0008,-0.0311
1732024211.1826,-0.3642,0.0008,-0.0311
1732024211.1895,-0.3642,0.0008,-0.0311
1732024211.1993,-0.3642,0.0008,-0.0311
1732024211.2100,-0.3642,0.0008,-0.0311
1732024211.2203,-0.3642,0.0008,-0.0311
1732024211.2298,-0.3642,0.0008,-0.0311
1732024211.2391,-0.3642,0.0008,-0.0311
1732024211.2494,-0.3642,0.0008,-0.0311
1732024211.2593,-0.3642,0.0008,-0.0311
1732024211.2696,-0.3642,0.0008,-0.0311
1732024211.2799,-0.3642,0.0008,-0.0311
1732024211.2896,-0.3642,0.0008,-0.0311
1732024211.2991,-0.3642,0.0008,-0.0311
1732024211.3093,-0.3642,0.0008,-0.0311
1732024211.3202,-0.3642,0.0008,-0.0311
1732024211.3291,-0.3642,0.0008,-0.0311
1732024211.3392,-0.3643,0.0008,-0.0311
1732024211.3506,-0.3643,0.0008,-0.0311
1732024211.3617,-0.3643,0.0008,-0.0311
1732024211.3695,-0.3643,0.0008,-0.0311
1732024211.3796,-0.3643,0.0008,-0.0311
1732024211.3901,-0.3642,0.0008,-0.0311
1732024211.4002,-0.3642,0.0008,-0.0311
1732024211.4121,-0.3642,0.0008,-0.0311
1732024211.4315,-0.3642,0.0008,-0.0311
1732024211.4399,-0.3642,0.0008,-0.0311
1732024211.4592,-0.3642,0.0008,-0.0311
1732024211.4704,-0.3642,0.0008,-0.0311
1732024211.4798,-0.3642,0.0008,-0.0311
1732024211.4895,-0.3642,0.0008,-0.0311
1732024211.4997,-0.3642,0.0008,-0.0310
1732024211.5287,-0.3642,0.0008,-0.0310
1732024211.5392,-0.3642,0.0008,-0.0310
1732024211.5593,-0.3642,0.0008,-0.0310
1732024211.5708,-0.3642,0.0008,-0.0310
1732024211.5798,-0.3642,0.0008,-0.0310
1732024211.5894,-0.3642,0.0008,-0.0310
1732024211.6028,-0.3641,0.0008,-0.0311
1732024211.6411,-0.3641,0.0008,-0.0311
1732024211.6498,-0.3641,0.0008,-0.0311
1732024211.6631,-0.3641,0.0007,-0.0310
1732024211.6725,-0.3641,0.0007,-0.0310
1732024211.6819,-0.3641,0.0007,-0.0310
1732024211.7509,-0.3643,0.0007,-0.0310
1732024211.7603,-0.3643,0.0007,-0.0310
1732024211.7689,-0.3642,0.0007,-0.0310
1732024211.7799,-0.3642,0.0007,-0.0310
1732024211.7892,-0.3641,0.0007,-0.0310
1732024211.7988,-0.3641,0.0007,-0.0310
1732024211.8089,-0.3640,0.0006,-0.0310
1732024211.8223,-0.3639,0.0006,-0.0310
1732024211.8309,-0.3639,0.0006,-0.0310
1732024211.8480,-0.3640,0.0006,-0.0310
1732024211.8592,-0.3640,0.0007,-0.0310
1732024211.8697,-0.3640,0.0007,-0.0310
1732024211.8890,-0.3641,0.0007,-0.0310
1732024211.8992,-0.3641,0.0007,-0.0310
1732024211.9195,-0.3641,0.0007,-0.0310
1732024211.9320,-0.3640,0.0007,-0.0310
1732024211.9392,-0.3640,0.0006,-0.0310
1732024211.9506,-0.3640,0.0006,-0.0310
1732024211.9590,-0.3640,0.0006,-0.0310
1732024211.9699,-0.3640,0.0006,-0.0310
1732024211.9787,-0.3640,0.0006,-0.0310
1732024211.9892,-0.3640,0.0006,-0.0310
1732024211.9986,-0.3640,0.0006,-0.0310
1732024212.0089,-0.3640,0.0006,-0.0310
1732024212.0197,-0.3639,0.0006,-0.0310
1732024212.0290,-0.3639,0.0006,-0.0310
1732024212.0393,-0.3639,0.0006,-0.0310
1732024212.0493,-0.3639,0.0006,-0.0310
1732024212.0593,-0.3639,0.0006,-0.0310
1732024212.0711,-0.3639,0.0006,-0.0310
1732024212.0800,-0.3639,0.0006,-0.0310
1732024212.0900,-0.3639,0.0006,-0.0310
1732024212.1004,-0.3639,0.0006,-0.0310
1732024212.1106,-0.3640,0.0006,-0.0310
1732024212.1204,-0.3640,0.0006,-0.0310
1732024212.1324,-0.3640,0.0006,-0.0310
1732024212.1423,-0.3640,0.0006,-0.0310
1732024212.1497,-0.3640,0.0006,-0.0310
1732024212.1575,-0.3640,0.0006,-0.0310
1732024212.1677,-0.3640,0.0006,-0.0310
1732024212.1793,-0.3640,0.0006,-0.0310
1732024212.1907,-0.3640,0.0006,-0.0310
1732024212.2013,-0.3640,0.0006,-0.0310
1732024212.2100,-0.3640,0.0006,-0.0310
1732024212.2200,-0.3640,0.0006,-0.0310
1732024212.2289,-0.3640,0.0006,-0.0310
1732024212.2411,-0.3640,0.0006,-0.0310
1732024212.2490,-0.3640,0.0006,-0.0310
1732024212.2611,-0.3640,0.0006,-0.0310
1732024212.2701,-0.3640,0.0006,-0.0310
1732024212.2794,-0.3640,0.0006,-0.0310
1732024212.2991,-0.3640,0.0006,-0.0310
1732024212.3092,-0.3640,0.0006,-0.0310
1732024212.3202,-0.3640,0.0006,-0.0310
1732024212.3297,-0.3640,0.0006,-0.0310
1732024212.3397,-0.3640,0.0006,-0.0310
1732024212.3622,-0.3639,0.0006,-0.0310
1732024212.3698,-0.3638,0.0006,-0.0310
1732024212.3794,-0.3638,0.0006,-0.0311
1732024212.3924,-0.3638,0.0006,-0.0311
1732024212.3990,-0.3638,0.0006,-0.0311
1732024212.4101,-0.3638,0.0006,-0.0310
1732024212.4199,-0.3638,0.0006,-0.0310
1732024212.4305,-0.3639,0.0006,-0.0310
1732024212.4399,-0.3639,0.0006,-0.0310
1732024212.4492,-0.3639,0.0006,-0.0310
1732024212.4597,-0.3639,0.0006,-0.0310
1732024212.4689,-0.3639,0.0006,-0.0310
1732024212.4781,-0.3639,0.0007,-0.0310
1732024212.4888,-0.3639,0.0007,-0.0310
1732024212.4989,-0.3639,0.0006,-0.0310
1732024212.5097,-0.3639,0.0006,-0.0310
1732024212.5190,-0.3639,0.0006,-0.0310
1732024212.5293,-0.3639,0.0006,-0.0310
1732024212.5419,-0.3639,0.0006,-0.0310
1732024212.5520,-0.3639,0.0006,-0.0310
1732024212.5832,-0.3639,0.0006,-0.0310
1732024212.5977,-0.3640,0.0006,-0.0310
1732024212.6096,-0.3640,0.0006,-0.0310
1732024212.6221,-0.3640,0.0006,-0.0310
1732024212.6291,-0.3640,0.0006,-0.0310
1732024212.6388,-0.3641,0.0006,-0.0310
1732024212.6488,-0.3641,0.0006,-0.0310
1732024212.6595,-0.3641,0.0007,-0.0310
1732024212.6693,-0.3642,0.0007,-0.0310
1732024212.6796,-0.3642,0.0007,-0.0309
1732024212.6893,-0.3642,0.0007,-0.0309
1732024212.6992,-0.3641,0.0007,-0.0310
1732024212.7093,-0.3641,0.0007,-0.0310
1732024212.7192,-0.3640,0.0007,-0.0310
1732024212.7294,-0.3640,0.0006,-0.0310
1732024212.7393,-0.3639,0.0006,-0.0310
1732024212.7491,-0.3639,0.0006,-0.0310
1732024212.7590,-0.3639,0.0006,-0.0310
1732024212.7689,-0.3638,0.0006,-0.0310
1732024212.7802,-0.3638,0.0006,-0.0310
1732024212.7909,-0.3638,0.0006,-0.0310
1732024212.8090,-0.3639,0.0006,-0.0310
1732024212.8205,-0.3640,0.0006,-0.0310
1732024212.8296,-0.3641,0.0005,-0.0310
1732024212.8404,-0.3642,0.0005,-0.0311
1732024212.8531,-0.3643,0.0005,-0.0311
1732024212.8610,-0.3643,0.0005,-0.0311
1732024212.8698,-0.3644,0.0005,-0.0311
1732024212.8882,-0.3646,0.0004,-0.0311
1732024212.8987,-0.3647,0.0003,-0.0312
1732024212.9091,-0.3648,0.0002,-0.0313
1732024212.9301,-0.3651,-0.0001,-0.0314
1732024212.9390,-0.3653,-0.0002,-0.0315
1732024212.9604,-0.3656,-0.0004,-0.0316
1732024212.9800,-0.3658,-0.0007,-0.0317
1732024212.9900,-0.3658,-0.0006,-0.0317
1732024213.0008,-0.3657,-0.0005,-0.0316
1732024213.0100,-0.3656,-0.0005,-0.0316
1732024213.0392,-0.3654,-0.0002,-0.0314
1732024213.0495,-0.3653,-0.0001,-0.0313
1732024213.0602,-0.3651,0.0000,-0.0312
1732024213.0692,-0.3651,0.0001,-0.0312
1732024213.0804,-0.3649,0.0002,-0.0311
1732024213.0902,-0.3649,0.0003,-0.0311
1732024213.1010,-0.3649,0.0003,-0.0311
1732024213.1065,-0.3650,0.0003,-0.0311
1732024213.1289,-0.3650,0.0004,-0.0311
1732024213.1391,-0.3650,0.0004,-0.0311
1732024213.1492,-0.3650,0.0004,-0.0311
1732024213.1686,-0.3651,0.0005,-0.0311
1732024213.1797,-0.3651,0.0005,-0.0311
1732024213.1918,-0.3654,0.0005,-0.0310
1732024213.2098,-0.3661,0.0004,-0.0308
1732024213.2202,-0.3665,0.0004,-0.0306
1732024213.2302,-0.3669,0.0004,-0.0305
1732024213.2406,-0.3674,0.0003,-0.0304
1732024213.2597,-0.3681,0.0003,-0.0302
1732024213.2698,-0.3685,0.0002,-0.0301
1732024213.2994,-0.3688,0.0003,-0.0299
1732024213.3095,-0.3686,0.0003,-0.0300
1732024213.3189,-0.3684,0.0004,-0.0300
1732024213.3297,-0.3682,0.0004,-0.0300
1732024213.3392,-0.3680,0.0005,-0.0301
1732024213.3494,-0.3678,0.0005,-0.0301
1732024213.3613,-0.3676,0.0006,-0.0301
1732024213.3701,-0.3675,0.0006,-0.0302
1732024213.3806,-0.3673,0.0007,-0.0302
1732024213.3900,-0.3672,0.0007,-0.0302
1732024213.4005,-0.3671,0.0007,-0.0302
1732024213.4103,-0.3671,0.0007,-0.0302
1732024213.4491,-0.3668,0.0007,-0.0301
1732024213.4746,-0.3667,0.0007,-0.0300
1732024213.5165,-0.3664,0.0008,-0.0303
1732024213.5293,-0.3663,0.0009,-0.0304
1732024213.5406,-0.3663,0.0009,-0.0305
1732024213.5493,-0.3662,0.0009,-0.0305
1732024213.5592,-0.3661,0.0009,-0.0306
1732024213.5698,-0.3661,0.0009,-0.0307
1732024213.5803,-0.3660,0.0010,-0.0308
1732024213.5931,-0.3659,0.0010,-0.0309
1732024213.6102,-0.3658,0.0010,-0.0310
1732024213.6210,-0.3659,0.0010,-0.0310
1732024213.6615,-0.3667,0.0008,-0.0307
1732024213.6727,-0.3669,0.0008,-0.0306
1732024213.6820,-0.3671,0.0007,-0.0305
1732024213.6895,-0.3672,0.0007,-0.0305
1732024213.6993,-0.3674,0.0007,-0.0304
1732024213.7128,-0.3677,0.0006,-0.0303
1732024213.7220,-0.3679,0.0005,-0.0302
1732024213.7293,-0.3681,0.0005,-0.0302
1732024213.7390,-0.3682,0.0005,-0.0301
1732024213.7524,-0.3684,0.0004,-0.0300
1732024213.7598,-0.3683,0.0004,-0.0300
1732024213.7699,-0.3682,0.0004,-0.0299
1732024213.7798,-0.3681,0.0004,-0.0299
1732024213.7901,-0.3680,0.0005,-0.0299
1732024213.8005,-0.3679,0.0005,-0.0298
1732024213.8217,-0.3677,0.0005,-0.0298
1732024213.8311,-0.3676,0.0005,-0.0298
1732024213.8427,-0.3675,0.0005,-0.0297
1732024213.8613,-0.3673,0.0005,-0.0298
1732024213.8698,-0.3672,0.0004,-0.0299
1732024213.8805,-0.3672,0.0004,-0.0300
1732024213.8900,-0.3671,0.0003,-0.0300
1732024213.8985,-0.3670,0.0003,-0.0301
1732024213.9100,-0.3670,0.0003,-0.0302
1732024213.9298,-0.3668,0.0002,-0.0304
1732024213.9410,-0.3667,0.0001,-0.0304
1732024213.9520,-0.3667,0.0001,-0.0305
1732024213.9600,-0.3666,0.0000,-0.0306
1732024213.9698,-0.3665,0.0000,-0.0307
1732024213.9829,-0.3664,-0.0000,-0.0308
1732024213.9925,-0.3664,-0.0000,-0.0308
1732024213.9998,-0.3664,-0.0000,-0.0307
1732024214.0103,-0.3663,-0.0000,-0.0307
1732024214.0223,-0.3663,-0.0000,-0.0307
1732024214.0293,-0.3663,-0.0000,-0.0307
1732024214.0397,-0.3662,0.0000,-0.0307
1732024214.0703,-0.3661,0.0000,-0.0307
1732024214.0799,-0.3661,0.0000,-0.0306
1732024214.0904,-0.3660,0.0000,-0.0306
1732024214.1003,-0.3660,0.0000,-0.0306
1732024214.1109,-0.3659,0.0001,-0.0306
1732024214.1220,-0.3659,0.0001,-0.0306
1732024214.1296,-0.3659,0.0002,-0.0306
1732024214.1391,-0.3659,0.0002,-0.0306
1732024214.1499,-0.3659,0.0003,-0.0306
1732024214.1603,-0.3659,0.0003,-0.0306
1732024214.1698,-0.3659,0.0004,-0.0306
1732024214.1799,-0.3659,0.0005,-0.0306
1732024214.1900,-0.3659,0.0005,-0.0306
1732024214.1996,-0.3659,0.0006,-0.0305
1732024214.2096,-0.3659,0.0007,-0.0305
1732024214.2216,-0.3659,0.0007,-0.0305
1732024214.2296,-0.3660,0.0007,-0.0305
1732024214.2399,-0.3662,0.0007,-0.0304
1732024214.2698,-0.3665,0.0007,-0.0303
1732024214.2886,-0.3667,0.0007,-0.0302
1732024214.3005,-0.3669,0.0007,-0.0302
1732024214.3105,-0.3670,0.0007,-0.0301
1732024214.3193,-0.3671,0.0007,-0.0301
1732024214.3298,-0.3672,0.0007,-0.0300
1732024214.3399,-0.3674,0.0007,-0.0300
1732024214.3507,-0.3674,0.0007,-0.0300
1732024214.3596,-0.3674,0.0007,-0.0300
1732024214.3698,-0.3673,0.0007,-0.0301
1732024214.3987,-0.3671,0.0006,-0.0303
1732024214.4093,-0.3671,0.0006,-0.0303
1732024214.4203,-0.3670,0.0006,-0.0304
1732024214.4289,-0.3670,0.0006,-0.0304
1732024214.4387,-0.3669,0.0006,-0.0305
1732024214.4505,-0.3669,0.0005,-0.0305
1732024214.4594,-0.3670,0.0005,-0.0304
1732024214.4691,-0.3672,0.0005,-0.0303
1732024214.4794,-0.3673,0.0005,-0.0303
1732024214.4895,-0.3674,0.0005,-0.0302
1732024214.4995,-0.3675,0.0005,-0.0301
1732024214.5100,-0.3676,0.0005,-0.0300
1732024214.5192,-0.3677,0.0004,-0.0300
1732024214.5293,-0.3679,0.0004,-0.0299
1732024214.5391,-0.3680,0.0004,-0.0298
1732024214.5488,-0.3681,0.0004,-0.0297
1732024214.5590,-0.3682,0.0004,-0.0297
1732024214.5690,-0.3683,0.0004,-0.0296
1732024214.5897,-0.3682,0.0004,-0.0296
1732024214.5991,-0.3680,0.0005,-0.0297
1732024214.6093,-0.3678,0.0005,-0.0298
1732024214.6187,-0.3676,0.0006,-0.0298
1732024214.6398,-0.3671,0.0007,-0.0300
1732024214.6500,-0.3669,0.0007,-0.0301
1732024214.6604,-0.3667,0.0008,-0.0302
1732024214.6709,-0.3665,0.0008,-0.0302
1732024214.6792,-0.3663,0.0009,-0.0303
1732024214.6890,-0.3661,0.0009,-0.0304
1732024214.6990,-0.3659,0.0010,-0.0305
1732024214.7091,-0.3657,0.0010,-0.0306
1732024214.7194,-0.3655,0.0010,-0.0306
1732024214.7289,-0.3653,0.0009,-0.0306
1732024214.7399,-0.3651,0.0009,-0.0307
1732024214.7691,-0.3646,0.0007,-0.0308
1732024214.8004,-0.3641,0.0006,-0.0309
1732024214.8106,-0.3639,0.0005,-0.0309
1732024214.8188,-0.3638,0.0005,-0.0309
1732024214.8301,-0.3636,0.0004,-0.0310
1732024214.8394,-0.3634,0.0004,-0.0310
1732024214.8521,-0.3634,0.0004,-0.0310
1732024214.8598,-0.3635,0.0006,-0.0310
1732024214.8694,-0.3636,0.0007,-0.0310
1732024214.8783,-0.3637,0.0008,-0.0310
1732024214.8902,-0.3639,0.0010,-0.0309
1732024214.8994,-0.3640,0.0011,-0.0309
1732024214.9113,-0.3641,0.0013,-0.0309
1732024214.9199,-0.3642,0.0015,-0.0309
1732024214.9296,-0.3643,0.0016,-0.0309
1732024214.9398,-0.3645,0.0018,-0.0308
1732024214.9489,-0.3646,0.0018,-0.0308
1732024214.9591,-0.3648,0.0017,-0.0308
1732024214.9688,-0.3649,0.0016,-0.0307
1732024214.9793,-0.3651,0.0015,-0.0306
1732024214.9975,-0.3654,0.0014,-0.0305
1732024215.0056,-0.3655,0.0013,-0.0305
1732024215.0293,-0.3659,0.0011,-0.0304
1732024215.0390,-0.3660,0.0011,-0.0303
1732024215.0514,-0.3662,0.0010,-0.0303
1732024215.0580,-0.3663,0.0009,-0.0302
1732024215.0693,-0.3665,0.0008,-0.0302
1732024215.0800,-0.3666,0.0008,-0.0301
1732024215.0894,-0.3666,0.0008,-0.0301
1732024215.1090,-0.3667,0.0010,-0.0301
1732024215.1170,-0.3667,0.0011,-0.0301
1732024215.1291,-0.3667,0.0012,-0.0301
1732024215.1423,-0.3667,0.0013,-0.0301
1732024215.1493,-0.3667,0.0014,-0.0301
1732024215.1597,-0.3667,0.0015,-0.0301
1732024215.1694,-0.3668,0.0016,-0.0301
1732024215.1812,-0.3668,0.0017,-0.0301
1732024215.1886,-0.3668,0.0017,-0.0301
1732024215.1993,-0.3668,0.0018,-0.0301
1732024215.2097,-0.3668,0.0019,-0.0302
1732024215.2296,-0.3672,0.0018,-0.0300
1732024215.2404,-0.3674,0.0017,-0.0300
1732024215.2491,-0.3675,0.0016,-0.0299
1732024215.2589,-0.3677,0.0015,-0.0298
1732024215.2684,-0.3679,0.0014,-0.0298
1732024215.2785,-0.3681,0.0013,-0.0297
1732024215.2888,-0.3683,0.0013,-0.0297
1732024215.2990,-0.3685,0.0012,-0.0296
1732024215.3088,-0.3687,0.0011,-0.0295
1732024215.3183,-0.3688,0.0010,-0.0295
1732024215.3293,-0.3691,0.0009,-0.0294
1732024215.3387,-0.3692,0.0008,-0.0293
1732024215.3582,-0.3690,0.0008,-0.0294
1732024215.3689,-0.3687,0.0008,-0.0295
1732024215.3795,-0.3685,0.0008,-0.0296
1732024215.3888,-0.3682,0.0008,-0.0296
1732024215.3991,-0.3680,0.0008,-0.0297
1732024215.4089,-0.3677,0.0008,-0.0298
1732024215.4189,-0.3675,0.0008,-0.0299
1732024215.4293,-0.3672,0.0008,-0.0299
1732024215.4389,-0.3670,0.0008,-0.0300
1732024215.4488,-0.3668,0.0008,-0.0301
1732024215.4593,-0.3665,0.0008,-0.0302
1732024215.4698,-0.3662,0.0008,-0.0302
1732024215.4820,-0.3661,0.0008,-0.0303
1732024215.4900,-0.3663,0.0009,-0.0302
1732024215.4997,-0.3664,0.0009,-0.0301
1732024215.5152,-0.3667,0.0010,-0.0300
1732024215.5274,-0.3669,0.0010,-0.0299
1732024215.5360,-0.3670,0.0011,-0.0298
1732024215.5872,-0.3677,0.0013,-0.0296
1732024215.6087,-0.3675,0.0013,-0.0297
1732024215.6193,-0.3674,0.0013,-0.0298
1732024215.6401,-0.3671,0.0012,-0.0300
1732024215.6496,-0.3670,0.0012,-0.0301
1732024215.6586,-0.3670,0.0012,-0.0301
1732024215.6691,-0.3668,0.0012,-0.0302
1732024215.6886,-0.3667,0.0012,-0.0304
1732024215.6990,-0.3665,0.0012,-0.0305
1732024215.7091,-0.3664,0.0012,-0.0306
1732024215.7198,-0.3665,0.0012,-0.0306
1732024215.7312,-0.3665,0.0013,-0.0306
1732024215.7391,-0.3666,0.0014,-0.0306
1732024215.7490,-0.3666,0.0014,-0.0306
1732024215.7592,-0.3667,0.0015,-0.0306
1732024215.7695,-0.3667,0.0015,-0.0306
1732024215.7797,-0.3668,0.0016,-0.0306
1732024215.7919,-0.3668,0.0017,-0.0306
1732024215.7989,-0.3669,0.0017,-0.0305
1732024215.8097,-0.3669,0.0018,-0.0305
1732024215.8214,-0.3670,0.0019,-0.0305
1732024215.8309,-0.3670,0.0019,-0.0305
1732024215.8393,-0.3671,0.0020,-0.0305
1732024215.8522,-0.3675,0.0019,-0.0304
1732024215.8594,-0.3679,0.0017,-0.0302
1732024215.8690,-0.3684,0.0015,-0.0300
1732024215.8796,-0.3690,0.0013,-0.0298
1732024215.8905,-0.3696,0.0011,-0.0296
1732024215.9032,-0.3702,0.0008,-0.0293
1732024215.9802,-0.3711,-0.0001,-0.0288
1732024215.9902,-0.3707,-0.0001,-0.0289
1732024216.0196,-0.3695,-0.0002,-0.0292
1732024216.0307,-0.3691,-0.0002,-0.0294
1732024216.0398,-0.3687,-0.0002,-0.0295
1732024216.0490,-0.3683,-0.0002,-0.0296
1732024216.0599,-0.3679,-0.0003,-0.0297
1732024216.0814,-0.3672,-0.0003,-0.0299
1732024216.0928,-0.3672,-0.0001,-0.0299
1732024216.1009,-0.3672,-0.0001,-0.0299
1732024216.1101,-0.3672,0.0000,-0.0299
1732024216.1192,-0.3672,0.0001,-0.0299
1732024216.1291,-0.3672,0.0002,-0.0299
1732024216.1401,-0.3673,0.0004,-0.0299
1732024216.1516,-0.3673,0.0005,-0.0299
1732024216.1696,-0.3673,0.0007,-0.0298
1732024216.1792,-0.3673,0.0008,-0.0298
1732024216.1903,-0.3673,0.0009,-0.0298
1732024216.1998,-0.3674,0.0010,-0.0298
1732024216.2091,-0.3674,0.0011,-0.0298
1732024216.2187,-0.3673,0.0011,-0.0298
1732024216.2298,-0.3671,0.0010,-0.0299
1732024216.2406,-0.3669,0.0010,-0.0300
1732024216.2492,-0.3668,0.0010,-0.0300
1732024216.2597,-0.3667,0.0009,-0.0300
1732024216.2703,-0.3665,0.0009,-0.0301
1732024216.2804,-0.3663,0.0008,-0.0301
1732024216.2915,-0.3662,0.0008,-0.0302
1732024216.3003,-0.3660,0.0007,-0.0302
1732024216.3099,-0.3659,0.0007,-0.0303
1732024216.3193,-0.3659,0.0007,-0.0303
1732024216.3300,-0.3659,0.0007,-0.0303
1732024216.3411,-0.3659,0.0008,-0.0303
1732024216.3493,-0.3659,0.0008,-0.0303
1732024216.3593,-0.3659,0.0008,-0.0303
1732024216.3694,-0.3659,0.0008,-0.0303
1732024216.3875,-0.3659,0.0008,-0.0304
1732024216.3977,-0.3659,0.0009,-0.0304
1732024216.4094,-0.3659,0.0009,-0.0304
1732024216.4217,-0.3659,0.0009,-0.0304
1732024216.4296,-0.3659,0.0009,-0.0304
1732024216.4391,-0.3659,0.0010,-0.0304
1732024216.4492,-0.3659,0.0010,-0.0304
1732024216.4610,-0.3660,0.0010,-0.0303
1732024216.4694,-0.3661,0.0010,-0.0303
1732024216.4807,-0.3662,0.0010,-0.0303
1732024216.4899,-0.3662,0.0010,-0.0302
1732024216.4996,-0.3663,0.0010,-0.0302
1732024216.5091,-0.3664,0.0010,-0.0301
1732024216.5190,-0.3665,0.0010,-0.0301
1732024216.5289,-0.3665,0.0010,-0.0300
1732024216.5386,-0.3666,0.0010,-0.0300
1732024216.5492,-0.3667,0.0010,-0.0300
1732024216.5619,-0.3666,0.0009,-0.0300
1732024216.5699,-0.3666,0.0009,-0.0301
1732024216.5800,-0.3666,0.0009,-0.0301
1732024216.5900,-0.3666,0.0009,-0.0301
1732024216.5998,-0.3666,0.0008,-0.0302
1732024216.6097,-0.3665,0.0008,-0.0302
1732024216.6193,-0.3665,0.0008,-0.0302
1732024216.6295,-0.3665,0.0008,-0.0303
1732024216.6391,-0.3665,0.0007,-0.0303
1732024216.6481,-0.3664,0.0007,-0.0304
1732024216.6583,-0.3664,0.0007,-0.0304
1732024216.6702,-0.3664,0.0007,-0.0304
1732024216.6795,-0.3664,0.0006,-0.0305
1732024216.6896,-0.3663,0.0006,-0.0305
1732024216.6997,-0.3663,0.0006,-0.0305
1732024216.7118,-0.3663,0.0006,-0.0305
1732024216.7187,-0.3663,0.0007,-0.0305
1732024216.7302,-0.3662,0.0007,-0.0305
1732024216.7404,-0.3662,0.0007,-0.0305
1732024216.7577,-0.3662,0.0007,-0.0305
1732024216.7693,-0.3661,0.0007,-0.0305
1732024216.7791,-0.3661,0.0007,-0.0305
1732024216.7897,-0.3661,0.0007,-0.0305
1732024216.8002,-0.3661,0.0007,-0.0304
1732024216.8286,-0.3660,0.0007,-0.0304
1732024216.8396,-0.3660,0.0007,-0.0304
1732024216.8493,-0.3659,0.0007,-0.0304
1732024216.8604,-0.3659,0.0007,-0.0305
1732024216.8696,-0.3659,0.0007,-0.0305
1732024216.8798,-0.3658,0.0007,-0.0305
1732024216.8995,-0.3658,0.0007,-0.0305
1732024216.9094,-0.3658,0.0007,-0.0305
1732024216.9214,-0.3658,0.0007,-0.0304
1732024216.9294,-0.3659,0.0007,-0.0304
1732024216.9389,-0.3660,0.0007,-0.0304
1732024216.9496,-0.3661,0.0007,-0.0303
1732024216.9591,-0.3661,0.0007,-0.0303
1732024216.9688,-0.3662,0.0007,-0.0302
1732024216.9789,-0.3663,0.0007,-0.0302
1732024216.9981,-0.3665,0.0007,-0.0301
1732024217.0103,-0.3666,0.0007,-0.0301
1732024217.0180,-0.3667,0.0007,-0.0301
1732024217.0381,-0.3669,0.0007,-0.0300
1732024217.0496,-0.3671,0.0007,-0.0300
1732024217.0593,-0.3672,0.0007,-0.0300
1732024217.0689,-0.3674,0.0007,-0.0300
1732024217.0810,-0.3675,0.0007,-0.0300
1732024217.0896,-0.3676,0.0007,-0.0300
1732024217.1021,-0.3678,0.0007,-0.0299
1732024217.1098,-0.3679,0.0007,-0.0299
1732024217.1201,-0.3680,0.0007,-0.0299
1732024217.1290,-0.3682,0.0007,-0.0299
1732024217.1393,-0.3683,0.0007,-0.0299
1732024217.1492,-0.3684,0.0007,-0.0299
1732024217.1592,-0.3682,0.0007,-0.0299
1732024217.1690,-0.3680,0.0007,-0.0299
1732024217.1807,-0.3678,0.0007,-0.0300
1732024217.1897,-0.3676,0.0007,-0.0300
1732024217.1991,-0.3674,0.0007,-0.0300
1732024217.2117,-0.3672,0.0007,-0.0300
1732024217.2207,-0.3670,0.0007,-0.0301
1732024217.2294,-0.3669,0.0007,-0.0301
1732024217.2404,-0.3667,0.0007,-0.0301
1732024217.2510,-0.3665,0.0007,-0.0301
1732024217.2602,-0.3663,0.0007,-0.0302
1732024217.2724,-0.3660,0.0007,-0.0302
1732024217.2803,-0.3659,0.0007,-0.0302
1732024217.2891,-0.3659,0.0007,-0.0302
1732024217.3000,-0.3658,0.0007,-0.0303
1732024217.3106,-0.3658,0.0007,-0.0303
1732024217.3218,-0.3657,0.0007,-0.0303
1732024217.3294,-0.3657,0.0007,-0.0304
1732024217.3398,-0.3656,0.0007,-0.0304
1732024217.3488,-0.3656,0.0008,-0.0304
1732024217.3583,-0.3656,0.0008,-0.0304
1732024217.3696,-0.3655,0.0008,-0.0305
1732024217.3791,-0.3655,0.0008,-0.0305
1732024217.3888,-0.3655,0.0008,-0.0305
1732024217.4001,-0.3656,0.0008,-0.0305
1732024217.4110,-0.3657,0.0008,-0.0304
1732024217.4195,-0.3658,0.0008,-0.0304
1732024217.4297,-0.3659,0.0008,-0.0304
1732024217.4399,-0.3660,0.0008,-0.0303
1732024217.4489,-0.3660,0.0008,-0.0303
1732024217.4591,-0.3661,0.0008,-0.0303
1732024217.4698,-0.3662,0.0007,-0.0303
1732024217.4792,-0.3663,0.0007,-0.0302
1732024217.4892,-0.3664,0.0007,-0.0302
1732024217.4995,-0.3664,0.0007,-0.0302
1732024217.5095,-0.3665,0.0007,-0.0302
1732024217.5210,-0.3666,0.0007,-0.0301
1732024217.5300,-0.3666,0.0007,-0.0301
1732024217.5398,-0.3666,0.0007,-0.0301
1732024217.5506,-0.3666,0.0007,-0.0301
1732024217.5611,-0.3666,0.0007,-0.0301
1732024217.5705,-0.3666,0.0007,-0.0301
1732024217.5805,-0.3666,0.0007,-0.0301
1732024217.5892,-0.3666,0.0007,-0.0301
1732024217.6004,-0.3666,0.0007,-0.0301
1732024217.6114,-0.3666,0.0007,-0.0301
1732024217.6198,-0.3666,0.0007,-0.0301
1732024217.6288,-0.3666,0.0007,-0.0301
1732024217.6387,-0.3666,0.0007,-0.0301
1732024217.6489,-0.3666,0.0007,-0.0301
1732024217.6590,-0.3668,0.0007,-0.0301
1732024217.6692,-0.3671,0.0007,-0.0301
1732024217.6792,-0.3673,0.0007,-0.0301
1732024217.6898,-0.3675,0.0006,-0.0301
1732024217.6995,-0.3677,0.0006,-0.0301
1732024217.7092,-0.3679,0.0006,-0.0301
1732024217.7185,-0.3681,0.0006,-0.0301
1732024217.7296,-0.3683,0.0005,-0.0301
1732024217.7390,-0.3685,0.0005,-0.0301
1732024217.7489,-0.3687,0.0005,-0.0301
1732024217.7591,-0.3686,0.0005,-0.0301
1732024217.7698,-0.3684,0.0005,-0.0301
1732024217.7791,-0.3683,0.0005,-0.0301
1732024217.7867,-0.3681,0.0006,-0.0301
1732024217.7974,-0.3680,0.0006,-0.0301
1732024217.8087,-0.3678,0.0006,-0.0301
1732024217.8197,-0.3677,0.0006,-0.0301
1732024217.8292,-0.3675,0.0006,-0.0302
1732024217.8389,-0.3674,0.0007,-0.0302
1732024217.8488,-0.3672,0.0007,-0.0302
1732024217.8590,-0.3671,0.0007,-0.0302
1732024217.8691,-0.3669,0.0007,-0.0302
1732024217.8790,-0.3668,0.0007,-0.0302
1732024217.8887,-0.3666,0.0007,-0.0302
1732024217.8989,-0.3665,0.0007,-0.0303
1732024217.9092,-0.3663,0.0007,-0.0304
1732024217.9196,-0.3662,0.0007,-0.0304
1732024217.9302,-0.3660,0.0008,-0.0305
1732024217.9394,-0.3659,0.0008,-0.0306
1732024217.9491,-0.3657,0.0008,-0.0306
1732024217.9594,-0.3656,0.0008,-0.0307
1732024217.9697,-0.3654,0.0008,-0.0308
1732024217.9791,-0.3653,0.0008,-0.0308
1732024217.9994,-0.3650,0.0008,-0.0310
1732024218.0103,-0.3648,0.0008,-0.0310
1732024218.0393,-0.3649,0.0007,-0.0310
1732024218.0490,-0.3649,0.0007,-0.0310
1732024218.0587,-0.3650,0.0007,-0.0310
1732024218.0689,-0.3650,0.0007,-0.0310
1732024218.0794,-0.3651,0.0006,-0.0309
1732024218.0892,-0.3651,0.0006,-0.0309
1732024218.1007,-0.3651,0.0006,-0.0309
1732024218.1093,-0.3652,0.0006,-0.0309
1732024218.1187,-0.3652,0.0005,-0.0309
1732024218.1294,-0.3653,0.0005,-0.0308
1732024218.1393,-0.3653,0.0005,-0.0308
1732024218.1509,-0.3655,0.0005,-0.0308
1732024218.1594,-0.3658,0.0004,-0.0306
1732024218.1692,-0.3663,0.0004,-0.0304
1732024218.1990,-0.3675,0.0003,-0.0299
1732024218.2114,-0.3681,0.0003,-0.0297
1732024218.2187,-0.3684,0.0003,-0.0296
1732024218.2289,-0.3688,0.0002,-0.0294
1732024218.2392,-0.3692,0.0002,-0.0293
1732024218.2490,-0.3697,0.0002,-0.0291
1732024218.2588,-0.3701,0.0001,-0.0289
1732024218.2687,-0.3705,0.0001,-0.0288
1732024218.2791,-0.3709,0.0001,-0.0286
1732024218.2888,-0.3706,0.0001,-0.0287
1732024218.2995,-0.3701,0.0002,-0.0289
1732024218.3103,-0.3695,0.0002,-0.0290
1732024218.3182,-0.3691,0.0003,-0.0292
1732024218.3295,-0.3686,0.0003,-0.0294
1732024218.3393,-0.3681,0.0004,-0.0295
1732024218.3494,-0.3676,0.0004,-0.0297
1732024218.3590,-0.3671,0.0005,-0.0298
1732024218.3689,-0.3666,0.0005,-0.0300
1732024218.3801,-0.3661,0.0006,-0.0302
1732024218.3897,-0.3656,0.0006,-0.0303
1732024218.3994,-0.3651,0.0007,-0.0305
1732024218.4109,-0.3645,0.0007,-0.0307
1732024218.4190,-0.3645,0.0007,-0.0307
1732024218.4290,-0.3646,0.0007,-0.0307
1732024218.4492,-0.3650,0.0008,-0.0306
1732024218.4594,-0.3651,0.0008,-0.0306
1732024218.4699,-0.3653,0.0008,-0.0306
1732024218.4788,-0.3654,0.0008,-0.0306
1732024218.4896,-0.3656,0.0008,-0.0306
1732024218.5011,-0.3658,0.0008,-0.0305
1732024218.5091,-0.3659,0.0009,-0.0305
1732024218.5201,-0.3660,0.0008,-0.0305
1732024218.5325,-0.3662,0.0008,-0.0305
1732024218.5408,-0.3664,0.0008,-0.0304
1732024218.5527,-0.3666,0.0008,-0.0304
1732024218.5795,-0.3670,0.0007,-0.0303
1732024218.5932,-0.3672,0.0007,-0.0302
1732024218.6000,-0.3673,0.0006,-0.0302
1732024218.6108,-0.3675,0.0006,-0.0302
1732024218.6194,-0.3676,0.0006,-0.0301
1732024218.6290,-0.3678,0.0006,-0.0301
1732024218.6393,-0.3679,0.0005,-0.0301
1732024218.6492,-0.3680,0.0005,-0.0300
1732024218.6605,-0.3678,0.0005,-0.0302
1732024218.6695,-0.3676,0.0005,-0.0302
1732024218.6800,-0.3674,0.0005,-0.0304
1732024218.6894,-0.3672,0.0005,-0.0304
1732024218.6987,-0.3670,0.0005,-0.0305
1732024218.7091,-0.3668,0.0004,-0.0306
1732024218.7192,-0.3667,0.0004,-0.0307
1732024218.7492,-0.3661,0.0004,-0.0310
1732024218.7600,-0.3661,0.0004,-0.0309
1732024218.7793,-0.3662,0.0005,-0.0308
1732024218.7888,-0.3662,0.0005,-0.0308
1732024218.7992,-0.3662,0.0005,-0.0307
1732024218.8109,-0.3662,0.0006,-0.0306
1732024218.8205,-0.3662,0.0006,-0.0306
1732024218.8311,-0.3663,0.0006,-0.0305
1732024218.8428,-0.3663,0.0007,-0.0305
1732024218.8500,-0.3663,0.0007,-0.0304
1732024218.8601,-0.3663,0.0007,-0.0304
1732024218.8692,-0.3663,0.0007,-0.0303
1732024218.8795,-0.3663,0.0008,-0.0302
1732024218.8904,-0.3663,0.0007,-0.0302
1732024218.9002,-0.3662,0.0007,-0.0302
1732024218.9101,-0.3662,0.0007,-0.0302
1732024218.9203,-0.3661,0.0007,-0.0303
1732024218.9290,-0.3661,0.0007,-0.0303
1732024218.9392,-0.3660,0.0007,-0.0303
1732024218.9507,-0.3659,0.0007,-0.0303
1732024218.9592,-0.3659,0.0007,-0.0303
1732024218.9695,-0.3658,0.0006,-0.0303
1732024218.9989,-0.3658,0.0006,-0.0303
1732024219.0091,-0.3659,0.0006,-0.0303
1732024219.0184,-0.3659,0.0006,-0.0303
1732024219.0289,-0.3659,0.0007,-0.0304
1732024219.0390,-0.3659,0.0007,-0.0304
1732024219.0490,-0.3660,0.0007,-0.0304
1732024219.0603,-0.3660,0.0007,-0.0304
1732024219.0702,-0.3660,0.0007,-0.0304
1732024219.0796,-0.3660,0.0007,-0.0304
1732024219.0917,-0.3661,0.0007,-0.0305
1732024219.0997,-0.3661,0.0007,-0.0305
1732024219.1094,-0.3661,0.0007,-0.0305
1732024219.1226,-0.3661,0.0007,-0.0305
1732024219.1292,-0.3662,0.0007,-0.0305
1732024219.1396,-0.3662,0.0007,-0.0305
1732024219.1487,-0.3662,0.0008,-0.0305
1732024219.1584,-0.3662,0.0008,-0.0305
1732024219.1695,-0.3663,0.0008,-0.0305
1732024219.1809,-0.3663,0.0008,-0.0305
1732024219.1912,-0.3664,0.0008,-0.0305
1732024219.2006,-0.3664,0.0008,-0.0305
1732024219.2111,-0.3664,0.0009,-0.0305
1732024219.2198,-0.3664,0.0009,-0.0304
1732024219.2293,-0.3665,0.0009,-0.0304
1732024219.2391,-0.3665,0.0009,-0.0304
1732024219.2598,-0.3665,0.0009,-0.0304
1732024219.2701,-0.3665,0.0009,-0.0305
1732024219.2890,-0.3666,0.0009,-0.0305
1732024219.2997,-0.3666,0.0008,-0.0305
1732024219.3084,-0.3666,0.0008,-0.0305
1732024219.3491,-0.3666,0.0008,-0.0305
1732024219.3572,-0.3666,0.0008,-0.0305
1732024219.3796,-0.3666,0.0007,-0.0306
1732024219.4006,-0.3665,0.0007,-0.0305
1732024219.4098,-0.3665,0.0007,-0.0305
1732024219.4189,-0.3665,0.0007,-0.0305
1732024219.4296,-0.3665,0.0007,-0.0305
1732024219.4407,-0.3664,0.0008,-0.0305
1732024219.4522,-0.3664,0.0008,-0.0305
1732024219.4597,-0.3664,0.0008,-0.0305
1732024219.4695,-0.3663,0.0008,-0.0305
1732024219.4792,-0.3663,0.0008,-0.0305
1732024219.4890,-0.3663,0.0008,-0.0305
1732024219.4997,-0.3662,0.0008,-0.0304
1732024219.5099,-0.3662,0.0008,-0.0304
1732024219.5392,-0.3665,0.0008,-0.0304
1732024219.5837,-0.3670,0.0007,-0.0302
1732024219.6110,-0.3673,0.0007,-0.0301
1732024219.6192,-0.3673,0.0007,-0.0301
1732024219.6329,-0.3671,0.0007,-0.0301
1732024219.6572,-0.3668,0.0006,-0.0301
1732024219.6653,-0.3667,0.0006,-0.0301
1732024219.6856,-0.3664,0.0006,-0.0301
1732024219.7095,-0.3662,0.0006,-0.0301
1732024219.7592,-0.3661,0.0007,-0.0303
1732024219.7692,-0.3661,0.0007,-0.0303
1732024219.7796,-0.3661,0.0007,-0.0303
1732024219.7902,-0.3661,0.0007,-0.0304
1732024219.8102,-0.3661,0.0008,-0.0304
1732024219.8215,-0.3661,0.0008,-0.0304
1732024219.8300,-0.3660,0.0008,-0.0305
1732024219.8396,-0.3660,0.0009,-0.0305
1732024219.8494,-0.3660,0.0009,-0.0305
1732024219.8592,-0.3657,0.0009,-0.0306
1732024219.8696,-0.3655,0.0010,-0.0307
1732024219.8796,-0.3653,0.0010,-0.0308
1732024219.8893,-0.3650,0.0010,-0.0309
1732024219.8998,-0.3648,0.0011,-0.0310
1732024219.9103,-0.3646,0.0011,-0.0311
1732024219.9287,-0.3641,0.0011,-0.0312
1732024219.9389,-0.3639,0.0012,-0.0313
1732024219.9486,-0.3637,0.0012,-0.0314
1732024219.9600,-0.3639,0.0012,-0.0313
1732024219.9701,-0.3640,0.0011,-0.0312
1732024219.9810,-0.3642,0.0011,-0.0312
1732024219.9886,-0.3643,0.0011,-0.0311
1732024219.9993,-0.3645,0.0010,-0.0310
1732024220.0093,-0.3646,0.0010,-0.0310
1732024220.0191,-0.3648,0.0010,-0.0309
1732024220.0289,-0.3649,0.0010,-0.0308
1732024220.0394,-0.3651,0.0009,-0.0308
1732024220.0509,-0.3653,0.0009,-0.0307
1732024220.0608,-0.3654,0.0009,-0.0306
1732024220.0720,-0.3655,0.0009,-0.0305
1732024220.0795,-0.3656,0.0009,-0.0305
1732024220.1339,-0.3662,0.0009,-0.0301
1732024220.1488,-0.3664,0.0009,-0.0300
1732024220.1611,-0.3664,0.0009,-0.0301
1732024220.2078,-0.3666,0.0008,-0.0303
1732024220.2232,-0.3666,0.0008,-0.0304
1732024220.2361,-0.3667,0.0007,-0.0305
1732024220.2489,-0.3667,0.0007,-0.0305
1732024220.2592,-0.3667,0.0007,-0.0306
1732024220.2687,-0.3668,0.0006,-0.0306
1732024220.2800,-0.3668,0.0006,-0.0307
1732024220.2899,-0.3668,0.0006,-0.0307
1732024220.2998,-0.3667,0.0006,-0.0307
1732024220.3195,-0.3666,0.0006,-0.0306
1732024220.3295,-0.3666,0.0006,-0.0306
1732024220.3394,-0.3665,0.0007,-0.0306
1732024220.3491,-0.3665,0.0007,-0.0306
1732024220.3591,-0.3664,0.0007,-0.0306
1732024220.3696,-0.3664,0.0007,-0.0306
1732024220.3896,-0.3663,0.0007,-0.0305
1732024220.3998,-0.3662,0.0007,-0.0305
1732024220.4100,-0.3661,0.0007,-0.0305
1732024220.4208,-0.3661,0.0007,-0.0305
1732024220.4295,-0.3661,0.0007,-0.0305
1732024220.4391,-0.3661,0.0007,-0.0305
1732024220.4496,-0.3660,0.0007,-0.0305
1732024220.4621,-0.3660,0.0007,-0.0305
1732024220.4692,-0.3660,0.0007,-0.0305
1732024220.4802,-0.3660,0.0006,-0.0305
1732024220.5193,-0.3659,0.0006,-0.0305
1732024220.5308,-0.3659,0.0006,-0.0304
1732024220.5399,-0.3659,0.0006,-0.0304
1732024220.5496,-0.3659,0.0006,-0.0304
1732024220.5600,-0.3659,0.0006,-0.0305
1732024220.5695,-0.3659,0.0006,-0.0305
1732024220.5794,-0.3659,0.0006,-0.0305
1732024220.5919,-0.3659,0.0005,-0.0305
1732024220.5994,-0.3659,0.0005,-0.0305
1732024220.6108,-0.3659,0.0005,-0.0305
1732024220.6193,-0.3659,0.0005,-0.0305
1732024220.6397,-0.3659,0.0005,-0.0306
1732024220.6495,-0.3659,0.0005,-0.0306
1732024220.6594,-0.3656,0.0005,-0.0306
1732024220.6678,-0.3655,0.0005,-0.0307
1732024220.6794,-0.3652,0.0006,-0.0307
1732024220.6904,-0.3650,0.0006,-0.0308
1732024220.6996,-0.3648,0.0006,-0.0308
1732024220.7101,-0.3645,0.0006,-0.0309
1732024220.7176,-0.3644,0.0006,-0.0309
1732024220.7385,-0.3639,0.0006,-0.0310
1732024220.7593,-0.3634,0.0006,-0.0311
1732024220.7792,-0.3630,0.0007,-0.0312
1732024220.7913,-0.3631,0.0007,-0.0312
1732024220.8001,-0.3633,0.0006,-0.0311
1732024220.8093,-0.3635,0.0006,-0.0311
1732024220.8195,-0.3637,0.0006,-0.0310
1732024220.8392,-0.3641,0.0005,-0.0309
1732024220.8517,-0.3644,0.0005,-0.0309
1732024220.8594,-0.3646,0.0004,-0.0308
1732024220.8697,-0.3648,0.0004,-0.0308
1732024220.8792,-0.3650,0.0004,-0.0307
1732024220.8888,-0.3652,0.0004,-0.0307
1732024220.8994,-0.3654,0.0003,-0.0306
1732024220.9096,-0.3656,0.0003,-0.0306
1732024220.9379,-0.3657,0.0004,-0.0306
1732024220.9503,-0.3656,0.0005,-0.0306
1732024220.9614,-0.3656,0.0005,-0.0306
1732024220.9692,-0.3656,0.0006,-0.0306
1732024220.9823,-0.3655,0.0006,-0.0307
1732024220.9888,-0.3655,0.0007,-0.0307
1732024220.9991,-0.3655,0.0007,-0.0307
1732024221.0092,-0.3655,0.0008,-0.0307
1732024221.0293,-0.3654,0.0009,-0.0308
1732024221.0392,-0.3654,0.0009,-0.0308
1732024221.0474,-0.3653,0.0010,-0.0308
1732024221.0607,-0.3654,0.0010,-0.0308
1732024221.0692,-0.3655,0.0010,-0.0307
1732024221.0796,-0.3656,0.0009,-0.0307
1732024221.0922,-0.3657,0.0009,-0.0307
1732024221.1097,-0.3658,0.0008,-0.0306
1732024221.1207,-0.3659,0.0008,-0.0306
1732024221.1292,-0.3659,0.0008,-0.0306
1732024221.1391,-0.3660,0.0008,-0.0306
1732024221.1512,-0.3661,0.0007,-0.0305
1732024221.1599,-0.3661,0.0007,-0.0305
1732024221.1699,-0.3662,0.0007,-0.0305
1732024221.1794,-0.3663,0.0007,-0.0305
1732024221.1903,-0.3666,0.0006,-0.0304
1732024221.2011,-0.3670,0.0006,-0.0302
1732024221.2180,-0.3677,0.0005,-0.0301
1732024221.2597,-0.3694,0.0003,-0.0296
1732024221.2688,-0.3697,0.0003,-0.0295
1732024221.2793,-0.3701,0.0002,-0.0293
1732024221.2895,-0.3701,0.0003,-0.0294
1732024221.3007,-0.3697,0.0003,-0.0294
1732024221.3116,-0.3694,0.0004,-0.0295
1732024221.3195,-0.3692,0.0004,-0.0296
1732024221.3291,-0.3689,0.0005,-0.0297
1732024221.3394,-0.3686,0.0005,-0.0298
1732024221.3494,-0.3683,0.0006,-0.0299
1732024221.3590,-0.3680,0.0006,-0.0299
1732024221.3690,-0.3677,0.0007,-0.0300
1732024221.3792,-0.3674,0.0008,-0.0301
1732024221.3895,-0.3671,0.0008,-0.0302
1732024221.3991,-0.3668,0.0009,-0.0303
1732024221.4094,-0.3665,0.0009,-0.0304
1732024221.4396,-0.3665,0.0010,-0.0303
1732024221.4489,-0.3665,0.0010,-0.0303
1732024221.4590,-0.3665,0.0011,-0.0302
1732024221.4698,-0.3666,0.0011,-0.0302
1732024221.4806,-0.3667,0.0011,-0.0301
1732024221.4882,-0.3667,0.0011,-0.0301
1732024221.5006,-0.3668,0.0012,-0.0300
1732024221.5120,-0.3668,0.0012,-0.0300
1732024221.5195,-0.3668,0.0012,-0.0300
1732024221.5317,-0.3665,0.0012,-0.0301
1732024221.5405,-0.3664,0.0011,-0.0301
1732024221.5527,-0.3661,0.0011,-0.0302
1732024221.5609,-0.3660,0.0011,-0.0302
1732024221.5701,-0.3658,0.0011,-0.0303
1732024221.5805,-0.3656,0.0010,-0.0304
1732024221.6205,-0.3648,0.0009,-0.0306
1732024221.6338,-0.3645,0.0009,-0.0307
1732024221.6579,-0.3644,0.0008,-0.0308
1732024221.6837,-0.3649,0.0007,-0.0307
1732024221.7004,-0.3652,0.0007,-0.0306
1732024221.7055,-0.3653,0.0007,-0.0306
1732024221.7223,-0.3656,0.0006,-0.0306
1732024221.7288,-0.3658,0.0006,-0.0305
1732024221.7514,-0.3662,0.0006,-0.0305
1732024221.7688,-0.3660,0.0006,-0.0305
1732024221.7804,-0.3659,0.0006,-0.0306
1732024221.8117,-0.3656,0.0006,-0.0306
1732024221.8198,-0.3655,0.0007,-0.0307
1732024221.8289,-0.3655,0.0007,-0.0307
1732024221.8404,-0.3653,0.0007,-0.0307
1732024221.8501,-0.3653,0.0007,-0.0307
1732024221.8594,-0.3652,0.0007,-0.0308
1732024221.8700,-0.3651,0.0007,-0.0308
1732024221.8864,-0.3651,0.0007,-0.0308
1732024221.9108,-0.3659,0.0004,-0.0306
1732024221.9208,-0.3662,0.0003,-0.0305
1732024221.9492,-0.3671,-0.0000,-0.0302
1732024221.9615,-0.3675,-0.0002,-0.0301
1732024221.9699,-0.3678,-0.0003,-0.0300
1732024221.9796,-0.3682,-0.0004,-0.0299
1732024221.9880,-0.3681,-0.0003,-0.0299
1732024222.0129,-0.3674,0.0000,-0.0301
1732024222.0203,-0.3671,0.0001,-0.0301
1732024222.0306,-0.3668,0.0003,-0.0302
1732024222.0407,-0.3665,0.0005,-0.0302
1732024222.0609,-0.3659,0.0008,-0.0303
1732024222.0709,-0.3656,0.0009,-0.0304
1732024222.0812,-0.3653,0.0011,-0.0305
1732024222.0891,-0.3653,0.0011,-0.0305
1732024222.0997,-0.3655,0.0010,-0.0305
1732024222.1106,-0.3656,0.0010,-0.0305
1732024222.1212,-0.3657,0.0009,-0.0305
1732024222.1322,-0.3659,0.0009,-0.0305
1732024222.1497,-0.3661,0.0008,-0.0305
1732024222.1672,-0.3663,0.0007,-0.0305
1732024222.1792,-0.3664,0.0007,-0.0305
1732024222.1892,-0.3665,0.0006,-0.0305
1732024222.2188,-0.3669,0.0005,-0.0305
1732024222.2322,-0.3668,0.0005,-0.0304
1732024222.2401,-0.3668,0.0005,-0.0304
1732024222.2503,-0.3668,0.0005,-0.0304
1732024222.2598,-0.3668,0.0005,-0.0304
1732024222.2706,-0.3668,0.0005,-0.0304
1732024222.2806,-0.3667,0.0005,-0.0304
1732024222.2877,-0.3667,0.0004,-0.0304
1732024222.2986,-0.3667,0.0004,-0.0304
1732024222.3095,-0.3667,0.0004,-0.0304
1732024222.3205,-0.3666,0.0004,-0.0304
1732024222.3302,-0.3666,0.0004,-0.0304
1732024222.3407,-0.3666,0.0004,-0.0304
1732024222.3495,-0.3666,0.0004,-0.0304
1732024222.3607,-0.3665,0.0004,-0.0304
1732024222.3697,-0.3665,0.0004,-0.0304
1732024222.4193,-0.3664,0.0005,-0.0304
1732024222.4434,-0.3663,0.0005,-0.0304
1732024222.4575,-0.3662,0.0006,-0.0304
1732024222.4687,-0.3662,0.0006,-0.0304
1732024222.4791,-0.3662,0.0006,-0.0304
1732024222.4999,-0.3664,0.0007,-0.0303
1732024222.5097,-0.3666,0.0007,-0.0303
1732024222.5393,-0.3670,0.0007,-0.0301
1732024222.5493,-0.3672,0.0008,-0.0301
1732024222.5557,-0.3673,0.0008,-0.0300
1732024222.5791,-0.3677,0.0008,-0.0299
1732024222.5890,-0.3676,0.0008,-0.0299
1732024222.5998,-0.3674,0.0007,-0.0299
1732024222.6090,-0.3672,0.0007,-0.0300
1732024222.6207,-0.3669,0.0006,-0.0300
1732024222.6303,-0.3667,0.0005,-0.0300
1732024222.6432,-0.3664,0.0004,-0.0300
1732024222.6576,-0.3661,0.0003,-0.0301
1732024222.6767,-0.3657,0.0002,-0.0301
1732024222.6832,-0.3656,0.0002,-0.0302
1732024222.6904,-0.3658,0.0002,-0.0301
1732024222.7185,-0.3665,0.0002,-0.0301
1732024222.7294,-0.3668,0.0002,-0.0300
1732024222.7592,-0.3676,0.0002,-0.0300
1732024222.7691,-0.3678,0.0002,-0.0299
1732024222.7884,-0.3681,0.0002,-0.0299
1732024222.7993,-0.3679,0.0003,-0.0300
1732024222.8088,-0.3677,0.0003,-0.0300
1732024222.8396,-0.3671,0.0004,-0.0301
1732024222.8497,-0.3669,0.0004,-0.0301
1732024222.8601,-0.3667,0.0004,-0.0302
1732024222.8709,-0.3665,0.0004,-0.0302
1732024222.8823,-0.3663,0.0005,-0.0303
1732024222.8891,-0.3661,0.0005,-0.0303
1732024222.8995,-0.3659,0.0005,-0.0303
1732024222.9094,-0.3657,0.0005,-0.0304
1732024222.9200,-0.3656,0.0006,-0.0304
1732024222.9254,-0.3657,0.0006,-0.0304
1732024222.9516,-0.3659,0.0007,-0.0306
1732024222.9596,-0.3660,0.0008,-0.0306
1732024222.9715,-0.3661,0.0009,-0.0307
1732024222.9825,-0.3662,0.0009,-0.0307
1732024222.9947,-0.3661,0.0009,-0.0307
1732024223.0038,-0.3661,0.0009,-0.0307
1732024223.0109,-0.3660,0.0008,-0.0307
1732024223.0183,-0.3660,0.0008,-0.0307
1732024223.0403,-0.3659,0.0008,-0.0307
1732024223.0602,-0.3658,0.0007,-0.0307
1732024223.0984,-0.3657,0.0007,-0.0307
1732024223.1191,-0.3658,0.0009,-0.0308
1732024223.1322,-0.3658,0.0009,-0.0308
1732024223.1401,-0.3659,0.0010,-0.0308
1732024223.1492,-0.3659,0.0010,-0.0308
1732024223.1602,-0.3659,0.0011,-0.0308
1732024223.1697,-0.3660,0.0012,-0.0308
1732024223.1835,-0.3661,0.0012,-0.0308
1732024223.1911,-0.3662,0.0013,-0.0307
1732024223.1998,-0.3663,0.0014,-0.0306
1732024223.2217,-0.3666,0.0015,-0.0304
1732024223.2307,-0.3667,0.0016,-0.0303
1732024223.2432,-0.3669,0.0017,-0.0302
1732024223.2513,-0.3670,0.0017,-0.0301
1732024223.2608,-0.3672,0.0018,-0.0300
1732024223.2711,-0.3673,0.0018,-0.0299
1732024223.2919,-0.3672,0.0018,-0.0299
1732024223.3126,-0.3666,0.0015,-0.0301
1732024223.3192,-0.3665,0.0014,-0.0301
1732024223.3308,-0.3661,0.0012,-0.0302
1732024223.3393,-0.3659,0.0011,-0.0303
1732024223.3498,-0.3656,0.0010,-0.0304
1732024223.3605,-0.3653,0.0008,-0.0305
1732024223.3697,-0.3650,0.0007,-0.0306
1732024223.3799,-0.3648,0.0006,-0.0307
1732024223.3997,-0.3645,0.0005,-0.0309
1732024223.4095,-0.3643,0.0005,-0.0310
1732024223.4493,-0.3638,0.0004,-0.0314
1732024223.4773,-0.3634,0.0003,-0.0317
1732024223.4837,-0.3633,0.0003,-0.0318
1732024223.5057,-0.3635,0.0002,-0.0316
1732024223.5290,-0.3637,0.0000,-0.0314
1732024223.5398,-0.3638,-0.0001,-0.0313
1732024223.5505,-0.3639,-0.0001,-0.0312
1732024223.5582,-0.3640,-0.0002,-0.0311
1732024223.5798,-0.3642,-0.0003,-0.0309
1732024223.5913,-0.3643,-0.0004,-0.0308
1732024223.5995,-0.3644,-0.0004,-0.0307
1732024223.6104,-0.3645,-0.0005,-0.0307
1732024223.6196,-0.3646,-0.0005,-0.0306
1732024223.6291,-0.3647,-0.0003,-0.0306
1732024223.6424,-0.3649,-0.0001,-0.0307
1732024223.6508,-0.3651,0.0000,-0.0307
1732024223.6898,-0.3657,0.0006,-0.0308
1732024223.6999,-0.3658,0.0008,-0.0308
1732024223.7101,-0.3660,0.0010,-0.0308
1732024223.7201,-0.3661,0.0011,-0.0309
1732024223.7292,-0.3661,0.0011,-0.0309
1732024223.7389,-0.3661,0.0011,-0.0309
1732024223.7494,-0.3661,0.0011,-0.0309
1732024223.7595,-0.3661,0.0011,-0.0309
1732024223.7787,-0.3661,0.0011,-0.0309
1732024223.7915,-0.3661,0.0011,-0.0309
1732024223.8027,-0.3661,0.0011,-0.0309
1732024223.8103,-0.3661,0.0011,-0.0309
1732024223.8318,-0.3660,0.0011,-0.0309
1732024223.8426,-0.3660,0.0011,-0.0309
1732024223.8601,-0.3660,0.0011,-0.0309
1732024223.8697,-0.3660,0.0011,-0.0309
1732024223.8888,-0.3660,0.0010,-0.0309
1732024223.9093,-0.3660,0.0010,-0.0309
1732024223.9379,-0.3660,0.0010,-0.0309
1732024223.9492,-0.3660,0.0010,-0.0309
1732024223.9613,-0.3659,0.0010,-0.0309
1732024223.9696,-0.3659,0.0010,-0.0309
1732024223.9798,-0.3659,0.0010,-0.0309
1732024224.0097,-0.3659,0.0010,-0.0309
1732024224.0193,-0.3659,0.0010,-0.0309
1732024224.0291,-0.3659,0.0010,-0.0309
1732024224.0439,-0.3659,0.0010,-0.0309
1732024224.0682,-0.3659,0.0010,-0.0309
1732024224.0771,-0.3659,0.0010,-0.0309
1732024224.0910,-0.3658,0.0010,-0.0309
1732024224.1184,-0.3658,0.0010,-0.0309
1732024224.1599,-0.3658,0.0009,-0.0309
1732024224.1728,-0.3658,0.0009,-0.0309
1732024224.1794,-0.3658,0.0009,-0.0309
1732024224.2053,-0.3658,0.0009,-0.0309
1732024224.2173,-0.3658,0.0009,-0.0309
1732024224.2698,-0.3657,0.0009,-0.0309
1732024224.3203,-0.3657,0.0009,-0.0309
1732024224.3585,-0.3657,0.0009,-0.0309
1732024224.3847,-0.3656,0.0008,-0.0309
1732024224.3981,-0.3656,0.0008,-0.0309
1732024224.4084,-0.3656,0.0008,-0.0309
1732024224.4307,-0.3656,0.0008,-0.0309
1732024224.4619,-0.3656,0.0008,-0.0308
1732024224.4806,-0.3656,0.0008,-0.0308
1732024224.4911,-0.3656,0.0008,-0.0308
1732024224.4996,-0.3655,0.0008,-0.0308
1732024224.5090,-0.3655,0.0008,-0.0308
1732024224.5190,-0.3655,0.0008,-0.0308
1732024224.5302,-0.3655,0.0008,-0.0308
1732024224.5394,-0.3655,0.0008,-0.0308
1732024224.5517,-0.3655,0.0008,-0.0308
1732024224.5599,-0.3655,0.0008,-0.0308
1732024224.5796,-0.3655,0.0008,-0.0308
1732024224.5911,-0.3655,0.0008,-0.0308
1732024224.5995,-0.3655,0.0008,-0.0308
1732024224.6099,-0.3655,0.0008,-0.0308
1732024224.6203,-0.3655,0.0008,-0.0308
1732024224.6292,-0.3655,0.0008,-0.0308
1732024224.6393,-0.3654,0.0007,-0.0308
1732024224.6496,-0.3654,0.0007,-0.0308
1732024224.6601,-0.3654,0.0007,-0.0308
1732024224.6697,-0.3654,0.0007,-0.0308
1732024224.6796,-0.3654,0.0007,-0.0308
1732024224.6907,-0.3654,0.0007,-0.0308
1732024224.6991,-0.3654,0.0007,-0.0308
1732024224.7100,-0.3654,0.0007,-0.0308
1732024224.7220,-0.3654,0.0007,-0.0308
1732024224.7290,-0.3654,0.0007,-0.0308
1732024224.7395,-0.3654,0.0007,-0.0308
1732024224.7496,-0.3654,0.0007,-0.0308
1732024224.7608,-0.3654,0.0007,-0.0308
1732024224.7698,-0.3653,0.0007,-0.0308
1732024224.7795,-0.3653,0.0007,-0.0308
1732024224.7939,-0.3653,0.0007,-0.0308
1732024224.8013,-0.3653,0.0007,-0.0308
1732024224.8102,-0.3653,0.0007,-0.0308
1732024224.8200,-0.3653,0.0007,-0.0308
1732024224.8300,-0.3653,0.0007,-0.0308
1732024224.8397,-0.3653,0.0007,-0.0308
1732024224.8504,-0.3653,0.0007,-0.0308
1732024224.8595,-0.3653,0.0007,-0.0308
1732024224.8698,-0.3653,0.0007,-0.0308
1732024224.8805,-0.3653,0.0007,-0.0308
1732024224.9094,-0.3652,0.0006,-0.0308
1732024224.9190,-0.3652,0.0006,-0.0308
1732024224.9291,-0.3652,0.0006,-0.0308
1732024224.9395,-0.3652,0.0006,-0.0308
1732024224.9503,-0.3652,0.0006,-0.0308
1732024224.9621,-0.3652,0.0006,-0.0308
1732024224.9704,-0.3652,0.0006,-0.0308
1732024224.9807,-0.3652,0.0006,-0.0308
1732024224.9906,-0.3652,0.0006,-0.0308
1732024225.0025,-0.3652,0.0006,-0.0308
1732024225.0092,-0.3652,0.0006,-0.0308
1732024225.0194,-0.3652,0.0006,-0.0308
1732024225.0295,-0.3652,0.0006,-0.0308
1732024225.0406,-0.3652,0.0006,-0.0308
1732024225.0510,-0.3651,0.0006,-0.0308
1732024225.0596,-0.3651,0.0006,-0.0308
1732024225.0700,-0.3651,0.0006,-0.0308
1732024225.0797,-0.3651,0.0006,-0.0308
1732024225.0896,-0.3651,0.0006,-0.0308
1732024225.1009,-0.3651,0.0006,-0.0308
1732024225.1095,-0.3651,0.0006,-0.0308
1732024225.1209,-0.3651,0.0006,-0.0308
1732024225.1316,-0.3651,0.0006,-0.0308
1732024225.1390,-0.3651,0.0005,-0.0308
1732024225.1492,-0.3651,0.0005,-0.0308
1732024225.1594,-0.3651,0.0005,-0.0308
1732024225.1697,-0.3651,0.0005,-0.0308
1732024225.1794,-0.3650,0.0005,-0.0308
1732024225.1887,-0.3650,0.0005,-0.0308
1732024225.2001,-0.3650,0.0005,-0.0308
1732024225.2096,-0.3650,0.0005,-0.0308
1732024225.2193,-0.3650,0.0005,-0.0308
1732024225.2290,-0.3650,0.0005,-0.0308
1732024225.2391,-0.3650,0.0005,-0.0308
1732024225.2513,-0.3650,0.0005,-0.0308
1732024225.2800,-0.3650,0.0005,-0.0308
1732024225.2889,-0.3650,0.0005,-0.0308
1732024225.2991,-0.3650,0.0005,-0.0308
1732024225.3102,-0.3650,0.0005,-0.0308
1732024225.3196,-0.3649,0.0005,-0.0308
1732024225.3295,-0.3648,0.0005,-0.0309
1732024225.3415,-0.3647,0.0005,-0.0309
1732024225.3514,-0.3646,0.0006,-0.0309
1732024225.3590,-0.3645,0.0006,-0.0309
1732024225.3896,-0.3642,0.0007,-0.0310
1732024225.4009,-0.3641,0.0007,-0.0311
1732024225.4099,-0.3640,0.0007,-0.0311
1732024225.4201,-0.3639,0.0008,-0.0311
1732024225.4283,-0.3639,0.0008,-0.0311
1732024225.4397,-0.3637,0.0008,-0.0311
1732024225.4507,-0.3636,0.0008,-0.0312
1732024225.4560,-0.3636,0.0009,-0.0312
1732024225.4812,-0.3633,0.0009,-0.0313
1732024225.4904,-0.3634,0.0009,-0.0312
1732024225.5021,-0.3636,0.0010,-0.0312
1732024225.5121,-0.3638,0.0010,-0.0311
1732024225.5289,-0.3640,0.0010,-0.0310
1732024225.5404,-0.3642,0.0010,-0.0309
1732024225.5615,-0.3645,0.0010,-0.0308
1732024225.5726,-0.3647,0.0011,-0.0307
1732024225.5804,-0.3648,0.0011,-0.0306
1732024225.5905,-0.3650,0.0010,-0.0306
1732024225.5994,-0.3652,0.0010,-0.0306
1732024225.6097,-0.3654,0.0010,-0.0305
1732024225.6267,-0.3657,0.0009,-0.0305
1732024225.6479,-0.3661,0.0008,-0.0304
1732024225.6617,-0.3663,0.0007,-0.0303
1732024225.6690,-0.3665,0.0007,-0.0303
1732024225.6792,-0.3667,0.0006,-0.0303
1732024225.7098,-0.3672,0.0005,-0.0301
1732024225.7194,-0.3673,0.0005,-0.0301
1732024225.7401,-0.3671,0.0005,-0.0302
1732024225.7494,-0.3670,0.0005,-0.0302
1732024225.7700,-0.3667,0.0005,-0.0303
1732024225.7802,-0.3666,0.0005,-0.0303
1732024225.8096,-0.3662,0.0005,-0.0304
1732024225.8396,-0.3658,0.0006,-0.0305
1732024225.8510,-0.3657,0.0006,-0.0305
1732024225.8595,-0.3658,0.0006,-0.0305
1732024225.8701,-0.3659,0.0006,-0.0304
1732024225.8827,-0.3661,0.0006,-0.0304
1732024225.8905,-0.3663,0.0006,-0.0303
1732024225.8999,-0.3664,0.0006,-0.0303
1732024225.9097,-0.3665,0.0005,-0.0302
1732024225.9197,-0.3667,0.0005,-0.0302
1732024225.9304,-0.3668,0.0005,-0.0302
1732024225.9402,-0.3670,0.0005,-0.0301
1732024225.9619,-0.3673,0.0005,-0.0300
1732024225.9699,-0.3674,0.0005,-0.0300
1732024225.9811,-0.3676,0.0005,-0.0299
1732024225.9923,-0.3675,0.0005,-0.0300
1732024226.0005,-0.3673,0.0006,-0.0301
1732024226.0132,-0.3671,0.0006,-0.0302
1732024226.0201,-0.3670,0.0006,-0.0302
1732024226.0297,-0.3668,0.0007,-0.0303
1732024226.0392,-0.3666,0.0007,-0.0304
1732024226.0493,-0.3664,0.0008,-0.0305
1732024226.0600,-0.3662,0.0008,-0.0306
1732024226.0701,-0.3660,0.0008,-0.0306
1732024226.0794,-0.3658,0.0009,-0.0307
1732024226.0918,-0.3658,0.0009,-0.0307
1732024226.1003,-0.3658,0.0008,-0.0307
1732024226.1112,-0.3659,0.0008,-0.0306
1732024226.1208,-0.3660,0.0007,-0.0306
1732024226.1300,-0.3660,0.0007,-0.0306
1732024226.1414,-0.3661,0.0007,-0.0305
1732024226.1501,-0.3661,0.0006,-0.0305
1732024226.1750,-0.3663,0.0005,-0.0304
1732024226.1966,-0.3663,0.0005,-0.0304
1732024226.2050,-0.3663,0.0004,-0.0304
1732024226.2229,-0.3662,0.0004,-0.0305
1732024226.2512,-0.3661,0.0003,-0.0305
1732024226.2617,-0.3661,0.0003,-0.0306
1732024226.2701,-0.3661,0.0003,-0.0306
1732024226.2812,-0.3660,0.0003,-0.0306
1732024226.2907,-0.3661,0.0003,-0.0306
1732024226.2996,-0.3661,0.0003,-0.0306
1732024226.3107,-0.3662,0.0003,-0.0305
1732024226.3202,-0.3662,0.0003,-0.0305
1732024226.3477,-0.3663,0.0004,-0.0304
1732024226.3726,-0.3664,0.0004,-0.0303
1732024226.4207,-0.3666,0.0005,-0.0302
1732024226.4295,-0.3666,0.0005,-0.0302
1732024226.4397,-0.3665,0.0005,-0.0302
1732024226.4502,-0.3664,0.0005,-0.0303
1732024226.4604,-0.3663,0.0005,-0.0303
1732024226.4700,-0.3662,0.0005,-0.0304
1732024226.4815,-0.3661,0.0005,-0.0304
1732024226.4927,-0.3660,0.0005,-0.0305
1732024226.5011,-0.3660,0.0005,-0.0305
1732024226.5101,-0.3659,0.0005,-0.0305
1732024226.5195,-0.3659,0.0005,-0.0305
1732024226.5301,-0.3660,0.0006,-0.0304
1732024226.5403,-0.3662,0.0007,-0.0303
1732024226.5518,-0.3664,0.0009,-0.0302
1732024226.5598,-0.3665,0.0009,-0.0301
1732024226.5701,-0.3667,0.0010,-0.0300
1732024226.5831,-0.3669,0.0012,-0.0299
1732024226.5942,-0.3671,0.0013,-0.0298
1732024226.6107,-0.3674,0.0015,-0.0296
1732024226.6209,-0.3675,0.0015,-0.0296
1732024226.6298,-0.3673,0.0015,-0.0296
1732024226.6407,-0.3672,0.0014,-0.0297
1732024226.6501,-0.3671,0.0014,-0.0298
1732024226.6605,-0.3670,0.0013,-0.0299
1732024226.6694,-0.3668,0.0013,-0.0299
1732024226.6794,-0.3667,0.0012,-0.0300
1732024226.7001,-0.3665,0.0011,-0.0301
1732024226.7079,-0.3664,0.0011,-0.0302
1732024226.7296,-0.3661,0.0009,-0.0303
1732024226.7416,-0.3659,0.0009,-0.0304
1732024226.7499,-0.3658,0.0008,-0.0305
1732024226.7611,-0.3656,0.0008,-0.0306
1732024226.7892,-0.3650,0.0009,-0.0307
1732024226.7990,-0.3647,0.0009,-0.0308
1732024226.8091,-0.3645,0.0010,-0.0309
1732024226.8198,-0.3643,0.0010,-0.0309
1732024226.8293,-0.3641,0.0010,-0.0310
1732024226.8400,-0.3638,0.0010,-0.0311
1732024226.8513,-0.3636,0.0011,-0.0312
1732024226.8593,-0.3634,0.0011,-0.0312
1732024226.8692,-0.3632,0.0011,-0.0313
1732024226.8799,-0.3629,0.0011,-0.0314
1732024226.9100,-0.3635,0.0011,-0.0312
1732024226.9284,-0.3641,0.0010,-0.0311
1732024226.9398,-0.3644,0.0009,-0.0310
1732024226.9511,-0.3647,0.0009,-0.0309
1732024226.9597,-0.3649,0.0009,-0.0309
1732024226.9695,-0.3652,0.0008,-0.0308
1732024226.9798,-0.3655,0.0008,-0.0307
1732024226.9898,-0.3657,0.0008,-0.0307
1732024227.0008,-0.3658,0.0008,-0.0307
1732024227.0104,-0.3660,0.0007,-0.0307
1732024227.0396,-0.3664,0.0007,-0.0306
1732024227.0497,-0.3665,0.0007,-0.0306
1732024227.0602,-0.3666,0.0007,-0.0306
1732024227.0713,-0.3668,0.0007,-0.0306
1732024227.0792,-0.3669,0.0006,-0.0306
1732024227.1739,-0.3609,-0.0014,-0.0309
1732024227.2108,-0.3617,-0.0011,-0.0309
1732024227.2194,-0.3622,-0.0009,-0.0308
1732024227.2317,-0.3629,-0.0006,-0.0308
1732024227.2389,-0.3633,-0.0004,-0.0308
1732024227.2490,-0.3638,-0.0002,-0.0308
1732024227.2728,-0.3652,0.0003,-0.0307
1732024227.2811,-0.3656,0.0005,-0.0307
1732024227.2890,-0.3661,0.0007,-0.0307
1732024227.3009,-0.3667,0.0010,-0.0307
1732024227.3092,-0.3672,0.0012,-0.0306
1732024227.3199,-0.3676,0.0013,-0.0306
1732024227.3299,-0.3675,0.0013,-0.0306
1732024227.3394,-0.3674,0.0013,-0.0306
1732024227.3490,-0.3673,0.0012,-0.0306
1732024227.3589,-0.3672,0.0012,-0.0305
1732024227.3798,-0.3669,0.0011,-0.0305
1732024227.3981,-0.3667,0.0010,-0.0305
1732024227.4093,-0.3666,0.0009,-0.0305
1732024227.4203,-0.3665,0.0009,-0.0304
1732024227.4291,-0.3664,0.0008,-0.0304
1732024227.4390,-0.3663,0.0008,-0.0304
1732024227.4488,-0.3662,0.0008,-0.0304
1732024227.4606,-0.3661,0.0007,-0.0304
1732024227.4702,-0.3661,0.0007,-0.0304
1732024227.4802,-0.3660,0.0007,-0.0305
1732024227.4892,-0.3660,0.0008,-0.0305
1732024227.4991,-0.3660,0.0008,-0.0305
1732024227.5087,-0.3659,0.0008,-0.0306
1732024227.5175,-0.3659,0.0008,-0.0306
1732024227.5288,-0.3659,0.0008,-0.0306
1732024227.5386,-0.3658,0.0008,-0.0306
1732024227.5489,-0.3658,0.0008,-0.0307
1732024227.5600,-0.3656,0.0005,-0.0308
1732024227.5701,-0.3653,0.0002,-0.0310
1732024227.5795,-0.3651,-0.0001,-0.0311
1732024227.5898,-0.3648,-0.0004,-0.0313
1732024227.6002,-0.3646,-0.0007,-0.0314
1732024227.6098,-0.3643,-0.0010,-0.0315
1732024227.6199,-0.3641,-0.0013,-0.0317
1732024227.6291,-0.3638,-0.0016,-0.0318
1732024227.6649,-0.3638,-0.0016,-0.0320
1732024227.6894,-0.3647,-0.0007,-0.0317
1732024227.7022,-0.3652,-0.0002,-0.0315
1732024227.7097,-0.3655,0.0001,-0.0315
1732024227.7200,-0.3659,0.0005,-0.0313
1732024227.7398,-0.3666,0.0013,-0.0311
1732024227.7502,-0.3670,0.0017,-0.0310
1732024227.7595,-0.3671,0.0016,-0.0309
1732024227.7716,-0.3673,0.0015,-0.0308
1732024227.7807,-0.3674,0.0014,-0.0307
1732024227.7920,-0.3676,0.0012,-0.0307
1732024227.7991,-0.3677,0.0012,-0.0306
1732024227.8102,-0.3679,0.0010,-0.0305
1732024227.8193,-0.3680,0.0010,-0.0304
1732024227.8300,-0.3681,0.0008,-0.0303
1732024227.8490,-0.3684,0.0006,-0.0302
1732024227.8585,-0.3686,0.0005,-0.0301
1732024227.8681,-0.3687,0.0004,-0.0300
1732024227.8792,-0.3689,0.0003,-0.0300
1732024227.8893,-0.3688,0.0002,-0.0299
1732024227.9092,-0.3686,0.0001,-0.0300
1732024227.9195,-0.3684,0.0000,-0.0301
1732024227.9295,-0.3683,-0.0000,-0.0301
1732024227.9395,-0.3681,-0.0001,-0.0301
1732024227.9496,-0.3680,-0.0001,-0.0302
1732024227.9602,-0.3678,-0.0002,-0.0302
1732024227.9792,-0.3676,-0.0003,-0.0303
1732024227.9884,-0.3675,-0.0004,-0.0304
1732024227.9980,-0.3673,-0.0004,-0.0304
1732024228.0094,-0.3672,-0.0005,-0.0304
1732024228.0194,-0.3670,-0.0005,-0.0305
1732024228.0292,-0.3669,-0.0004,-0.0305
1732024228.0400,-0.3667,-0.0003,-0.0304
1732024228.0496,-0.3666,-0.0003,-0.0304
1732024228.0622,-0.3665,-0.0002,-0.0304
1732024228.0710,-0.3663,-0.0001,-0.0304
1732024228.0797,-0.3662,-0.0000,-0.0304
1732024228.0905,-0.3661,0.0001,-0.0303
1732024228.1005,-0.3659,0.0001,-0.0303
1732024228.1103,-0.3658,0.0002,-0.0303
1732024228.1198,-0.3657,0.0003,-0.0303
1732024228.1297,-0.3656,0.0004,-0.0303
1732024228.1408,-0.3654,0.0005,-0.0302
1732024228.1497,-0.3653,0.0005,-0.0302
1732024228.1608,-0.3653,0.0004,-0.0303
1732024228.1708,-0.3652,0.0003,-0.0303
1732024228.1797,-0.3652,0.0003,-0.0303
1732024228.1903,-0.3652,0.0002,-0.0304
1732024228.1997,-0.3652,0.0001,-0.0304
1732024228.2099,-0.3652,-0.0000,-0.0304
1732024228.2208,-0.3651,-0.0001,-0.0305
1732024228.2321,-0.3651,-0.0002,-0.0305
1732024228.2397,-0.3651,-0.0003,-0.0305
1732024228.2499,-0.3651,-0.0004,-0.0305
1732024228.2608,-0.3650,-0.0005,-0.0306
1732024228.2695,-0.3650,-0.0005,-0.0306
1732024228.2819,-0.3650,-0.0007,-0.0306
1732024228.2910,-0.3650,-0.0006,-0.0307
1732024228.2994,-0.3650,-0.0005,-0.0307
1732024228.3101,-0.3649,-0.0004,-0.0306
1732024228.3196,-0.3649,-0.0003,-0.0306
1732024228.3398,-0.3648,-0.0001,-0.0306
1732024228.3600,-0.3648,0.0002,-0.0306
1732024228.3700,-0.3647,0.0003,-0.0306
1732024228.3795,-0.3647,0.0004,-0.0306
1732024228.4095,-0.3646,0.0007,-0.0306
1732024228.4182,-0.3646,0.0008,-0.0306
1732024228.4402,-0.3651,0.0007,-0.0306
1732024228.4489,-0.3653,0.0007,-0.0306
1732024228.4691,-0.3658,0.0007,-0.0306
1732024228.4874,-0.3662,0.0007,-0.0306
1732024228.5098,-0.3668,0.0006,-0.0306
1732024228.5194,-0.3670,0.0006,-0.0306
1732024228.5395,-0.3674,0.0006,-0.0306
1732024228.5492,-0.3677,0.0005,-0.0306
1732024228.5553,-0.3676,0.0005,-0.0306
1732024228.5672,-0.3675,0.0006,-0.0306
1732024228.5734,-0.3675,0.0006,-0.0306
1732024228.5853,-0.3673,0.0006,-0.0306
1732024228.6083,-0.3671,0.0006,-0.0305
1732024228.6200,-0.3670,0.0006,-0.0305
1732024228.6487,-0.3667,0.0007,-0.0305
1732024228.6619,-0.3665,0.0007,-0.0305
1732024228.6695,-0.3664,0.0007,-0.0305
1732024228.6791,-0.3663,0.0007,-0.0305
1732024228.6992,-0.3662,0.0007,-0.0305
1732024228.7091,-0.3661,0.0006,-0.0306
1732024228.7197,-0.3660,0.0005,-0.0306
1732024228.7294,-0.3659,0.0005,-0.0307
1732024228.7394,-0.3658,0.0004,-0.0307
1732024228.7492,-0.3657,0.0004,-0.0308
1732024228.7594,-0.3656,0.0003,-0.0308
1732024228.7700,-0.3655,0.0003,-0.0309
1732024228.7793,-0.3655,0.0002,-0.0309
1732024228.7889,-0.3654,0.0002,-0.0310
1732024228.7993,-0.3653,0.0001,-0.0310
1732024228.8094,-0.3652,0.0000,-0.0311
1732024228.8202,-0.3652,0.0000,-0.0311
1732024228.8315,-0.3653,0.0001,-0.0310
1732024228.8396,-0.3653,0.0002,-0.0310
1732024228.8488,-0.3654,0.0003,-0.0309
1732024228.8593,-0.3655,0.0004,-0.0309
1732024228.8692,-0.3656,0.0004,-0.0308
1732024228.8790,-0.3657,0.0005,-0.0308
1732024228.8897,-0.3657,0.0006,-0.0307
1732024228.8996,-0.3658,0.0007,-0.0307
1732024228.9096,-0.3659,0.0008,-0.0306
1732024228.9193,-0.3660,0.0008,-0.0306
1732024228.9302,-0.3661,0.0009,-0.0305
1732024228.9416,-0.3662,0.0010,-0.0304
1732024228.9496,-0.3662,0.0011,-0.0304
1732024228.9597,-0.3661,0.0011,-0.0304
1732024228.9702,-0.3659,0.0010,-0.0304
1732024228.9799,-0.3658,0.0010,-0.0304
1732024228.9892,-0.3657,0.0010,-0.0305
1732024229.0003,-0.3655,0.0009,-0.0305
1732024229.0091,-0.3654,0.0009,-0.0305
1732024229.0187,-0.3652,0.0008,-0.0305
1732024229.0301,-0.3650,0.0008,-0.0305
1732024229.0392,-0.3649,0.0008,-0.0305
1732024229.0505,-0.3647,0.0007,-0.0306
1732024229.0887,-0.3655,0.0007,-0.0304
1732024229.0990,-0.3657,0.0007,-0.0304
1732024229.1094,-0.3659,0.0006,-0.0304
1732024229.1202,-0.3662,0.0006,-0.0304
1732024229.1289,-0.3663,0.0006,-0.0303
1732024229.1393,-0.3666,0.0006,-0.0303
1732024229.1495,-0.3668,0.0006,-0.0303
1732024229.1600,-0.3670,0.0005,-0.0302
1732024229.1720,-0.3672,0.0005,-0.0302
1732024229.1791,-0.3674,0.0005,-0.0302
1732024229.1896,-0.3675,0.0005,-0.0301
1732024229.2008,-0.3675,0.0005,-0.0301
1732024229.2096,-0.3675,0.0005,-0.0301
1732024229.2197,-0.3675,0.0005,-0.0301
1732024229.2294,-0.3675,0.0005,-0.0301
1732024229.2387,-0.3676,0.0005,-0.0301
1732024229.2495,-0.3676,0.0005,-0.0301
1732024229.2607,-0.3676,0.0005,-0.0301
1732024229.2695,-0.3676,0.0005,-0.0300
1732024229.2903,-0.3677,0.0005,-0.0300
1732024229.2982,-0.3677,0.0004,-0.0300
1732024229.3093,-0.3677,0.0004,-0.0300
1732024229.3202,-0.3676,0.0004,-0.0300
1732024229.3295,-0.3673,0.0005,-0.0301
1732024229.3396,-0.3669,0.0005,-0.0302
1732024229.3495,-0.3666,0.0006,-0.0303
1732024229.3597,-0.3662,0.0006,-0.0304
1732024229.3696,-0.3659,0.0006,-0.0305
1732024229.3802,-0.3655,0.0007,-0.0306
1732024229.3898,-0.3652,0.0007,-0.0307
1732024229.3977,-0.3649,0.0007,-0.0308
1732024229.4082,-0.3645,0.0008,-0.0309
1732024229.4181,-0.3642,0.0008,-0.0310
1732024229.4306,-0.3644,0.0008,-0.0310
1732024229.4492,-0.3646,0.0008,-0.0309
1732024229.4592,-0.3647,0.0008,-0.0309
1732024229.4690,-0.3648,0.0008,-0.0309
1732024229.4788,-0.3649,0.0008,-0.0308
1732024229.4890,-0.3650,0.0008,-0.0308
1732024229.4989,-0.3651,0.0008,-0.0308
1732024229.5101,-0.3652,0.0008,-0.0307
1732024229.5206,-0.3654,0.0008,-0.0307
1732024229.5295,-0.3655,0.0008,-0.0307
1732024229.5403,-0.3656,0.0008,-0.0306
1732024229.5488,-0.3657,0.0008,-0.0306
1732024229.5574,-0.3657,0.0008,-0.0306
1732024229.5714,-0.3658,0.0009,-0.0306
1732024229.5817,-0.3659,0.0009,-0.0306
1732024229.5898,-0.3659,0.0009,-0.0307
1732024229.6002,-0.3660,0.0009,-0.0307
1732024229.6107,-0.3661,0.0010,-0.0307
1732024229.6200,-0.3661,0.0010,-0.0307
1732024229.6397,-0.3663,0.0010,-0.0307
1732024229.6488,-0.3663,0.0011,-0.0307
1732024229.6587,-0.3664,0.0010,-0.0307
1732024229.6794,-0.3667,0.0009,-0.0306
1732024229.6893,-0.3668,0.0009,-0.0305
1732024229.6995,-0.3669,0.0009,-0.0305
1732024229.7095,-0.3670,0.0008,-0.0304
1732024229.7201,-0.3671,0.0008,-0.0303
1732024229.7294,-0.3672,0.0008,-0.0303
1732024229.7392,-0.3674,0.0007,-0.0302
1732024229.7497,-0.3675,0.0007,-0.0302
1732024229.7600,-0.3676,0.0006,-0.0301
1732024229.7694,-0.3677,0.0006,-0.0300
1732024229.7792,-0.3678,0.0006,-0.0300
1732024229.7919,-0.3677,0.0005,-0.0300
1732024229.8004,-0.3675,0.0005,-0.0301
1732024229.8095,-0.3674,0.0005,-0.0302
1732024229.8207,-0.3671,0.0005,-0.0303
1732024229.8292,-0.3670,0.0005,-0.0304
1732024229.8399,-0.3668,0.0005,-0.0304
1732024229.8486,-0.3666,0.0005,-0.0305
1732024229.8603,-0.3664,0.0005,-0.0306
1732024229.8690,-0.3662,0.0005,-0.0307
1732024229.8810,-0.3660,0.0005,-0.0308
1732024229.9095,-0.3662,0.0006,-0.0307
1732024229.9190,-0.3662,0.0006,-0.0307
1732024229.9294,-0.3663,0.0006,-0.0306
1732024229.9407,-0.3664,0.0006,-0.0306
1732024229.9499,-0.3665,0.0006,-0.0305
1732024229.9604,-0.3665,0.0006,-0.0305
1732024229.9701,-0.3666,0.0006,-0.0305
1732024229.9791,-0.3667,0.0006,-0.0304
1732024229.9920,-0.3666,0.0006,-0.0304
1732024230.0002,-0.3666,0.0006,-0.0304
1732024230.0099,-0.3665,0.0006,-0.0304
1732024230.0196,-0.3665,0.0007,-0.0304
1732024230.0293,-0.3664,0.0007,-0.0304
1732024230.0398,-0.3664,0.0007,-0.0304
1732024230.0524,-0.3663,0.0007,-0.0304
1732024230.0612,-0.3662,0.0007,-0.0304
1732024230.0721,-0.3662,0.0007,-0.0304
1732024230.0809,-0.3661,0.0007,-0.0305
1732024230.1106,-0.3659,0.0007,-0.0305
1732024230.1199,-0.3659,0.0007,-0.0305
1732024230.1399,-0.3659,0.0007,-0.0305
1732024230.1495,-0.3659,0.0007,-0.0305
1732024230.1593,-0.3659,0.0007,-0.0305
1732024230.1680,-0.3659,0.0007,-0.0305
1732024230.1793,-0.3659,0.0007,-0.0305
1732024230.1881,-0.3659,0.0006,-0.0305
1732024230.1987,-0.3659,0.0006,-0.0305
1732024230.2120,-0.3659,0.0006,-0.0305
1732024230.2202,-0.3660,0.0006,-0.0305
1732024230.2951,-0.3665,0.0007,-0.0304
1732024230.3585,-0.3667,0.0007,-0.0303
1732024230.3705,-0.3665,0.0007,-0.0303
1732024230.3799,-0.3663,0.0007,-0.0303
1732024230.3889,-0.3662,0.0007,-0.0303
1732024230.3993,-0.3660,0.0007,-0.0303
1732024230.4093,-0.3658,0.0007,-0.0304
1732024230.4191,-0.3656,0.0007,-0.0304
1732024230.4291,-0.3654,0.0007,-0.0304
1732024230.4393,-0.3652,0.0007,-0.0304
1732024230.4489,-0.3650,0.0007,-0.0304
1732024230.4590,-0.3648,0.0007,-0.0305
1732024230.4694,-0.3646,0.0007,-0.0305
1732024230.4792,-0.3644,0.0007,-0.0305
1732024230.4882,-0.3644,0.0007,-0.0305
1732024230.5031,-0.3645,0.0007,-0.0306
1732024230.5131,-0.3646,0.0007,-0.0306
1732024230.5227,-0.3646,0.0007,-0.0306
1732024230.5319,-0.3647,0.0007,-0.0306
1732024230.5996,-0.3651,0.0007,-0.0307
1732024230.6119,-0.3652,0.0007,-0.0307
1732024230.6195,-0.3653,0.0007,-0.0307
1732024230.6296,-0.3654,0.0008,-0.0307
1732024230.6611,-0.3657,0.0008,-0.0307
1732024230.6699,-0.3658,0.0008,-0.0307
1732024230.6808,-0.3659,0.0008,-0.0307
1732024230.6905,-0.3660,0.0008,-0.0307
1732024230.6997,-0.3661,0.0008,-0.0307
1732024230.7098,-0.3662,0.0008,-0.0307
1732024230.7198,-0.3662,0.0008,-0.0307
1732024230.7391,-0.3661,0.0008,-0.0308
1732024230.7495,-0.3660,0.0008,-0.0308
1732024230.7602,-0.3659,0.0008,-0.0308
1732024230.7703,-0.3659,0.0008,-0.0309
1732024230.7798,-0.3658,0.0008,-0.0309
1732024230.8094,-0.3656,0.0007,-0.0310
1732024230.8290,-0.3655,0.0007,-0.0311
1732024230.8399,-0.3654,0.0007,-0.0311
1732024230.8484,-0.3654,0.0007,-0.0311
1732024230.8593,-0.3654,0.0006,-0.0311
1732024230.8693,-0.3655,0.0006,-0.0310
1732024230.8981,-0.3658,0.0006,-0.0307
1732024230.9093,-0.3658,0.0006,-0.0306
1732024230.9190,-0.3659,0.0006,-0.0306
1732024230.9292,-0.3660,0.0006,-0.0305
1732024230.9398,-0.3661,0.0005,-0.0304
1732024230.9494,-0.3661,0.0005,-0.0303
1732024230.9617,-0.3661,0.0005,-0.0303
1732024230.9708,-0.3660,0.0005,-0.0304
1732024230.9801,-0.3659,0.0005,-0.0304
1732024230.9907,-0.3658,0.0005,-0.0304
1732024231.0011,-0.3658,0.0005,-0.0304
1732024231.0149,-0.3657,0.0005,-0.0305
1732024231.0211,-0.3656,0.0005,-0.0305
1732024231.0323,-0.3655,0.0005,-0.0305
1732024231.0486,-0.3654,0.0005,-0.0305
1732024231.1189,-0.3660,0.0007,-0.0304
1732024231.1297,-0.3661,0.0007,-0.0304
1732024231.1391,-0.3661,0.0007,-0.0304
1732024231.1497,-0.3662,0.0008,-0.0303
1732024231.1588,-0.3663,0.0008,-0.0303
1732024231.1692,-0.3664,0.0008,-0.0303
1732024231.1794,-0.3665,0.0008,-0.0303
1732024231.1886,-0.3664,0.0008,-0.0303
1732024231.2104,-0.3662,0.0008,-0.0304
1732024231.2209,-0.3661,0.0008,-0.0305
1732024231.2293,-0.3660,0.0008,-0.0306
1732024231.2396,-0.3659,0.0008,-0.0306
1732024231.2507,-0.3657,0.0007,-0.0307
1732024231.2593,-0.3656,0.0007,-0.0308
1732024231.2697,-0.3655,0.0007,-0.0308
1732024231.2809,-0.3654,0.0007,-0.0309
1732024231.2915,-0.3655,0.0008,-0.0309
1732024231.2998,-0.3656,0.0009,-0.0308
1732024231.3094,-0.3657,0.0010,-0.0308
1732024231.3195,-0.3659,0.0011,-0.0308
1732024231.3305,-0.3660,0.0012,-0.0307
1732024231.3404,-0.3661,0.0013,-0.0307
1732024231.3499,-0.3663,0.0015,-0.0306
1732024231.3622,-0.3664,0.0016,-0.0306
1732024231.3794,-0.3666,0.0018,-0.0305
1732024231.3993,-0.3667,0.0017,-0.0305
1732024231.4098,-0.3668,0.0016,-0.0305
1732024231.4191,-0.3668,0.0015,-0.0306
1732024231.4300,-0.3669,0.0014,-0.0306
1732024231.4404,-0.3669,0.0013,-0.0306
1732024231.4494,-0.3670,0.0013,-0.0306
1732024231.4606,-0.3670,0.0012,-0.0306
1732024231.4698,-0.3671,0.0011,-0.0306
1732024231.4792,-0.3671,0.0010,-0.0307
1732024231.4918,-0.3672,0.0009,-0.0307
1732024231.4983,-0.3672,0.0009,-0.0307
1732024231.5106,-0.3672,0.0008,-0.0307
1732024231.5286,-0.3669,0.0007,-0.0307
1732024231.5396,-0.3666,0.0006,-0.0307
1732024231.5493,-0.3664,0.0006,-0.0307
1732024231.5583,-0.3661,0.0006,-0.0307
1732024231.5696,-0.3658,0.0005,-0.0307
1732024231.5804,-0.3655,0.0005,-0.0307
1732024231.5895,-0.3653,0.0004,-0.0307
1732024231.5991,-0.3650,0.0004,-0.0307
1732024231.6090,-0.3648,0.0003,-0.0307
1732024231.6200,-0.3645,0.0003,-0.0307
1732024231.6297,-0.3642,0.0002,-0.0307
1732024231.6393,-0.3640,0.0002,-0.0307
1732024231.6512,-0.3638,0.0002,-0.0308
1732024231.6590,-0.3639,0.0003,-0.0308
1732024231.6700,-0.3640,0.0003,-0.0308
1732024231.6802,-0.3641,0.0004,-0.0308
1732024231.6898,-0.3642,0.0005,-0.0308
1732024231.7089,-0.3644,0.0007,-0.0308
1732024231.7191,-0.3645,0.0008,-0.0308
1732024231.7289,-0.3646,0.0008,-0.0308
1732024231.7385,-0.3647,0.0009,-0.0308
1732024231.7492,-0.3648,0.0010,-0.0308
1732024231.7595,-0.3649,0.0011,-0.0309
1732024231.7695,-0.3650,0.0012,-0.0309
1732024231.7799,-0.3651,0.0013,-0.0309
1732024231.7878,-0.3652,0.0012,-0.0308
1732024231.8003,-0.3654,0.0012,-0.0308
1732024231.8099,-0.3655,0.0011,-0.0307
1732024231.8198,-0.3657,0.0011,-0.0307
1732024231.8305,-0.3658,0.0010,-0.0306
1732024231.8397,-0.3660,0.0009,-0.0306
1732024231.8497,-0.3661,0.0009,-0.0305
1732024231.8616,-0.3663,0.0008,-0.0304
1732024231.8781,-0.3665,0.0007,-0.0304
1732024231.8889,-0.3666,0.0007,-0.0303
1732024231.9004,-0.3667,0.0007,-0.0303
1732024231.9105,-0.3667,0.0008,-0.0303
1732024231.9196,-0.3667,0.0008,-0.0303
1732024231.9295,-0.3668,0.0008,-0.0303
1732024231.9397,-0.3668,0.0009,-0.0303
1732024231.9494,-0.3668,0.0009,-0.0304
1732024232.0207,-0.3670,0.0011,-0.0304
1732024232.0292,-0.3669,0.0011,-0.0304
1732024232.0401,-0.3668,0.0010,-0.0304
1732024232.0509,-0.3667,0.0010,-0.0304
1732024232.0599,-0.3666,0.0009,-0.0304
1732024232.0700,-0.3665,0.0009,-0.0305
1732024232.0795,-0.3664,0.0009,-0.0305
1732024232.0880,-0.3663,0.0008,-0.0305
1732024232.1097,-0.3661,0.0007,-0.0305
1732024232.1393,-0.3663,0.0007,-0.0305
1732024232.1500,-0.3664,0.0006,-0.0305
1732024232.1586,-0.3665,0.0006,-0.0304
1732024232.1693,-0.3666,0.0006,-0.0304
1732024232.1797,-0.3667,0.0005,-0.0304
1732024232.1886,-0.3668,0.0005,-0.0304
1732024232.2094,-0.3670,0.0005,-0.0303
1732024232.2189,-0.3671,0.0005,-0.0303
1732024232.2296,-0.3672,0.0004,-0.0303
1732024232.2397,-0.3673,0.0004,-0.0303
1732024232.2496,-0.3674,0.0004,-0.0303
1732024232.2585,-0.3673,0.0004,-0.0303
1732024232.2693,-0.3671,0.0004,-0.0303
1732024232.2794,-0.3670,0.0004,-0.0303
1732024232.2886,-0.3669,0.0004,-0.0303
1732024232.2983,-0.3668,0.0004,-0.0304
1732024232.3090,-0.3666,0.0005,-0.0304
1732024232.3186,-0.3665,0.0005,-0.0304
1732024232.3288,-0.3664,0.0005,-0.0304
1732024232.3387,-0.3663,0.0005,-0.0305
1732024232.3491,-0.3661,0.0005,-0.0305
1732024232.3592,-0.3661,0.0005,-0.0305
1732024232.3692,-0.3662,0.0006,-0.0305
1732024232.3803,-0.3662,0.0006,-0.0305
1732024232.3891,-0.3662,0.0006,-0.0305
1732024232.3994,-0.3662,0.0006,-0.0305
1732024232.4094,-0.3662,0.0006,-0.0305
1732024232.4192,-0.3663,0.0007,-0.0305
1732024232.4301,-0.3663,0.0007,-0.0305
1732024232.4403,-0.3663,0.0007,-0.0304
1732024232.4481,-0.3663,0.0007,-0.0304
1732024232.4593,-0.3663,0.0007,-0.0304
1732024232.4693,-0.3664,0.0008,-0.0304
1732024232.4794,-0.3664,0.0008,-0.0304
1732024232.5096,-0.3662,0.0008,-0.0305
1732024232.5185,-0.3661,0.0008,-0.0305
1732024232.5288,-0.3660,0.0009,-0.0305
1732024232.5402,-0.3660,0.0009,-0.0306
1732024232.5497,-0.3659,0.0009,-0.0306
1732024232.5587,-0.3658,0.0009,-0.0306
1732024232.5694,-0.3658,0.0009,-0.0306
1732024232.5790,-0.3657,0.0009,-0.0306
1732024232.5900,-0.3656,0.0009,-0.0307
1732024232.5999,-0.3656,0.0008,-0.0306
1732024232.6102,-0.3655,0.0007,-0.0306
1732024232.6219,-0.3655,0.0006,-0.0306
1732024232.6295,-0.3655,0.0006,-0.0306
1732024232.6396,-0.3654,0.0005,-0.0306
1732024232.6503,-0.3654,0.0004,-0.0306
1732024232.6591,-0.3653,0.0003,-0.0306
1732024232.6791,-0.3653,0.0002,-0.0306
1732024232.6888,-0.3652,0.0001,-0.0306
1732024232.7000,-0.3652,-0.0000,-0.0306
1732024232.7107,-0.3651,-0.0001,-0.0306
1732024232.7202,-0.3652,-0.0001,-0.0306
1732024232.7293,-0.3653,0.0000,-0.0305
1732024232.7390,-0.3655,0.0001,-0.0305
1732024232.7504,-0.3656,0.0003,-0.0305
1732024232.7604,-0.3658,0.0004,-0.0304
1732024232.7713,-0.3659,0.0005,-0.0304
1732024232.7831,-0.3661,0.0007,-0.0304
1732024232.7915,-0.3662,0.0008,-0.0303
1732024232.7996,-0.3664,0.0009,-0.0303
1732024232.8094,-0.3665,0.0010,-0.0303
1732024232.8208,-0.3667,0.0011,-0.0302
1732024232.8300,-0.3668,0.0012,-0.0302
1732024232.8394,-0.3670,0.0014,-0.0302
1732024232.8480,-0.3671,0.0015,-0.0302
1732024232.8600,-0.3675,0.0013,-0.0301
1732024232.8689,-0.3679,0.0012,-0.0300
1732024232.8795,-0.3683,0.0011,-0.0299
1732024232.8885,-0.3686,0.0010,-0.0298
1732024232.8987,-0.3690,0.0009,-0.0297
1732024232.9100,-0.3694,0.0008,-0.0296
1732024232.9190,-0.3698,0.0007,-0.0295
1732024232.9293,-0.3702,0.0005,-0.0294
1732024232.9392,-0.3705,0.0004,-0.0294
1732024232.9493,-0.3709,0.0003,-0.0293
1732024232.9798,-0.3723,0.0001,-0.0291
1732024232.9921,-0.3729,-0.0000,-0.0290
1732024233.0005,-0.3733,-0.0001,-0.0290
1732024233.0105,-0.3737,-0.0002,-0.0289
1732024233.0388,-0.3751,-0.0004,-0.0288
1732024233.0491,-0.3755,-0.0005,-0.0287
1732024233.0596,-0.3760,-0.0006,-0.0287
1732024233.0696,-0.3765,-0.0007,-0.0286
1732024233.0795,-0.3769,-0.0008,-0.0286
1732024233.0915,-0.3762,-0.0007,-0.0287
1732024233.1003,-0.3755,-0.0006,-0.0288
1732024233.1093,-0.3747,-0.0004,-0.0290
1732024233.1189,-0.3739,-0.0003,-0.0291
1732024233.1398,-0.3722,0.0000,-0.0294
1732024233.1491,-0.3714,0.0002,-0.0296
1732024233.1591,-0.3706,0.0003,-0.0297
1732024233.1696,-0.3697,0.0005,-0.0299
1732024233.1793,-0.3689,0.0006,-0.0300
1732024233.1880,-0.3681,0.0007,-0.0301
1732024233.2101,-0.3663,0.0010,-0.0305
1732024233.2189,-0.3658,0.0011,-0.0306
1732024233.2291,-0.3658,0.0011,-0.0306
1732024233.2402,-0.3658,0.0011,-0.0306
1732024233.2493,-0.3658,0.0011,-0.0306
1732024233.2594,-0.3657,0.0011,-0.0307
1732024233.2693,-0.3657,0.0011,-0.0307
1732024233.2789,-0.3657,0.0011,-0.0307
1732024233.2890,-0.3656,0.0011,-0.0307
1732024233.2991,-0.3656,0.0011,-0.0307
1732024233.3094,-0.3656,0.0011,-0.0308
1732024233.3213,-0.3655,0.0011,-0.0308
1732024233.3291,-0.3655,0.0011,-0.0308
1732024233.3393,-0.3655,0.0011,-0.0308
1732024233.3478,-0.3655,0.0011,-0.0309
1732024233.3579,-0.3655,0.0011,-0.0308
1732024233.3701,-0.3656,0.0011,-0.0308
1732024233.3807,-0.3657,0.0010,-0.0307
1732024233.3905,-0.3657,0.0010,-0.0307
1732024233.3995,-0.3658,0.0009,-0.0307
1732024233.4099,-0.3658,0.0009,-0.0306
1732024233.4266,-0.3659,0.0008,-0.0306
1732024233.4391,-0.3660,0.0008,-0.0305
1732024233.4497,-0.3661,0.0008,-0.0305
1732024233.4577,-0.3660,0.0008,-0.0305
1732024233.4697,-0.3660,0.0008,-0.0305
1732024233.4793,-0.3659,0.0008,-0.0306
1732024233.4890,-0.3659,0.0008,-0.0306
1732024233.4991,-0.3659,0.0008,-0.0306
1732024233.5089,-0.3658,0.0008,-0.0306
1732024233.5196,-0.3658,0.0008,-0.0306
1732024233.5292,-0.3657,0.0008,-0.0307
1732024233.5394,-0.3657,0.0008,-0.0307
1732024233.5510,-0.3656,0.0008,-0.0307
1732024233.5602,-0.3657,0.0008,-0.0307
1732024233.5698,-0.3657,0.0008,-0.0307
1732024233.5795,-0.3658,0.0008,-0.0307
1732024233.5922,-0.3658,0.0008,-0.0307
1732024233.6022,-0.3658,0.0008,-0.0307
1732024233.6190,-0.3659,0.0008,-0.0307
1732024233.6295,-0.3659,0.0008,-0.0307
1732024233.6604,-0.3661,0.0008,-0.0307
1732024233.6812,-0.3661,0.0008,-0.0307
1732024233.6907,-0.3661,0.0008,-0.0307
1732024233.6998,-0.3660,0.0007,-0.0307
1732024233.7101,-0.3659,0.0007,-0.0307
1732024233.7282,-0.3658,0.0007,-0.0308
1732024233.7393,-0.3657,0.0007,-0.0308
1732024233.7497,-0.3656,0.0007,-0.0308
1732024233.7606,-0.3655,0.0007,-0.0308
1732024233.7697,-0.3654,0.0007,-0.0308
1732024233.7794,-0.3653,0.0007,-0.0308
1732024233.8072,-0.3651,0.0007,-0.0309
1732024233.8195,-0.3650,0.0007,-0.0309
1732024233.8294,-0.3651,0.0007,-0.0309
1732024233.8407,-0.3651,0.0007,-0.0309
1732024233.8487,-0.3651,0.0007,-0.0309
1732024233.8591,-0.3652,0.0007,-0.0308
1732024233.8696,-0.3652,0.0008,-0.0308
1732024233.8790,-0.3652,0.0008,-0.0308
1732024233.8886,-0.3653,0.0008,-0.0308
1732024233.8990,-0.3653,0.0008,-0.0308
1732024233.9091,-0.3653,0.0008,-0.0307
1732024233.9195,-0.3654,0.0008,-0.0307
1732024233.9290,-0.3654,0.0008,-0.0307
1732024233.9394,-0.3654,0.0009,-0.0307
1732024233.9491,-0.3655,0.0009,-0.0307
1732024233.9589,-0.3657,0.0008,-0.0306
1732024233.9696,-0.3659,0.0008,-0.0306
1732024233.9790,-0.3661,0.0008,-0.0306
1732024233.9880,-0.3663,0.0007,-0.0305
1732024233.9993,-0.3665,0.0007,-0.0305
1732024234.0095,-0.3668,0.0007,-0.0304
1732024234.0394,-0.3674,0.0006,-0.0303
1732024234.0488,-0.3676,0.0005,-0.0303
1732024234.0580,-0.3674,0.0005,-0.0303
1732024234.0711,-0.3673,0.0006,-0.0303
1732024234.0796,-0.3671,0.0006,-0.0303
1732024234.0910,-0.3670,0.0006,-0.0304
1732024234.0993,-0.3668,0.0006,-0.0304
1732024234.1102,-0.3667,0.0006,-0.0304
1732024234.1195,-0.3666,0.0006,-0.0304
1732024234.1289,-0.3664,0.0006,-0.0304
1732024234.1386,-0.3663,0.0007,-0.0304
1732024234.1485,-0.3661,0.0007,-0.0305
1732024234.1576,-0.3661,0.0007,-0.0305
1732024234.1687,-0.3661,0.0007,-0.0305
1732024234.1803,-0.3660,0.0006,-0.0305
1732024234.1917,-0.3660,0.0006,-0.0305
1732024234.1990,-0.3660,0.0006,-0.0305
1732024234.2092,-0.3659,0.0006,-0.0305
1732024234.2192,-0.3659,0.0006,-0.0305
1732024234.2290,-0.3659,0.0006,-0.0305
1732024234.2397,-0.3658,0.0006,-0.0306
1732024234.2492,-0.3658,0.0006,-0.0306
1732024234.2598,-0.3658,0.0005,-0.0306
1732024234.2692,-0.3657,0.0005,-0.0306
1732024234.2805,-0.3657,0.0005,-0.0306
1732024234.2987,-0.3658,0.0006,-0.0306
1732024234.3096,-0.3658,0.0006,-0.0306
1732024234.3192,-0.3659,0.0006,-0.0305
1732024234.3289,-0.3659,0.0007,-0.0305
1732024234.3392,-0.3659,0.0007,-0.0305
1732024234.3494,-0.3660,0.0007,-0.0305
1732024234.3590,-0.3660,0.0008,-0.0305
1732024234.3697,-0.3661,0.0008,-0.0305
1732024234.3793,-0.3661,0.0008,-0.0305
1732024234.3887,-0.3661,0.0008,-0.0305
1732024234.3990,-0.3662,0.0009,-0.0305
1732024234.4090,-0.3662,0.0009,-0.0305
1732024234.4189,-0.3662,0.0009,-0.0305
1732024234.4292,-0.3662,0.0009,-0.0305
1732024234.4400,-0.3662,0.0009,-0.0305
1732024234.4479,-0.3663,0.0009,-0.0305
1732024234.4576,-0.3663,0.0009,-0.0305
1732024234.4702,-0.3663,0.0010,-0.0305
1732024234.4801,-0.3663,0.0010,-0.0305
1732024234.4989,-0.3664,0.0010,-0.0305
1732024234.5097,-0.3664,0.0010,-0.0305
1732024234.5177,-0.3664,0.0010,-0.0305
1732024234.5391,-0.3667,0.0009,-0.0304
1732024234.5482,-0.3668,0.0009,-0.0304
1732024234.5587,-0.3669,0.0008,-0.0304
1732024234.5705,-0.3671,0.0007,-0.0303
1732024234.5800,-0.3672,0.0007,-0.0303
1732024234.5878,-0.3673,0.0007,-0.0303
1732024234.5991,-0.3674,0.0006,-0.0302
1732024234.6096,-0.3675,0.0006,-0.0302
1732024234.6201,-0.3675,0.0005,-0.0302
1732024234.6292,-0.3672,0.0005,-0.0302
1732024234.6392,-0.3670,0.0005,-0.0303
1732024234.6498,-0.3667,0.0005,-0.0303
1732024234.6595,-0.3665,0.0005,-0.0303
1732024234.6702,-0.3662,0.0005,-0.0303
1732024234.6808,-0.3660,0.0005,-0.0304
1732024234.6887,-0.3658,0.0006,-0.0304
1732024234.7103,-0.3652,0.0006,-0.0304
1732024234.7214,-0.3650,0.0006,-0.0305
1732024234.7288,-0.3648,0.0006,-0.0305
1732024234.7389,-0.3645,0.0006,-0.0305
1732024234.7491,-0.3643,0.0006,-0.0305
1732024234.7590,-0.3644,0.0005,-0.0306
1732024234.7687,-0.3645,0.0004,-0.0306
1732024234.7790,-0.3646,0.0004,-0.0306
1732024234.8093,-0.3649,0.0002,-0.0307
1732024234.8388,-0.3652,-0.0000,-0.0307
1732024234.8479,-0.3653,-0.0001,-0.0308
1732024234.8594,-0.3654,-0.0002,-0.0308
1732024234.8689,-0.3655,-0.0002,-0.0308
1732024234.8809,-0.3656,-0.0003,-0.0308
1732024234.8905,-0.3656,-0.0002,-0.0308
1732024234.9091,-0.3657,-0.0000,-0.0307
1732024234.9389,-0.3658,0.0003,-0.0306
1732024234.9491,-0.3658,0.0004,-0.0306
1732024234.9591,-0.3659,0.0005,-0.0306
1732024234.9701,-0.3659,0.0006,-0.0305
1732024234.9799,-0.3660,0.0007,-0.0305
1732024234.9895,-0.3658,0.0007,-0.0305
1732024234.9995,-0.3655,0.0007,-0.0306
1732024235.0096,-0.3653,0.0007,-0.0306
1732024235.0191,-0.3651,0.0007,-0.0306
1732024235.0296,-0.3648,0.0007,-0.0307
1732024235.0394,-0.3646,0.0007,-0.0307
1732024235.0493,-0.3644,0.0007,-0.0308
1732024235.0592,-0.3641,0.0007,-0.0308
1732024235.0687,-0.3639,0.0007,-0.0309
1732024235.0790,-0.3636,0.0007,-0.0309
1732024235.0883,-0.3634,0.0006,-0.0309
1732024235.0983,-0.3632,0.0006,-0.0310
1732024235.1097,-0.3629,0.0006,-0.0310
1732024235.1195,-0.3630,0.0006,-0.0310
1732024235.1289,-0.3634,0.0006,-0.0310
1732024235.1386,-0.3638,0.0007,-0.0309
1732024235.1490,-0.3642,0.0007,-0.0308
1732024235.1796,-0.3653,0.0007,-0.0306
1732024235.1897,-0.3657,0.0007,-0.0305
1732024235.1997,-0.3661,0.0007,-0.0305
1732024235.2095,-0.3665,0.0007,-0.0304
1732024235.2193,-0.3667,0.0007,-0.0304
1732024235.2290,-0.3667,0.0007,-0.0303
1732024235.2392,-0.3667,0.0007,-0.0303
1732024235.2498,-0.3667,0.0007,-0.0303
1732024235.2595,-0.3667,0.0007,-0.0302
1732024235.2700,-0.3667,0.0007,-0.0302
1732024235.2801,-0.3667,0.0007,-0.0302
1732024235.2886,-0.3667,0.0007,-0.0302
1732024235.2995,-0.3667,0.0007,-0.0301
1732024235.3094,-0.3667,0.0007,-0.0301
1732024235.3189,-0.3667,0.0007,-0.0301
1732024235.3295,-0.3667,0.0008,-0.0300
1732024235.3392,-0.3667,0.0008,-0.0300
1732024235.3493,-0.3667,0.0008,-0.0300
1732024235.3598,-0.3668,0.0007,-0.0300
1732024235.3702,-0.3670,0.0007,-0.0300
1732024235.3808,-0.3671,0.0007,-0.0299
1732024235.3892,-0.3672,0.0007,-0.0299
1732024235.4006,-0.3674,0.0006,-0.0299
1732024235.4111,-0.3675,0.0006,-0.0299
1732024235.4286,-0.3677,0.0005,-0.0299
1732024235.4397,-0.3679,0.0005,-0.0299
1732024235.4496,-0.3680,0.0005,-0.0298
1732024235.4589,-0.3681,0.0005,-0.0298
1732024235.4694,-0.3683,0.0004,-0.0298
1732024235.4803,-0.3684,0.0004,-0.0298
1732024235.4891,-0.3683,0.0004,-0.0299
1732024235.4991,-0.3681,0.0005,-0.0299
1732024235.5096,-0.3679,0.0005,-0.0300
1732024235.5188,-0.3677,0.0006,-0.0301
1732024235.5290,-0.3675,0.0006,-0.0302
1732024235.5393,-0.3673,0.0007,-0.0302
1732024235.5489,-0.3671,0.0007,-0.0303
1732024235.5602,-0.3668,0.0008,-0.0304
1732024235.5695,-0.3666,0.0008,-0.0305
1732024235.5804,-0.3664,0.0008,-0.0305
1732024235.5904,-0.3664,0.0008,-0.0305
1732024235.5994,-0.3664,0.0008,-0.0305
1732024235.6092,-0.3663,0.0008,-0.0304
1732024235.6190,-0.3663,0.0007,-0.0304
1732024235.6301,-0.3663,0.0007,-0.0303
1732024235.6402,-0.3662,0.0007,-0.0303
1732024235.6502,-0.3662,0.0006,-0.0303
1732024235.6598,-0.3662,0.0006,-0.0302
1732024235.6691,-0.3661,0.0006,-0.0302
1732024235.6801,-0.3661,0.0005,-0.0301
1732024235.7112,-0.3661,0.0006,-0.0302
1732024235.7181,-0.3661,0.0006,-0.0303
1732024235.7393,-0.3661,0.0007,-0.0304
1732024235.7498,-0.3661,0.0007,-0.0304
1732024235.7798,-0.3661,0.0008,-0.0305
1732024235.8096,-0.3660,0.0006,-0.0306
1732024235.8197,-0.3660,0.0005,-0.0306
1732024235.8299,-0.3659,0.0004,-0.0306
1732024235.8392,-0.3659,0.0004,-0.0306
1732024235.8497,-0.3659,0.0003,-0.0306
1732024235.8597,-0.3658,0.0002,-0.0306
1732024235.8700,-0.3658,0.0001,-0.0306
1732024235.8806,-0.3658,0.0000,-0.0306
1732024235.9098,-0.3657,-0.0002,-0.0306
1732024235.9195,-0.3656,-0.0002,-0.0306
1732024235.9297,-0.3656,-0.0001,-0.0306
1732024235.9399,-0.3656,-0.0000,-0.0306
1732024235.9578,-0.3656,0.0001,-0.0306
1732024235.9689,-0.3655,0.0002,-0.0306
1732024235.9796,-0.3655,0.0003,-0.0305
1732024236.0092,-0.3655,0.0005,-0.0305
1732024236.0192,-0.3655,0.0006,-0.0305
1732024236.0302,-0.3655,0.0006,-0.0305
1732024236.0404,-0.3655,0.0006,-0.0305
1732024236.0496,-0.3655,0.0006,-0.0305
1732024236.0587,-0.3655,0.0006,-0.0305
1732024236.0687,-0.3656,0.0006,-0.0305
1732024236.0793,-0.3656,0.0006,-0.0305
1732024236.0889,-0.3656,0.0006,-0.0305
1732024236.0996,-0.3656,0.0006,-0.0305
1732024236.1115,-0.3657,0.0006,-0.0305
1732024236.1185,-0.3657,0.0006,-0.0305
1732024236.1295,-0.3657,0.0006,-0.0305
1732024236.1388,-0.3657,0.0006,-0.0305
1732024236.1497,-0.3658,0.0006,-0.0305
1732024236.1614,-0.3658,0.0006,-0.0305
1732024236.1697,-0.3658,0.0006,-0.0305
1732024236.1794,-0.3659,0.0006,-0.0305
1732024236.1974,-0.3660,0.0007,-0.0305
1732024236.2103,-0.3661,0.0007,-0.0305
1732024236.2190,-0.3661,0.0007,-0.0304
1732024236.2289,-0.3661,0.0008,-0.0304
1732024236.2396,-0.3662,0.0008,-0.0304
1732024236.2493,-0.3663,0.0008,-0.0304
1732024236.2600,-0.3668,0.0007,-0.0304
1732024236.2697,-0.3673,0.0006,-0.0303
1732024236.2795,-0.3678,0.0005,-0.0303
1732024236.2917,-0.3684,0.0004,-0.0303
1732024236.2996,-0.3688,0.0004,-0.0302
1732024236.3093,-0.3692,0.0003,-0.0302
1732024236.3210,-0.3698,0.0002,-0.0302
1732024236.3297,-0.3702,0.0001,-0.0301
1732024236.3397,-0.3707,0.0000,-0.0301
1732024236.3796,-0.3700,0.0002,-0.0302
1732024236.3891,-0.3696,0.0002,-0.0302
1732024236.4010,-0.3692,0.0003,-0.0302
1732024236.4109,-0.3689,0.0004,-0.0303
1732024236.4188,-0.3686,0.0004,-0.0303
1732024236.4292,-0.3682,0.0005,-0.0303
1732024236.4393,-0.3678,0.0006,-0.0304
1732024236.4491,-0.3675,0.0007,-0.0304
1732024236.4587,-0.3671,0.0007,-0.0304
1732024236.4703,-0.3667,0.0008,-0.0305
1732024236.4793,-0.3664,0.0009,-0.0305
1732024236.4879,-0.3661,0.0008,-0.0305
1732024236.5097,-0.3655,0.0007,-0.0305
1732024236.5198,-0.3653,0.0006,-0.0305
1732024236.5304,-0.3650,0.0006,-0.0305
1732024236.5414,-0.3647,0.0005,-0.0305
1732024236.5510,-0.3644,0.0005,-0.0305
1732024236.5589,-0.3642,0.0004,-0.0305
1732024236.5702,-0.3639,0.0003,-0.0305
1732024236.5798,-0.3636,0.0003,-0.0305
1732024236.5914,-0.3637,0.0003,-0.0305
1732024236.6003,-0.3639,0.0003,-0.0305
1732024236.6100,-0.3641,0.0004,-0.0305
1732024236.6196,-0.3642,0.0004,-0.0305
1732024236.6293,-0.3644,0.0004,-0.0305
1732024236.6403,-0.3646,0.0005,-0.0304
1732024236.6495,-0.3647,0.0005,-0.0304
1732024236.6599,-0.3649,0.0005,-0.0304
1732024236.6695,-0.3651,0.0006,-0.0304
1732024236.6794,-0.3652,0.0006,-0.0304
1732024236.6896,-0.3654,0.0006,-0.0304
1732024236.6991,-0.3656,0.0007,-0.0304
1732024236.7091,-0.3658,0.0007,-0.0303
1732024236.7187,-0.3659,0.0007,-0.0303
1732024236.7292,-0.3659,0.0007,-0.0304
1732024236.7392,-0.3659,0.0008,-0.0304
1732024236.7490,-0.3659,0.0008,-0.0304
1732024236.7607,-0.3660,0.0008,-0.0304
1732024236.7697,-0.3660,0.0008,-0.0304
1732024236.7795,-0.3660,0.0008,-0.0304
1732024236.8088,-0.3661,0.0008,-0.0304
1732024236.8389,-0.3661,0.0008,-0.0305
1732024236.8492,-0.3662,0.0009,-0.0305
1732024236.8589,-0.3662,0.0008,-0.0305
1732024236.8686,-0.3662,0.0008,-0.0305
1732024236.8793,-0.3662,0.0008,-0.0305
1732024236.8878,-0.3662,0.0008,-0.0305
1732024236.8980,-0.3662,0.0008,-0.0304
1732024236.9104,-0.3662,0.0008,-0.0304
1732024236.9191,-0.3662,0.0007,-0.0304
1732024236.9286,-0.3662,0.0007,-0.0304
1732024236.9390,-0.3662,0.0007,-0.0304
1732024236.9478,-0.3662,0.0007,-0.0304
1732024236.9694,-0.3664,0.0009,-0.0304
1732024236.9804,-0.3665,0.0009,-0.0304
1732024236.9989,-0.3667,0.0011,-0.0304
1732024237.0087,-0.3668,0.0011,-0.0304
1732024237.0183,-0.3668,0.0012,-0.0304
1732024237.0293,-0.3669,0.0013,-0.0305
1732024237.0388,-0.3670,0.0014,-0.0305
1732024237.0474,-0.3671,0.0014,-0.0305
1732024237.0598,-0.3673,0.0015,-0.0304
1732024237.0703,-0.3674,0.0015,-0.0304
1732024237.0793,-0.3675,0.0015,-0.0304
1732024237.0890,-0.3676,0.0015,-0.0304
1732024237.0999,-0.3677,0.0016,-0.0304
1732024237.1092,-0.3679,0.0016,-0.0304
1732024237.1198,-0.3680,0.0016,-0.0304
1732024237.1318,-0.3681,0.0016,-0.0304
1732024237.1399,-0.3682,0.0017,-0.0304
1732024237.1500,-0.3684,0.0017,-0.0304
1732024237.1590,-0.3685,0.0017,-0.0304
1732024237.1691,-0.3686,0.0017,-0.0304
1732024237.1798,-0.3687,0.0018,-0.0303
1732024237.1892,-0.3688,0.0016,-0.0303
1732024237.2007,-0.3688,0.0014,-0.0303
1732024237.2101,-0.3688,0.0012,-0.0302
1732024237.2198,-0.3688,0.0010,-0.0302
1732024237.2300,-0.3688,0.0008,-0.0302
1732024237.2392,-0.3688,0.0006,-0.0301
1732024237.2490,-0.3688,0.0004,-0.0301
1732024237.2589,-0.3688,0.0002,-0.0301
1732024237.2692,-0.3688,0.0000,-0.0300
1732024237.2804,-0.3688,-0.0002,-0.0300
1732024237.2890,-0.3688,-0.0003,-0.0299
1732024237.3001,-0.3688,-0.0006,-0.0299
1732024237.3094,-0.3688,-0.0007,-0.0299
1732024237.3197,-0.3688,-0.0009,-0.0298
1732024237.3298,-0.3688,-0.0009,-0.0295
1732024237.3393,-0.3688,-0.0010,-0.0293
1732024237.3493,-0.3689,-0.0010,-0.0291
1732024237.3598,-0.3689,-0.0011,-0.0289
1732024237.3710,-0.3689,-0.0011,-0.0287
1732024237.3795,-0.3689,-0.0012,-0.0285
1732024237.3895,-0.3689,-0.0012,-0.0283
1732024237.3993,-0.3689,-0.0013,-0.0281
1732024237.4091,-0.3689,-0.0013,-0.0279
1732024237.4188,-0.3689,-0.0014,-0.0277
1732024237.4296,-0.3689,-0.0014,-0.0274
1732024237.4496,-0.3689,-0.0015,-0.0271
1732024237.4592,-0.3687,-0.0013,-0.0273
1732024237.4695,-0.3685,-0.0012,-0.0275
1732024237.4790,-0.3683,-0.0011,-0.0276
1732024237.4897,-0.3681,-0.0009,-0.0279
1732024237.5009,-0.3679,-0.0007,-0.0281
1732024237.5099,-0.3677,-0.0006,-0.0283
1732024237.5194,-0.3675,-0.0005,-0.0284
1732024237.5295,-0.3673,-0.0003,-0.0286
1732024237.5495,-0.3669,-0.0000,-0.0290
1732024237.5599,-0.3667,0.0001,-0.0292
1732024237.5703,-0.3665,0.0003,-0.0294
1732024237.5799,-0.3664,0.0004,-0.0296
1732024237.5991,-0.3665,0.0005,-0.0297
1732024237.6106,-0.3666,0.0005,-0.0298
1732024237.6208,-0.3667,0.0005,-0.0298
1732024237.6394,-0.3669,0.0006,-0.0299
1732024237.6599,-0.3671,0.0006,-0.0299
1732024237.6803,-0.3673,0.0007,-0.0300
1732024237.6989,-0.3675,0.0007,-0.0301
1732024237.7095,-0.3677,0.0007,-0.0301
1732024237.7293,-0.3684,0.0007,-0.0298
1732024237.7393,-0.3689,0.0006,-0.0297
1732024237.7510,-0.3695,0.0005,-0.0294
1732024237.7593,-0.3699,0.0005,-0.0293
1732024237.7699,-0.3704,0.0004,-0.0291
1732024237.7798,-0.3709,0.0004,-0.0289
1732024237.7893,-0.3714,0.0003,-0.0287
1732024237.7999,-0.3719,0.0002,-0.0285
1732024237.8255,-0.3723,0.0002,-0.0283
1732024237.8459,-0.3715,0.0002,-0.0286
1732024237.8645,-0.3708,0.0003,-0.0289
1732024237.8856,-0.3700,0.0003,-0.0292
1732024237.8936,-0.3697,0.0004,-0.0293
1732024237.9001,-0.3695,0.0004,-0.0294
1732024237.9101,-0.3691,0.0004,-0.0295
1732024237.9196,-0.3687,0.0004,-0.0296
1732024237.9292,-0.3683,0.0005,-0.0298
1732024237.9396,-0.3679,0.0005,-0.0299
1732024237.9490,-0.3676,0.0005,-0.0300
1732024237.9584,-0.3686,0.0008,-0.0296
1732024237.9699,-0.3697,0.0011,-0.0290
1732024237.9793,-0.3707,0.0013,-0.0285
1732024237.9892,-0.3716,0.0016,-0.0280
1732024238.0004,-0.3728,0.0019,-0.0274
1732024238.0108,-0.3738,0.0022,-0.0269
1732024238.0198,-0.3747,0.0024,-0.0264
1732024238.0292,-0.3756,0.0027,-0.0259
1732024238.0395,-0.3767,0.0029,-0.0254
1732024238.0494,-0.3776,0.0032,-0.0249
1732024238.0594,-0.3771,0.0028,-0.0252
1732024238.0689,-0.3767,0.0024,-0.0254
1732024238.0808,-0.3762,0.0019,-0.0257
1732024238.0909,-0.3757,0.0015,-0.0259
1732024238.0991,-0.3753,0.0012,-0.0261
1732024238.1092,-0.3749,0.0008,-0.0264
1732024238.1202,-0.3744,0.0004,-0.0267
1732024238.1294,-0.3740,0.0000,-0.0269
1732024238.1402,-0.3735,-0.0004,-0.0272
1732024238.1494,-0.3731,-0.0008,-0.0274
1732024238.1600,-0.3726,-0.0012,-0.0277
1732024238.1699,-0.3722,-0.0016,-0.0279
1732024238.1798,-0.3717,-0.0019,-0.0281
1732024238.1914,-0.3716,-0.0021,-0.0283
1732024238.1996,-0.3716,-0.0021,-0.0284
1732024238.2100,-0.3716,-0.0021,-0.0286
1732024238.2179,-0.3715,-0.0021,-0.0287
1732024238.2283,-0.3715,-0.0021,-0.0288
1732024238.2386,-0.3715,-0.0021,-0.0289
1732024238.2500,-0.3715,-0.0021,-0.0291
1732024238.2603,-0.3715,-0.0021,-0.0292
1732024238.2689,-0.3715,-0.0021,-0.0293
1732024238.2797,-0.3714,-0.0021,-0.0295
1732024238.2888,-0.3714,-0.0021,-0.0296
1732024238.2994,-0.3714,-0.0021,-0.0297
1732024238.3097,-0.3714,-0.0021,-0.0298
1732024238.3185,-0.3715,-0.0021,-0.0299
1732024238.3391,-0.3723,-0.0019,-0.0293
1732024238.3489,-0.3728,-0.0018,-0.0291
1732024238.3585,-0.3732,-0.0017,-0.0288
1732024238.3684,-0.3736,-0.0016,-0.0285
1732024238.3790,-0.3740,-0.0014,-0.0283
1732024238.3878,-0.3744,-0.0013,-0.0280
1732024238.4005,-0.3749,-0.0012,-0.0277
1732024238.4105,-0.3753,-0.0011,-0.0274
1732024238.4198,-0.3757,-0.0010,-0.0272
1732024238.4301,-0.3761,-0.0009,-0.0269
1732024238.4402,-0.3766,-0.0007,-0.0266
1732024238.4494,-0.3769,-0.0006,-0.0264
1732024238.4586,-0.3761,-0.0006,-0.0267
1732024238.4690,-0.3752,-0.0006,-0.0270
1732024238.4798,-0.3742,-0.0005,-0.0273
1732024238.4892,-0.3734,-0.0005,-0.0276
1732024238.5001,-0.3724,-0.0004,-0.0279
1732024238.5118,-0.3713,-0.0004,-0.0283
1732024238.5202,-0.3706,-0.0004,-0.0286
1732024238.5303,-0.3697,-0.0003,-0.0289
1732024238.5403,-0.3687,-0.0003,-0.0292
1732024238.5504,-0.3679,-0.0002,-0.0295
1732024238.5613,-0.3685,-0.0002,-0.0295
1732024238.5706,-0.3689,-0.0002,-0.0295
1732024238.5805,-0.3694,-0.0002,-0.0295
1732024238.5893,-0.3698,-0.0002,-0.0295
1732024238.5993,-0.3703,-0.0002,-0.0296
1732024238.6093,-0.3707,-0.0002,-0.0296
1732024238.6197,-0.3712,-0.0002,-0.0296
1732024238.6398,-0.3722,-0.0002,-0.0297
1732024238.6494,-0.3726,-0.0002,-0.0297
1732024238.6580,-0.3725,-0.0003,-0.0298
1732024238.6693,-0.3723,-0.0004,-0.0299
1732024238.6800,-0.3721,-0.0005,-0.0300
1732024238.7094,-0.3715,-0.0008,-0.0302
1732024238.7196,-0.3713,-0.0009,-0.0303
1732024238.7290,-0.3711,-0.0010,-0.0304
1732024238.7399,-0.3709,-0.0011,-0.0305
1732024238.7502,-0.3707,-0.0012,-0.0306
1732024238.7617,-0.3703,-0.0010,-0.0306
1732024238.7702,-0.3700,-0.0009,-0.0306
1732024238.7799,-0.3697,-0.0008,-0.0305
1732024238.7918,-0.3693,-0.0007,-0.0305
1732024238.8019,-0.3690,-0.0006,-0.0305
1732024238.8088,-0.3687,-0.0005,-0.0305
1732024238.8191,-0.3684,-0.0004,-0.0304
1732024238.8291,-0.3680,-0.0003,-0.0304
1732024238.8390,-0.3677,-0.0002,-0.0304
1732024238.8508,-0.3673,-0.0001,-0.0303
1732024238.8604,-0.3672,-0.0000,-0.0303
1732024238.8705,-0.3671,0.0000,-0.0303
1732024238.8793,-0.3670,0.0001,-0.0303
1732024238.8892,-0.3669,0.0001,-0.0303
1732024238.8992,-0.3667,0.0002,-0.0302
1732024238.9094,-0.3666,0.0002,-0.0302
1732024238.9187,-0.3665,0.0002,-0.0302
1732024238.9292,-0.3664,0.0003,-0.0302
1732024238.9392,-0.3662,0.0003,-0.0302
1732024238.9497,-0.3661,0.0004,-0.0301
1732024238.9602,-0.3660,0.0004,-0.0301
1732024238.9706,-0.3659,0.0005,-0.0301
1732024238.9799,-0.3657,0.0005,-0.0301
1732024238.9982,-0.3677,0.0003,-0.0297
1732024239.0105,-0.3694,0.0001,-0.0295
1732024239.0390,-0.3732,-0.0004,-0.0288
1732024239.0494,-0.3746,-0.0006,-0.0286
1732024239.0597,-0.3759,-0.0008,-0.0284
1732024239.0698,-0.3773,-0.0009,-0.0281
1732024239.0792,-0.3785,-0.0011,-0.0279
1732024239.0901,-0.3784,-0.0011,-0.0279
1732024239.0997,-0.3776,-0.0010,-0.0281
1732024239.1090,-0.3769,-0.0009,-0.0282
1732024239.1198,-0.3760,-0.0008,-0.0283
1732024239.1396,-0.3743,-0.0006,-0.0286
1732024239.1490,-0.3735,-0.0005,-0.0287
1732024239.1596,-0.3726,-0.0004,-0.0288
1732024239.1692,-0.3718,-0.0003,-0.0290
1732024239.1792,-0.3710,-0.0002,-0.0291
1732024239.1890,-0.3701,-0.0001,-0.0292
1732024239.1990,-0.3693,0.0000,-0.0293
1732024239.2091,-0.3684,0.0001,-0.0295
1732024239.2192,-0.3679,0.0002,-0.0296
1732024239.2288,-0.3680,0.0002,-0.0296
1732024239.2390,-0.3681,0.0002,-0.0295
1732024239.2495,-0.3682,0.0002,-0.0295
1732024239.2596,-0.3682,0.0002,-0.0295
1732024239.2693,-0.3683,0.0003,-0.0295
1732024239.2792,-0.3684,0.0003,-0.0295
1732024239.2884,-0.3685,0.0003,-0.0295
1732024239.2985,-0.3686,0.0003,-0.0295
1732024239.3089,-0.3687,0.0003,-0.0294
1732024239.3194,-0.3688,0.0003,-0.0294
1732024239.3300,-0.3689,0.0003,-0.0294
1732024239.3405,-0.3690,0.0003,-0.0294
1732024239.3515,-0.3691,0.0003,-0.0294
1732024239.3596,-0.3691,0.0003,-0.0294
1732024239.3690,-0.3691,0.0002,-0.0294
1732024239.3792,-0.3691,0.0002,-0.0294
1732024239.4105,-0.3691,-0.0000,-0.0295
1732024239.4225,-0.3691,-0.0001,-0.0295
1732024239.4292,-0.3691,-0.0002,-0.0295
1732024239.4387,-0.3691,-0.0002,-0.0295
1732024239.4501,-0.3691,-0.0003,-0.0296
1732024239.4593,-0.3691,-0.0004,-0.0296
1732024239.4725,-0.3691,-0.0004,-0.0296
1732024239.4882,-0.3691,-0.0005,-0.0296
1732024239.5104,-0.3692,-0.0007,-0.0296
1732024239.5389,-0.3693,-0.0009,-0.0296
1732024239.5503,-0.3694,-0.0009,-0.0296
1732024239.5588,-0.3694,-0.0010,-0.0296
1732024239.5712,-0.3694,-0.0011,-0.0296
1732024239.5797,-0.3695,-0.0011,-0.0296
1732024239.5901,-0.3695,-0.0011,-0.0296
1732024239.6005,-0.3695,-0.0010,-0.0296
1732024239.6099,-0.3694,-0.0009,-0.0296
1732024239.6197,-0.3694,-0.0009,-0.0296
1732024239.6322,-0.3694,-0.0008,-0.0296
1732024239.6394,-0.3694,-0.0007,-0.0296
1732024239.6500,-0.3694,-0.0007,-0.0296
1732024239.6594,-0.3694,-0.0006,-0.0296
1732024239.6693,-0.3694,-0.0005,-0.0296
1732024239.6794,-0.3693,-0.0005,-0.0296
1732024239.6906,-0.3693,-0.0004,-0.0296
1732024239.6997,-0.3693,-0.0003,-0.0296
1732024239.7093,-0.3693,-0.0002,-0.0296
1732024239.7222,-0.3695,-0.0002,-0.0296
1732024239.7300,-0.3698,-0.0001,-0.0296
1732024239.7392,-0.3702,-0.0001,-0.0296
1732024239.7498,-0.3706,-0.0001,-0.0296
1732024239.7588,-0.3710,-0.0000,-0.0296
1732024239.7700,-0.3714,0.0000,-0.0296
1732024239.7800,-0.3718,0.0000,-0.0296
1732024239.7889,-0.3721,0.0001,-0.0296
1732024239.7994,-0.3726,0.0001,-0.0296
1732024239.8092,-0.3729,0.0001,-0.0296
1732024239.8196,-0.3734,0.0002,-0.0296
1732024239.8298,-0.3738,0.0002,-0.0296
1732024239.8398,-0.3741,0.0003,-0.0296
1732024239.8494,-0.3745,0.0003,-0.0296
1732024239.8600,-0.3737,0.0003,-0.0296
1732024239.8690,-0.3730,0.0003,-0.0297
1732024239.8795,-0.3722,0.0003,-0.0297
1732024239.8890,-0.3714,0.0003,-0.0297
1732024239.8988,-0.3706,0.0003,-0.0298
1732024239.9088,-0.3699,0.0003,-0.0298
1732024239.9192,-0.3690,0.0003,-0.0299
1732024239.9289,-0.3683,0.0003,-0.0299
1732024239.9389,-0.3675,0.0003,-0.0299
1732024239.9493,-0.3666,0.0003,-0.0300
1732024239.9589,-0.3672,0.0003,-0.0301
1732024239.9696,-0.3678,0.0002,-0.0301
1732024239.9796,-0.3685,0.0001,-0.0302
1732024239.9889,-0.3690,0.0000,-0.0303
1732024239.9994,-0.3697,-0.0000,-0.0304
1732024240.0096,-0.3703,-0.0001,-0.0305
1732024240.0179,-0.3708,-0.0002,-0.0305
1732024240.0280,-0.3715,-0.0003,-0.0306
1732024240.0399,-0.3722,-0.0003,-0.0307
1732024240.0499,-0.3728,-0.0004,-0.0308
1732024240.0618,-0.3729,-0.0006,-0.0306
1732024240.0693,-0.3730,-0.0008,-0.0305
1732024240.0799,-0.3730,-0.0010,-0.0304
1732024240.0899,-0.3731,-0.0012,-0.0303
1732024240.0995,-0.3731,-0.0014,-0.0301
1732024240.1098,-0.3732,-0.0016,-0.0300
1732024240.1194,-0.3732,-0.0018,-0.0299
1732024240.1325,-0.3733,-0.0020,-0.0297
1732024240.1499,-0.3734,-0.0024,-0.0295
1732024240.1611,-0.3735,-0.0026,-0.0293
1732024240.1699,-0.3735,-0.0027,-0.0292
1732024240.1799,-0.3736,-0.0029,-0.0291
1732024240.1919,-0.3734,-0.0029,-0.0291
1732024240.1999,-0.3733,-0.0028,-0.0292
1732024240.2092,-0.3731,-0.0026,-0.0293
1732024240.2194,-0.3729,-0.0025,-0.0294
1732024240.2291,-0.3727,-0.0023,-0.0295
1732024240.2396,-0.3725,-0.0022,-0.0296
1732024240.2494,-0.3724,-0.0020,-0.0297
1732024240.2611,-0.3721,-0.0018,-0.0298
1732024240.2715,-0.3720,-0.0017,-0.0299
1732024240.2794,-0.3718,-0.0016,-0.0300
1732024240.2889,-0.3719,-0.0015,-0.0300
1732024240.2994,-0.3721,-0.0015,-0.0299
1732024240.3093,-0.3723,-0.0015,-0.0298
1732024240.3173,-0.3725,-0.0015,-0.0298
1732024240.3291,-0.3728,-0.0015,-0.0297
1732024240.3403,-0.3731,-0.0015,-0.0296
1732024240.3497,-0.3733,-0.0015,-0.0295
1732024240.3600,-0.3735,-0.0015,-0.0294
1732024240.3693,-0.3738,-0.0015,-0.0293
1732024240.3796,-0.3740,-0.0015,-0.0293
1732024240.3893,-0.3741,-0.0014,-0.0293
1732024240.3993,-0.3741,-0.0013,-0.0293
1732024240.4094,-0.3740,-0.0012,-0.0294
1732024240.4191,-0.3740,-0.0011,-0.0294
1732024240.4294,-0.3739,-0.0010,-0.0295
1732024240.4392,-0.3739,-0.0009,-0.0295
1732024240.4493,-0.3739,-0.0008,-0.0296
1732024240.4587,-0.3738,-0.0007,-0.0296
1732024240.4694,-0.3738,-0.0006,-0.0297
1732024240.4791,-0.3738,-0.0005,-0.0297
1732024240.4889,-0.3736,-0.0005,-0.0298
1732024240.4993,-0.3734,-0.0007,-0.0298
1732024240.5115,-0.3731,-0.0008,-0.0299
1732024240.5191,-0.3729,-0.0010,-0.0299
1732024240.5294,-0.3727,-0.0011,-0.0299
1732024240.5392,-0.3724,-0.0013,-0.0300
1732024240.5479,-0.3722,-0.0014,-0.0300
1732024240.5591,-0.3720,-0.0016,-0.0301
1732024240.5707,-0.3717,-0.0018,-0.0301
1732024240.5821,-0.3714,-0.0020,-0.0301
1732024240.5896,-0.3713,-0.0021,-0.0301
1732024240.6204,-0.3704,-0.0023,-0.0299
1732024240.6298,-0.3702,-0.0024,-0.0299
1732024240.6406,-0.3699,-0.0024,-0.0298
1732024240.6510,-0.3696,-0.0025,-0.0297
1732024240.6587,-0.3694,-0.0026,-0.0297
1732024240.6693,-0.3691,-0.0026,-0.0296
1732024240.6791,-0.3688,-0.0027,-0.0296
1732024240.6890,-0.3686,-0.0028,-0.0295
1732024240.6997,-0.3683,-0.0029,-0.0294
1732024240.7096,-0.3680,-0.0029,-0.0294
1732024240.7197,-0.3678,-0.0029,-0.0293
1732024240.7295,-0.3681,-0.0028,-0.0293
1732024240.7397,-0.3684,-0.0026,-0.0293
1732024240.7495,-0.3687,-0.0024,-0.0293
1732024240.7601,-0.3690,-0.0022,-0.0293
1732024240.7701,-0.3693,-0.0020,-0.0293
1732024240.7808,-0.3696,-0.0018,-0.0293
1732024240.7892,-0.3699,-0.0017,-0.0294
1732024240.7992,-0.3701,-0.0015,-0.0294
1732024240.8095,-0.3704,-0.0013,-0.0294
1732024240.8196,-0.3707,-0.0011,-0.0294
1732024240.8297,-0.3710,-0.0009,-0.0294
1732024240.8396,-0.3713,-0.0007,-0.0294
1732024240.8494,-0.3716,-0.0006,-0.0294
1732024240.8595,-0.3725,-0.0007,-0.0291
1732024240.8691,-0.3735,-0.0010,-0.0288
1732024240.8789,-0.3745,-0.0012,-0.0284
1732024240.8893,-0.3755,-0.0015,-0.0281
1732024240.8995,-0.3765,-0.0017,-0.0278
1732024240.9093,-0.3775,-0.0020,-0.0274
1732024240.9192,-0.3785,-0.0022,-0.0271
1732024240.9291,-0.3795,-0.0024,-0.0268
1732024240.9392,-0.3805,-0.0027,-0.0264
1732024240.9499,-0.3816,-0.0030,-0.0261
1732024240.9590,-0.3811,-0.0028,-0.0263
1732024240.9696,-0.3802,-0.0025,-0.0266
1732024240.9799,-0.3793,-0.0023,-0.0269
1732024240.9899,-0.3784,-0.0021,-0.0273
1732024240.9996,-0.3776,-0.0018,-0.0276
1732024241.0094,-0.3767,-0.0016,-0.0279
1732024241.0195,-0.3759,-0.0013,-0.0282
1732024241.0298,-0.3750,-0.0011,-0.0285
1732024241.0391,-0.3742,-0.0009,-0.0288
1732024241.0493,-0.3733,-0.0006,-0.0292
1732024241.0608,-0.3732,-0.0005,-0.0292
1732024241.0693,-0.3732,-0.0005,-0.0292
1732024241.0792,-0.3733,-0.0004,-0.0292
1732024241.0891,-0.3734,-0.0004,-0.0292
1732024241.1012,-0.3734,-0.0003,-0.0293
1732024241.1096,-0.3735,-0.0003,-0.0293
1732024241.1197,-0.3736,-0.0002,-0.0293
1732024241.1393,-0.3737,-0.0001,-0.0293
1732024241.1492,-0.3737,-0.0001,-0.0293
1732024241.1574,-0.3738,-0.0000,-0.0293
1732024241.1690,-0.3739,0.0000,-0.0293
1732024241.1797,-0.3739,0.0001,-0.0293
1732024241.1892,-0.3739,0.0001,-0.0293
1732024241.1990,-0.3737,0.0000,-0.0293
1732024241.2090,-0.3735,-0.0000,-0.0293
1732024241.2190,-0.3734,-0.0001,-0.0293
1732024241.2301,-0.3732,-0.0002,-0.0293
1732024241.2390,-0.3730,-0.0002,-0.0293
1732024241.2490,-0.3728,-0.0003,-0.0293
1732024241.2592,-0.3726,-0.0004,-0.0293
1732024241.2692,-0.3725,-0.0004,-0.0293
1732024241.2793,-0.3723,-0.0005,-0.0293
1732024241.2894,-0.3720,-0.0006,-0.0293
1732024241.2993,-0.3716,-0.0008,-0.0293
1732024241.3095,-0.3713,-0.0009,-0.0294
1732024241.3289,-0.3705,-0.0012,-0.0295
1732024241.3393,-0.3701,-0.0014,-0.0295
1732024241.3511,-0.3697,-0.0016,-0.0296
1732024241.3597,-0.3694,-0.0017,-0.0296
1732024241.3693,-0.3690,-0.0019,-0.0296
1732024241.3793,-0.3686,-0.0021,-0.0297
1732024241.3979,-0.3682,-0.0025,-0.0299
1732024241.4088,-0.3681,-0.0029,-0.0302
1732024241.4198,-0.3679,-0.0032,-0.0304
1732024241.4306,-0.3677,-0.0035,-0.0306
1732024241.4392,-0.3676,-0.0037,-0.0307
1732024241.4493,-0.3675,-0.0040,-0.0309
1732024241.4587,-0.3673,-0.0043,-0.0311
1732024241.4691,-0.3672,-0.0046,-0.0313
1732024241.4790,-0.3670,-0.0049,-0.0315
1732024241.4907,-0.3672,-0.0049,-0.0314
1732024241.4993,-0.3677,-0.0046,-0.0312
1732024241.5094,-0.3682,-0.0043,-0.0309
1732024241.5193,-0.3686,-0.0039,-0.0306
1732024241.5304,-0.3692,-0.0036,-0.0303
1732024241.5395,-0.3697,-0.0033,-0.0300
1732024241.5494,-0.3701,-0.0029,-0.0298
1732024241.5596,-0.3707,-0.0026,-0.0295
1732024241.5699,-0.3712,-0.0023,-0.0292
1732024241.5800,-0.3717,-0.0019,-0.0289
1732024241.5879,-0.3721,-0.0017,-0.0287
1732024241.6000,-0.3727,-0.0012,-0.0283
1732024241.6099,-0.3732,-0.0009,-0.0280
1732024241.6195,-0.3736,-0.0006,-0.0278
1732024241.6300,-0.3737,-0.0007,-0.0279
1732024241.6400,-0.3739,-0.0007,-0.0281
1732024241.6500,-0.3740,-0.0007,-0.0282
1732024241.6789,-0.3744,-0.0007,-0.0286
1732024241.6912,-0.3745,-0.0008,-0.0288
1732024241.6990,-0.3746,-0.0008,-0.0289
1732024241.7093,-0.3747,-0.0008,-0.0291
1732024241.7275,-0.3747,-0.0008,-0.0292
1732024241.7390,-0.3745,-0.0008,-0.0293
1732024241.7492,-0.3743,-0.0008,-0.0293
1732024241.7590,-0.3742,-0.0008,-0.0293
1732024241.7704,-0.3740,-0.0008,-0.0294
1732024241.7795,-0.3738,-0.0008,-0.0294
1732024241.7906,-0.3737,-0.0008,-0.0294
1732024241.7995,-0.3735,-0.0008,-0.0295
1732024241.8093,-0.3734,-0.0008,-0.0295
1732024241.8202,-0.3732,-0.0008,-0.0295
1732024241.8299,-0.3730,-0.0008,-0.0296
1732024241.8394,-0.3729,-0.0008,-0.0296
1732024241.8491,-0.3727,-0.0008,-0.0296
1732024241.8578,-0.3726,-0.0008,-0.0296
1732024241.8795,-0.3726,-0.0007,-0.0296
1732024241.8913,-0.3726,-0.0007,-0.0295
1732024241.8999,-0.3726,-0.0007,-0.0295
1732024241.9096,-0.3725,-0.0007,-0.0295
1732024241.9203,-0.3725,-0.0007,-0.0295
1732024241.9296,-0.3725,-0.0006,-0.0295
1732024241.9396,-0.3725,-0.0006,-0.0294
1732024241.9494,-0.3725,-0.0006,-0.0294
1732024241.9596,-0.3722,-0.0006,-0.0295
1732024241.9696,-0.3719,-0.0007,-0.0295
1732024241.9796,-0.3715,-0.0008,-0.0296
1732024241.9896,-0.3712,-0.0008,-0.0297
1732024241.9992,-0.3709,-0.0009,-0.0297
1732024242.0092,-0.3705,-0.0009,-0.0298
1732024242.0190,-0.3702,-0.0010,-0.0299
1732024242.0300,-0.3698,-0.0010,-0.0299
1732024242.1009,-0.3668,-0.0005,-0.0302
1732024242.1212,-0.3658,-0.0002,-0.0302
1732024242.1389,-0.3650,0.0001,-0.0302
1732024242.1492,-0.3645,0.0002,-0.0302
1732024242.1607,-0.3648,0.0002,-0.0302
1732024242.1690,-0.3652,0.0002,-0.0301
1732024242.1803,-0.3657,0.0001,-0.0301
1732024242.1976,-0.3665,0.0000,-0.0299
1732024242.2089,-0.3671,-0.0000,-0.0298
1732024242.2196,-0.3676,-0.0001,-0.0298
1732024242.2304,-0.3681,-0.0002,-0.0297
1732024242.2395,-0.3685,-0.0002,-0.0296
1732024242.2494,-0.3690,-0.0002,-0.0296
1732024242.2597,-0.3695,-0.0003,-0.0295
1732024242.2692,-0.3699,-0.0004,-0.0294
1732024242.2803,-0.3704,-0.0004,-0.0293
1732024242.2890,-0.3708,-0.0004,-0.0293
1732024242.2994,-0.3711,-0.0002,-0.0291
1732024242.3089,-0.3714,-0.0001,-0.0290
1732024242.3194,-0.3717,0.0001,-0.0289
1732024242.3286,-0.3720,0.0002,-0.0288
1732024242.3389,-0.3723,0.0004,-0.0287
1732024242.3494,-0.3726,0.0005,-0.0285
1732024242.3585,-0.3729,0.0007,-0.0284
1732024242.3688,-0.3732,0.0008,-0.0283
1732024242.3796,-0.3735,0.0010,-0.0282
1732024242.4091,-0.3735,0.0008,-0.0284
1732024242.4192,-0.3734,0.0006,-0.0286
1732024242.4392,-0.3732,0.0003,-0.0288
1732024242.4494,-0.3731,0.0002,-0.0290
1732024242.4613,-0.3730,0.0000,-0.0291
1732024242.4693,-0.3730,-0.0001,-0.0292
1732024242.4794,-0.3729,-0.0002,-0.0294
1732024242.4887,-0.3725,-0.0003,-0.0295
1732024242.4993,-0.3714,-0.0003,-0.0296
1732024242.5094,-0.3703,-0.0003,-0.0297
1732024242.5194,-0.3692,-0.0003,-0.0298
1732024242.5300,-0.3681,-0.0003,-0.0300
1732024242.5396,-0.3671,-0.0003,-0.0301
1732024242.5492,-0.3660,-0.0003,-0.0302
1732024242.5591,-0.3650,-0.0003,-0.0303
1732024242.5693,-0.3639,-0.0003,-0.0304
1732024242.5795,-0.3628,-0.0003,-0.0305
1732024242.5892,-0.3618,-0.0003,-0.0306
1732024242.6003,-0.3606,-0.0003,-0.0307
1732024242.6096,-0.3596,-0.0003,-0.0308
1732024242.6192,-0.3586,-0.0003,-0.0309
1732024242.6307,-0.3598,-0.0003,-0.0308
1732024242.6397,-0.3607,-0.0003,-0.0307
1732024242.6494,-0.3616,-0.0003,-0.0306
1732024242.6576,-0.3624,-0.0004,-0.0305
1732024242.6799,-0.3647,-0.0004,-0.0303
1732024242.7095,-0.3676,-0.0005,-0.0300
1732024242.7198,-0.3686,-0.0005,-0.0299
1732024242.7296,-0.3696,-0.0005,-0.0298
1732024242.7406,-0.3707,-0.0005,-0.0297
1732024242.7495,-0.3716,-0.0005,-0.0296
1732024242.7591,-0.3720,-0.0005,-0.0296
1732024242.7698,-0.3722,-0.0005,-0.0296
1732024242.7797,-0.3725,-0.0004,-0.0295
1732024242.7900,-0.3727,-0.0004,-0.0295
1732024242.7998,-0.3729,-0.0003,-0.0295
1732024242.8093,-0.3731,-0.0003,-0.0295
1732024242.8205,-0.3734,-0.0002,-0.0295
1732024242.8306,-0.3736,-0.0002,-0.0295
1732024242.8397,-0.3738,-0.0002,-0.0294
1732024242.8504,-0.3740,-0.0001,-0.0294
1732024242.8621,-0.3743,-0.0001,-0.0294
1732024242.8701,-0.3745,-0.0000,-0.0294
1732024242.8810,-0.3747,0.0000,-0.0294
1732024242.8901,-0.3747,0.0000,-0.0294
1732024242.9011,-0.3745,-0.0000,-0.0293
1732024242.9097,-0.3744,-0.0000,-0.0293
1732024242.9201,-0.3742,-0.0001,-0.0293
1732024242.9301,-0.3740,-0.0001,-0.0293
1732024242.9402,-0.3738,-0.0002,-0.0293
1732024242.9500,-0.3736,-0.0002,-0.0293
1732024242.9592,-0.3734,-0.0002,-0.0292
1732024242.9694,-0.3732,-0.0003,-0.0292
1732024242.9789,-0.3730,-0.0003,-0.0292
1732024242.9901,-0.3728,-0.0003,-0.0292
1732024242.9997,-0.3726,-0.0004,-0.0292
1732024243.0095,-0.3725,-0.0004,-0.0292
1732024243.0189,-0.3723,-0.0004,-0.0291
1732024243.0293,-0.3719,-0.0006,-0.0293
1732024243.0397,-0.3716,-0.0007,-0.0294
1732024243.0496,-0.3713,-0.0009,-0.0295
1732024243.0591,-0.3710,-0.0010,-0.0296
1732024243.0796,-0.3704,-0.0013,-0.0299
1732024243.0885,-0.3701,-0.0014,-0.0300
1732024243.0986,-0.3698,-0.0015,-0.0301
1732024243.1097,-0.3694,-0.0017,-0.0303
1732024243.1203,-0.3691,-0.0018,-0.0304
1732024243.1312,-0.3690,-0.0016,-0.0304
1732024243.1390,-0.3688,-0.0015,-0.0304
1732024243.1495,-0.3687,-0.0013,-0.0304
1732024243.1606,-0.3685,-0.0011,-0.0304
1732024243.1695,-0.3684,-0.0009,-0.0304
1732024243.1798,-0.3683,-0.0007,-0.0305
1732024243.1906,-0.3681,-0.0005,-0.0305
1732024243.1999,-0.3680,-0.0004,-0.0305
1732024243.2098,-0.3678,-0.0002,-0.0305
1732024243.2193,-0.3677,-0.0000,-0.0305
1732024243.2292,-0.3672,0.0001,-0.0306
1732024243.2395,-0.3667,0.0002,-0.0306
1732024243.2493,-0.3663,0.0003,-0.0307
1732024243.2590,-0.3658,0.0004,-0.0308
1732024243.2704,-0.3653,0.0006,-0.0308
1732024243.2794,-0.3649,0.0007,-0.0309
1732024243.2913,-0.3643,0.0008,-0.0310
1732024243.3003,-0.3639,0.0009,-0.0311
1732024243.3091,-0.3635,0.0010,-0.0311
1732024243.3190,-0.3630,0.0011,-0.0312
1732024243.3288,-0.3638,0.0010,-0.0311
1732024243.3400,-0.3646,0.0009,-0.0310
1732024243.3495,-0.3653,0.0009,-0.0309
1732024243.3577,-0.3659,0.0008,-0.0308
1732024243.3703,-0.3668,0.0007,-0.0307
1732024243.3778,-0.3674,0.0007,-0.0306
1732024243.3878,-0.3681,0.0006,-0.0305
1732024243.3987,-0.3690,0.0005,-0.0304
1732024243.4102,-0.3698,0.0004,-0.0303
1732024243.4200,-0.3705,0.0004,-0.0302
1732024243.4297,-0.3713,0.0003,-0.0302
1732024243.4406,-0.3721,0.0002,-0.0301
1732024243.4497,-0.3727,0.0001,-0.0300
1732024243.4587,-0.3726,0.0001,-0.0299
1732024243.4697,-0.3720,0.0001,-0.0299
1732024243.4792,-0.3716,0.0001,-0.0299
1732024243.4889,-0.3711,0.0000,-0.0299
1732024243.4997,-0.3705,0.0000,-0.0299
1732024243.5099,-0.3700,-0.0000,-0.0299
1732024243.5191,-0.3695,-0.0000,-0.0299
1732024243.5303,-0.3689,-0.0001,-0.0299
1732024243.5394,-0.3684,-0.0001,-0.0299
1732024243.5490,-0.3679,-0.0001,-0.0299
1732024243.5593,-0.3676,-0.0001,-0.0299
1732024243.5699,-0.3673,-0.0002,-0.0299
1732024243.5803,-0.3671,-0.0002,-0.0299
1732024243.5882,-0.3669,-0.0002,-0.0299
1732024243.6095,-0.3663,-0.0003,-0.0299
1732024243.6211,-0.3661,-0.0003,-0.0299
1732024243.6402,-0.3656,-0.0004,-0.0299
1732024243.6490,-0.3654,-0.0004,-0.0300
1732024243.6586,-0.3651,-0.0005,-0.0300
1732024243.6691,-0.3649,-0.0005,-0.0300
1732024243.6797,-0.3646,-0.0005,-0.0300
1732024243.6899,-0.3647,-0.0005,-0.0300
1732024243.6989,-0.3652,-0.0006,-0.0300
1732024243.7091,-0.3658,-0.0006,-0.0299
1732024243.7189,-0.3663,-0.0006,-0.0299
1732024243.7288,-0.3669,-0.0006,-0.0299
1732024243.7390,-0.3674,-0.0006,-0.0299
1732024243.7490,-0.3680,-0.0006,-0.0299
1732024243.7590,-0.3686,-0.0006,-0.0299
1732024243.7691,-0.3691,-0.0006,-0.0299
1732024243.7788,-0.3697,-0.0006,-0.0299
1732024243.7889,-0.3703,-0.0006,-0.0298
1732024243.7991,-0.3708,-0.0006,-0.0298
1732024243.8090,-0.3714,-0.0006,-0.0298
1732024243.8291,-0.3715,-0.0005,-0.0298
1732024243.8383,-0.3710,-0.0004,-0.0298
1732024243.8500,-0.3704,-0.0003,-0.0298
1732024243.8575,-0.3700,-0.0003,-0.0298
1732024243.8690,-0.3694,-0.0002,-0.0298
1732024243.8797,-0.3689,-0.0001,-0.0298
1732024243.9090,-0.3674,0.0002,-0.0297
1732024243.9194,-0.3669,0.0003,-0.0297
1732024243.9301,-0.3676,0.0001,-0.0298
1732024243.9403,-0.3683,-0.0000,-0.0298
1732024243.9510,-0.3690,-0.0002,-0.0299
1732024243.9589,-0.3695,-0.0003,-0.0299
1732024243.9701,-0.3702,-0.0005,-0.0300
1732024243.9802,-0.3708,-0.0006,-0.0300
1732024243.9894,-0.3714,-0.0008,-0.0300
1732024244.0000,-0.3721,-0.0009,-0.0301
1732024244.0101,-0.3728,-0.0011,-0.0301
1732024244.0191,-0.3734,-0.0012,-0.0302
1732024244.0288,-0.3732,-0.0012,-0.0301
1732024244.0405,-0.3731,-0.0011,-0.0299
1732024244.0510,-0.3730,-0.0011,-0.0298
1732024244.0591,-0.3729,-0.0011,-0.0298
1732024244.0705,-0.3728,-0.0010,-0.0296
1732024244.0796,-0.3727,-0.0010,-0.0296
1732024244.0890,-0.3726,-0.0009,-0.0295
1732024244.0993,-0.3725,-0.0009,-0.0294
1732024244.1098,-0.3724,-0.0009,-0.0293
1732024244.1204,-0.3723,-0.0008,-0.0292
1732024244.1394,-0.3722,-0.0007,-0.0292
1732024244.1492,-0.3722,-0.0007,-0.0292
1732024244.1603,-0.3722,-0.0006,-0.0293
1732024244.1693,-0.3722,-0.0006,-0.0293
1732024244.1796,-0.3722,-0.0006,-0.0293
1732024244.1906,-0.3722,-0.0005,-0.0293
1732024244.1993,-0.3721,-0.0005,-0.0293
1732024244.2092,-0.3721,-0.0004,-0.0294
1732024244.2200,-0.3721,-0.0004,-0.0294
1732024244.2293,-0.3721,-0.0004,-0.0294
1732024244.2396,-0.3721,-0.0003,-0.0294
1732024244.2489,-0.3721,-0.0003,-0.0295
1732024244.2584,-0.3719,-0.0003,-0.0295
1732024244.2696,-0.3716,-0.0002,-0.0295
1732024244.2800,-0.3713,-0.0002,-0.0296
1732024244.2878,-0.3711,-0.0002,-0.0296
1732024244.3101,-0.3705,-0.0002,-0.0296
1732024244.3189,-0.3703,-0.0002,-0.0297
1732024244.3289,-0.3700,-0.0002,-0.0297
1732024244.3393,-0.3697,-0.0002,-0.0297
1732024244.3491,-0.3694,-0.0002,-0.0298
1732024244.3588,-0.3692,-0.0002,-0.0298
1732024244.3691,-0.3688,-0.0002,-0.0299
1732024244.3801,-0.3685,-0.0002,-0.0299
1732024244.3900,-0.3682,-0.0002,-0.0300
1732024244.4110,-0.3675,-0.0002,-0.0301
1732024244.4180,-0.3673,-0.0003,-0.0301
1732024244.4392,-0.3667,-0.0003,-0.0302
1732024244.4495,-0.3663,-0.0003,-0.0303
1732024244.4585,-0.3664,-0.0003,-0.0303
1732024244.4681,-0.3667,-0.0004,-0.0302
1732024244.4806,-0.3671,-0.0004,-0.0302
1732024244.4864,-0.3672,-0.0004,-0.0302
1732024244.5090,-0.3679,-0.0005,-0.0301
1732024244.5190,-0.3682,-0.0005,-0.0301
1732024244.5290,-0.3685,-0.0005,-0.0300
1732024244.5396,-0.3688,-0.0006,-0.0300
1732024244.5493,-0.3691,-0.0006,-0.0300
1732024244.5579,-0.3693,-0.0006,-0.0300
1732024244.5691,-0.3696,-0.0006,-0.0299
1732024244.5800,-0.3700,-0.0007,-0.0299
1732024244.5898,-0.3705,-0.0005,-0.0297
1732024244.6001,-0.3716,-0.0001,-0.0294
1732024244.6096,-0.3726,0.0003,-0.0290
1732024244.6197,-0.3736,0.0007,-0.0287
1732024244.6293,-0.3746,0.0011,-0.0283
1732024244.6399,-0.3757,0.0016,-0.0279
1732024244.6489,-0.3767,0.0019,-0.0276
1732024244.6581,-0.3776,0.0023,-0.0273
1732024244.6686,-0.3787,0.0028,-0.0269
1732024244.6791,-0.3798,0.0032,-0.0265
1732024244.6889,-0.3803,0.0034,-0.0264
1732024244.6995,-0.3794,0.0029,-0.0267
1732024244.7098,-0.3786,0.0025,-0.0270
1732024244.7181,-0.3779,0.0022,-0.0273
1732024244.7276,-0.3772,0.0018,-0.0276
1732024244.7396,-0.3762,0.0013,-0.0279
1732024244.7503,-0.3754,0.0009,-0.0283
1732024244.7600,-0.3746,0.0005,-0.0286
1732024244.7696,-0.3738,0.0001,-0.0289
1732024244.7796,-0.3730,-0.0003,-0.0292
1732024244.7916,-0.3726,-0.0005,-0.0294
1732024244.7993,-0.3726,-0.0005,-0.0294
1732024244.8098,-0.3726,-0.0005,-0.0294
1732024244.8200,-0.3726,-0.0005,-0.0294
1732024244.8402,-0.3726,-0.0005,-0.0294
1732024244.8504,-0.3726,-0.0004,-0.0295
1732024244.8684,-0.3726,-0.0004,-0.0295
1732024244.8796,-0.3727,-0.0004,-0.0295
1732024244.8907,-0.3727,-0.0004,-0.0295
1732024244.8996,-0.3727,-0.0004,-0.0296
1732024244.9098,-0.3727,-0.0004,-0.0296
1732024244.9193,-0.3727,-0.0004,-0.0296
1732024244.9296,-0.3721,-0.0004,-0.0296
1732024244.9390,-0.3716,-0.0005,-0.0296
1732024244.9490,-0.3710,-0.0005,-0.0296
1732024244.9587,-0.3704,-0.0006,-0.0296
1732024244.9689,-0.3699,-0.0006,-0.0297
1732024244.9789,-0.3693,-0.0007,-0.0297
1732024244.9890,-0.3687,-0.0007,-0.0297
1732024244.9991,-0.3681,-0.0008,-0.0297
1732024245.0095,-0.3675,-0.0008,-0.0297
1732024245.0205,-0.3672,-0.0009,-0.0297
1732024245.0287,-0.3683,-0.0007,-0.0294
1732024245.0388,-0.3698,-0.0006,-0.0291
1732024245.0470,-0.3709,-0.0004,-0.0288
1732024245.0584,-0.3725,-0.0002,-0.0284
1732024245.0693,-0.3741,-0.0000,-0.0281
1732024245.0795,-0.3755,0.0001,-0.0277
1732024245.0880,-0.3767,0.0003,-0.0274
1732024245.0991,-0.3783,0.0005,-0.0271
1732024245.1097,-0.3798,0.0006,-0.0267
1732024245.1203,-0.3810,0.0008,-0.0264
1732024245.1305,-0.3801,0.0005,-0.0268
1732024245.1430,-0.3791,0.0002,-0.0272
1732024245.1500,-0.3785,0.0000,-0.0274
1732024245.1593,-0.3777,-0.0002,-0.0278
1732024245.1696,-0.3768,-0.0005,-0.0281
1732024245.1791,-0.3759,-0.0007,-0.0284
1732024245.1896,-0.3750,-0.0010,-0.0288
1732024245.2093,-0.3733,-0.0015,-0.0294
1732024245.2213,-0.3724,-0.0017,-0.0298
1732024245.2288,-0.3723,-0.0016,-0.0298
1732024245.2398,-0.3722,-0.0016,-0.0298
1732024245.2530,-0.3720,-0.0015,-0.0298
1732024245.3392,-0.3708,-0.0009,-0.0298
1732024245.3511,-0.3707,-0.0008,-0.0298
1732024245.3586,-0.3707,-0.0008,-0.0298
1732024245.3687,-0.3708,-0.0008,-0.0298
1732024245.3793,-0.3709,-0.0007,-0.0298
1732024245.3896,-0.3710,-0.0007,-0.0298
1732024245.3989,-0.3711,-0.0007,-0.0298
1732024245.4094,-0.3712,-0.0007,-0.0298
1732024245.4193,-0.3713,-0.0007,-0.0298
1732024245.4287,-0.3714,-0.0007,-0.0298
1732024245.4389,-0.3716,-0.0006,-0.0298
1732024245.4489,-0.3717,-0.0006,-0.0298
1732024245.4624,-0.3718,-0.0006,-0.0298
1732024245.4688,-0.3719,-0.0006,-0.0298
1732024245.4793,-0.3720,-0.0006,-0.0299
1732024245.4888,-0.3718,-0.0005,-0.0299
1732024245.4985,-0.3708,-0.0003,-0.0299
1732024245.5088,-0.3698,-0.0002,-0.0299
1732024245.5176,-0.3689,-0.0000,-0.0300
1732024245.5285,-0.3678,0.0002,-0.0300
1732024245.5394,-0.3667,0.0004,-0.0301
1732024245.5497,-0.3657,0.0005,-0.0301
1732024245.5600,-0.3647,0.0007,-0.0301
1732024245.5695,-0.3637,0.0009,-0.0302
1732024245.5791,-0.3627,0.0010,-0.0302
1732024245.5894,-0.3623,0.0011,-0.0302
1732024245.5994,-0.3628,0.0010,-0.0302
1732024245.6092,-0.3633,0.0009,-0.0301
1732024245.6193,-0.3639,0.0008,-0.0301
1732024245.6299,-0.3645,0.0007,-0.0300
1732024245.6392,-0.3650,0.0007,-0.0300
1732024245.6492,-0.3655,0.0006,-0.0299
1732024245.6593,-0.3661,0.0005,-0.0298
1732024245.6690,-0.3666,0.0004,-0.0298
1732024245.6787,-0.3672,0.0003,-0.0297
1732024245.6885,-0.3677,0.0002,-0.0297
1732024245.7090,-0.3688,-0.0000,-0.0296
1732024245.7191,-0.3694,-0.0001,-0.0295
1732024245.7294,-0.3699,-0.0000,-0.0296
1732024245.7391,-0.3703,0.0000,-0.0296
1732024245.7490,-0.3708,0.0001,-0.0297
1732024245.7589,-0.3713,0.0001,-0.0298
1732024245.7693,-0.3717,0.0002,-0.0298
1732024245.7791,-0.3722,0.0003,-0.0299
1732024245.7891,-0.3727,0.0003,-0.0299
1732024245.7990,-0.3732,0.0004,-0.0300
1732024245.8092,-0.3736,0.0004,-0.0301
1732024245.8190,-0.3741,0.0005,-0.0301
1732024245.8285,-0.3745,0.0006,-0.0302
1732024245.8391,-0.3750,0.0006,-0.0302
1732024245.8491,-0.3755,0.0007,-0.0303
1732024245.8587,-0.3756,0.0006,-0.0303
1732024245.8686,-0.3755,0.0004,-0.0304
1732024245.8791,-0.3754,0.0002,-0.0304
1732024245.8984,-0.3751,-0.0002,-0.0305
1732024245.9196,-0.3749,-0.0007,-0.0305
1732024245.9315,-0.3747,-0.0009,-0.0306
1732024245.9388,-0.3746,-0.0011,-0.0306
1732024245.9509,-0.3745,-0.0013,-0.0306
1732024245.9617,-0.3743,-0.0013,-0.0306
1732024245.9698,-0.3741,-0.0013,-0.0305
1732024245.9894,-0.3736,-0.0012,-0.0303
1732024245.9998,-0.3734,-0.0011,-0.0302
1732024246.0097,-0.3732,-0.0010,-0.0301
1732024246.0194,-0.3730,-0.0010,-0.0300
1732024246.0303,-0.3727,-0.0009,-0.0299
1732024246.0393,-0.3725,-0.0009,-0.0298
1732024246.0502,-0.3723,-0.0008,-0.0297
1732024246.0710,-0.3714,-0.0010,-0.0301
1732024246.0799,-0.3710,-0.0011,-0.0303
1732024246.0891,-0.3706,-0.0012,-0.0305
1732024246.0994,-0.3701,-0.0013,-0.0307
1732024246.1095,-0.3697,-0.0014,-0.0309
1732024246.1227,-0.3691,-0.0016,-0.0312
1732024246.1315,-0.3687,-0.0017,-0.0313
1732024246.1395,-0.3684,-0.0018,-0.0315
1732024246.1603,-0.3675,-0.0020,-0.0319
1732024246.1706,-0.3670,-0.0021,-0.0321
1732024246.1796,-0.3666,-0.0022,-0.0323
1732024246.1891,-0.3663,-0.0022,-0.0324
1732024246.1991,-0.3662,-0.0020,-0.0321
1732024246.2098,-0.3661,-0.0018,-0.0319
1732024246.2194,-0.3660,-0.0016,-0.0316
1732024246.2290,-0.3659,-0.0014,-0.0314
1732024246.2394,-0.3658,-0.0012,-0.0311
1732024246.2494,-0.3656,-0.0010,-0.0309
1732024246.2589,-0.3655,-0.0008,-0.0307
1732024246.2697,-0.3654,-0.0006,-0.0304
1732024246.3092,-0.3651,-0.0004,-0.0301
1732024246.3192,-0.3650,-0.0005,-0.0302
1732024246.3287,-0.3650,-0.0005,-0.0302
1732024246.3393,-0.3649,-0.0006,-0.0302
1732024246.3494,-0.3648,-0.0006,-0.0303
1732024246.3590,-0.3648,-0.0007,-0.0303
1732024246.3689,-0.3647,-0.0007,-0.0304
1732024246.3798,-0.3646,-0.0008,-0.0304
1732024246.3909,-0.3646,-0.0008,-0.0304
1732024246.3999,-0.3646,-0.0007,-0.0304
1732024246.4100,-0.3647,-0.0006,-0.0304
1732024246.4196,-0.3647,-0.0005,-0.0304
1732024246.4304,-0.3647,-0.0004,-0.0304
1732024246.4393,-0.3648,-0.0003,-0.0304
1732024246.4492,-0.3648,-0.0002,-0.0304
1732024246.4588,-0.3648,-0.0001,-0.0304
1732024246.4692,-0.3649,-0.0000,-0.0304
1732024246.4794,-0.3649,0.0001,-0.0304
1732024246.4889,-0.3649,0.0002,-0.0304
1732024246.4991,-0.3650,0.0003,-0.0304
1732024246.5094,-0.3650,0.0004,-0.0304
1732024246.5189,-0.3650,0.0005,-0.0304
1732024246.5491,-0.3677,0.0003,-0.0298
1732024246.5587,-0.3685,0.0002,-0.0296
1732024246.5705,-0.3696,0.0001,-0.0294
1732024246.5798,-0.3704,0.0001,-0.0292
1732024246.5893,-0.3713,-0.0000,-0.0290
1732024246.6093,-0.3730,-0.0001,-0.0287
1732024246.6210,-0.3739,-0.0002,-0.0285
1732024246.6290,-0.3739,-0.0002,-0.0286
1732024246.6388,-0.3739,-0.0002,-0.0287
1732024246.6493,-0.3738,-0.0002,-0.0288
1732024246.6589,-0.3738,-0.0002,-0.0289
1732024246.6689,-0.3738,-0.0002,-0.0290
1732024246.6795,-0.3737,-0.0002,-0.0291
1732024246.6976,-0.3737,-0.0002,-0.0292
1732024246.7089,-0.3736,-0.0002,-0.0293
1732024246.7189,-0.3736,-0.0002,-0.0294
1732024246.7286,-0.3736,-0.0002,-0.0295
1732024246.7400,-0.3735,-0.0002,-0.0296
1732024246.7467,-0.3735,-0.0002,-0.0297
1732024246.7571,-0.3737,-0.0002,-0.0296
1732024246.7684,-0.3742,-0.0002,-0.0292
1732024246.7804,-0.3747,-0.0002,-0.0288
1732024246.7878,-0.3751,-0.0002,-0.0286
1732024246.7999,-0.3756,-0.0002,-0.0282
1732024246.8108,-0.3761,-0.0002,-0.0278
1732024246.8291,-0.3769,-0.0001,-0.0273
1732024246.8402,-0.3774,-0.0001,-0.0269
1732024246.8494,-0.3779,-0.0001,-0.0266
1732024246.8591,-0.3783,-0.0001,-0.0263
1732024246.8708,-0.3788,-0.0001,-0.0259
1732024246.8794,-0.3792,-0.0001,-0.0256
1732024246.8988,-0.3782,-0.0001,-0.0259
1732024246.9109,-0.3770,-0.0001,-0.0263
1732024246.9222,-0.3759,-0.0002,-0.0267
1732024246.9293,-0.3752,-0.0002,-0.0270
1732024246.9402,-0.3742,-0.0002,-0.0274
1732024246.9503,-0.3732,-0.0002,-0.0277
1732024246.9797,-0.3703,-0.0003,-0.0288
1732024246.9902,-0.3692,-0.0003,-0.0292
1732024247.0002,-0.3682,-0.0003,-0.0296
1732024247.0094,-0.3673,-0.0003,-0.0299
1732024247.0201,-0.3664,-0.0004,-0.0301
1732024247.0293,-0.3670,-0.0007,-0.0286
1732024247.0390,-0.3677,-0.0011,-0.0270
1732024247.0513,-0.3685,-0.0015,-0.0250
1732024247.0602,-0.3690,-0.0018,-0.0235
1732024247.0702,-0.3697,-0.0022,-0.0219
1732024247.0797,-0.3703,-0.0025,-0.0203
1732024247.0991,-0.3716,-0.0033,-0.0171
1732024247.1089,-0.3722,-0.0036,-0.0155
1732024247.1196,-0.3729,-0.0040,-0.0138
1732024247.1292,-0.3726,-0.0038,-0.0150
1732024247.1390,-0.3722,-0.0036,-0.0162
1732024247.1495,-0.3719,-0.0033,-0.0175
1732024247.1586,-0.3716,-0.0031,-0.0186
1732024247.1688,-0.3712,-0.0029,-0.0198
1732024247.1794,-0.3708,-0.0027,-0.0211
1732024247.1887,-0.3705,-0.0025,-0.0222
1732024247.1988,-0.3702,-0.0023,-0.0235
1732024247.2091,-0.3698,-0.0021,-0.0247
1732024247.2200,-0.3694,-0.0018,-0.0260
1732024247.2295,-0.3691,-0.0016,-0.0272
1732024247.2389,-0.3687,-0.0014,-0.0283
1732024247.2494,-0.3684,-0.0012,-0.0296
1732024247.2584,-0.3685,-0.0011,-0.0300
1732024247.2699,-0.3689,-0.0010,-0.0301
1732024247.2802,-0.3693,-0.0010,-0.0301
1732024247.2905,-0.3697,-0.0009,-0.0301
1732024247.2994,-0.3700,-0.0009,-0.0301
1732024247.3099,-0.3704,-0.0008,-0.0302
1732024247.3190,-0.3708,-0.0007,-0.0302
1732024247.3288,-0.3711,-0.0007,-0.0302
1732024247.3399,-0.3716,-0.0006,-0.0303
1732024247.3492,-0.3719,-0.0006,-0.0303
1732024247.3592,-0.3719,-0.0005,-0.0305
1732024247.3794,-0.3716,-0.0004,-0.0312
1732024247.3889,-0.3715,-0.0003,-0.0315
1732024247.3978,-0.3713,-0.0003,-0.0317
1732024247.4204,-0.3709,-0.0002,-0.0324
1732024247.4288,-0.3708,-0.0001,-0.0327
1732024247.4396,-0.3706,-0.0001,-0.0330
1732024247.4507,-0.3705,0.0000,-0.0334
1732024247.4610,-0.3697,0.0001,-0.0332
1732024247.4712,-0.3688,0.0003,-0.0330
1732024247.4801,-0.3681,0.0004,-0.0328
1732024247.4890,-0.3673,0.0005,-0.0325
1732024247.4997,-0.3664,0.0007,-0.0323
1732024247.5095,-0.3655,0.0008,-0.0320
1732024247.5192,-0.3647,0.0010,-0.0318
1732024247.5293,-0.3638,0.0011,-0.0315
1732024247.5401,-0.3629,0.0013,-0.0312
1732024247.5493,-0.3621,0.0014,-0.0310
1732024247.5608,-0.3622,0.0014,-0.0309
1732024247.5710,-0.3627,0.0012,-0.0308
1732024247.5798,-0.3631,0.0011,-0.0308
1732024247.5894,-0.3636,0.0010,-0.0307
1732024247.5992,-0.3640,0.0009,-0.0307
1732024247.6096,-0.3645,0.0007,-0.0306
1732024247.6214,-0.3651,0.0006,-0.0305
1732024247.6294,-0.3655,0.0005,-0.0305
1732024247.6391,-0.3659,0.0004,-0.0304
1732024247.6491,-0.3664,0.0002,-0.0304
1732024247.6681,-0.3673,-0.0000,-0.0303
1732024247.6801,-0.3679,-0.0002,-0.0302
1732024247.6894,-0.3681,-0.0002,-0.0302
1732024247.6979,-0.3679,-0.0002,-0.0302
1732024247.7091,-0.3676,-0.0001,-0.0302
1732024247.7193,-0.3674,-0.0001,-0.0302
1732024247.7287,-0.3672,-0.0000,-0.0302
1732024247.7394,-0.3670,0.0000,-0.0303
1732024247.7502,-0.3668,0.0001,-0.0303
1732024247.7624,-0.3665,0.0002,-0.0303
1732024247.7698,-0.3664,0.0002,-0.0303
1732024247.7799,-0.3662,0.0002,-0.0303
1732024247.7915,-0.3659,0.0003,-0.0303
1732024247.7999,-0.3657,0.0004,-0.0304
1732024247.8096,-0.3655,0.0005,-0.0304
1732024247.8203,-0.3653,0.0005,-0.0304
1732024247.8300,-0.3651,0.0006,-0.0304
1732024247.8396,-0.3649,0.0007,-0.0305
1732024247.8503,-0.3647,0.0008,-0.0305
1732024247.8603,-0.3645,0.0008,-0.0305
1732024247.8705,-0.3642,0.0009,-0.0306
1732024247.8804,-0.3640,0.0010,-0.0306
1732024247.8915,-0.3638,0.0011,-0.0306
1732024247.8997,-0.3636,0.0011,-0.0307
1732024247.9102,-0.3634,0.0012,-0.0307
1732024247.9199,-0.3632,0.0013,-0.0307
1732024247.9298,-0.3636,0.0011,-0.0307
1732024247.9412,-0.3641,0.0010,-0.0306
1732024247.9494,-0.3645,0.0009,-0.0306
1732024247.9592,-0.3649,0.0007,-0.0305
1732024247.9694,-0.3653,0.0006,-0.0305
1732024247.9798,-0.3657,0.0005,-0.0304
1732024247.9892,-0.3661,0.0004,-0.0304
1732024247.9992,-0.3665,0.0002,-0.0303
1732024248.0088,-0.3670,0.0001,-0.0303
1732024248.0190,-0.3674,-0.0000,-0.0302
1732024248.0288,-0.3678,-0.0002,-0.0302
1732024248.0391,-0.3682,-0.0003,-0.0301
1732024248.0490,-0.3686,-0.0004,-0.0301
1732024248.0590,-0.3688,-0.0005,-0.0300
1732024248.0690,-0.3688,-0.0006,-0.0301
1732024248.0794,-0.3688,-0.0006,-0.0301
1732024248.0891,-0.3688,-0.0007,-0.0301
1732024248.0989,-0.3688,-0.0008,-0.0302
1732024248.1091,-0.3689,-0.0008,-0.0302
1732024248.1191,-0.3689,-0.0009,-0.0302
1732024248.1303,-0.3689,-0.0009,-0.0302
1732024248.1400,-0.3689,-0.0010,-0.0303
1732024248.1499,-0.3689,-0.0010,-0.0303
1732024248.1587,-0.3689,-0.0011,-0.0303
1732024248.1688,-0.3689,-0.0012,-0.0303
1732024248.1801,-0.3689,-0.0012,-0.0304
1732024248.1885,-0.3689,-0.0012,-0.0304
1732024248.2082,-0.3685,-0.0009,-0.0304
1732024248.2195,-0.3683,-0.0007,-0.0304
1732024248.2309,-0.3681,-0.0006,-0.0304
1732024248.2389,-0.3680,-0.0004,-0.0304
1732024248.2490,-0.3678,-0.0003,-0.0304
1732024248.2792,-0.3673,0.0002,-0.0304
1732024248.2891,-0.3673,0.0002,-0.0304
1732024248.2991,-0.3678,0.0000,-0.0302
1732024248.3095,-0.3683,-0.0002,-0.0301
1732024248.3194,-0.3688,-0.0004,-0.0300
1732024248.3303,-0.3693,-0.0006,-0.0298
1732024248.3392,-0.3697,-0.0008,-0.0297
1732024248.3493,-0.3702,-0.0010,-0.0295
1732024248.3592,-0.3707,-0.0012,-0.0294
1732024248.3688,-0.3712,-0.0014,-0.0293
1732024248.3796,-0.3717,-0.0016,-0.0291
1732024248.3912,-0.3718,-0.0017,-0.0291
1732024248.3991,-0.3715,-0.0017,-0.0292
1732024248.4089,-0.3712,-0.0016,-0.0293
1732024248.4193,-0.3708,-0.0016,-0.0294
1732024248.4286,-0.3705,-0.0015,-0.0295
1732024248.4396,-0.3701,-0.0015,-0.0297
1732024248.4497,-0.3698,-0.0014,-0.0298
1732024248.4626,-0.3693,-0.0014,-0.0299
1732024248.4696,-0.3691,-0.0013,-0.0300
1732024248.4792,-0.3687,-0.0013,-0.0301
1732024248.4889,-0.3685,-0.0012,-0.0302
1732024248.4991,-0.3687,-0.0011,-0.0301
1732024248.5101,-0.3689,-0.0009,-0.0299
1732024248.5203,-0.3691,-0.0008,-0.0298
1732024248.5299,-0.3693,-0.0007,-0.0297
1732024248.5397,-0.3695,-0.0006,-0.0296
1732024248.5493,-0.3696,-0.0004,-0.0295
1732024248.5660,-0.3700,-0.0002,-0.0293
1732024248.5791,-0.3702,-0.0001,-0.0292
1732024248.5896,-0.3704,-0.0000,-0.0291
1732024248.6002,-0.3704,-0.0001,-0.0292
1732024248.6095,-0.3705,-0.0002,-0.0293
1732024248.6199,-0.3706,-0.0003,-0.0294
1732024248.6295,-0.3707,-0.0004,-0.0294
1732024248.6401,-0.3708,-0.0005,-0.0295
1732024248.6491,-0.3708,-0.0006,-0.0296
1732024248.6605,-0.3709,-0.0007,-0.0297
1732024248.6702,-0.3710,-0.0008,-0.0298
1732024248.6790,-0.3711,-0.0009,-0.0298
1732024248.6898,-0.3712,-0.0010,-0.0299
1732024248.7000,-0.3712,-0.0011,-0.0300
1732024248.7092,-0.3713,-0.0012,-0.0301
1732024248.7190,-0.3714,-0.0013,-0.0301
1732024248.7296,-0.3706,-0.0011,-0.0302
1732024248.7391,-0.3698,-0.0008,-0.0302
1732024248.7492,-0.3690,-0.0006,-0.0303
1732024248.7589,-0.3682,-0.0003,-0.0303
1732024248.7689,-0.3674,-0.0001,-0.0304
1732024248.7792,-0.3666,0.0002,-0.0304
1732024248.7888,-0.3658,0.0004,-0.0305
1732024248.7991,-0.3650,0.0007,-0.0305
1732024248.8089,-0.3642,0.0009,-0.0306
1732024248.8198,-0.3633,0.0012,-0.0306
1732024248.8294,-0.3632,0.0013,-0.0307
1732024248.8395,-0.3631,0.0014,-0.0307
1732024248.8519,-0.3629,0.0015,-0.0308
1732024248.8806,-0.3626,0.0018,-0.0309
1732024248.8887,-0.3625,0.0019,-0.0310
1732024248.9092,-0.3622,0.0021,-0.0311
1732024248.9195,-0.3621,0.0022,-0.0311
1732024248.9314,-0.3606,0.0022,-0.0315
1732024248.9398,-0.3595,0.0022,-0.0318
1732024248.9505,-0.3582,0.0021,-0.0321
1732024248.9617,-0.3567,0.0021,-0.0325
1732024248.9697,-0.3557,0.0021,-0.0327
1732024248.9793,-0.3545,0.0021,-0.0330
1732024249.0103,-0.3506,0.0020,-0.0340
1732024249.0191,-0.3495,0.0020,-0.0343
1732024249.0291,-0.3482,0.0020,-0.0346
1732024249.0396,-0.3469,0.0020,-0.0350
1732024249.0495,-0.3456,0.0020,-0.0353
1732024249.0588,-0.3460,0.0028,-0.0352
1732024249.0692,-0.3474,0.0041,-0.0348
1732024249.0798,-0.3488,0.0054,-0.0344
1732024249.0906,-0.3502,0.0068,-0.0340
1732024249.0992,-0.3513,0.0079,-0.0337
1732024249.1091,-0.3526,0.0091,-0.0333
1732024249.1199,-0.3540,0.0105,-0.0329
1732024249.1290,-0.3551,0.0117,-0.0326
1732024249.1398,-0.3565,0.0130,-0.0322
1732024249.1505,-0.3579,0.0144,-0.0318
1732024249.1789,-0.3616,0.0180,-0.0307
1732024249.1886,-0.3626,0.0185,-0.0304
1732024249.1990,-0.3629,0.0172,-0.0305
1732024249.2089,-0.3631,0.0159,-0.0305
1732024249.2193,-0.3633,0.0145,-0.0305
1732024249.2290,-0.3636,0.0132,-0.0305
1732024249.2393,-0.3638,0.0118,-0.0305
1732024249.2493,-0.3640,0.0105,-0.0305
1732024249.2689,-0.3645,0.0079,-0.0306
1732024249.2793,-0.3647,0.0066,-0.0306
1732024249.2889,-0.3650,0.0053,-0.0306
1732024249.2992,-0.3652,0.0039,-0.0306
1732024249.3095,-0.3655,0.0026,-0.0307
1732024249.3198,-0.3657,0.0013,-0.0307
1732024249.3300,-0.3657,0.0012,-0.0307
1732024249.3402,-0.3656,0.0012,-0.0308
1732024249.3493,-0.3656,0.0012,-0.0309
1732024249.3799,-0.3655,0.0012,-0.0311
1732024249.3914,-0.3655,0.0012,-0.0312
1732024249.3992,-0.3654,0.0012,-0.0312
1732024249.4091,-0.3654,0.0011,-0.0313
1732024249.4193,-0.3654,0.0011,-0.0314
1732024249.4288,-0.3650,0.0012,-0.0315
1732024249.4391,-0.3645,0.0013,-0.0316
1732024249.4505,-0.3641,0.0015,-0.0317
1732024249.4620,-0.3636,0.0016,-0.0318
1732024249.4696,-0.3632,0.0016,-0.0319
1732024249.4799,-0.3628,0.0018,-0.0320
1732024249.4905,-0.3623,0.0019,-0.0322
1732024249.4992,-0.3620,0.0020,-0.0323
1732024249.5090,-0.3615,0.0021,-0.0324
1732024249.5190,-0.3611,0.0022,-0.0325
1732024249.5290,-0.3613,0.0021,-0.0324
1732024249.5391,-0.3616,0.0020,-0.0323
1732024249.5512,-0.3619,0.0019,-0.0322
1732024249.5592,-0.3621,0.0018,-0.0321
1732024249.5800,-0.3626,0.0016,-0.0320
1732024249.5983,-0.3630,0.0014,-0.0318
1732024249.6097,-0.3633,0.0013,-0.0317
1732024249.6201,-0.3636,0.0012,-0.0316
1732024249.6385,-0.3639,0.0011,-0.0315
1732024249.6492,-0.3640,0.0011,-0.0314
1732024249.6600,-0.3642,0.0011,-0.0313
1732024249.6699,-0.3643,0.0010,-0.0312
1732024249.6795,-0.3645,0.0010,-0.0312
1732024249.6891,-0.3646,0.0010,-0.0311
1732024249.6993,-0.3648,0.0009,-0.0310
1732024249.7097,-0.3649,0.0009,-0.0309
1732024249.7198,-0.3651,0.0009,-0.0308
1732024249.7308,-0.3652,0.0008,-0.0307
1732024249.7401,-0.3654,0.0008,-0.0307
1732024249.7497,-0.3655,0.0008,-0.0306
1732024249.7680,-0.3657,0.0005,-0.0306
1732024249.7805,-0.3658,0.0003,-0.0307
1732024249.7916,-0.3659,0.0002,-0.0307
1732024249.8098,-0.3661,-0.0001,-0.0308
1732024249.8202,-0.3661,-0.0003,-0.0308
1732024249.8502,-0.3664,-0.0007,-0.0309
1732024249.8621,-0.3667,-0.0006,-0.0310
1732024249.8704,-0.3670,-0.0005,-0.0310
1732024249.8804,-0.3673,-0.0004,-0.0311
1732024249.8993,-0.3679,-0.0001,-0.0313
1732024249.9098,-0.3682,0.0000,-0.0313
1732024249.9197,-0.3685,0.0002,-0.0314
1732024249.9304,-0.3688,0.0003,-0.0315
1732024249.9415,-0.3692,0.0004,-0.0315
1732024249.9496,-0.3694,0.0006,-0.0316
1732024249.9580,-0.3694,0.0006,-0.0315
1732024249.9710,-0.3690,0.0006,-0.0313
1732024249.9803,-0.3687,0.0006,-0.0312
1732024250.0091,-0.3679,0.0007,-0.0308
1732024250.0205,-0.3676,0.0007,-0.0306
1732024250.0294,-0.3674,0.0007,-0.0305
1732024250.0395,-0.3671,0.0007,-0.0303
1732024250.0503,-0.3668,0.0008,-0.0301
1732024250.0589,-0.3672,0.0008,-0.0301
1732024250.0693,-0.3680,0.0008,-0.0301
1732024250.0796,-0.3687,0.0008,-0.0300
1732024250.0893,-0.3695,0.0008,-0.0300
1732024250.0998,-0.3703,0.0009,-0.0299
1732024250.1098,-0.3710,0.0009,-0.0299
1732024250.1199,-0.3718,0.0009,-0.0299
1732024250.1295,-0.3725,0.0009,-0.0298
1732024250.1403,-0.3734,0.0010,-0.0298
1732024250.1511,-0.3742,0.0010,-0.0297
1732024250.1585,-0.3744,0.0009,-0.0297
1732024250.1679,-0.3746,0.0007,-0.0296
1732024250.1791,-0.3748,0.0004,-0.0295
1732024250.1879,-0.3750,0.0002,-0.0295
1732024250.2090,-0.3753,-0.0002,-0.0293
1732024250.2180,-0.3755,-0.0004,-0.0292
1732024250.2289,-0.3757,-0.0007,-0.0291
1732024250.2391,-0.3759,-0.0009,-0.0290
1732024250.2588,-0.3756,-0.0011,-0.0290
1732024250.2690,-0.3748,-0.0009,-0.0292
1732024250.2803,-0.3739,-0.0006,-0.0294
1732024250.2965,-0.3725,-0.0003,-0.0297
1732024250.3099,-0.3714,-0.0000,-0.0300
1732024250.3191,-0.3706,0.0002,-0.0302
1732024250.3289,-0.3698,0.0004,-0.0304
1732024250.3404,-0.3689,0.0006,-0.0306
1732024250.3503,-0.3680,0.0008,-0.0308
1732024250.3793,-0.3656,0.0014,-0.0313
1732024250.3891,-0.3651,0.0016,-0.0314
1732024250.4100,-0.3653,0.0021,-0.0313
1732024250.4199,-0.3654,0.0023,-0.0312
1732024250.4290,-0.3654,0.0025,-0.0311
1732024250.4399,-0.3655,0.0027,-0.0311
1732024250.4503,-0.3656,0.0030,-0.0310
1732024250.4591,-0.3657,0.0032,-0.0309
1732024250.4701,-0.3658,0.0034,-0.0309
1732024250.4796,-0.3659,0.0036,-0.0308
1732024250.4892,-0.3660,0.0038,-0.0307
1732024250.4980,-0.3663,0.0039,-0.0307
1732024250.5094,-0.3667,0.0041,-0.0306
1732024250.5206,-0.3671,0.0043,-0.0305
1732024250.5399,-0.3678,0.0046,-0.0304
1732024250.5513,-0.3682,0.0047,-0.0303
1732024250.5605,-0.3685,0.0049,-0.0302
1732024250.5702,-0.3688,0.0050,-0.0302
1732024250.5811,-0.3692,0.0052,-0.0301
1732024250.5916,-0.3694,0.0050,-0.0301
1732024250.6009,-0.3693,0.0046,-0.0302
1732024250.6114,-0.3693,0.0041,-0.0303
1732024250.6198,-0.3693,0.0037,-0.0304
1732024250.6291,-0.3692,0.0033,-0.0305
1732024250.6402,-0.3692,0.0028,-0.0306
1732024250.6495,-0.3692,0.0023,-0.0307
1732024250.6592,-0.3692,0.0019,-0.0308
1732024250.6694,-0.3691,0.0014,-0.0309
1732024250.6795,-0.3691,0.0009,-0.0310
1732024250.6890,-0.3690,0.0008,-0.0312
1732024250.6989,-0.3689,0.0012,-0.0314
1732024250.7098,-0.3688,0.0017,-0.0317
1732024250.7210,-0.3686,0.0022,-0.0319
1732024250.7501,-0.3682,0.0034,-0.0326
1732024250.7595,-0.3681,0.0038,-0.0328
1732024250.7697,-0.3680,0.0043,-0.0331
1732024250.7796,-0.3679,0.0047,-0.0333
1732024250.7996,-0.3676,0.0046,-0.0331
1732024250.8097,-0.3675,0.0043,-0.0328
1732024250.8408,-0.3671,0.0033,-0.0320
1732024250.8513,-0.3670,0.0030,-0.0317
1732024250.8617,-0.3669,0.0026,-0.0315
1732024250.8715,-0.3668,0.0023,-0.0312
1732024250.8792,-0.3667,0.0021,-0.0310
1732024250.8887,-0.3666,0.0018,-0.0307
1732024250.8993,-0.3664,0.0014,-0.0305
1732024250.9097,-0.3663,0.0011,-0.0302
1732024250.9190,-0.3662,0.0008,-0.0299
1732024250.9396,-0.3670,0.0004,-0.0302
1732024250.9500,-0.3675,0.0002,-0.0303
1732024250.9577,-0.3678,0.0001,-0.0304
1732024250.9699,-0.3683,-0.0001,-0.0305
1732024250.9794,-0.3687,-0.0003,-0.0306
1732024250.9979,-0.3695,-0.0007,-0.0308
1732024251.0095,-0.3700,-0.0009,-0.0310
1732024251.0209,-0.3705,-0.0011,-0.0311
1732024251.0290,-0.3708,-0.0008,-0.0311
1732024251.0391,-0.3711,-0.0005,-0.0311
1732024251.0496,-0.3714,-0.0002,-0.0311
1732024251.0601,-0.3718,0.0001,-0.0311
1732024251.0693,-0.3721,0.0004,-0.0311
1732024251.0794,-0.3724,0.0007,-0.0311
1732024251.0890,-0.3727,0.0010,-0.0311
1732024251.0991,-0.3730,0.0013,-0.0311
1732024251.1116,-0.3734,0.0017,-0.0311
1732024251.1198,-0.3737,0.0019,-0.0311
1732024251.1381,-0.3736,0.0019,-0.0306
1732024251.1490,-0.3735,0.0018,-0.0303
1732024251.1588,-0.3734,0.0018,-0.0300
1732024251.1692,-0.3734,0.0018,-0.0297
1732024251.1792,-0.3733,0.0017,-0.0294
1732024251.1899,-0.3732,0.0017,-0.0291
1732024251.1993,-0.3732,0.0017,-0.0289
1732024251.2095,-0.3731,0.0016,-0.0286
1732024251.2193,-0.3730,0.0016,-0.0283
1732024251.2390,-0.3736,0.0015,-0.0285
1732024251.2507,-0.3740,0.0015,-0.0287
1732024251.2614,-0.3743,0.0015,-0.0288
1732024251.2786,-0.3749,0.0014,-0.0291
1732024251.2904,-0.3753,0.0014,-0.0292
1732024251.3001,-0.3756,0.0013,-0.0293
1732024251.3096,-0.3759,0.0013,-0.0295
1732024251.3200,-0.3762,0.0013,-0.0296
1732024251.3305,-0.3765,0.0013,-0.0297
1732024251.3393,-0.3768,0.0012,-0.0298
1732024251.3511,-0.3772,0.0012,-0.0300
1732024251.3618,-0.3771,0.0009,-0.0301
1732024251.3699,-0.3770,0.0007,-0.0302
1732024251.3796,-0.3769,0.0004,-0.0303
1732024251.3917,-0.3768,0.0001,-0.0304
1732024251.3999,-0.3767,-0.0002,-0.0304
1732024251.4098,-0.3766,-0.0004,-0.0305
1732024251.4190,-0.3765,-0.0007,-0.0306
1732024251.4301,-0.3763,-0.0010,-0.0307
1732024251.4398,-0.3762,-0.0013,-0.0308
1732024251.4495,-0.3761,-0.0016,-0.0308
1732024251.4593,-0.3759,-0.0016,-0.0308
1732024251.4693,-0.3756,-0.0015,-0.0308
1732024251.4790,-0.3752,-0.0014,-0.0307
1732024251.4877,-0.3750,-0.0013,-0.0307
1732024251.4991,-0.3746,-0.0012,-0.0306
1732024251.5098,-0.3742,-0.0011,-0.0305
1732024251.5397,-0.3733,-0.0008,-0.0303
1732024251.5494,-0.3730,-0.0007,-0.0303
1732024251.5606,-0.3726,-0.0006,-0.0302
1732024251.5697,-0.3723,-0.0005,-0.0302
1732024251.5793,-0.3720,-0.0004,-0.0301
1732024251.5897,-0.3718,-0.0003,-0.0300
1732024251.6002,-0.3722,-0.0002,-0.0299
1732024251.6111,-0.3725,-0.0000,-0.0298
1732024251.6202,-0.3728,0.0001,-0.0296
1732024251.6392,-0.3735,0.0004,-0.0294
1732024251.6492,-0.3738,0.0005,-0.0293
1732024251.6591,-0.3741,0.0007,-0.0292
1732024251.6701,-0.3745,0.0008,-0.0290
1732024251.6795,-0.3748,0.0009,-0.0289
1732024251.6896,-0.3751,0.0011,-0.0288
1732024251.7013,-0.3755,0.0013,-0.0287
1732024251.7106,-0.3758,0.0014,-0.0285
1732024251.7297,-0.3760,0.0014,-0.0283
1732024251.7403,-0.3760,0.0012,-0.0282
1732024251.7510,-0.3759,0.0011,-0.0281
1732024251.7592,-0.3758,0.0010,-0.0280
1732024251.7803,-0.3756,0.0007,-0.0278
1732024251.7892,-0.3756,0.0006,-0.0277
1732024251.8002,-0.3755,0.0004,-0.0275
1732024251.8112,-0.3754,0.0003,-0.0274
1732024251.8201,-0.3753,0.0001,-0.0273
1732024251.8315,-0.3753,-0.0001,-0.0275
1732024251.8424,-0.3753,-0.0002,-0.0277
1732024251.8507,-0.3753,-0.0004,-0.0278
1732024251.8596,-0.3753,-0.0005,-0.0279
1732024251.8693,-0.3753,-0.0007,-0.0281
1732024251.8793,-0.3753,-0.0009,-0.0282
1732024251.8891,-0.3753,-0.0010,-0.0284
1732024251.9093,-0.3753,-0.0014,-0.0287
1732024251.9194,-0.3752,-0.0015,-0.0289
1732024251.9290,-0.3752,-0.0017,-0.0290
1732024251.9397,-0.3752,-0.0019,-0.0292
1732024251.9493,-0.3752,-0.0020,-0.0293
1732024251.9591,-0.3754,-0.0021,-0.0293
1732024251.9691,-0.3758,-0.0023,-0.0290
1732024251.9792,-0.3762,-0.0024,-0.0287
1732024251.9891,-0.3766,-0.0025,-0.0285
1732024251.9993,-0.3770,-0.0026,-0.0282
1732024252.0100,-0.3774,-0.0027,-0.0280
1732024252.0210,-0.3778,-0.0028,-0.0277
1732024252.0311,-0.3782,-0.0029,-0.0274
1732024252.0392,-0.3785,-0.0030,-0.0272
1732024252.0492,-0.3789,-0.0031,-0.0270
1732024252.0694,-0.3779,-0.0028,-0.0273
1732024252.0816,-0.3771,-0.0026,-0.0277
1732024252.0920,-0.3763,-0.0023,-0.0280
1732024252.0988,-0.3758,-0.0022,-0.0282
1732024252.1107,-0.3750,-0.0019,-0.0285
1732024252.1401,-0.3729,-0.0013,-0.0294
1732024252.1499,-0.3722,-0.0011,-0.0297
1732024252.1697,-0.3708,-0.0007,-0.0302
1732024252.1795,-0.3701,-0.0005,-0.0305
1732024252.1914,-0.3697,-0.0003,-0.0307
1732024252.2002,-0.3697,-0.0001,-0.0306
1732024252.2109,-0.3698,0.0000,-0.0305
1732024252.2204,-0.3699,0.0002,-0.0304
1732024252.2325,-0.3701,0.0004,-0.0303
1732024252.2400,-0.3701,0.0005,-0.0303
1732024252.2507,-0.3702,0.0007,-0.0302
1732024252.2589,-0.3703,0.0008,-0.0301
1732024252.2690,-0.3704,0.0010,-0.0300
1732024252.2791,-0.3705,0.0011,-0.0299
1732024252.2901,-0.3706,0.0013,-0.0298
1732024252.3006,-0.3707,0.0015,-0.0297
1732024252.3099,-0.3708,0.0016,-0.0296
1732024252.3199,-0.3709,0.0018,-0.0295
1732024252.3295,-0.3712,0.0015,-0.0296
1732024252.3407,-0.3715,0.0011,-0.0297
1732024252.3496,-0.3718,0.0008,-0.0298
1732024252.3618,-0.3722,0.0004,-0.0299
1732024252.3699,-0.3724,0.0002,-0.0299
1732024252.3796,-0.3727,-0.0001,-0.0300
1732024252.3888,-0.3730,-0.0004,-0.0301
1732024252.3991,-0.3734,-0.0008,-0.0302
1732024252.4095,-0.3737,-0.0011,-0.0302
1732024252.4194,-0.3740,-0.0014,-0.0303
1732024252.4381,-0.3740,-0.0013,-0.0304
1732024252.4498,-0.3740,-0.0012,-0.0304
1732024252.4692,-0.3741,-0.0010,-0.0305
1732024252.4790,-0.3741,-0.0009,-0.0306
1732024252.4899,-0.3741,-0.0008,-0.0306
1732024252.4995,-0.3741,-0.0007,-0.0306
1732024252.5090,-0.3741,-0.0006,-0.0307
1732024252.5192,-0.3741,-0.0005,-0.0307
1732024252.5281,-0.3741,-0.0004,-0.0308
1732024252.5383,-0.3741,-0.0003,-0.0308
1732024252.5492,-0.3742,-0.0002,-0.0308
1732024252.5587,-0.3740,-0.0000,-0.0308
1732024252.5689,-0.3738,0.0002,-0.0308
1732024252.5789,-0.3736,0.0005,-0.0308
1732024252.5896,-0.3734,0.0008,-0.0307
1732024252.6003,-0.3731,0.0011,-0.0307
1732024252.6109,-0.3729,0.0014,-0.0307
1732024252.6217,-0.3727,0.0016,-0.0306
1732024252.6402,-0.3722,0.0021,-0.0306
1732024252.6492,-0.3720,0.0024,-0.0305
1732024252.6578,-0.3722,0.0023,-0.0304
1732024252.6790,-0.3732,0.0016,-0.0299
1732024252.6896,-0.3737,0.0012,-0.0296
1732024252.6981,-0.3741,0.0009,-0.0294
1732024252.7099,-0.3747,0.0005,-0.0290
1732024252.7209,-0.3753,0.0001,-0.0288
1732024252.7302,-0.3757,-0.0002,-0.0285
1732024252.7396,-0.3762,-0.0006,-0.0283
1732024252.7494,-0.3767,-0.0009,-0.0280
1732024252.7608,-0.3773,-0.0011,-0.0280
1732024252.7694,-0.3778,-0.0011,-0.0282
1732024252.7792,-0.3784,-0.0011,-0.0284
1732024252.7896,-0.3791,-0.0011,-0.0286
1732024252.7993,-0.3797,-0.0011,-0.0288
1732024252.8094,-0.3803,-0.0011,-0.0290
1732024252.8191,-0.3809,-0.0010,-0.0292
1732024252.8288,-0.3814,-0.0010,-0.0294
1732024252.8401,-0.3821,-0.0010,-0.0297
1732024252.8494,-0.3827,-0.0010,-0.0299
1732024252.8609,-0.3834,-0.0010,-0.0301
1732024252.8694,-0.3839,-0.0010,-0.0303
1732024252.8795,-0.3845,-0.0010,-0.0305
1732024252.8896,-0.3850,-0.0011,-0.0307
1732024252.9098,-0.3852,-0.0016,-0.0309
1732024252.9196,-0.3853,-0.0019,-0.0310
1732024252.9303,-0.3855,-0.0021,-0.0311
1732024252.9401,-0.3856,-0.0024,-0.0313
1732024252.9504,-0.3857,-0.0026,-0.0314
1732024252.9616,-0.3858,-0.0029,-0.0315
1732024252.9805,-0.3860,-0.0034,-0.0317
1732024252.9897,-0.3862,-0.0035,-0.0317
1732024253.0000,-0.3866,-0.0035,-0.0315
1732024253.0105,-0.3870,-0.0034,-0.0313
1732024253.0200,-0.3874,-0.0034,-0.0311
1732024253.0305,-0.3878,-0.0033,-0.0309
1732024253.0418,-0.3882,-0.0033,-0.0307
1732024253.0502,-0.3885,-0.0032,-0.0305
1732024253.1107,-0.3893,-0.0028,-0.0302
1732024253.1221,-0.3890,-0.0027,-0.0304
1732024253.1273,-0.3889,-0.0026,-0.0304
1732024253.1382,-0.3887,-0.0025,-0.0306
1732024253.1432,-0.3885,-0.0025,-0.0307
1732024253.1618,-0.3881,-0.0023,-0.0310
1732024253.1689,-0.3879,-0.0022,-0.0312
1732024253.1790,-0.3877,-0.0021,-0.0313
1732024253.1895,-0.3874,-0.0020,-0.0315
1732024253.1994,-0.3872,-0.0019,-0.0317
1732024253.2094,-0.3869,-0.0018,-0.0318
1732024253.2218,-0.3867,-0.0017,-0.0320
1732024253.2433,-0.3870,-0.0023,-0.0313
1732024253.2575,-0.3872,-0.0027,-0.0309
1732024253.2690,-0.3874,-0.0030,-0.0305
1732024253.2791,-0.3875,-0.0033,-0.0302
1732024253.2895,-0.3876,-0.0035,-0.0299
1732024253.2987,-0.3878,-0.0038,-0.0296
1732024253.3091,-0.3879,-0.0041,-0.0293
1732024253.3197,-0.3881,-0.0043,-0.0290
1732024253.3290,-0.3881,-0.0043,-0.0292
1732024253.3389,-0.3882,-0.0042,-0.0295
1732024253.3488,-0.3883,-0.0042,-0.0299
1732024253.3587,-0.3884,-0.0041,-0.0302
1732024253.3691,-0.3884,-0.0040,-0.0305
1732024253.3789,-0.3885,-0.0040,-0.0308
1732024253.3892,-0.3886,-0.0039,-0.0311
1732024253.3997,-0.3887,-0.0038,-0.0315
1732024253.4098,-0.3888,-0.0037,-0.0318
1732024253.4192,-0.3888,-0.0037,-0.0321
1732024253.4492,-0.3860,-0.0028,-0.0319
1732024253.4596,-0.3850,-0.0025,-0.0319
1732024253.4691,-0.3841,-0.0022,-0.0318
1732024253.4789,-0.3831,-0.0019,-0.0318
1732024253.4893,-0.3821,-0.0016,-0.0317
1732024253.4987,-0.3812,-0.0013,-0.0317
1732024253.5086,-0.3802,-0.0010,-0.0316
1732024253.5194,-0.3792,-0.0006,-0.0316
1732024253.5292,-0.3793,-0.0006,-0.0315
1732024253.5393,-0.3795,-0.0005,-0.0315
1732024253.5501,-0.3797,-0.0005,-0.0315
1732024253.5701,-0.3800,-0.0004,-0.0315
1732024253.5794,-0.3802,-0.0003,-0.0314
1732024253.5904,-0.3804,-0.0003,-0.0314
1732024253.5995,-0.3806,-0.0002,-0.0314
1732024253.6103,-0.3808,-0.0002,-0.0314
1732024253.6211,-0.3809,-0.0001,-0.0313
1732024253.6382,-0.3807,-0.0000,-0.0314
1732024253.6505,-0.3805,0.0001,-0.0314
1732024253.6590,-0.3804,0.0001,-0.0314
1732024253.6692,-0.3802,0.0002,-0.0315
1732024253.6802,-0.3801,0.0003,-0.0315
1732024253.6885,-0.3799,0.0003,-0.0315
1732024253.6978,-0.3798,0.0004,-0.0315
1732024253.7103,-0.3796,0.0005,-0.0316
1732024253.7199,-0.3795,0.0006,-0.0316
1732024253.7295,-0.3793,0.0006,-0.0316
1732024253.7398,-0.3792,0.0007,-0.0317
1732024253.7497,-0.3790,0.0008,-0.0317
1732024253.7592,-0.3794,0.0006,-0.0314
1732024253.7694,-0.3802,0.0002,-0.0310
1732024253.7793,-0.3810,-0.0001,-0.0306
1732024253.7891,-0.3817,-0.0005,-0.0301
1732024253.7994,-0.3825,-0.0009,-0.0297
1732024253.8093,-0.3832,-0.0012,-0.0292
1732024253.8195,-0.3840,-0.0016,-0.0288
1732024253.8297,-0.3848,-0.0020,-0.0283
1732024253.8404,-0.3856,-0.0023,-0.0279
1732024253.8493,-0.3863,-0.0027,-0.0275
1732024253.8610,-0.3872,-0.0031,-0.0270
1732024253.8692,-0.3878,-0.0034,-0.0266
1732024253.8792,-0.3886,-0.0038,-0.0262
1732024253.8893,-0.3889,-0.0040,-0.0260
1732024253.8997,-0.3877,-0.0037,-0.0269
1732024253.9094,-0.3866,-0.0034,-0.0278
1732024253.9197,-0.3855,-0.0032,-0.0286
1732024253.9492,-0.3821,-0.0024,-0.0312
1732024253.9579,-0.3811,-0.0022,-0.0319
1732024253.9680,-0.3800,-0.0019,-0.0328
1732024253.9798,-0.3786,-0.0016,-0.0338
1732024253.9904,-0.3778,-0.0014,-0.0342
1732024254.0008,-0.3779,-0.0013,-0.0335
1732024254.0091,-0.3779,-0.0012,-0.0330
1732024254.0190,-0.3779,-0.0012,-0.0324
1732024254.0396,-0.3779,-0.0010,-0.0311
1732024254.0497,-0.3780,-0.0009,-0.0304
1732024254.0592,-0.3780,-0.0009,-0.0298
1732024254.0692,-0.3780,-0.0008,-0.0292
1732024254.0791,-0.3780,-0.0007,-0.0285
1732024254.0893,-0.3780,-0.0007,-0.0279
1732024254.0998,-0.3777,-0.0009,-0.0273
1732024254.1096,-0.3775,-0.0011,-0.0267
1732024254.1191,-0.3772,-0.0013,-0.0261
1732024254.1496,-0.3765,-0.0019,-0.0243
1732024254.1582,-0.3763,-0.0021,-0.0238
1732024254.1686,-0.3760,-0.0023,-0.0232
1732024254.1796,-0.3758,-0.0026,-0.0225
1732024254.1892,-0.3755,-0.0028,-0.0219
1732024254.2087,-0.3751,-0.0032,-0.0208
1732024254.2192,-0.3748,-0.0034,-0.0201
1732024254.2286,-0.3747,-0.0032,-0.0205
1732024254.2397,-0.3747,-0.0030,-0.0211
1732024254.2490,-0.3747,-0.0028,-0.0217
1732024254.2590,-0.3746,-0.0025,-0.0222
1732024254.2693,-0.3746,-0.0023,-0.0228
1732024254.2791,-0.3745,-0.0020,-0.0234
1732024254.2889,-0.3745,-0.0018,-0.0239
1732024254.2992,-0.3745,-0.0016,-0.0245
1732024254.3088,-0.3744,-0.0013,-0.0251
1732024254.3195,-0.3744,-0.0011,-0.0257
1732024254.3289,-0.3744,-0.0009,-0.0262
1732024254.3391,-0.3743,-0.0006,-0.0268
1732024254.3491,-0.3743,-0.0004,-0.0274
1732024254.3593,-0.3748,-0.0003,-0.0277
1732024254.3684,-0.3757,-0.0003,-0.0279
1732024254.3788,-0.3768,-0.0004,-0.0281
1732024254.3899,-0.3779,-0.0005,-0.0283
1732024254.4019,-0.3792,-0.0005,-0.0285
1732024254.4297,-0.3820,-0.0007,-0.0290
1732024254.4392,-0.3830,-0.0007,-0.0291
1732024254.4498,-0.3841,-0.0008,-0.0293
1732024254.4592,-0.3846,-0.0009,-0.0295
1732024254.4691,-0.3846,-0.0011,-0.0298
1732024254.4788,-0.3847,-0.0013,-0.0301
1732024254.5000,-0.3847,-0.0017,-0.0306
1732024254.5092,-0.3848,-0.0018,-0.0309
1732024254.5203,-0.3848,-0.0020,-0.0312
1732024254.5311,-0.3848,-0.0022,-0.0314
1732024254.5395,-0.3849,-0.0024,-0.0317
1732024254.5516,-0.3849,-0.0026,-0.0320
1732024254.5594,-0.3849,-0.0028,-0.0322
1732024254.5682,-0.3849,-0.0029,-0.0324
1732024254.5790,-0.3850,-0.0031,-0.0327
1732024254.5899,-0.3850,-0.0032,-0.0329
1732024254.6010,-0.3849,-0.0028,-0.0327
1732024254.6107,-0.3848,-0.0025,-0.0325
1732024254.6217,-0.3848,-0.0021,-0.0323
1732024254.6299,-0.3847,-0.0018,-0.0321
1732024254.6392,-0.3846,-0.0015,-0.0319
1732024254.6490,-0.3846,-0.0012,-0.0317
1732024254.6594,-0.3845,-0.0008,-0.0315
1732024254.6705,-0.3844,-0.0004,-0.0312
1732024254.6798,-0.3843,-0.0001,-0.0311
1732024254.6917,-0.3842,0.0003,-0.0308
1732024254.7035,-0.3841,0.0007,-0.0306
1732024254.7106,-0.3841,0.0010,-0.0304
1732024254.7199,-0.3840,0.0013,-0.0302
1732024254.7302,-0.3838,0.0012,-0.0303
1732024254.7393,-0.3836,0.0011,-0.0304
1732024254.7499,-0.3833,0.0010,-0.0304
1732024254.7807,-0.3826,0.0006,-0.0307
1732024254.7901,-0.3824,0.0005,-0.0308
1732024254.8003,-0.3822,0.0004,-0.0309
1732024254.8102,-0.3820,0.0003,-0.0310
1732024254.8193,-0.3817,0.0001,-0.0311
1732024254.8287,-0.3815,0.0000,-0.0312
1732024254.8396,-0.3813,-0.0001,-0.0313
1732024254.8495,-0.3810,-0.0002,-0.0313
1732024254.8561,-0.3809,-0.0003,-0.0314
1732024254.8685,-0.3807,-0.0002,-0.0314
1732024254.8794,-0.3805,-0.0001,-0.0314
1732024254.8876,-0.3803,0.0000,-0.0314
1732024254.9086,-0.3799,0.0002,-0.0314
1732024254.9186,-0.3797,0.0003,-0.0314
1732024254.9490,-0.3791,0.0006,-0.0315
1732024254.9579,-0.3791,0.0006,-0.0316
1732024254.9789,-0.3795,0.0005,-0.0320
1732024254.9892,-0.3797,0.0005,-0.0322
1732024255.0001,-0.3799,0.0004,-0.0325
1732024255.0096,-0.3801,0.0004,-0.0327
1732024255.0194,-0.3803,0.0003,-0.0329
1732024255.0274,-0.3805,0.0003,-0.0331
1732024255.0389,-0.3807,0.0002,-0.0333
1732024255.0486,-0.3809,0.0001,-0.0335
1732024255.0587,-0.3809,0.0001,-0.0335
1732024255.0689,-0.3807,0.0000,-0.0332
1732024255.0787,-0.3804,-0.0000,-0.0329
1732024255.0899,-0.3802,-0.0001,-0.0325
1732024255.0990,-0.3800,-0.0002,-0.0322
1732024255.1114,-0.3796,-0.0003,-0.0318
1732024255.1645,-0.3793,-0.0010,-0.0302
1732024255.1957,-0.3814,-0.0025,-0.0295
1732024255.2033,-0.3819,-0.0029,-0.0293
1732024255.2150,-0.3827,-0.0034,-0.0290
1732024255.2240,-0.3831,-0.0038,-0.0289
1732024255.2896,-0.3828,-0.0041,-0.0297
1732024255.2960,-0.3828,-0.0042,-0.0297
1732024255.3017,-0.3827,-0.0042,-0.0298
1732024255.3260,-0.3826,-0.0044,-0.0301
1732024255.3432,-0.3825,-0.0045,-0.0303
1732024255.3563,-0.3824,-0.0045,-0.0304
1732024255.3615,-0.3821,-0.0044,-0.0305
1732024255.3687,-0.3818,-0.0042,-0.0306
1732024255.3793,-0.3813,-0.0040,-0.0308
1732024255.3891,-0.3809,-0.0038,-0.0310
1732024255.3993,-0.3804,-0.0036,-0.0311
1732024255.4098,-0.3799,-0.0034,-0.0313
1732024255.4192,-0.3795,-0.0032,-0.0315
1732024255.4300,-0.3790,-0.0029,-0.0317
1732024255.4384,-0.3786,-0.0028,-0.0318
1732024255.4501,-0.3781,-0.0025,-0.0320
1732024255.4593,-0.3777,-0.0023,-0.0322
1732024255.4730,-0.3771,-0.0020,-0.0324
1732024255.4807,-0.3767,-0.0019,-0.0325
1732024255.4907,-0.3765,-0.0017,-0.0326
1732024255.5027,-0.3768,-0.0015,-0.0324
1732024255.5101,-0.3770,-0.0014,-0.0322
1732024255.5200,-0.3773,-0.0012,-0.0320
1732024255.5405,-0.3778,-0.0009,-0.0317
1732024255.5501,-0.3781,-0.0008,-0.0315
1732024255.5625,-0.3784,-0.0006,-0.0312
1732024255.5716,-0.3787,-0.0005,-0.0311
1732024255.5805,-0.3789,-0.0004,-0.0309
1732024255.5889,-0.3792,-0.0002,-0.0307
1732024255.6013,-0.3795,-0.0001,-0.0305
1732024255.6105,-0.3798,0.0001,-0.0303
1732024255.6192,-0.3800,0.0002,-0.0302
1732024255.6280,-0.3804,0.0000,-0.0302
1732024255.6387,-0.3809,-0.0003,-0.0302
1732024255.6492,-0.3813,-0.0006,-0.0303
1732024255.6600,-0.3818,-0.0009,-0.0304
1732024255.6688,-0.3822,-0.0012,-0.0304
1732024255.6787,-0.3827,-0.0015,-0.0305
1732024255.6893,-0.3832,-0.0018,-0.0305
1732024255.6985,-0.3836,-0.0021,-0.0306
1732024255.7086,-0.3840,-0.0024,-0.0306
1732024255.7196,-0.3845,-0.0027,-0.0307
1732024255.7288,-0.3843,-0.0025,-0.0308
1732024255.7389,-0.3838,-0.0022,-0.0308
1732024255.7501,-0.3833,-0.0018,-0.0309
1732024255.7582,-0.3829,-0.0016,-0.0309
1732024255.7687,-0.3824,-0.0012,-0.0310
1732024255.7786,-0.3819,-0.0009,-0.0310
1732024255.7887,-0.3815,-0.0006,-0.0311
1732024255.7983,-0.3810,-0.0003,-0.0311
1732024255.8096,-0.3805,0.0001,-0.0312
1732024255.8196,-0.3800,0.0004,-0.0313
1732024255.8289,-0.3796,0.0007,-0.0313
1732024255.8389,-0.3791,0.0010,-0.0314
1732024255.8488,-0.3787,0.0013,-0.0314
1732024255.8607,-0.3786,0.0013,-0.0317
1732024255.8693,-0.3788,0.0011,-0.0320
1732024255.8792,-0.3791,0.0008,-0.0323
1732024255.8983,-0.3797,0.0002,-0.0330
1732024255.9097,-0.3800,-0.0001,-0.0334
1732024255.9196,-0.3803,-0.0004,-0.0337
1732024255.9293,-0.3806,-0.0007,-0.0341
1732024255.9388,-0.3809,-0.0010,-0.0344
1732024255.9493,-0.3812,-0.0013,-0.0348
1732024255.9590,-0.3814,-0.0015,-0.0348
1732024255.9695,-0.3815,-0.0017,-0.0343
1732024255.9802,-0.3817,-0.0018,-0.0338
1732024255.9892,-0.3818,-0.0019,-0.0335
1732024255.9995,-0.3819,-0.0020,-0.0330
1732024256.0091,-0.3821,-0.0021,-0.0326
1732024256.0193,-0.3822,-0.0023,-0.0322
1732024256.0281,-0.3823,-0.0024,-0.0318
1732024256.0388,-0.3824,-0.0025,-0.0313
1732024256.0492,-0.3826,-0.0026,-0.0309
1732024256.0601,-0.3827,-0.0027,-0.0306
1732024256.0711,-0.3828,-0.0028,-0.0306
1732024256.0797,-0.3828,-0.0028,-0.0307
1732024256.0987,-0.3829,-0.0029,-0.0307
1732024256.1119,-0.3830,-0.0030,-0.0307
1732024256.1202,-0.3830,-0.0031,-0.0307
1732024256.1300,-0.3831,-0.0031,-0.0307
1732024256.1412,-0.3832,-0.0032,-0.0307
1732024256.1495,-0.3832,-0.0032,-0.0307
1732024256.1579,-0.3833,-0.0033,-0.0307
1732024256.1690,-0.3833,-0.0034,-0.0307
1732024256.1795,-0.3834,-0.0034,-0.0307
1732024256.1894,-0.3834,-0.0035,-0.0307
1732024256.1985,-0.3831,-0.0034,-0.0307
1732024256.2089,-0.3828,-0.0033,-0.0307
1732024256.2200,-0.3824,-0.0032,-0.0306
1732024256.2288,-0.3821,-0.0031,-0.0306
1732024256.2399,-0.3817,-0.0030,-0.0306
1732024256.2496,-0.3814,-0.0029,-0.0306
1732024256.2577,-0.3811,-0.0029,-0.0306
1732024256.2692,-0.3807,-0.0028,-0.0305
1732024256.2791,-0.3804,-0.0027,-0.0305
1732024256.2878,-0.3801,-0.0026,-0.0305
1732024256.3099,-0.3811,-0.0030,-0.0304
1732024256.3225,-0.3817,-0.0032,-0.0303
1732024256.3298,-0.3820,-0.0033,-0.0303
1732024256.3393,-0.3824,-0.0034,-0.0302
1732024256.3492,-0.3829,-0.0036,-0.0302
1732024256.3601,-0.3833,-0.0038,-0.0301
1732024256.3697,-0.3838,-0.0039,-0.0301
1732024256.3790,-0.3842,-0.0041,-0.0301
1732024256.3877,-0.3846,-0.0042,-0.0300
1732024256.3987,-0.3842,-0.0040,-0.0301
1732024256.4099,-0.3838,-0.0038,-0.0301
1732024256.4190,-0.3835,-0.0037,-0.0302
1732024256.4489,-0.3825,-0.0032,-0.0303
1732024256.4661,-0.3819,-0.0029,-0.0304
1732024256.4793,-0.3815,-0.0027,-0.0305
1732024256.4882,-0.3812,-0.0025,-0.0305
1732024256.4976,-0.3811,-0.0022,-0.0307
1732024256.5084,-0.3811,-0.0019,-0.0310
1732024256.5197,-0.3810,-0.0016,-0.0312
1732024256.5491,-0.3809,-0.0007,-0.0319
1732024256.5585,-0.3808,-0.0004,-0.0321
1732024256.5687,-0.3808,-0.0001,-0.0323
1732024256.5788,-0.3807,0.0002,-0.0325
1732024256.5889,-0.3807,0.0004,-0.0327
1732024256.5991,-0.3806,0.0003,-0.0326
1732024256.6095,-0.3805,0.0001,-0.0325
1732024256.6190,-0.3805,-0.0000,-0.0324
1732024256.6294,-0.3804,-0.0002,-0.0323
1732024256.6394,-0.3804,-0.0003,-0.0322
1732024256.6489,-0.3803,-0.0005,-0.0321
1732024256.6577,-0.3802,-0.0006,-0.0320
1732024256.6686,-0.3802,-0.0008,-0.0319
1732024256.6796,-0.3801,-0.0009,-0.0318
1732024256.6894,-0.3800,-0.0011,-0.0317
1732024256.7005,-0.3800,-0.0012,-0.0316
1732024256.7095,-0.3799,-0.0014,-0.0315
1732024256.7198,-0.3799,-0.0015,-0.0314
1732024256.7513,-0.3801,-0.0017,-0.0312
1732024256.7606,-0.3801,-0.0018,-0.0312
1732024256.7707,-0.3802,-0.0018,-0.0311
1732024256.7802,-0.3803,-0.0019,-0.0311
1732024256.7911,-0.3803,-0.0019,-0.0310
1732024256.7997,-0.3804,-0.0020,-0.0310
1732024256.8105,-0.3805,-0.0021,-0.0309
1732024256.8207,-0.3805,-0.0021,-0.0309
1732024256.8313,-0.3808,-0.0020,-0.0307
1732024256.8401,-0.3810,-0.0020,-0.0306
1732024256.8503,-0.3812,-0.0019,-0.0304
1732024256.8610,-0.3814,-0.0019,-0.0303
1732024256.8729,-0.3817,-0.0018,-0.0301
1732024256.8805,-0.3818,-0.0017,-0.0300
1732024256.8908,-0.3821,-0.0017,-0.0298
1732024256.9102,-0.3825,-0.0015,-0.0296
1732024256.9327,-0.3830,-0.0014,-0.0292
1732024256.9395,-0.3831,-0.0013,-0.0291
1732024256.9490,-0.3833,-0.0013,-0.0290
1732024256.9591,-0.3834,-0.0013,-0.0289
1732024256.9694,-0.3834,-0.0013,-0.0289
1732024256.9794,-0.3833,-0.0013,-0.0289
1732024256.9888,-0.3833,-0.0013,-0.0289
1732024256.9987,-0.3832,-0.0013,-0.0289
1732024257.0092,-0.3832,-0.0013,-0.0289
1732024257.0194,-0.3831,-0.0014,-0.0289
1732024257.0300,-0.3831,-0.0014,-0.0290
1732024257.0400,-0.3830,-0.0014,-0.0290
1732024257.0495,-0.3830,-0.0014,-0.0290
1732024257.0610,-0.3829,-0.0014,-0.0290
1732024257.0695,-0.3829,-0.0014,-0.0290
1732024257.0796,-0.3828,-0.0015,-0.0290
1732024257.0904,-0.3827,-0.0015,-0.0290
1732024257.0991,-0.3827,-0.0015,-0.0290
1732024257.1093,-0.3826,-0.0015,-0.0290
1732024257.1204,-0.3826,-0.0015,-0.0290
1732024257.1324,-0.3825,-0.0015,-0.0290
1732024257.1400,-0.3825,-0.0016,-0.0290
1732024257.1493,-0.3824,-0.0016,-0.0290
1732024257.1593,-0.3824,-0.0016,-0.0290
1732024257.1693,-0.3823,-0.0016,-0.0291
1732024257.1804,-0.3823,-0.0016,-0.0291
1732024257.1892,-0.3822,-0.0016,-0.0291
1732024257.1992,-0.3822,-0.0017,-0.0291
1732024257.2093,-0.3821,-0.0017,-0.0291
1732024257.2200,-0.3821,-0.0017,-0.0291
1732024257.2318,-0.3820,-0.0017,-0.0291
1732024257.2399,-0.3820,-0.0017,-0.0291
1732024257.2491,-0.3819,-0.0017,-0.0291
1732024257.2589,-0.3819,-0.0018,-0.0291
1732024257.2689,-0.3818,-0.0018,-0.0291
1732024257.2789,-0.3818,-0.0018,-0.0291
1732024257.2905,-0.3817,-0.0018,-0.0291
1732024257.2990,-0.3817,-0.0018,-0.0291
1732024257.3093,-0.3816,-0.0018,-0.0292
1732024257.3197,-0.3815,-0.0019,-0.0292
1732024257.3289,-0.3815,-0.0019,-0.0292
1732024257.3389,-0.3814,-0.0019,-0.0292
1732024257.3489,-0.3814,-0.0019,-0.0292
1732024257.3591,-0.3813,-0.0019,-0.0292
1732024257.3693,-0.3813,-0.0019,-0.0292
1732024257.3790,-0.3812,-0.0020,-0.0292
1732024257.3891,-0.3812,-0.0020,-0.0292
1732024257.3997,-0.3811,-0.0020,-0.0292
1732024257.4092,-0.3811,-0.0020,-0.0292
1732024257.4193,-0.3810,-0.0020,-0.0292
1732024257.4380,-0.3809,-0.0021,-0.0292
1732024257.4492,-0.3809,-0.0021,-0.0292
1732024257.4616,-0.3808,-0.0021,-0.0293
1732024257.4692,-0.3808,-0.0021,-0.0293
1732024257.4794,-0.3807,-0.0021,-0.0293
1732024257.4901,-0.3807,-0.0022,-0.0293
1732024257.5008,-0.3806,-0.0022,-0.0293
1732024257.5103,-0.3806,-0.0022,-0.0293
1732024257.5194,-0.3805,-0.0022,-0.0293
1732024257.5377,-0.3804,-0.0022,-0.0293
1732024257.5498,-0.3804,-0.0023,-0.0293
1732024257.5598,-0.3803,-0.0023,-0.0293
1732024257.5694,-0.3802,-0.0023,-0.0293
1732024257.5803,-0.3802,-0.0023,-0.0293
1732024257.5881,-0.3802,-0.0023,-0.0293
1732024257.6094,-0.3800,-0.0024,-0.0294
1732024257.6207,-0.3800,-0.0024,-0.0294
1732024257.6391,-0.3789,-0.0024,-0.0294
1732024257.6495,-0.3783,-0.0024,-0.0295
1732024257.6613,-0.3775,-0.0024,-0.0295
1732024257.6699,-0.3770,-0.0024,-0.0295
1732024257.6797,-0.3764,-0.0024,-0.0295
1732024257.6893,-0.3758,-0.0023,-0.0296
1732024257.6991,-0.3752,-0.0023,-0.0296
1732024257.7097,-0.3745,-0.0023,-0.0296
1732024257.7195,-0.3739,-0.0023,-0.0297
1732024257.7384,-0.3727,-0.0023,-0.0297
1732024257.7499,-0.3720,-0.0023,-0.0298
1732024257.7589,-0.3715,-0.0023,-0.0298
1732024257.7796,-0.3702,-0.0023,-0.0299
1732024257.7890,-0.3696,-0.0023,-0.0299
1732024257.7996,-0.3683,-0.0020,-0.0301
1732024257.8084,-0.3672,-0.0018,-0.0303
1732024257.8193,-0.3658,-0.0015,-0.0306
1732024257.8301,-0.3645,-0.0012,-0.0308
1732024257.8401,-0.3632,-0.0009,-0.0311
1732024257.8496,-0.3621,-0.0006,-0.0313
1732024257.8607,-0.3607,-0.0003,-0.0315
1732024257.8693,-0.3596,-0.0001,-0.0317
1732024257.8795,-0.3584,0.0002,-0.0320
1732024257.8894,-0.3571,0.0004,-0.0322
1732024257.8990,-0.3560,0.0007,-0.0324
1732024257.9094,-0.3547,0.0010,-0.0327
1732024257.9203,-0.3533,0.0013,-0.0329
1732024257.9292,-0.3528,0.0013,-0.0328
1732024257.9385,-0.3525,0.0012,-0.0326
1732024257.9490,-0.3520,0.0012,-0.0324
1732024257.9581,-0.3517,0.0011,-0.0322
1732024257.9798,-0.3508,0.0010,-0.0317
1732024257.9918,-0.3503,0.0009,-0.0314
1732024258.0004,-0.3499,0.0009,-0.0312
1732024258.0097,-0.3496,0.0008,-0.0310
1732024258.0197,-0.3491,0.0008,-0.0308
1732024258.0498,-0.3479,0.0006,-0.0301
1732024258.0598,-0.3468,0.0007,-0.0301
1732024258.0685,-0.3450,0.0010,-0.0302
1732024258.0794,-0.3428,0.0013,-0.0303
1732024258.0911,-0.3404,0.0016,-0.0304
1732024258.0978,-0.3390,0.0018,-0.0305
1732024258.1094,-0.3367,0.0022,-0.0307
1732024258.1218,-0.3342,0.0026,-0.0308
1732024258.1288,-0.3327,0.0028,-0.0309
1732024258.1393,-0.3306,0.0031,-0.0310
1732024258.1498,-0.3285,0.0034,-0.0311
1732024258.1590,-0.3266,0.0037,-0.0313
1732024258.1792,-0.3225,0.0043,-0.0315
1732024258.1892,-0.3205,0.0045,-0.0316
1732024258.1987,-0.3189,0.0044,-0.0316
1732024258.2093,-0.3171,0.0043,-0.0315
1732024258.2194,-0.3155,0.0042,-0.0314
1732024258.2297,-0.3137,0.0041,-0.0314
1732024258.2392,-0.3122,0.0040,-0.0313
1732024258.2492,-0.3105,0.0039,-0.0313
1732024258.2608,-0.3085,0.0037,-0.0312
1732024258.2697,-0.3071,0.0036,-0.0312
1732024258.2791,-0.3055,0.0035,-0.0311
1732024258.2894,-0.3036,0.0034,-0.0311
1732024258.2999,-0.2999,0.0035,-0.0308
1732024258.3092,-0.2967,0.0036,-0.0305
1732024258.3201,-0.2928,0.0037,-0.0302
1732024258.3376,-0.2867,0.0039,-0.0296
1732024258.3495,-0.2825,0.0040,-0.0293
1732024258.3587,-0.2793,0.0041,-0.0290
1732024258.3689,-0.2757,0.0042,-0.0287
1732024258.3787,-0.2723,0.0043,-0.0284
1732024258.3889,-0.2688,0.0044,-0.0281
1732024258.3982,-0.2667,0.0047,-0.0285
1732024258.4089,-0.2643,0.0049,-0.0289
1732024258.4196,-0.2620,0.0052,-0.0294
1732024258.4319,-0.2593,0.0054,-0.0299
1732024258.4392,-0.2577,0.0056,-0.0302
1732024258.4489,-0.2555,0.0058,-0.0305
1732024258.4577,-0.2536,0.0060,-0.0309
1732024258.4682,-0.2513,0.0063,-0.0313
1732024258.4793,-0.2488,0.0065,-0.0318
1732024258.4910,-0.2462,0.0068,-0.0322
1732024258.5010,-0.2440,0.0070,-0.0326
1732024258.5091,-0.2423,0.0072,-0.0330
1732024258.5200,-0.2398,0.0075,-0.0334
1732024258.5494,-0.2269,0.0021,-0.0324
1732024258.5594,-0.2223,0.0001,-0.0320
1732024258.5691,-0.2179,-0.0018,-0.0316
1732024258.5798,-0.2130,-0.0039,-0.0312
1732024258.5896,-0.2085,-0.0059,-0.0308
1732024258.5995,-0.2040,-0.0078,-0.0304
1732024258.6091,-0.1996,-0.0098,-0.0300
1732024258.6206,-0.1943,-0.0120,-0.0295
1732024258.6281,-0.1916,-0.0127,-0.0293
1732024258.6492,-0.1842,-0.0139,-0.0287
1732024258.6591,-0.1807,-0.0145,-0.0284
1732024258.6691,-0.1772,-0.0151,-0.0281
1732024258.6797,-0.1735,-0.0157,-0.0278
1732024258.6898,-0.1700,-0.0163,-0.0276
1732024258.6990,-0.1668,-0.0168,-0.0273
1732024258.7101,-0.1629,-0.0175,-0.0270
1732024258.7193,-0.1597,-0.0180,-0.0267
1732024258.7296,-0.1549,-0.0183,-0.0268
1732024258.7395,-0.1500,-0.0185,-0.0271
1732024258.7502,-0.1447,-0.0187,-0.0274
1732024258.7791,-0.1303,-0.0193,-0.0282
1732024258.7891,-0.1253,-0.0195,-0.0284
1732024258.7989,-0.1204,-0.0197,-0.0287
1732024258.8096,-0.1150,-0.0200,-0.0290
1732024258.8299,-0.1053,-0.0212,-0.0292
1732024258.8402,-0.1006,-0.0225,-0.0290
1732024258.8493,-0.0966,-0.0237,-0.0288
1732024258.8590,-0.0922,-0.0249,-0.0286
1732024258.8793,-0.0831,-0.0274,-0.0282
1732024258.8895,-0.0785,-0.0287,-0.0280
1732024258.8980,-0.0747,-0.0298,-0.0279
1732024258.9084,-0.0700,-0.0311,-0.0277
1732024258.9189,-0.0653,-0.0325,-0.0275
1732024258.9290,-0.0596,-0.0334,-0.0275
1732024258.9399,-0.0530,-0.0342,-0.0277
1732024258.9513,-0.0460,-0.0350,-0.0278
1732024258.9597,-0.0408,-0.0357,-0.0280
1732024258.9693,-0.0350,-0.0364,-0.0281
1732024258.9790,-0.0291,-0.0371,-0.0282
1732024258.9887,-0.0231,-0.0379,-0.0284
1732024259.0191,-0.0046,-0.0401,-0.0288
1732024259.0381,0.0067,-0.0413,-0.0299
1732024259.0489,0.0130,-0.0419,-0.0306
1732024259.0788,0.0305,-0.0437,-0.0325
1732024259.0892,0.0366,-0.0443,-0.0332
1732024259.1097,0.0486,-0.0456,-0.0346
1732024259.1201,0.0547,-0.0462,-0.0352
1732024259.1291,0.0599,-0.0475,-0.0353
1732024259.1386,0.0656,-0.0491,-0.0352
1732024259.1492,0.0719,-0.0509,-0.0350
1732024259.1621,0.0795,-0.0531,-0.0349
1732024259.1697,0.0840,-0.0544,-0.0348
1732024259.1792,0.0896,-0.0561,-0.0347
1732024259.1897,0.0959,-0.0579,-0.0345
1732024259.1998,0.1018,-0.0596,-0.0344
1732024259.2106,0.1083,-0.0614,-0.0343
1732024259.2199,0.1138,-0.0630,-0.0341
1732024259.2319,0.1204,-0.0644,-0.0336
1732024259.2391,0.1243,-0.0651,-0.0332
1732024259.2494,0.1299,-0.0661,-0.0327
1732024259.2611,0.1363,-0.0673,-0.0321
1732024259.2706,0.1414,-0.0682,-0.0316
1732024259.2797,0.1464,-0.0691,-0.0311
1732024259.2898,0.1519,-0.0701,-0.0305
1732024259.3005,0.1577,-0.0712,-0.0300
1732024259.3091,0.1624,-0.0720,-0.0295
1732024259.3204,0.1686,-0.0732,-0.0289
1732024259.3319,0.1770,-0.0747,-0.0289
1732024259.3390,0.1824,-0.0756,-0.0290
1732024259.3491,0.1901,-0.0770,-0.0291
1732024259.3589,0.1976,-0.0783,-0.0292
1732024259.3691,0.2054,-0.0797,-0.0293
1732024259.3792,0.2131,-0.0811,-0.0295
1732024259.3890,0.2206,-0.0825,-0.0296
1732024259.4196,0.2440,-0.0866,-0.0299
1732024259.4380,0.2578,-0.0895,-0.0302
1732024259.4498,0.2667,-0.0913,-0.0303
1732024259.4618,0.2757,-0.0931,-0.0305
1732024259.4698,0.2818,-0.0944,-0.0306
1732024259.4789,0.2886,-0.0958,-0.0308
1732024259.4890,0.2961,-0.0974,-0.0309
1732024259.4999,0.3043,-0.0991,-0.0311
1732024259.5088,0.3111,-0.1005,-0.0312
1732024259.5188,0.3185,-0.1020,-0.0314
1732024259.5491,0.3419,-0.1069,-0.0314
1732024259.5615,0.3515,-0.1089,-0.0314
1732024259.5690,0.3573,-0.1102,-0.0315
1732024259.5789,0.3650,-0.1118,-0.0315
1732024259.5894,0.3731,-0.1135,-0.0315
1732024259.6195,0.3963,-0.1184,-0.0315
1732024259.6266,0.4021,-0.1195,-0.0313
1732024259.6394,0.4129,-0.1217,-0.0309
1732024259.6587,0.4291,-0.1248,-0.0301
1732024259.6693,0.4379,-0.1266,-0.0297
1732024259.6790,0.4461,-0.1282,-0.0294
1732024259.6891,0.4546,-0.1298,-0.0290
1732024259.7000,0.4637,-0.1316,-0.0286
1732024259.7095,0.4716,-0.1332,-0.0282
1732024259.7191,0.4797,-0.1348,-0.0279
1732024259.7488,0.5101,-0.1396,-0.0290
1732024259.7600,0.5217,-0.1415,-0.0295
1732024259.7692,0.5314,-0.1430,-0.0299
1732024259.7790,0.5416,-0.1446,-0.0304
1732024259.7895,0.5525,-0.1463,-0.0309
1732024259.8005,0.5640,-0.1481,-0.0314
1732024259.8093,0.5732,-0.1496,-0.0318
1732024259.8194,0.5837,-0.1512,-0.0323
1732024259.8301,0.5946,-0.1522,-0.0328
1732024259.8392,0.6037,-0.1529,-0.0332
1732024259.8490,0.6135,-0.1535,-0.0337
1732024259.8605,0.6252,-0.1543,-0.0342
1732024259.8690,0.6336,-0.1549,-0.0346
1732024259.8804,0.6451,-0.1557,-0.0352
1732024259.8897,0.6545,-0.1563,-0.0356
1732024259.9005,0.6653,-0.1571,-0.0361
1732024259.9098,0.6746,-0.1577,-0.0366
1732024259.9190,0.6838,-0.1583,-0.0370
1732024259.9303,0.6954,-0.1585,-0.0372
1732024259.9387,0.7040,-0.1584,-0.0373
1732024259.9488,0.7144,-0.1583,-0.0374
1732024259.9586,0.7244,-0.1582,-0.0375
1732024259.9790,0.7454,-0.1580,-0.0377
1732024259.9902,0.7570,-0.1579,-0.0379
1732024260.0001,0.7670,-0.1578,-0.0380
1732024260.0092,0.7764,-0.1577,-0.0380
1732024260.0231,0.7906,-0.1579,-0.0381
1732024260.0306,0.7963,-0.1621,-0.0372
1732024260.0390,0.8028,-0.1669,-0.0362
1732024260.0493,0.8107,-0.1728,-0.0350
1732024260.0589,0.8181,-0.1782,-0.0339
1732024260.0690,0.8259,-0.1840,-0.0327
1732024260.0790,0.8336,-0.1896,-0.0315
1732024260.0892,0.8415,-0.1955,-0.0303
1732024260.1003,0.8537,-0.1908,-0.0277
1732024260.1093,0.8634,-0.1871,-0.0256
1732024260.1195,0.8745,-0.1829,-0.0232
1732024260.1308,0.8868,-0.1782,-0.0206
1732024260.1416,0.8985,-0.1737,-0.0181
1732024260.1501,0.9078,-0.1701,-0.0161
1732024260.1726,0.9323,-0.1608,-0.0108
1732024260.1920,0.9529,-0.1558,-0.0077
1732024260.2292,0.9862,-0.1825,-0.0179
1732024260.2417,0.9973,-0.1915,-0.0214
1732024260.2497,1.0045,-0.1973,-0.0236
1732024260.2595,1.0132,-0.2043,-0.0263
1732024260.2807,1.0321,-0.2195,-0.0322
1732024260.2895,1.0400,-0.2258,-0.0346
1732024260.3008,1.0543,-0.2251,-0.0346
1732024260.3093,1.0650,-0.2247,-0.0346
1732024260.3187,1.0767,-0.2241,-0.0347
1732024260.3316,1.0930,-0.2234,-0.0347
1732024260.3396,1.1029,-0.2230,-0.0348
1732024260.3489,1.1146,-0.2224,-0.0348
1732024260.3587,1.1270,-0.2219,-0.0348
1732024260.3695,1.1405,-0.2213,-0.0349
1732024260.3793,1.1528,-0.2207,-0.0349
1732024260.3875,1.1631,-0.2203,-0.0350
1732024260.3999,1.1747,-0.2233,-0.0328
1732024260.4082,1.1820,-0.2257,-0.0311
1732024260.4192,1.1916,-0.2290,-0.0289
1732024260.4487,1.2173,-0.2378,-0.0229
1732024260.4597,1.2270,-0.2411,-0.0206
1732024260.4690,1.2351,-0.2439,-0.0187
1732024260.4799,1.2447,-0.2471,-0.0165
1732024260.4890,1.2526,-0.2498,-0.0147
1732024260.4991,1.2631,-0.2529,-0.0154
1732024260.5104,1.2748,-0.2562,-0.0164
1732024260.5198,1.2846,-0.2591,-0.0173
1732024260.5314,1.2967,-0.2626,-0.0183
1732024260.5390,1.3047,-0.2649,-0.0190
1732024260.5494,1.3155,-0.2680,-0.0200
1732024260.5611,1.3277,-0.2715,-0.0210
1732024260.5697,1.3367,-0.2741,-0.0218
1732024260.5793,1.3466,-0.2769,-0.0227
1732024260.5985,1.3690,-0.2824,-0.0248
1732024260.6090,1.3826,-0.2851,-0.0261
1732024260.6194,1.3961,-0.2878,-0.0274
1732024260.6279,1.4071,-0.2900,-0.0285
1732024260.6385,1.4209,-0.2928,-0.0299
1732024260.6494,1.4351,-0.2956,-0.0313
1732024260.6593,1.4479,-0.2982,-0.0325
1732024260.6706,1.4625,-0.3011,-0.0340
1732024260.6794,1.4740,-0.3034,-0.0351
1732024260.6903,1.4879,-0.3059,-0.0362
1732024260.7005,1.4983,-0.3017,-0.0317
1732024260.7109,1.5086,-0.2976,-0.0272
1732024260.7195,1.5172,-0.2941,-0.0234
1732024260.7403,1.5382,-0.2857,-0.0143
1732024260.7489,1.5468,-0.2822,-0.0105
1732024260.7601,1.5589,-0.2796,-0.0072
1732024260.7700,1.5712,-0.2809,-0.0075
1732024260.7790,1.5824,-0.2820,-0.0077
1732024260.8186,1.6315,-0.2871,-0.0086
1732024260.8310,1.6453,-0.2882,-0.0082
1732024260.8388,1.6533,-0.2887,-0.0077
1732024260.8490,1.6638,-0.2893,-0.0071
1732024260.8605,1.6757,-0.2900,-0.0063
1732024260.8690,1.6844,-0.2906,-0.0058
1732024260.8791,1.6948,-0.2912,-0.0052
1732024260.8889,1.7048,-0.2918,-0.0046
1732024260.8997,1.7160,-0.2925,-0.0039
1732024260.9099,1.7265,-0.2931,-0.0032
1732024260.9207,1.7376,-0.2938,-0.0026
1732024260.9299,1.7498,-0.2955,-0.0029
1732024260.9401,1.7646,-0.2980,-0.0037
1732024260.9490,1.7774,-0.3002,-0.0043
1732024260.9578,1.7902,-0.3023,-0.0050
1732024260.9680,1.8049,-0.3048,-0.0058
1732024260.9790,1.8207,-0.3075,-0.0066
1732024260.9891,1.8353,-0.3099,-0.0074
1732024261.0002,1.8515,-0.3127,-0.0082
1732024261.0091,1.8643,-0.3148,-0.0089
1732024261.0197,1.8796,-0.3174,-0.0097
1732024261.0316,1.8932,-0.3184,-0.0096
1732024261.0386,1.9004,-0.3186,-0.0093
1732024261.0490,1.9111,-0.3189,-0.0089
1732024261.0594,1.9218,-0.3191,-0.0084
1732024261.0691,1.9317,-0.3194,-0.0080
1732024261.0793,1.9422,-0.3196,-0.0076
1732024261.1002,1.9679,-0.3213,-0.0077
1732024261.1281,2.0079,-0.3251,-0.0091
1732024261.1395,2.0243,-0.3266,-0.0097
1732024261.1709,2.0694,-0.3309,-0.0112
1732024261.1816,2.0848,-0.3323,-0.0118
1732024261.1896,2.0962,-0.3334,-0.0122
1732024261.2015,2.1111,-0.3357,-0.0125
1732024261.2108,2.1226,-0.3376,-0.0128
1732024261.2287,2.1450,-0.3411,-0.0133
1732024261.2495,2.1708,-0.3452,-0.0139
1732024261.2593,2.1830,-0.3472,-0.0142
1732024261.2697,2.1959,-0.3492,-0.0145
1732024261.2796,2.2083,-0.3512,-0.0147
1732024261.2891,2.2201,-0.3531,-0.0150
1732024261.3042,2.2398,-0.3491,-0.0113
1732024261.3297,2.2736,-0.3419,-0.0046
1732024261.3603,2.3146,-0.3360,0.0011
1732024261.3730,2.3340,-0.3417,-0.0034
1732024261.3921,2.3632,-0.3503,-0.0102
1732024261.4023,2.3788,-0.3549,-0.0138
1732024261.4092,2.3894,-0.3580,-0.0163
1732024261.4191,2.4045,-0.3624,-0.0198
1732024261.4325,2.4209,-0.3634,-0.0216
1732024261.4393,2.4284,-0.3628,-0.0220
1732024261.4493,2.4393,-0.3620,-0.0224
1732024261.4602,2.4513,-0.3610,-0.0229
1732024261.4711,2.4632,-0.3601,-0.0234
1732024261.4802,2.4732,-0.3593,-0.0238
1732024261.4890,2.4828,-0.3585,-0.0242
1732024261.4989,2.4936,-0.3576,-0.0247
1732024261.5095,2.5053,-0.3567,-0.0252
1732024261.5200,2.5168,-0.3558,-0.0256
1732024261.5290,2.5282,-0.3561,-0.0259
1732024261.5396,2.5425,-0.3573,-0.0260
1732024261.5500,2.5567,-0.3584,-0.0261
1732024261.5589,2.5687,-0.3594,-0.0262
1732024261.5693,2.5827,-0.3605,-0.0264
1732024261.5793,2.5963,-0.3616,-0.0265
1732024261.5894,2.6100,-0.3627,-0.0266
1732024261.6025,2.6278,-0.3641,-0.0268
1732024261.6095,2.6372,-0.3648,-0.0269
1732024261.6192,2.6504,-0.3659,-0.0270
1732024261.6290,2.6634,-0.3672,-0.0270
1732024261.6399,2.6775,-0.3687,-0.0271
1732024261.6510,2.6920,-0.3703,-0.0271
1732024261.6597,2.7033,-0.3715,-0.0271
1732024261.6694,2.7159,-0.3729,-0.0271
1732024261.6797,2.7293,-0.3743,-0.0271
1732024261.6899,2.7425,-0.3758,-0.0271
1732024261.6998,2.7554,-0.3772,-0.0271
1732024261.7097,2.7682,-0.3786,-0.0271
1732024261.7220,2.7842,-0.3803,-0.0271
1732024261.7289,2.7948,-0.3829,-0.0277
1732024261.7398,2.8121,-0.3875,-0.0288
1732024261.7496,2.8276,-0.3916,-0.0297
1732024261.7606,2.8451,-0.3963,-0.0308
1732024261.7697,2.8595,-0.4001,-0.0317
1732024261.7808,2.8771,-0.4048,-0.0328
1732024261.7898,2.8913,-0.4086,-0.0336
1732024261.8007,2.9085,-0.4132,-0.0347
1732024261.8097,2.9228,-0.4170,-0.0356
1732024261.8200,2.9391,-0.4213,-0.0366
1732024261.8305,2.9534,-0.4218,-0.0364
1732024261.8389,2.9639,-0.4207,-0.0358
1732024261.8490,2.9767,-0.4195,-0.0351
1732024261.8577,2.9877,-0.4185,-0.0345
1732024261.8681,3.0008,-0.4172,-0.0338
1732024261.8798,3.0155,-0.4158,-0.0330
1732024261.8911,3.0297,-0.4144,-0.0322
1732024261.8995,3.0403,-0.4134,-0.0316
1732024261.9093,3.0526,-0.4123,-0.0309
1732024261.9193,3.0653,-0.4110,-0.0302
1732024261.9275,3.0762,-0.4113,-0.0300
1732024261.9397,3.0934,-0.4134,-0.0301
1732024261.9495,3.1073,-0.4151,-0.0302
1732024261.9578,3.1190,-0.4166,-0.0302
1732024261.9680,3.1334,-0.4183,-0.0303
1732024261.9779,3.1474,-0.4200,-0.0304
1732024261.9899,3.1644,-0.4221,-0.0305
1732024261.9990,3.1772,-0.4237,-0.0306
1732024262.0094,3.1919,-0.4255,-0.0306
1732024262.0193,3.2059,-0.4272,-0.0307
1732024262.0490,3.2539,-0.4448,-0.0341
1732024262.0578,3.2682,-0.4505,-0.0353
1732024262.0688,3.2864,-0.4577,-0.0367
1732024262.0790,3.3031,-0.4643,-0.0381
1732024262.0892,3.3199,-0.4710,-0.0394
1732024262.1006,3.3334,-0.4690,-0.0377
1732024262.1092,3.3433,-0.4671,-0.0362
1732024262.1193,3.3550,-0.4648,-0.0345
1732024262.1392,3.3781,-0.4603,-0.0312
1732024262.1492,3.3896,-0.4581,-0.0295
1732024262.1592,3.4022,-0.4578,-0.0283
1732024262.1693,3.4175,-0.4629,-0.0285
1732024262.1795,3.4331,-0.4681,-0.0286
1732024262.1895,3.4482,-0.4731,-0.0288
1732024262.1989,3.4626,-0.4779,-0.0289
1732024262.2094,3.4786,-0.4832,-0.0290
1732024262.2194,3.4937,-0.4882,-0.0292
1732024262.2294,3.5073,-0.4880,-0.0283
1732024262.2492,3.5321,-0.4811,-0.0254
1732024262.2593,3.5449,-0.4775,-0.0239
1732024262.2688,3.5568,-0.4742,-0.0225
1732024262.2797,3.5704,-0.4704,-0.0209
1732024262.2890,3.5822,-0.4671,-0.0195
1732024262.3008,3.5982,-0.4699,-0.0197
1732024262.3104,3.6112,-0.4726,-0.0200
1732024262.3191,3.6230,-0.4751,-0.0203
1732024262.3291,3.6366,-0.4779,-0.0206
1732024262.3389,3.6501,-0.4807,-0.0209
1732024262.3496,3.6646,-0.4837,-0.0212
1732024262.3592,3.6777,-0.4864,-0.0215
1732024262.3689,3.6909,-0.4892,-0.0218
1732024262.3789,3.7045,-0.4920,-0.0221
1732024262.3892,3.7186,-0.4949,-0.0224
1732024262.3987,3.7309,-0.4959,-0.0209
1732024262.4096,3.7451,-0.4969,-0.0190
1732024262.4194,3.7580,-0.4978,-0.0173
1732024262.4288,3.7702,-0.4987,-0.0156
1732024262.4388,3.7832,-0.4996,-0.0139
1732024262.4490,3.7964,-0.5005,-0.0121
1732024262.4612,3.8123,-0.5026,-0.0108
1732024262.4695,3.8230,-0.5050,-0.0109
1732024262.4794,3.8356,-0.5079,-0.0109
1732024262.4894,3.8485,-0.5108,-0.0110
1732024262.4999,3.8620,-0.5138,-0.0111
1732024262.5090,3.8737,-0.5165,-0.0111
1732024262.5197,3.8874,-0.5196,-0.0112
1732024262.5315,3.9022,-0.5215,-0.0106
1732024262.5399,3.9125,-0.5223,-0.0099
1732024262.5495,3.9243,-0.5232,-0.0092
1732024262.5608,3.9383,-0.5243,-0.0083
1732024262.5689,3.9483,-0.5251,-0.0077
1732024262.5792,3.9610,-0.5261,-0.0069
1732024262.5901,3.9746,-0.5273,-0.0061
1732024262.6195,4.0216,-0.5444,-0.0091
1732024262.6293,4.0373,-0.5501,-0.0101
1732024262.6380,4.0513,-0.5552,-0.0110
1732024262.6486,4.0683,-0.5614,-0.0121
1732024262.6591,4.0850,-0.5675,-0.0127
1732024262.6683,4.0994,-0.5725,-0.0121
1732024262.6796,4.1171,-0.5787,-0.0113
1732024262.6899,4.1332,-0.5844,-0.0105
1732024262.6987,4.1470,-0.5892,-0.0099
1732024262.7092,4.1633,-0.5949,-0.0092
1732024262.7194,4.1794,-0.6006,-0.0084
1732024262.7303,4.1932,-0.6041,-0.0076
1732024262.7395,4.2037,-0.6060,-0.0069
1732024262.7493,4.2146,-0.6081,-0.0061
1732024262.7596,4.2263,-0.6102,-0.0053
1732024262.7689,4.2368,-0.6121,-0.0046
1732024262.7789,4.2480,-0.6142,-0.0038
1732024262.7893,4.2597,-0.6164,-0.0030
1732024262.7995,4.2736,-0.6208,-0.0038
1732024262.8101,4.2880,-0.6255,-0.0047
1732024262.8197,4.3011,-0.6297,-0.0055
1732024262.8304,4.3156,-0.6344,-0.0064
1732024262.8493,4.3415,-0.6428,-0.0081
1732024262.8622,4.3610,-0.6511,-0.0098
1732024262.8691,4.3727,-0.6574,-0.0112
1732024262.8788,4.3891,-0.6661,-0.0131
1732024262.8894,4.4071,-0.6756,-0.0152
1732024262.8989,4.4231,-0.6842,-0.0171
1732024262.9092,4.4407,-0.6935,-0.0191
1732024262.9204,4.4595,-0.7035,-0.0213
1732024262.9280,4.4701,-0.7066,-0.0205
1732024262.9387,4.4830,-0.7075,-0.0173
1732024262.9490,4.4954,-0.7085,-0.0142
1732024262.9589,4.5074,-0.7093,-0.0112
1732024262.9689,4.5194,-0.7102,-0.0082
1732024262.9790,4.5316,-0.7111,-0.0051
1732024262.9893,4.5440,-0.7120,-0.0020
1732024263.0080,4.5676,-0.7205,-0.0090
1732024263.0192,4.5818,-0.7257,-0.0135
1732024263.0292,4.5945,-0.7304,-0.0175
1732024263.0389,4.6068,-0.7350,-0.0214
1732024263.0490,4.6196,-0.7397,-0.0254
1732024263.0589,4.6329,-0.7451,-0.0279
1732024263.0690,4.6490,-0.7535,-0.0256
1732024263.0792,4.6652,-0.7619,-0.0232
1732024263.0892,4.6810,-0.7701,-0.0209
1732024263.0993,4.6971,-0.7785,-0.0186
1732024263.1094,4.7131,-0.7868,-0.0163
1732024263.1198,4.7297,-0.7954,-0.0138
1732024263.1285,4.7424,-0.8016,-0.0132
1732024263.1390,4.7567,-0.8082,-0.0134
1732024263.1494,4.7710,-0.8147,-0.0137
1732024263.1603,4.7861,-0.8217,-0.0140
1732024263.1692,4.7981,-0.8272,-0.0143
1732024263.1795,4.8123,-0.8337,-0.0146
1732024263.1897,4.8264,-0.8402,-0.0148
1732024263.2016,4.8385,-0.8432,-0.0132
1732024263.2097,4.8468,-0.8452,-0.0121
1732024263.2199,4.8572,-0.8477,-0.0106
1732024263.2393,4.8770,-0.8525,-0.0079
1732024263.2492,4.8870,-0.8549,-0.0065
1732024263.2594,4.8988,-0.8593,-0.0059
1732024263.2701,4.9151,-0.8695,-0.0079
1732024263.2812,4.9321,-0.8801,-0.0100
1732024263.3006,4.9617,-0.8986,-0.0136
1732024263.3100,4.9761,-0.9075,-0.0153
1732024263.3193,4.9903,-0.9164,-0.0171
1732024263.3290,5.0041,-0.9241,-0.0175
1732024263.3391,5.0178,-0.9310,-0.0168
1732024263.3497,5.0322,-0.9383,-0.0161
1732024263.3583,5.0439,-0.9442,-0.0156
1732024263.3699,5.0596,-0.9521,-0.0148
1732024263.3797,5.0729,-0.9588,-0.0142
1732024263.3985,5.0967,-0.9706,-0.0127
1732024263.4091,5.1090,-0.9764,-0.0115
1732024263.4190,5.1204,-0.9819,-0.0104
1732024263.4280,5.1307,-0.9868,-0.0095
1732024263.4399,5.1445,-0.9933,-0.0082
1732024263.4495,5.1556,-0.9986,-0.0072
1732024263.4599,5.1667,-1.0037,-0.0062
1732024263.4694,5.1747,-1.0068,-0.0056
1732024263.4796,5.1833,-1.0102,-0.0050
1732024263.4909,5.1930,-1.0140,-0.0043
1732024263.4992,5.2000,-1.0167,-0.0038
1732024263.5092,5.2085,-1.0201,-0.0032
1732024263.5201,5.2177,-1.0237,-0.0025
1732024263.5287,5.2299,-1.0312,-0.0023
1732024263.5393,5.2487,-1.0439,-0.0023
1732024263.5503,5.2684,-1.0573,-0.0024
1732024263.5580,5.2822,-1.0666,-0.0024
1732024263.5694,5.3024,-1.0804,-0.0024
1732024263.5798,5.3209,-1.0929,-0.0025
1732024263.5896,5.3382,-1.1047,-0.0025
1732024263.5988,5.3479,-1.1088,-0.0037
1732024263.6096,5.3588,-1.1130,-0.0051
1732024263.6191,5.3683,-1.1167,-0.0064
1732024263.6294,5.3786,-1.1206,-0.0078
1732024263.6397,5.3889,-1.1246,-0.0091
1732024263.6502,5.3993,-1.1286,-0.0105
1732024263.6579,5.4074,-1.1322,-0.0115
1732024263.6697,5.4224,-1.1422,-0.0124
1732024263.6793,5.4347,-1.1505,-0.0131
1732024263.6898,5.4481,-1.1595,-0.0139
1732024263.7000,5.4611,-1.1682,-0.0147
1732024263.7096,5.4734,-1.1765,-0.0154
1732024263.7198,5.4864,-1.1852,-0.0162
1732024263.7399,5.5110,-1.2045,-0.0171
1732024263.7501,5.5233,-1.2145,-0.0175
1732024263.7607,5.5363,-1.2250,-0.0180
1732024263.7692,5.5466,-1.2334,-0.0183
1732024263.7795,5.5590,-1.2435,-0.0187
1732024263.7896,5.5714,-1.2535,-0.0191
1732024263.8082,5.5910,-1.2640,-0.0182
1732024263.8199,5.6034,-1.2706,-0.0175
1732024263.8294,5.6134,-1.2758,-0.0170
1732024263.8403,5.6249,-1.2819,-0.0164
1732024263.8495,5.6347,-1.2870,-0.0159
1732024263.8595,5.6452,-1.2929,-0.0153
1732024263.8701,5.6564,-1.3002,-0.0145
1732024263.8800,5.6670,-1.3070,-0.0137
1732024263.8896,5.6771,-1.3136,-0.0129
1732024263.8991,5.6873,-1.3202,-0.0121
1732024263.9097,5.6984,-1.3274,-0.0113
1732024263.9193,5.7086,-1.3340,-0.0105
1732024263.9398,5.7326,-1.3529,-0.0112
1732024263.9495,5.7442,-1.3624,-0.0118
1732024263.9606,5.7575,-1.3732,-0.0126
1732024263.9692,5.7677,-1.3816,-0.0131
1732024263.9800,5.7806,-1.3922,-0.0138
1732024263.9896,5.7921,-1.4015,-0.0145
1732024263.9989,5.8018,-1.4081,-0.0145
1732024264.0096,5.8128,-1.4153,-0.0145
1732024264.0205,5.8240,-1.4227,-0.0146
1732024264.0278,5.8316,-1.4277,-0.0146
1732024264.0378,5.8418,-1.4344,-0.0146
1732024264.0499,5.8544,-1.4426,-0.0146
1732024264.0596,5.8644,-1.4492,-0.0143
1732024264.0695,5.8748,-1.4558,-0.0130
1732024264.0794,5.8852,-1.4624,-0.0117
1732024264.0898,5.8962,-1.4694,-0.0103
1732024264.0997,5.9076,-1.4791,-0.0106
1732024264.1095,5.9188,-1.4887,-0.0110
1732024264.1193,5.9302,-1.4984,-0.0113
1732024264.1290,5.9414,-1.5081,-0.0117
1732024264.1392,5.9532,-1.5181,-0.0121
1732024264.1495,5.9651,-1.5283,-0.0125
1732024264.1594,5.9765,-1.5380,-0.0128
1732024264.1809,6.0014,-1.5593,-0.0136
1732024264.1906,6.0126,-1.5688,-0.0140
1732024264.2016,6.0241,-1.5772,-0.0139
1732024264.2201,6.0436,-1.5914,-0.0137
1732024264.2495,6.0744,-1.6139,-0.0134
1732024264.2600,6.0858,-1.6221,-0.0133
1732024264.2706,6.0979,-1.6306,-0.0133
1732024264.2807,6.1096,-1.6388,-0.0132
1732024264.2910,6.1215,-1.6472,-0.0132
1732024264.2987,6.1303,-1.6534,-0.0132
1732024264.3092,6.1424,-1.6619,-0.0131
1732024264.3194,6.1540,-1.6701,-0.0131
1732024264.3494,6.1866,-1.6985,-0.0108
1732024264.3596,6.1976,-1.7085,-0.0100
1732024264.3698,6.2086,-1.7184,-0.0091
1732024264.3801,6.2197,-1.7284,-0.0082
1732024264.3891,6.2293,-1.7371,-0.0074
1732024264.4192,6.2627,-1.7627,-0.0121
1732024264.4381,6.2838,-1.7787,-0.0152
1732024264.4488,6.2956,-1.7878,-0.0170
1732024264.4793,6.3289,-1.8141,-0.0177
1732024264.4892,6.3395,-1.8227,-0.0174
1732024264.4977,6.3488,-1.8301,-0.0171
1732024264.5083,6.3602,-1.8394,-0.0168
1732024264.5194,6.3722,-1.8490,-0.0165
1732024264.5318,6.3856,-1.8599,-0.0164
1732024264.5391,6.3935,-1.8664,-0.0165
1732024264.5490,6.4042,-1.8752,-0.0165
1732024264.5590,6.4149,-1.8840,-0.0166
1732024264.5689,6.4256,-1.8927,-0.0167
1732024264.5792,6.4367,-1.9018,-0.0168
1732024264.5886,6.4468,-1.9101,-0.0168
1732024264.6093,6.4687,-1.9289,-0.0165
1732024264.6200,6.4800,-1.9387,-0.0164
1732024264.6392,6.5003,-1.9562,-0.0161
1732024264.6491,6.5107,-1.9652,-0.0159
1732024264.6590,6.5213,-1.9745,-0.0157
1732024264.6690,6.5326,-1.9849,-0.0155
1732024264.6791,6.5440,-1.9955,-0.0152
1732024264.6889,6.5551,-2.0057,-0.0149
1732024264.7079,6.5765,-2.0255,-0.0143
1732024264.7189,6.5889,-2.0370,-0.0140
1732024264.7286,6.5993,-2.0462,-0.0140
1732024264.7491,6.6203,-2.0638,-0.0142
1732024264.7589,6.6305,-2.0723,-0.0143
1732024264.7692,6.6410,-2.0812,-0.0145
1732024264.7800,6.6521,-2.0905,-0.0146
1732024264.7898,6.6621,-2.0989,-0.0147
1732024264.8091,6.6820,-2.1160,-0.0138
1732024264.8199,6.6931,-2.1256,-0.0133
1732024264.8302,6.7036,-2.1347,-0.0129
1732024264.8392,6.7129,-2.1427,-0.0125
1732024264.8494,6.7234,-2.1518,-0.0120
1732024264.8613,6.7355,-2.1629,-0.0118
1732024264.8691,6.7435,-2.1709,-0.0121
1732024264.8789,6.7535,-2.1809,-0.0124
1732024264.8895,6.7643,-2.1918,-0.0127
1732024264.9090,6.7841,-2.2118,-0.0134
1732024264.9197,6.7950,-2.2228,-0.0137
1732024264.9387,6.8149,-2.2383,-0.0126
1732024264.9492,6.8259,-2.2463,-0.0118
1732024264.9592,6.8364,-2.2539,-0.0110
1732024264.9692,6.8470,-2.2616,-0.0102
1732024264.9790,6.8573,-2.2691,-0.0094
1732024264.9894,6.8682,-2.2770,-0.0086
1732024264.9992,6.8793,-2.2851,-0.0098
1732024265.0100,6.8916,-2.2941,-0.0114
1732024265.0201,6.9031,-2.3025,-0.0129
1732024265.0291,6.9133,-2.3099,-0.0143
1732024265.0393,6.9249,-2.3184,-0.0158
1732024265.0494,6.9364,-2.3268,-0.0173
1732024265.0605,6.9486,-2.3369,-0.0181
1732024265.0699,6.9581,-2.3468,-0.0174
1732024265.0800,6.9682,-2.3575,-0.0166
1732024265.0897,6.9779,-2.3677,-0.0159
1732024265.0999,6.9882,-2.3785,-0.0151
1732024265.1109,6.9992,-2.3901,-0.0142
1732024265.1194,7.0078,-2.3991,-0.0136
1732024265.1316,7.0207,-2.4113,-0.0137
1732024265.1430,7.0331,-2.4223,-0.0143
1732024265.1501,7.0408,-2.4290,-0.0147
1732024265.1608,7.0525,-2.4394,-0.0153
1732024265.1700,7.0625,-2.4482,-0.0158
1732024265.1801,7.0734,-2.4579,-0.0164
1732024265.1896,7.0837,-2.4670,-0.0169
1732024265.2002,7.0941,-2.4766,-0.0161
1732024265.2101,7.1037,-2.4855,-0.0154
1732024265.2199,7.1131,-2.4942,-0.0146
1732024265.2315,7.1243,-2.5046,-0.0137
1732024265.2398,7.1324,-2.5121,-0.0131
1732024265.2492,7.1414,-2.5204,-0.0124
1732024265.2578,7.1498,-2.5281,-0.0119
1732024265.2689,7.1615,-2.5372,-0.0128
1732024265.2793,7.1725,-2.5458,-0.0138
1732024265.2882,7.1819,-2.5532,-0.0146
1732024265.3099,7.2048,-2.5711,-0.0165
1732024265.3206,7.2161,-2.5800,-0.0174
1732024265.3383,7.2345,-2.5949,-0.0169
1732024265.3495,7.2462,-2.6045,-0.0162
1732024265.3595,7.2566,-2.6130,-0.0157
1732024265.3792,7.2771,-2.6297,-0.0146
1732024265.3891,7.2874,-2.6381,-0.0140
1732024265.3992,7.2980,-2.6468,-0.0143
1732024265.4097,7.3089,-2.6559,-0.0148
1732024265.4191,7.3187,-2.6639,-0.0152
1732024265.4305,7.3307,-2.6738,-0.0157
1732024265.4396,7.3402,-2.6816,-0.0160
1732024265.4498,7.3508,-2.6904,-0.0165
1732024265.4582,7.3595,-2.6975,-0.0167
1732024265.4707,7.3719,-2.7076,-0.0164
1732024265.4800,7.3811,-2.7151,-0.0162
1732024265.4897,7.3906,-2.7229,-0.0159
1732024265.4995,7.4003,-2.7308,-0.0157
1732024265.5094,7.4102,-2.7388,-0.0154
1732024265.5193,7.4200,-2.7468,-0.0152
1732024265.5380,7.4382,-2.7632,-0.0145
1732024265.5493,7.4492,-2.7733,-0.0141
1732024265.5596,7.4593,-2.7825,-0.0137
1732024265.5691,7.4685,-2.7910,-0.0133
1732024265.5792,7.4783,-2.8000,-0.0129
1732024265.5898,7.4886,-2.8095,-0.0125
1732024265.5995,7.4994,-2.8180,-0.0123
1732024265.6092,7.5102,-2.8263,-0.0120
1732024265.6191,7.5212,-2.8350,-0.0118
1732024265.6283,7.5315,-2.8430,-0.0116
1732024265.6495,7.5552,-2.8614,-0.0111
1732024265.6589,7.5656,-2.8693,-0.0109
1732024265.6690,7.5763,-2.8769,-0.0110
1732024265.6789,7.5869,-2.8843,-0.0110
1732024265.6893,7.5979,-2.8921,-0.0111
1732024265.6989,7.6082,-2.8993,-0.0112
1732024265.7089,7.6188,-2.9067,-0.0113
1732024265.7194,7.6300,-2.9146,-0.0113
1732024265.7388,7.6506,-2.9309,-0.0117
1732024265.7489,7.6612,-2.9395,-0.0119
1732024265.7588,7.6716,-2.9480,-0.0120
1732024265.7687,7.6821,-2.9565,-0.0122
1732024265.7797,7.6937,-2.9659,-0.0124
1732024265.7894,7.7039,-2.9742,-0.0126
1732024265.7981,7.7131,-2.9807,-0.0127
1732024265.8192,7.7352,-2.9961,-0.0130
1732024265.8289,7.7454,-3.0032,-0.0132
1732024265.8378,7.7547,-3.0096,-0.0133
1732024265.8491,7.7666,-3.0179,-0.0135
1732024265.8592,7.7772,-3.0253,-0.0136
1732024265.8695,7.7881,-3.0328,-0.0137
1732024265.8796,7.7986,-3.0401,-0.0139
1732024265.8895,7.8090,-3.0474,-0.0140
1732024265.8997,7.8200,-3.0556,-0.0140
1732024265.9086,7.8298,-3.0629,-0.0139
1732024265.9199,7.8420,-3.0721,-0.0139
1732024265.9276,7.8504,-3.0784,-0.0138
1732024265.9379,7.8616,-3.0868,-0.0138
1732024265.9489,7.8736,-3.0958,-0.0137
1732024265.9591,7.8842,-3.1036,-0.0135
1732024265.9690,7.8928,-3.1090,-0.0127
1732024265.9794,7.9017,-3.1148,-0.0119
1732024265.9895,7.9105,-3.1203,-0.0110
1732024266.0079,7.9265,-3.1306,-0.0095
1732024266.0189,7.9359,-3.1366,-0.0086
1732024266.0387,7.9602,-3.1522,-0.0098
1732024266.0593,7.9875,-3.1699,-0.0118
1732024266.0697,8.0013,-3.1788,-0.0128
1732024266.0789,8.0135,-3.1868,-0.0138
1732024266.0889,8.0267,-3.1953,-0.0148
1732024266.0994,8.0406,-3.2046,-0.0149
1732024266.1088,8.0530,-3.2129,-0.0150
1732024266.1191,8.0666,-3.2220,-0.0151
1732024266.1295,8.0802,-3.2311,-0.0151
1732024266.1390,8.0928,-3.2395,-0.0152
1732024266.1492,8.1062,-3.2485,-0.0153
1732024266.1590,8.1188,-3.2568,-0.0154
1732024266.1673,8.1284,-3.2624,-0.0158
1732024266.1789,8.1419,-3.2702,-0.0164
1732024266.1892,8.1540,-3.2772,-0.0169
1732024266.1989,8.1653,-3.2838,-0.0174
1732024266.2100,8.1783,-3.2913,-0.0180
1732024266.2192,8.1890,-3.2976,-0.0184
1732024266.2494,8.2240,-3.3181,-0.0191
1732024266.2588,8.2349,-3.3245,-0.0193
1732024266.2689,8.2466,-3.3313,-0.0194
1732024266.2798,8.2593,-3.3388,-0.0196
1732024266.2898,8.2709,-3.3456,-0.0198
1732024266.2989,8.2809,-3.3509,-0.0197
1732024266.3113,8.2945,-3.3581,-0.0195
1732024266.3209,8.3050,-3.3636,-0.0194
1732024266.3289,8.3137,-3.3683,-0.0193
1732024266.3391,8.3249,-3.3742,-0.0191
1732024266.3491,8.3358,-3.3799,-0.0190
1732024266.3592,8.3468,-3.3858,-0.0189
1732024266.3692,8.3577,-3.3915,-0.0187
1732024266.3796,8.3692,-3.3976,-0.0186
1732024266.3902,8.3808,-3.4037,-0.0184
1732024266.4005,8.3931,-3.4103,-0.0185
1732024266.4198,8.4162,-3.4225,-0.0187
1732024266.4378,8.4378,-3.4340,-0.0188
1732024266.4495,8.4519,-3.4415,-0.0189
1732024266.4585,8.4627,-3.4470,-0.0190
1732024266.4685,8.4746,-3.4519,-0.0192
1732024266.4798,8.4880,-3.4574,-0.0195
1732024266.4894,8.4995,-3.4622,-0.0197
1732024266.4977,8.5094,-3.4662,-0.0199
1732024266.5090,8.5229,-3.4718,-0.0201
1732024266.5194,8.5353,-3.4770,-0.0203
1732024266.5322,8.5470,-3.4822,-0.0204
1732024266.5500,8.5609,-3.4887,-0.0203
1732024266.5593,8.5682,-3.4921,-0.0202
1732024266.5698,8.5764,-3.4959,-0.0202
1732024266.5794,8.5838,-3.4994,-0.0202
1732024266.5904,8.5926,-3.5035,-0.0201
1732024266.6003,8.6070,-3.5110,-0.0195
1732024266.6109,8.6227,-3.5191,-0.0189
1732024266.6202,8.6363,-3.5261,-0.0183
1732024266.6395,8.6645,-3.5408,-0.0172
1732024266.6591,8.6926,-3.5548,-0.0164
1732024266.6692,8.7044,-3.5578,-0.0175
1732024266.6790,8.7156,-3.5608,-0.0186
1732024266.6898,8.7281,-3.5641,-0.0198
1732024266.7189,8.7616,-3.5729,-0.0229
1732024266.7377,8.7855,-3.5821,-0.0228
1732024266.7526,8.8050,-3.5904,-0.0220
1732024266.7601,8.8149,-3.5946,-0.0217
1732024266.7900,8.8541,-3.6113,-0.0202
1732024266.7994,8.8645,-3.6146,-0.0206
1732024266.8092,8.8753,-3.6180,-0.0211
1732024266.8192,8.8863,-3.6214,-0.0216
1732024266.8291,8.8971,-3.6248,-0.0221
1732024266.8388,8.9077,-3.6281,-0.0226
1732024266.8489,8.9188,-3.6316,-0.0231
1732024266.8593,8.9304,-3.6353,-0.0233
1732024266.8691,8.9421,-3.6393,-0.0227
1732024266.8791,8.9539,-3.6433,-0.0220
1732024266.8910,8.9679,-3.6480,-0.0212
1732024266.8990,8.9774,-3.6512,-0.0206
1732024266.9087,8.9889,-3.6552,-0.0200
1732024266.9191,9.0012,-3.6593,-0.0193
1732024266.9289,9.0132,-3.6631,-0.0192
1732024266.9390,9.0261,-3.6667,-0.0195
1732024266.9500,9.0401,-3.6708,-0.0200
1732024266.9591,9.0517,-3.6741,-0.0203
1732024266.9696,9.0651,-3.6779,-0.0207
1732024266.9791,9.0771,-3.6813,-0.0211
1732024266.9891,9.0899,-3.6850,-0.0215
1732024267.0007,9.1033,-3.6882,-0.0214
1732024267.0092,9.1130,-3.6905,-0.0213
1732024267.0192,9.1244,-3.6932,-0.0211
1732024267.0290,9.1356,-3.6959,-0.0210
1732024267.0395,9.1476,-3.6987,-0.0209
1732024267.0490,9.1584,-3.7013,-0.0207
1732024267.0593,9.1704,-3.7041,-0.0206
1732024267.0692,9.1823,-3.7070,-0.0202
1732024267.0792,9.1942,-3.7100,-0.0198
1732024267.0885,9.2053,-3.7127,-0.0195
1732024267.0986,9.2175,-3.7157,-0.0191
1732024267.1091,9.2301,-3.7188,-0.0187
1732024267.1190,9.2420,-3.7218,-0.0184
1732024267.1295,9.2544,-3.7244,-0.0181
1732024267.1391,9.2658,-3.7264,-0.0180
1732024267.1497,9.2782,-3.7287,-0.0179
1732024267.1578,9.2878,-3.7304,-0.0179
1732024267.1680,9.2997,-3.7325,-0.0178
1732024267.1789,9.3126,-3.7348,-0.0177
1732024267.1897,9.3252,-3.7371,-0.0176
1732024267.2011,9.3379,-3.7388,-0.0177
1732024267.2100,9.3476,-3.7401,-0.0179
1732024267.2196,9.3582,-3.7414,-0.0180
1732024267.2320,9.3719,-3.7432,-0.0182
1732024267.2398,9.3805,-3.7443,-0.0183
1732024267.2493,9.3910,-3.7457,-0.0185
1732024267.2590,9.4023,-3.7473,-0.0187
1732024267.2693,9.4168,-3.7499,-0.0192
1732024267.2798,9.4318,-3.7526,-0.0198
1732024267.2896,9.4456,-3.7551,-0.0203
1732024267.3077,9.4713,-3.7597,-0.0212
1732024267.3193,9.4877,-3.7626,-0.0218
1732024267.3285,9.5008,-3.7650,-0.0223
1732024267.3381,9.5144,-3.7674,-0.0228
1732024267.3489,9.5297,-3.7701,-0.0233
1732024267.3590,9.5432,-3.7721,-0.0236
1732024267.3685,9.5525,-3.7714,-0.0225
1732024267.3790,9.5627,-3.7707,-0.0214
1732024267.3893,9.5727,-3.7699,-0.0203
1732024267.4012,9.5843,-3.7691,-0.0190
1732024267.4091,9.5920,-3.7685,-0.0181
1732024267.4195,9.6021,-3.7677,-0.0170
1732024267.4292,9.6133,-3.7678,-0.0164
1732024267.4388,9.6260,-3.7685,-0.0161
1732024267.4493,9.6396,-3.7692,-0.0158
1732024267.4681,9.6644,-3.7706,-0.0152
1732024267.4793,9.6791,-3.7714,-0.0149
1732024267.4894,9.6923,-3.7722,-0.0146
1732024267.5095,9.7152,-3.7717,-0.0149
1732024267.5193,9.7262,-3.7714,-0.0151
1732024267.5488,9.7594,-3.7705,-0.0156
1732024267.5592,9.7714,-3.7703,-0.0158
1732024267.5690,9.7836,-3.7703,-0.0159
1732024267.5789,9.7960,-3.7704,-0.0160
1732024267.5901,9.8099,-3.7705,-0.0160
1732024267.6002,9.8225,-3.7706,-0.0161
1732024267.6091,9.8337,-3.7707,-0.0162
1732024267.6198,9.8471,-3.7708,-0.0163
1732024267.6298,9.8592,-3.7703,-0.0164
1732024267.6397,9.8709,-3.7696,-0.0165
1732024267.6494,9.8823,-3.7688,-0.0166
1732024267.6596,9.8944,-3.7680,-0.0168
1732024267.6697,9.9064,-3.7672,-0.0169
1732024267.6795,9.9179,-3.7665,-0.0171
1732024267.6909,9.9314,-3.7656,-0.0172
1732024267.6993,9.9414,-3.7649,-0.0173
1732024267.7096,9.9535,-3.7641,-0.0175
1732024267.7191,9.9648,-3.7634,-0.0176
1732024267.7291,9.9784,-3.7631,-0.0179
1732024267.7393,9.9941,-3.7634,-0.0184
1732024267.7492,10.0093,-3.7637,-0.0188
1732024267.7586,10.0238,-3.7640,-0.0193
1732024267.7795,10.0560,-3.7646,-0.0203
1732024267.7905,10.0730,-3.7650,-0.0208
1732024267.7990,10.0804,-3.7619,-0.0204
1732024267.8101,10.0900,-3.7577,-0.0199
1732024267.8194,10.0981,-3.7542,-0.0194
1732024267.8293,10.1067,-3.7504,-0.0189
1732024267.8393,10.1154,-3.7466,-0.0184
1732024267.8494,10.1241,-3.7428,-0.0179
1732024267.8591,10.1325,-3.7392,-0.0174
1732024267.8692,10.1412,-3.7354,-0.0169
1732024267.8795,10.1501,-3.7315,-0.0164
1732024267.8895,10.1588,-3.7277,-0.0159
1732024267.9095,10.1827,-3.7223,-0.0170
1732024267.9200,10.1955,-3.7195,-0.0177
1732024267.9379,10.2173,-3.7148,-0.0187
1732024267.9490,10.2308,-3.7119,-0.0194
1732024267.9594,10.2434,-3.7094,-0.0198
1732024267.9699,10.2558,-3.7078,-0.0194
1732024267.9807,10.2684,-3.7061,-0.0188
1732024267.9893,10.2785,-3.7048,-0.0184
1732024268.0190,10.3134,-3.7002,-0.0170
1732024268.0399,10.3411,-3.6968,-0.0178
1732024268.0503,10.3554,-3.6951,-0.0185
1732024268.0598,10.3685,-3.6935,-0.0191
1732024268.0697,10.3821,-3.6919,-0.0197
1732024268.0793,10.3954,-3.6903,-0.0203
1732024268.0891,10.4089,-3.6887,-0.0210
1732024268.0985,10.4217,-3.6871,-0.0215
1732024268.1092,10.4364,-3.6854,-0.0222
1732024268.1205,10.4521,-3.6835,-0.0230
1732024268.1308,10.4648,-3.6807,-0.0245
1732024268.1401,10.4758,-3.6777,-0.0263
1732024268.1524,10.4901,-3.6737,-0.0287
1732024268.1600,10.4991,-3.6712,-0.0302
1732024268.1718,10.5129,-3.6673,-0.0325
1732024268.1897,10.5338,-3.6615,-0.0359
1732024268.2011,10.5471,-3.6578,-0.0382
1732024268.2105,10.5582,-3.6547,-0.0400
1732024268.2202,10.5695,-3.6515,-0.0419
1732024268.2304,10.5816,-3.6478,-0.0427
1732024268.2396,10.5926,-3.6443,-0.0428
1732024268.2494,10.6043,-3.6406,-0.0430
1732024268.2797,10.6406,-3.6291,-0.0434
1732024268.2909,10.6539,-3.6248,-0.0435
1732024268.2992,10.6606,-3.6186,-0.0403
1732024268.3109,10.6700,-3.6100,-0.0359
1732024268.3202,10.6776,-3.6031,-0.0324
1732024268.3297,10.6851,-3.5961,-0.0288
1732024268.3395,10.6930,-3.5889,-0.0251
1732024268.3492,10.7009,-3.5817,-0.0214
1732024268.3598,10.7105,-3.5751,-0.0189
1732024268.3695,10.7227,-3.5730,-0.0218
1732024268.3800,10.7360,-3.5708,-0.0250
1732024268.3917,10.7507,-3.5683,-0.0284
1732024268.3987,10.7596,-3.5668,-0.0305
1732024268.4099,10.7737,-3.5644,-0.0339
1732024268.4200,10.7863,-3.5623,-0.0369
1732024268.4494,10.8180,-3.5493,-0.0376
1732024268.4612,10.8303,-3.5437,-0.0374
1732024268.4697,10.8392,-3.5397,-0.0372
1732024268.4793,10.8493,-3.5351,-0.0370
1732024268.5202,10.8957,-3.5103,-0.0431
1732024268.5494,10.9299,-3.4911,-0.0493
1732024268.5587,10.9402,-3.4857,-0.0507
1732024268.5700,10.9493,-3.4841,-0.0474
1732024268.5787,10.9563,-3.4828,-0.0449
1732024268.5911,10.9661,-3.4810,-0.0414
1732024268.6216,10.9904,-3.4766,-0.0326
1732024268.6293,10.9992,-3.4721,-0.0320
1732024268.6399,11.0130,-3.4636,-0.0323
1732024268.6496,11.0257,-3.4559,-0.0325
1732024268.6599,11.0391,-3.4476,-0.0328
1732024268.6905,11.0789,-3.4232,-0.0336
1732024268.7192,11.1118,-3.3978,-0.0357
1732024268.7312,11.1255,-3.3872,-0.0366
1732024268.7397,11.1351,-3.3797,-0.0372
1732024268.7497,11.1466,-3.3708,-0.0379
1732024268.7596,11.1575,-3.3629,-0.0383
1732024268.7698,11.1673,-3.3577,-0.0376
1732024268.7790,11.1762,-3.3530,-0.0370
1732024268.7900,11.1867,-3.3474,-0.0362
1732024268.8001,11.1965,-3.3422,-0.0356
1732024268.8092,11.2052,-3.3376,-0.0349
1732024268.8211,11.2166,-3.3315,-0.0341
1732024268.8300,11.2255,-3.3251,-0.0341
1732024268.8390,11.2347,-3.3177,-0.0343
1732024268.8489,11.2448,-3.3095,-0.0345
1732024268.8594,11.2554,-3.3008,-0.0347
1732024268.8697,11.2659,-3.2923,-0.0349
1732024268.8793,11.2756,-3.2843,-0.0351
1732024268.8903,11.2869,-3.2752,-0.0354
1732024268.8992,11.2963,-3.2675,-0.0358
1732024268.9103,11.3081,-3.2578,-0.0363
1732024268.9200,11.3183,-3.2494,-0.0367
1732024268.9296,11.3285,-3.2410,-0.0372
1732024268.9395,11.3390,-3.2324,-0.0376
1732024268.9491,11.3492,-3.2241,-0.0381
1732024268.9589,11.3595,-3.2158,-0.0384
1732024268.9697,11.3703,-3.2080,-0.0381
1732024268.9789,11.3794,-3.2014,-0.0379
1732024268.9891,11.3895,-3.1941,-0.0376
1732024268.9991,11.3995,-3.1869,-0.0373
1732024269.0089,11.4092,-3.1799,-0.0371
1732024269.0187,11.4190,-3.1729,-0.0368
1732024269.0296,11.4294,-3.1641,-0.0365
1732024269.0392,11.4382,-3.1556,-0.0362
1732024269.0495,11.4476,-3.1464,-0.0359
1732024269.0593,11.4566,-3.1377,-0.0357
1732024269.0714,11.4678,-3.1269,-0.0353
1732024269.0804,11.4760,-3.1189,-0.0351
1732024269.0893,11.4842,-3.1110,-0.0348
1732024269.1004,11.4940,-3.1031,-0.0346
1732024269.1113,11.5034,-3.0957,-0.0343
1732024269.1202,11.5111,-3.0897,-0.0341
1732024269.1300,11.5197,-3.0830,-0.0339
1732024269.1400,11.5284,-3.0763,-0.0337
1732024269.1493,11.5365,-3.0700,-0.0335
1732024269.1593,11.5452,-3.0628,-0.0333
1732024269.1711,11.5552,-3.0524,-0.0333
1732024269.1802,11.5631,-3.0444,-0.0332
1732024269.1893,11.5709,-3.0364,-0.0332
1732024269.2000,11.5800,-3.0270,-0.0332
1732024269.2098,11.5884,-3.0183,-0.0332
1732024269.2209,11.5979,-3.0086,-0.0331
1732024269.2294,11.6054,-3.0018,-0.0325
1732024269.2394,11.6144,-2.9944,-0.0313
1732024269.2504,11.6243,-2.9861,-0.0300
1732024269.2595,11.6325,-2.9794,-0.0289
1732024269.2701,11.6420,-2.9715,-0.0277
1732024269.2796,11.6506,-2.9644,-0.0265
1732024269.2890,11.6590,-2.9574,-0.0254
1732024269.2989,11.6671,-2.9482,-0.0252
1732024269.3103,11.6762,-2.9371,-0.0252
1732024269.3207,11.6845,-2.9270,-0.0252
1732024269.3300,11.6920,-2.9179,-0.0252
1732024269.3400,11.6999,-2.9083,-0.0252
1732024269.3501,11.7081,-2.8984,-0.0253
1732024269.3610,11.7170,-2.8883,-0.0252
1732024269.3690,11.7239,-2.8814,-0.0249
1732024269.3792,11.7327,-2.8728,-0.0247
1732024269.3894,11.7414,-2.8641,-0.0244
1732024269.3990,11.7497,-2.8559,-0.0241
1732024269.4117,11.7606,-2.8451,-0.0237
1732024269.4206,11.7683,-2.8375,-0.0235
1732024269.4294,11.7754,-2.8294,-0.0235
1732024269.4397,11.7831,-2.8194,-0.0238
1732024269.4498,11.7907,-2.8095,-0.0241
1732024269.4594,11.7979,-2.8002,-0.0243
1732024269.4695,11.8056,-2.7904,-0.0246
1732024269.4806,11.8140,-2.7796,-0.0249
1732024269.4904,11.8213,-2.7701,-0.0252
1732024269.4990,11.8279,-2.7608,-0.0253
1732024269.5096,11.8359,-2.7492,-0.0254
1732024269.5191,11.8432,-2.7388,-0.0255
1732024269.5289,11.8507,-2.7281,-0.0257
1732024269.5393,11.8586,-2.7168,-0.0258
1732024269.5495,11.8664,-2.7056,-0.0259
1732024269.5598,11.8743,-2.6945,-0.0260
1732024269.5701,11.8824,-2.6840,-0.0259
1732024269.5797,11.8899,-2.6742,-0.0258
1732024269.5899,11.8979,-2.6638,-0.0256
1732024269.6007,11.9064,-2.6528,-0.0255
1732024269.6102,11.9138,-2.6431,-0.0254
1732024269.6203,11.9217,-2.6328,-0.0253
1732024269.6292,11.9284,-2.6236,-0.0250
1732024269.6599,11.9507,-2.5915,-0.0240
1732024269.6693,11.9575,-2.5816,-0.0236
1732024269.6796,11.9650,-2.5708,-0.0233
1732024269.6898,11.9724,-2.5601,-0.0229
1732024269.6991,11.9786,-2.5495,-0.0230
1732024269.7096,11.9856,-2.5376,-0.0232
1732024269.7289,11.9984,-2.5155,-0.0236
1732024269.7394,12.0054,-2.5034,-0.0238
1732024269.7494,12.0120,-2.4920,-0.0240
1732024269.7593,12.0185,-2.4809,-0.0242
1732024269.7689,12.0246,-2.4706,-0.0241
1732024269.7793,12.0312,-2.4596,-0.0241
1732024269.7893,12.0376,-2.4490,-0.0240
1732024269.7988,12.0436,-2.4389,-0.0239
1732024269.8103,12.0508,-2.4268,-0.0238
1732024269.8208,12.0575,-2.4156,-0.0238
1732024269.8290,12.0626,-2.4065,-0.0238
1732024269.8391,12.0690,-2.3950,-0.0240
1732024269.8493,12.0755,-2.3832,-0.0242
1732024269.8596,12.0819,-2.3714,-0.0244
1732024269.8699,12.0885,-2.3596,-0.0246
1732024269.8791,12.0943,-2.3490,-0.0248
1732024269.8894,12.1007,-2.3372,-0.0249
1732024269.9012,12.1074,-2.3232,-0.0253
1732024269.9093,12.1119,-2.3136,-0.0256
1732024269.9193,12.1174,-2.3017,-0.0259
1732024269.9301,12.1233,-2.2890,-0.0263
1732024269.9396,12.1286,-2.2777,-0.0266
1732024269.9491,12.1338,-2.2664,-0.0269
1732024269.9589,12.1392,-2.2549,-0.0272
1732024269.9706,12.1455,-2.2415,-0.0269
1732024269.9798,12.1504,-2.2312,-0.0267
1732024269.9892,12.1554,-2.2205,-0.0264
1732024269.9992,12.1607,-2.2092,-0.0262
1732024270.0104,12.1667,-2.1965,-0.0259
1732024270.0189,12.1712,-2.1869,-0.0257
1732024270.0287,12.1765,-2.1752,-0.0257
1732024270.0390,12.1820,-2.1623,-0.0259
1732024270.0492,12.1874,-2.1496,-0.0262
1732024270.0588,12.1926,-2.1375,-0.0264
1732024270.0689,12.1979,-2.1249,-0.0266
1732024270.0791,12.2034,-2.1122,-0.0268
1732024270.0888,12.2085,-2.1000,-0.0271
1732024270.0990,12.2135,-2.0873,-0.0272
1732024270.1092,12.2182,-2.0748,-0.0272
1732024270.1195,12.2230,-2.0620,-0.0273
1732024270.1293,12.2275,-2.0499,-0.0273
1732024270.1409,12.2328,-2.0357,-0.0274
1732024270.1498,12.2370,-2.0246,-0.0274
1732024270.1598,12.2416,-2.0124,-0.0275
1732024270.1691,12.2459,-2.0009,-0.0275
1732024270.1790,12.2505,-1.9886,-0.0275
1732024270.1889,12.2551,-1.9764,-0.0276
1732024270.1986,12.2594,-1.9653,-0.0273
1732024270.2089,12.2640,-1.9538,-0.0269
1732024270.2196,12.2687,-1.9418,-0.0265
1732024270.2304,12.2735,-1.9298,-0.0261
1732024270.2396,12.2775,-1.9196,-0.0257
1732024270.2494,12.2819,-1.9086,-0.0253
1732024270.2592,12.2861,-1.8975,-0.0250
1732024270.2686,12.2895,-1.8860,-0.0250
1732024270.2789,12.2932,-1.8735,-0.0249
1732024270.2889,12.2968,-1.8613,-0.0249
1732024270.2992,12.3005,-1.8487,-0.0248
1732024270.3093,12.3042,-1.8364,-0.0248
1732024270.3212,12.3085,-1.8220,-0.0248
1732024270.3313,12.3120,-1.8099,-0.0245
1732024270.3398,12.3148,-1.7998,-0.0242
1732024270.3498,12.3182,-1.7880,-0.0239
1732024270.3711,12.3253,-1.7628,-0.0232
1732024270.3793,12.3280,-1.7532,-0.0230
1732024270.3913,12.3321,-1.7390,-0.0226
1732024270.4022,12.3347,-1.7257,-0.0225
1732024270.4120,12.3372,-1.7138,-0.0224
1732024270.4224,12.3397,-1.7011,-0.0222
1732024270.4398,12.3440,-1.6800,-0.0221
1732024270.4494,12.3464,-1.6684,-0.0220
1732024270.4592,12.3490,-1.6561,-0.0220
1732024270.4714,12.3532,-1.6388,-0.0229
1732024270.4807,12.3565,-1.6254,-0.0236
1732024270.4917,12.3604,-1.6098,-0.0245
1732024270.4995,12.3631,-1.5987,-0.0251
1732024270.5095,12.3666,-1.5844,-0.0258
1732024270.5204,12.3704,-1.5689,-0.0267
1732024270.5304,12.3733,-1.5553,-0.0271
1732024270.5393,12.3753,-1.5436,-0.0273
1732024270.5493,12.3776,-1.5306,-0.0275
1732024270.5595,12.3800,-1.5172,-0.0277
1732024270.5713,12.3827,-1.5017,-0.0279
1732024270.5796,12.3846,-1.4910,-0.0281
1732024270.5891,12.3868,-1.4785,-0.0283
1732024270.6005,12.3894,-1.4636,-0.0285
1732024270.6089,12.3914,-1.4526,-0.0287
1732024270.6299,12.3948,-1.4260,-0.0285
1732024270.6398,12.3945,-1.4147,-0.0275
1732024270.6502,12.3941,-1.4027,-0.0265
1732024270.6613,12.3937,-1.3900,-0.0255
1732024270.6732,12.3933,-1.3764,-0.0243
1732024270.6812,12.3930,-1.3672,-0.0235
1732024270.6896,12.3927,-1.3576,-0.0227
1732024270.7007,12.3923,-1.3449,-0.0216
1732024270.7103,12.3919,-1.3338,-0.0207
1732024270.7196,12.3916,-1.3232,-0.0198
1732024270.7303,12.3913,-1.3103,-0.0190
1732024270.7405,12.3910,-1.2976,-0.0185
1732024270.7496,12.3908,-1.2861,-0.0181
1732024270.7591,12.3906,-1.2742,-0.0176
1732024270.7700,12.3904,-1.2606,-0.0170
1732024270.7805,12.3901,-1.2474,-0.0165
1732024270.8014,12.3910,-1.2221,-0.0164
1732024270.8115,12.3922,-1.2103,-0.0169
1732024270.8206,12.3933,-1.1997,-0.0173
1732024270.8289,12.3942,-1.1900,-0.0177
1732024270.8392,12.3954,-1.1780,-0.0182
1732024270.8492,12.3966,-1.1664,-0.0187
1732024270.8590,12.3974,-1.1546,-0.0193
1732024270.8689,12.3961,-1.1408,-0.0210
1732024270.8795,12.3946,-1.1262,-0.0229
1732024270.8895,12.3932,-1.1122,-0.0246
1732024270.8994,12.3918,-1.0985,-0.0263
1732024270.9089,12.3904,-1.0851,-0.0280
1732024270.9194,12.3890,-1.0707,-0.0298
1732024270.9288,12.3876,-1.0589,-0.0305
1732024270.9389,12.3862,-1.0480,-0.0300
1732024270.9496,12.3846,-1.0365,-0.0294
1732024270.9590,12.3833,-1.0265,-0.0289
1732024270.9699,12.3817,-1.0147,-0.0284
1732024270.9797,12.3803,-1.0042,-0.0278
1732024270.9892,12.3789,-0.9940,-0.0273
1732024270.9995,12.3774,-0.9802,-0.0273
1732024271.0090,12.3759,-0.9670,-0.0274
1732024271.0201,12.3743,-0.9515,-0.0276
1732024271.0304,12.3727,-0.9372,-0.0277
1732024271.0392,12.3713,-0.9249,-0.0278
1732024271.0493,12.3698,-0.9108,-0.0279
1732024271.0588,12.3685,-0.8977,-0.0281
1732024271.0721,12.3689,-0.8814,-0.0298
1732024271.0786,12.3691,-0.8734,-0.0306
1732024271.0890,12.3694,-0.8607,-0.0319
1732024271.0992,12.3697,-0.8481,-0.0331
1732024271.1098,12.3700,-0.8352,-0.0344
1732024271.1205,12.3703,-0.8221,-0.0358
1732024271.1292,12.3696,-0.8109,-0.0363
1732024271.1391,12.3677,-0.7980,-0.0363
1732024271.1495,12.3657,-0.7845,-0.0364
1732024271.1593,12.3638,-0.7716,-0.0364
1732024271.1696,12.3619,-0.7581,-0.0364
1732024271.1799,12.3599,-0.7447,-0.0364
1732024271.1894,12.3581,-0.7322,-0.0365
1732024271.2004,12.3560,-0.7178,-0.0365
1732024271.2090,12.3544,-0.7066,-0.0365
1732024271.2188,12.3525,-0.6938,-0.0365
1732024271.2289,12.3504,-0.6809,-0.0362
1732024271.2392,12.3479,-0.6682,-0.0354
1732024271.2490,12.3456,-0.6560,-0.0347
1732024271.2590,12.3432,-0.6436,-0.0339
1732024271.2687,12.3409,-0.6317,-0.0332
1732024271.2791,12.3384,-0.6187,-0.0324
1732024271.2889,12.3360,-0.6066,-0.0316
1732024271.2989,12.3343,-0.5944,-0.0308
1732024271.3095,12.3327,-0.5814,-0.0299
1732024271.3195,12.3313,-0.5693,-0.0291
1732024271.3292,12.3298,-0.5575,-0.0282
1732024271.3392,12.3283,-0.5453,-0.0274
1732024271.3491,12.3268,-0.5332,-0.0265
1732024271.3589,12.3252,-0.5214,-0.0257
1732024271.3697,12.3211,-0.5101,-0.0246
1732024271.3803,12.3171,-0.4991,-0.0236
1732024271.3899,12.3135,-0.4890,-0.0226
1732024271.4004,12.3096,-0.4780,-0.0216
1732024271.4097,12.3061,-0.4682,-0.0207
1732024271.4197,12.3023,-0.4578,-0.0197
1732024271.4304,12.2995,-0.4452,-0.0181
1732024271.4395,12.2979,-0.4334,-0.0164
1732024271.4488,12.2963,-0.4215,-0.0147
1732024271.4591,12.2945,-0.4081,-0.0127
1732024271.4693,12.2927,-0.3951,-0.0108
1732024271.4787,12.2911,-0.3829,-0.0091
1732024271.4898,12.2892,-0.3685,-0.0070
1732024271.4987,12.2857,-0.3585,-0.0065
1732024271.5094,12.2811,-0.3465,-0.0063
1732024271.5190,12.2769,-0.3358,-0.0061
1732024271.5322,12.2712,-0.3212,-0.0059
1732024271.5486,12.2641,-0.3030,-0.0055
1732024271.5690,12.2553,-0.2776,-0.0055
1732024271.5793,12.2508,-0.2635,-0.0057
1732024271.5893,12.2464,-0.2498,-0.0059
1732024271.5990,12.2422,-0.2367,-0.0060
1732024271.6188,12.2336,-0.2097,-0.0064
1732024271.6390,12.2260,-0.1845,-0.0060
1732024271.6493,12.2223,-0.1722,-0.0056
1732024271.6600,12.2185,-0.1594,-0.0051
1732024271.6718,12.2143,-0.1453,-0.0047
1732024271.6805,12.2112,-0.1349,-0.0044
1732024271.6902,12.2078,-0.1233,-0.0040
1732024271.7096,12.1944,-0.1060,-0.0019
1732024271.7339,12.1770,-0.0848,0.0009
1732024271.7419,12.1714,-0.0779,0.0018
1732024271.7793,12.1523,-0.0350,0.0046
1732024271.7886,12.1490,-0.0224,0.0051
1732024271.8002,12.1449,-0.0067,0.0056
1732024271.8113,12.1410,0.0084,0.0061
1732024271.8206,12.1377,0.0211,0.0065
1732024271.8317,12.1322,0.0346,0.0066
1732024271.8407,12.1269,0.0450,0.0065
1732024271.8500,12.1216,0.0557,0.0063
1732024271.8606,12.1154,0.0680,0.0062
1732024271.8695,12.1102,0.0783,0.0061
1732024271.8798,12.1043,0.0901,0.0059
1732024271.8892,12.0988,0.1010,0.0058
1732024271.8990,12.0933,0.1120,0.0057
1732024271.9096,12.0872,0.1239,0.0056
1732024271.9195,12.0817,0.1350,0.0055
1732024271.9290,12.0763,0.1456,0.0054
1732024271.9389,12.0707,0.1567,0.0052
1732024271.9488,12.0651,0.1679,0.0051
1732024271.9594,12.0591,0.1798,0.0050
1732024271.9699,12.0531,0.1916,0.0049
1732024271.9795,12.0477,0.2023,0.0048
1732024271.9903,12.0416,0.2145,0.0046
1732024272.0000,12.0352,0.2247,0.0049
1732024272.0089,12.0293,0.2340,0.0053
1732024272.0194,12.0223,0.2450,0.0057
1732024272.0302,12.0151,0.2563,0.0061
1732024272.0396,12.0088,0.2661,0.0064
1732024272.0494,12.0023,0.2765,0.0068
1732024272.0596,11.9954,0.2872,0.0071
1732024272.0699,11.9876,0.2985,0.0067
1732024272.0790,11.9809,0.3085,0.0064
1732024272.0896,11.9730,0.3200,0.0060
1732024272.0986,11.9662,0.3299,0.0057
1732024272.1113,11.9568,0.3438,0.0052
1732024272.1195,11.9506,0.3528,0.0049
1732024272.1299,11.9431,0.3644,0.0049
1732024272.1404,11.9356,0.3762,0.0054
1732024272.1495,11.9292,0.3863,0.0058
1732024272.1591,11.9223,0.3972,0.0062
1732024272.1703,11.9144,0.4098,0.0066
1732024272.1799,11.9075,0.4206,0.0070
1732024272.1895,11.9007,0.4314,0.0074
1732024272.2106,11.8857,0.4551,0.0083
1732024272.2297,11.8722,0.4754,0.0084
1732024272.2391,11.8657,0.4836,0.0075
1732024272.2488,11.8589,0.4921,0.0066
1732024272.2578,11.8526,0.5000,0.0057
1732024272.2702,11.8439,0.5109,0.0044
1732024272.2792,11.8377,0.5187,0.0036
1732024272.2895,11.8304,0.5278,0.0025
1732024272.2999,11.8220,0.5392,0.0027
1732024272.3084,11.8148,0.5489,0.0030
1732024272.3192,11.8058,0.5612,0.0035
1732024272.3282,11.7983,0.5715,0.0038
1732024272.3385,11.7896,0.5832,0.0042
1732024272.3495,11.7804,0.5957,0.0047
1732024272.3589,11.7725,0.6065,0.0050
1732024272.3690,11.7640,0.6167,0.0047
1732024272.3803,11.7543,0.6282,0.0044
1732024272.3901,11.7461,0.6382,0.0042
1732024272.4000,11.7377,0.6483,0.0039
1732024272.4095,11.7296,0.6580,0.0037
1732024272.4200,11.7207,0.6687,0.0034
1732024272.4313,11.7111,0.6802,0.0031
1732024272.4400,11.7037,0.6891,0.0029
1732024272.4500,11.6953,0.6992,0.0026
1732024272.4600,11.6868,0.7092,0.0024
1732024272.4695,11.6785,0.7181,0.0025
1732024272.4796,11.6696,0.7275,0.0027
1732024272.4896,11.6608,0.7369,0.0028
1732024272.4991,11.6526,0.7456,0.0029
1732024272.5103,11.6427,0.7562,0.0031
1732024272.5192,11.6350,0.7644,0.0032
1732024272.5293,11.6265,0.7739,0.0036
1732024272.5393,11.6187,0.7834,0.0043
1732024272.5502,11.6102,0.7937,0.0051
1732024272.5594,11.6030,0.8024,0.0058
1732024272.5687,11.5957,0.8113,0.0065
1732024272.5794,11.5874,0.8214,0.0073
1732024272.5907,11.5786,0.8321,0.0081
1732024272.6006,11.5687,0.8408,0.0074
1732024272.6103,11.5589,0.8493,0.0065
1732024272.6206,11.5485,0.8583,0.0057
1732024272.6298,11.5392,0.8664,0.0049
1732024272.6395,11.5294,0.8749,0.0040
1732024272.6503,11.5184,0.8844,0.0031
1732024272.6601,11.5088,0.8926,0.0025
1732024272.6707,11.4994,0.9002,0.0027
1732024272.6793,11.4919,0.9064,0.0028
1732024272.6897,11.4827,0.9139,0.0030
1732024272.7078,11.4667,0.9269,0.0034
1732024272.7203,11.4557,0.9358,0.0036
1732024272.7304,11.4460,0.9441,0.0036
1732024272.7496,11.4263,0.9614,0.0034
1732024272.7594,11.4162,0.9702,0.0033
1732024272.7698,11.4055,0.9796,0.0032
1732024272.7802,11.3949,0.9889,0.0031
1732024272.7896,11.3853,0.9973,0.0030
1732024272.8191,11.3551,1.0238,0.0026
1732024272.8290,11.3449,1.0325,0.0025
1732024272.8395,11.3341,1.0411,0.0022
1732024272.8493,11.3240,1.0491,0.0020
1732024272.8603,11.3126,1.0582,0.0018
1732024272.8715,11.3011,1.0674,0.0015
1732024272.8800,11.2923,1.0745,0.0014
1732024272.8888,11.2832,1.0817,0.0012
1732024272.9081,11.2634,1.0976,0.0007
1732024272.9199,11.2512,1.1073,0.0005
1732024272.9385,11.2311,1.1221,0.0004
1732024272.9501,11.2183,1.1313,0.0005
1732024272.9594,11.2082,1.1385,0.0006
1732024272.9696,11.1970,1.1465,0.0006
1732024272.9804,11.1851,1.1550,0.0007
1732024272.9892,11.1755,1.1619,0.0007
1732024272.9983,11.1655,1.1691,0.0008
1732024273.0088,11.1539,1.1774,0.0008
1732024273.0200,11.1417,1.1861,0.0009
1732024273.0303,11.1300,1.1944,0.0009
1732024273.0396,11.1193,1.2019,0.0008
1732024273.0493,11.1081,1.2098,0.0007
1732024273.0591,11.0967,1.2179,0.0006
1732024273.0688,11.0855,1.2258,0.0005
1732024273.0793,11.0733,1.2343,0.0004
1732024273.0893,11.0618,1.2424,0.0003
1732024273.0991,11.0511,1.2491,0.0003
1732024273.1101,11.0395,1.2562,0.0004
1732024273.1200,11.0290,1.2625,0.0004
1732024273.1302,11.0181,1.2691,0.0005
1732024273.1402,11.0074,1.2756,0.0005
1732024273.1495,10.9975,1.2816,0.0006
1732024273.1604,10.9859,1.2886,0.0006
1732024273.1783,10.9669,1.3001,0.0007
1732024273.1904,10.9540,1.3079,0.0007
1732024273.2191,10.9140,1.3350,-0.0025
1732024273.2278,10.9017,1.3434,-0.0035
1732024273.2419,10.8819,1.3568,-0.0051
1732024273.2483,10.8729,1.3630,-0.0059
1732024273.2607,10.8561,1.3740,-0.0068
1732024273.2694,10.8462,1.3794,-0.0060
1732024273.2788,10.8354,1.3853,-0.0052
1732024273.2886,10.8243,1.3913,-0.0044
1732024273.2998,10.8115,1.3983,-0.0034
1732024273.3082,10.8019,1.4036,-0.0026
1732024273.3194,10.7891,1.4105,-0.0016
1732024273.3294,10.7777,1.4168,-0.0008
1732024273.3391,10.7667,1.4228,0.0001
1732024273.3494,10.7549,1.4292,0.0010
1732024273.3594,10.7433,1.4355,0.0017
1732024273.3701,10.7302,1.4423,0.0016
1732024273.3797,10.7183,1.4484,0.0015
1732024273.3893,10.7064,1.4546,0.0014
1732024273.3994,10.6940,1.4610,0.0012
1732024273.4093,10.6818,1.4674,0.0011
1732024273.4189,10.6699,1.4735,0.0010
1732024273.4304,10.6561,1.4801,0.0009
1732024273.4395,10.6454,1.4848,0.0010
1732024273.4492,10.6341,1.4897,0.0011
1732024273.4594,10.6221,1.4950,0.0012
1732024273.4690,10.6109,1.4999,0.0013
1732024273.4794,10.5988,1.5052,0.0014
1732024273.4894,10.5871,1.5103,0.0015
1732024273.4989,10.5759,1.5152,0.0015
1732024273.5103,10.5626,1.5211,0.0016
1732024273.5196,10.5517,1.5258,0.0017
1732024273.5301,10.5384,1.5313,0.0014
1732024273.5399,10.5249,1.5366,0.0007
1732024273.5492,10.5121,1.5417,0.0000
1732024273.5591,10.4986,1.5470,-0.0007
1732024273.5691,10.4849,1.5524,-0.0014
1732024273.5794,10.4708,1.5579,-0.0022
1732024273.5891,10.4574,1.5632,-0.0029
1732024273.6008,10.4414,1.5695,-0.0037
1732024273.6119,10.4262,1.5755,-0.0045
1732024273.6206,10.4142,1.5802,-0.0052
1732024273.6301,10.4015,1.5849,-0.0051
1732024273.6394,10.3895,1.5891,-0.0045
1732024273.6492,10.3767,1.5936,-0.0039
1732024273.6587,10.3643,1.5979,-0.0032
1732024273.6788,10.3382,1.6071,-0.0019
1732024273.6893,10.3246,1.6118,-0.0012
1732024273.7196,10.2852,1.6257,0.0007
1732024273.7288,10.2735,1.6296,0.0010
1732024273.7387,10.2613,1.6333,0.0008
1732024273.7489,10.2486,1.6373,0.0005
1732024273.7592,10.2359,1.6412,0.0003
1732024273.7688,10.2240,1.6448,0.0001
1732024273.7791,10.2112,1.6488,-0.0002
1732024273.7903,10.1973,1.6531,-0.0005
1732024273.8091,10.1741,1.6603,-0.0009
1732024273.8193,10.1615,1.6641,-0.0011
1732024273.8298,10.1477,1.6681,-0.0014
1732024273.8390,10.1351,1.6715,-0.0018
1732024273.8492,10.1210,1.6753,-0.0022
1732024273.8594,10.1069,1.6791,-0.0026
1732024273.8782,10.0809,1.6860,-0.0033
1732024273.8889,10.0661,1.6900,-0.0037
1732024273.8986,10.0526,1.6936,-0.0040
1732024273.9088,10.0385,1.6974,-0.0044
1732024273.9190,10.0244,1.7012,-0.0048
1732024273.9286,10.0114,1.7045,-0.0050
1732024273.9395,9.9969,1.7079,-0.0048
1732024273.9497,9.9834,1.7110,-0.0047
1732024273.9591,9.9709,1.7139,-0.0046
1732024273.9719,9.9540,1.7178,-0.0044
1732024273.9795,9.9440,1.7202,-0.0043
1732024273.9891,9.9313,1.7231,-0.0042
1732024274.0005,9.9161,1.7266,-0.0040
1732024274.0092,9.9047,1.7293,-0.0039
1732024274.0191,9.8915,1.7324,-0.0038
1732024274.0393,9.8647,1.7374,-0.0039
1732024274.0494,9.8513,1.7397,-0.0040
1732024274.0599,9.8374,1.7421,-0.0041
1732024274.0689,9.8255,1.7441,-0.0042
1732024274.0794,9.8115,1.7465,-0.0043
1732024274.0892,9.7985,1.7487,-0.0044
1732024274.1196,9.7581,1.7556,-0.0047
1732024274.1289,9.7460,1.7574,-0.0046
1732024274.1392,9.7329,1.7589,-0.0042
1732024274.1487,9.7208,1.7602,-0.0039
1732024274.1602,9.7061,1.7619,-0.0035
1732024274.1793,9.6816,1.7646,-0.0028
1732024274.1896,9.6686,1.7660,-0.0025
1732024274.2091,9.6436,1.7688,-0.0018
1732024274.2198,9.6300,1.7704,-0.0014
1732024274.2311,9.6157,1.7723,-0.0024
1732024274.2392,9.6055,1.7739,-0.0039
1732024274.2490,9.5932,1.7758,-0.0057
1732024274.2601,9.5793,1.7779,-0.0077
1732024274.2689,9.5682,1.7797,-0.0094
1732024274.2790,9.5555,1.7816,-0.0112
1732024274.2893,9.5426,1.7836,-0.0131
1732024274.2991,9.5295,1.7848,-0.0135
1732024274.3096,9.5153,1.7859,-0.0133
1732024274.3192,9.5023,1.7868,-0.0132
1732024274.3294,9.4884,1.7879,-0.0130
1732024274.3394,9.4749,1.7889,-0.0129
1732024274.3501,9.4604,1.7899,-0.0127
1732024274.3688,9.4351,1.7918,-0.0125
1732024274.3907,9.4053,1.7940,-0.0121
1732024274.4192,9.3663,1.7953,-0.0123
1732024274.4291,9.3528,1.7957,-0.0124
1732024274.4396,9.3384,1.7962,-0.0125
1732024274.4506,9.3232,1.7967,-0.0126
1732024274.4602,9.3101,1.7971,-0.0127
1732024274.4798,9.2832,1.7979,-0.0128
1732024274.4906,9.2685,1.7984,-0.0129
1732024274.4990,9.2581,1.7985,-0.0131
1732024274.5090,9.2462,1.7986,-0.0133
1732024274.5198,9.2333,1.7988,-0.0135
1732024274.5302,9.2207,1.7989,-0.0138
1732024274.5392,9.2101,1.7990,-0.0139
1732024274.5497,9.1974,1.7991,-0.0142
1732024274.5598,9.1853,1.7992,-0.0144
1732024274.5687,9.1747,1.7993,-0.0146
1732024274.5800,9.1612,1.7995,-0.0148
1732024274.5893,9.1500,1.7996,-0.0150
1732024274.5989,9.1374,1.7992,-0.0151
1732024274.6091,9.1236,1.7987,-0.0151
1732024274.6199,9.1090,1.7981,-0.0151
1732024274.6312,9.0937,1.7975,-0.0151
1732024274.6407,9.0809,1.7970,-0.0151
1732024274.6515,9.0663,1.7964,-0.0151
1732024274.6600,9.0548,1.7959,-0.0151
1732024274.6716,9.0392,1.7953,-0.0151
1732024274.6797,9.0282,1.7948,-0.0151
1732024274.6895,9.0150,1.7943,-0.0152
1732024274.6990,9.0030,1.7934,-0.0152
1732024274.7100,8.9896,1.7922,-0.0154
1732024274.7202,8.9771,1.7911,-0.0155
1732024274.7305,8.9644,1.7900,-0.0156
1732024274.7394,8.9535,1.7891,-0.0157
1732024274.7497,8.9410,1.7880,-0.0159
1732024274.7598,8.9285,1.7869,-0.0160
1732024274.7897,8.8919,1.7837,-0.0164
1732024274.7990,8.8804,1.7831,-0.0162
1732024274.8092,8.8677,1.7826,-0.0160
1732024274.8201,8.8543,1.7820,-0.0158
1732024274.8280,8.8445,1.7816,-0.0156
1732024274.8378,8.8325,1.7811,-0.0154
1732024274.8495,8.8179,1.7805,-0.0151
1732024274.8591,8.8061,1.7801,-0.0149
1732024274.8686,8.7943,1.7796,-0.0147
1732024274.8801,8.7802,1.7790,-0.0145
1732024274.8897,8.7683,1.7785,-0.0143
1732024274.8995,8.7552,1.7762,-0.0143
1732024274.9100,8.7411,1.7731,-0.0145
1732024274.9194,8.7282,1.7704,-0.0146
1732024274.9299,8.7140,1.7674,-0.0147
1732024274.9392,8.7014,1.7647,-0.0148
1732024274.9492,8.6878,1.7618,-0.0149
1732024274.9612,8.6722,1.7588,-0.0147
1732024274.9702,8.6619,1.7576,-0.0138
1732024274.9801,8.6507,1.7563,-0.0127
1732024274.9895,8.6399,1.7551,-0.0118
1732024275.0089,8.6177,1.7525,-0.0097
1732024275.0191,8.6061,1.7512,-0.0086
1732024275.0283,8.5950,1.7495,-0.0080
1732024275.0491,8.5676,1.7437,-0.0079
1732024275.0594,8.5541,1.7408,-0.0079
1732024275.0892,8.5149,1.7324,-0.0078
1732024275.0982,8.5030,1.7299,-0.0078
1732024275.1088,8.4890,1.7269,-0.0078
1732024275.1193,8.4751,1.7240,-0.0077
1732024275.1296,8.4620,1.7211,-0.0079
1732024275.1401,8.4492,1.7183,-0.0082
1732024275.1493,8.4379,1.7157,-0.0085
1732024275.1592,8.4256,1.7130,-0.0088
1732024275.1720,8.4100,1.7096,-0.0092
1732024275.1789,8.4015,1.7076,-0.0094
1732024275.1890,8.3891,1.7049,-0.0098
1732024275.2077,8.3661,1.6998,-0.0104
1732024275.2197,8.3514,1.6965,-0.0107
1732024275.2315,8.3366,1.6925,-0.0108
1732024275.2389,8.3269,1.6896,-0.0107
1732024275.2496,8.3132,1.6855,-0.0105
1732024275.2591,8.3008,1.6817,-0.0103
1732024275.2719,8.2842,1.6767,-0.0100
1732024275.2790,8.2751,1.6740,-0.0099
1732024275.2889,8.2623,1.6701,-0.0097
1732024275.2988,8.2494,1.6662,-0.0095
1732024275.3094,8.2357,1.6621,-0.0093
1732024275.3193,8.2229,1.6582,-0.0092
1732024275.3300,8.2104,1.6531,-0.0088
1732024275.3397,8.2004,1.6477,-0.0082
1732024275.3486,8.1914,1.6427,-0.0076
1732024275.3589,8.1809,1.6369,-0.0070
1732024275.3692,8.1704,1.6311,-0.0064
1732024275.3789,8.1605,1.6257,-0.0058
1732024275.3893,8.1499,1.6198,-0.0052
1732024275.3995,8.1382,1.6155,-0.0048
1732024275.4094,8.1265,1.6118,-0.0045
1732024275.4195,8.1145,1.6079,-0.0042
1732024275.4291,8.1030,1.6043,-0.0039
1732024275.4402,8.0899,1.6001,-0.0036
1732024275.4491,8.0794,1.5968,-0.0033
1732024275.4593,8.0673,1.5929,-0.0030
1732024275.4696,8.0551,1.5890,-0.0027
1732024275.4798,8.0430,1.5852,-0.0024
1732024275.4896,8.0314,1.5814,-0.0021
1732024275.4992,8.0190,1.5768,-0.0024
1732024275.5094,8.0054,1.5715,-0.0028
1732024275.5190,7.9926,1.5665,-0.0033
1732024275.5290,7.9793,1.5613,-0.0037
1732024275.5391,7.9659,1.5561,-0.0042
1732024275.5496,7.9520,1.5507,-0.0047
1732024275.5609,7.9368,1.5448,-0.0052
1732024275.5698,7.9251,1.5402,-0.0056
1732024275.5809,7.9102,1.5344,-0.0061
1732024275.5917,7.8960,1.5289,-0.0066
1732024275.5994,7.8864,1.5244,-0.0068
1732024275.6096,7.8737,1.5185,-0.0070
1732024275.6194,7.8615,1.5128,-0.0072
1732024275.6289,7.8496,1.5073,-0.0073
1732024275.6391,7.8369,1.5014,-0.0075
1732024275.6487,7.8250,1.4958,-0.0077
1732024275.6602,7.8107,1.4891,-0.0079
1732024275.6693,7.7994,1.4839,-0.0081
1732024275.6805,7.7854,1.4774,-0.0083
1732024275.6901,7.7735,1.4718,-0.0085
1732024275.6983,7.7639,1.4666,-0.0086
1732024275.7087,7.7519,1.4600,-0.0087
1732024275.7201,7.7387,1.4526,-0.0089
1732024275.7289,7.7286,1.4470,-0.0090
1732024275.7391,7.7168,1.4404,-0.0091
1732024275.7493,7.7051,1.4339,-0.0092
1732024275.7604,7.6922,1.4268,-0.0094
1732024275.7697,7.6814,1.4207,-0.0095
1732024275.7791,7.6706,1.4147,-0.0096
1732024275.7892,7.6590,1.4082,-0.0098
1732024275.7991,7.6481,1.4016,-0.0099
1732024275.8088,7.6375,1.3950,-0.0100
1732024275.8192,7.6262,1.3879,-0.0102
1732024275.8290,7.6156,1.3813,-0.0103
1732024275.8392,7.6045,1.3744,-0.0104
1732024275.8499,7.5929,1.3671,-0.0106
1732024275.8593,7.5827,1.3607,-0.0107
1732024275.8686,7.5726,1.3544,-0.0108
1732024275.8793,7.5610,1.3471,-0.0110
1732024275.8889,7.5505,1.3406,-0.0111
1732024275.8988,7.5406,1.3326,-0.0104
1732024275.9093,7.5306,1.3235,-0.0093
1732024275.9190,7.5213,1.3151,-0.0083
1732024275.9288,7.5119,1.3066,-0.0073
1732024275.9375,7.5036,1.2991,-0.0064
1732024275.9491,7.4924,1.2891,-0.0052
1732024275.9593,7.4824,1.2806,-0.0041
1732024275.9700,7.4684,1.2763,-0.0025
1732024275.9792,7.4563,1.2726,-0.0011
1732024275.9929,7.4384,1.2670,0.0009
1732024276.0015,7.4270,1.2635,0.0022
1732024276.0094,7.4167,1.2604,0.0033
1732024276.0211,7.4013,1.2556,0.0051
1732024276.0490,7.3717,1.2397,0.0067
1732024276.0594,7.3612,1.2335,0.0071
1732024276.0687,7.3517,1.2280,0.0075
1732024276.0815,7.3387,1.2204,0.0080
1732024276.0893,7.3307,1.2157,0.0084
1732024276.1002,7.3197,1.2092,0.0088
1732024276.1120,7.3077,1.2021,0.0093
1732024276.1199,7.2996,1.1974,0.0096
1732024276.1498,7.2746,1.1728,0.0026
1732024276.1895,7.2428,1.1381,-0.0092
1732024276.1996,7.2322,1.1290,-0.0102
1732024276.2091,7.2213,1.1203,-0.0105
1732024276.2194,7.2097,1.1110,-0.0108
1732024276.2494,7.1755,1.0837,-0.0117
1732024276.2598,7.1636,1.0742,-0.0120
1732024276.2690,7.1532,1.0658,-0.0123
1732024276.2811,7.1395,1.0549,-0.0126
1732024276.2900,7.1293,1.0467,-0.0129
1732024276.3083,7.1134,1.0326,-0.0122
1732024276.3201,7.1036,1.0237,-0.0116
1732024276.3296,7.0957,1.0165,-0.0112
1732024276.3396,7.0874,1.0090,-0.0107
1732024276.3510,7.0779,1.0004,-0.0101
1732024276.3620,7.0687,0.9920,-0.0096
1732024276.3688,7.0631,0.9869,-0.0093
1732024276.3798,7.0539,0.9785,-0.0087
1732024276.3891,7.0462,0.9715,-0.0083
1732024276.4015,7.0348,0.9597,-0.0084
1732024276.4192,7.0180,0.9417,-0.0089
1732024276.4391,6.9991,0.9214,-0.0095
1732024276.4593,6.9799,0.9008,-0.0100
1732024276.4673,6.9723,0.8926,-0.0103
1732024276.4790,6.9613,0.8808,-0.0106
1732024276.4889,6.9519,0.8707,-0.0109
1732024276.5011,6.9419,0.8624,-0.0101
1732024276.5089,6.9359,0.8580,-0.0093
1732024276.5196,6.9276,0.8521,-0.0082
1732024276.5398,6.9122,0.8409,-0.0062
1732024276.5489,6.9052,0.8359,-0.0053
1732024276.5606,6.8962,0.8294,-0.0041
1732024276.5692,6.8896,0.8246,-0.0032
1732024276.5793,6.8819,0.8190,-0.0022
1732024276.5894,6.8741,0.8134,-0.0012
1732024276.5998,6.8645,0.8036,-0.0016
1732024276.6103,6.8543,0.7921,-0.0026
1732024276.6207,6.8441,0.7807,-0.0035
1732024276.6292,6.8358,0.7714,-0.0043
1732024276.6492,6.8161,0.7494,-0.0061
1732024276.6593,6.8062,0.7384,-0.0070
1732024276.6693,6.7964,0.7274,-0.0079
1732024276.6795,6.7864,0.7163,-0.0088
1732024276.6898,6.7763,0.7050,-0.0097
1732024276.6991,6.7670,0.6949,-0.0102
1732024276.7093,6.7568,0.6839,-0.0105
1732024276.7195,6.7465,0.6729,-0.0109
1732024276.7292,6.7368,0.6625,-0.0112
1732024276.7391,6.7269,0.6518,-0.0115
1732024276.7492,6.7167,0.6409,-0.0118
1732024276.7600,6.7061,0.6294,-0.0121
1732024276.7704,6.6978,0.6190,-0.0119
1732024276.7800,6.6903,0.6095,-0.0117
1732024276.7893,6.6829,0.6003,-0.0116
1732024276.8084,6.6677,0.5812,-0.0112
1732024276.8197,6.6588,0.5701,-0.0109
1732024276.8379,6.6444,0.5520,-0.0106
1732024276.8494,6.6352,0.5405,-0.0104
1732024276.8600,6.6269,0.5300,-0.0102
1732024276.8791,6.6117,0.5112,-0.0102
1732024276.8920,6.6015,0.4984,-0.0103
1732024276.9010,6.5944,0.4896,-0.0103
1732024276.9091,6.5880,0.4816,-0.0104
1732024276.9191,6.5800,0.4717,-0.0104
1732024276.9294,6.5719,0.4616,-0.0105
1732024276.9394,6.5640,0.4517,-0.0105
1732024276.9497,6.5558,0.4415,-0.0106
1732024276.9598,6.5478,0.4316,-0.0106
1732024276.9691,6.5403,0.4225,-0.0107
1732024276.9797,6.5318,0.4122,-0.0108
1732024276.9905,6.5232,0.4017,-0.0109
1732024277.0095,6.5079,0.3832,-0.0111
1732024277.0201,6.4994,0.3729,-0.0112
1732024277.0290,6.4922,0.3642,-0.0113
1732024277.0386,6.4846,0.3549,-0.0114
1732024277.0489,6.4763,0.3448,-0.0115
1732024277.0593,6.4680,0.3347,-0.0116
1732024277.0693,6.4600,0.3247,-0.0116
1732024277.0776,6.4533,0.3163,-0.0115
1732024277.0894,6.4439,0.3044,-0.0115
1732024277.0976,6.4374,0.2962,-0.0115
1732024277.1083,6.4288,0.2854,-0.0115
1732024277.1190,6.4203,0.2747,-0.0115
1732024277.1395,6.4039,0.2541,-0.0115
1732024277.1509,6.3948,0.2426,-0.0115
1732024277.1658,6.3823,0.2266,-0.0115
1732024277.1710,6.3778,0.2205,-0.0115
1732024277.1785,6.3711,0.2117,-0.0115
1732024277.1897,6.3612,0.1986,-0.0115
1732024277.1991,6.3529,0.1876,-0.0115
1732024277.2089,6.3442,0.1760,-0.0115
1732024277.2199,6.3346,0.1632,-0.0115
1732024277.2295,6.3263,0.1521,-0.0116
1732024277.2399,6.3177,0.1402,-0.0117
1732024277.2496,6.3097,0.1291,-0.0118
1732024277.2592,6.3017,0.1181,-0.0119
1732024277.2710,6.2920,0.1047,-0.0121
1732024277.2794,6.2850,0.0950,-0.0122
1732024277.2893,6.2768,0.0838,-0.0123
1732024277.3024,6.2660,0.0687,-0.0124
1732024277.3092,6.2604,0.0610,-0.0125
1732024277.3191,6.2522,0.0497,-0.0126
1732024277.3301,6.2434,0.0375,-0.0129
1732024277.3393,6.2367,0.0279,-0.0133
1732024277.3504,6.2285,0.0163,-0.0138
1732024277.3592,6.2220,0.0070,-0.0142
1732024277.3701,6.2140,-0.0044,-0.0147
1732024277.3803,6.2064,-0.0151,-0.0152
1732024277.3902,6.1991,-0.0256,-0.0156
1732024277.3995,6.1922,-0.0352,-0.0160
1732024277.4090,6.1852,-0.0452,-0.0165
1732024277.4191,6.1777,-0.0559,-0.0169
1732024277.4277,6.1712,-0.0650,-0.0172
1732024277.4379,6.1631,-0.0760,-0.0171
1732024277.4490,6.1542,-0.0881,-0.0169
1732024277.4593,6.1460,-0.0992,-0.0167
1732024277.4907,6.1210,-0.1333,-0.0163
1732024277.4994,6.1140,-0.1428,-0.0161
1732024277.5091,6.1062,-0.1533,-0.0160
1732024277.5206,6.0971,-0.1658,-0.0158
1732024277.5310,6.0887,-0.1771,-0.0162
1732024277.5387,6.0825,-0.1854,-0.0168
1732024277.5492,6.0740,-0.1969,-0.0176
1732024277.5595,6.0658,-0.2080,-0.0184
1732024277.5689,6.0582,-0.2183,-0.0192
1732024277.5791,6.0500,-0.2293,-0.0200
1732024277.5891,6.0420,-0.2401,-0.0208
1732024277.5987,6.0343,-0.2506,-0.0216
1732024277.6109,6.0244,-0.2638,-0.0225
1732024277.6208,6.0165,-0.2746,-0.0233
1732024277.6325,6.0078,-0.2853,-0.0227
1732024277.6401,6.0025,-0.2912,-0.0215
1732024277.6514,5.9946,-0.3000,-0.0198
1732024277.6601,5.9886,-0.3067,-0.0184
1732024277.6742,5.9788,-0.3177,-0.0162
1732024277.6900,5.9678,-0.3300,-0.0138
1732024277.7606,5.9167,-0.4022,-0.0174
1732024277.7794,5.9030,-0.4216,-0.0185
1732024277.7896,5.8957,-0.4321,-0.0191
1732024277.8196,5.8725,-0.4768,-0.0204
1732024277.8285,5.8656,-0.4905,-0.0207
1732024277.8383,5.8580,-0.5055,-0.0211
1732024277.8500,5.8488,-0.5237,-0.0216
1732024277.8595,5.8415,-0.5383,-0.0219
1732024277.8791,5.8263,-0.5684,-0.0227
1732024277.8903,5.8175,-0.5857,-0.0232
1732024277.8992,5.8104,-0.5971,-0.0228
1732024277.9102,5.8016,-0.6101,-0.0219
1732024277.9194,5.7941,-0.6211,-0.0212
1732024277.9318,5.7842,-0.6358,-0.0203
1732024277.9398,5.7777,-0.6454,-0.0196
1732024277.9491,5.7702,-0.6564,-0.0189
1732024277.9594,5.7619,-0.6686,-0.0181
1732024277.9696,5.7539,-0.6805,-0.0187
1732024277.9791,5.7464,-0.6914,-0.0193
1732024277.9905,5.7375,-0.7044,-0.0199
1732024278.0011,5.7292,-0.7167,-0.0205
1732024278.0095,5.7226,-0.7263,-0.0210
1732024278.0201,5.7142,-0.7386,-0.0216
1732024278.0312,5.7055,-0.7513,-0.0222
1732024278.0395,5.6990,-0.7609,-0.0227
1732024278.0493,5.6913,-0.7722,-0.0232
1732024278.0597,5.6832,-0.7840,-0.0238
1732024278.0691,5.6755,-0.7918,-0.0233
1732024278.0796,5.6670,-0.8003,-0.0229
1732024278.0892,5.6592,-0.8082,-0.0225
1732024278.0998,5.6505,-0.8169,-0.0220
1732024278.1101,5.6422,-0.8253,-0.0215
1732024278.1199,5.6343,-0.8333,-0.0211
1732024278.1294,5.6266,-0.8411,-0.0207
1732024278.1397,5.6182,-0.8496,-0.0202
1732024278.1501,5.6097,-0.8581,-0.0198
1732024278.1594,5.6022,-0.8657,-0.0194
1732024278.1701,5.5940,-0.8798,-0.0193
1732024278.1791,5.5871,-0.8916,-0.0192
1732024278.1892,5.5794,-0.9050,-0.0191
1732024278.2187,5.5567,-0.9440,-0.0188
1732024278.2293,5.5486,-0.9579,-0.0187
1732024278.2391,5.5411,-0.9709,-0.0186
1732024278.2493,5.5332,-0.9844,-0.0185
1732024278.2597,5.5253,-0.9980,-0.0184
1732024278.2713,5.5157,-1.0098,-0.0185
1732024278.2801,5.5084,-1.0188,-0.0187
1732024278.2909,5.4995,-1.0298,-0.0188
1732024278.2989,5.4929,-1.0379,-0.0189
1732024278.3093,5.4844,-1.0485,-0.0191
1732024278.3191,5.4763,-1.0585,-0.0192
1732024278.3299,5.4673,-1.0694,-0.0194
1732024278.3390,5.4598,-1.0787,-0.0195
1732024278.3492,5.4515,-1.0890,-0.0196
1732024278.3604,5.4422,-1.1004,-0.0198
1732024278.3690,5.4351,-1.1088,-0.0195
1732024278.3794,5.4266,-1.1188,-0.0193
1732024278.3993,5.4102,-1.1382,-0.0188
1732024278.4093,5.4021,-1.1478,-0.0186
1732024278.4191,5.3940,-1.1573,-0.0184
1732024278.4491,5.3693,-1.1865,-0.0177
1732024278.4594,5.3609,-1.1965,-0.0174
1732024278.4688,5.3524,-1.2074,-0.0174
1732024278.4784,5.3436,-1.2186,-0.0174
1732024278.4887,5.3343,-1.2306,-0.0174
1732024278.5017,5.3225,-1.2457,-0.0174
1732024278.5088,5.3160,-1.2540,-0.0175
1732024278.5191,5.3067,-1.2660,-0.0175
1732024278.5289,5.2978,-1.2774,-0.0175
1732024278.5388,5.2888,-1.2889,-0.0175
1732024278.5497,5.2789,-1.3016,-0.0175
1732024278.5589,5.2706,-1.3124,-0.0175
1732024278.5692,5.2619,-1.3228,-0.0178
1732024278.5790,5.2535,-1.3328,-0.0180
1732024278.5887,5.2453,-1.3427,-0.0183
1732024278.6014,5.2346,-1.3555,-0.0186
1732024278.6125,5.2253,-1.3668,-0.0189
1732024278.6291,5.2112,-1.3836,-0.0193
1732024278.6664,5.1796,-1.4213,-0.0201
1732024278.6752,5.1720,-1.4299,-0.0201
1732024278.6850,5.1636,-1.4395,-0.0201
1732024278.7379,5.1182,-1.4913,-0.0200
1732024278.7495,5.1083,-1.5026,-0.0200
1732024278.7591,5.1001,-1.5120,-0.0200
1732024278.7689,5.0917,-1.5211,-0.0202
1732024278.7813,5.0810,-1.5325,-0.0204
1732024278.7899,5.0737,-1.5404,-0.0205
1732024278.7996,5.0653,-1.5494,-0.0207
1732024278.8101,5.0564,-1.5591,-0.0209
1732024278.8201,5.0478,-1.5683,-0.0210
1732024278.8291,5.0401,-1.5766,-0.0212
1732024278.8390,5.0315,-1.5857,-0.0214
1732024278.8491,5.0229,-1.5950,-0.0215
1732024278.8605,5.0130,-1.6055,-0.0217
1732024278.8692,5.0052,-1.6131,-0.0212
1732024278.8793,4.9960,-1.6218,-0.0206
1732024278.8899,4.9864,-1.6311,-0.0200
1732024278.8992,4.9781,-1.6391,-0.0195
1732024278.9093,4.9689,-1.6479,-0.0190
1732024278.9190,4.9601,-1.6563,-0.0184
1732024278.9290,4.9509,-1.6654,-0.0180
1732024278.9407,4.9397,-1.6774,-0.0180
1732024278.9501,4.9306,-1.6871,-0.0179
1732024278.9598,4.9214,-1.6970,-0.0179
1732024278.9696,4.9119,-1.7071,-0.0178
1732024278.9790,4.9029,-1.7167,-0.0178
1732024278.9893,4.8931,-1.7272,-0.0178
1732024278.9992,4.8836,-1.7373,-0.0177
1732024279.0097,4.8735,-1.7481,-0.0177
1732024279.0197,4.8639,-1.7583,-0.0176
1732024279.0408,4.8432,-1.7799,-0.0176
1732024279.0511,4.8331,-1.7904,-0.0176
1732024279.0585,4.8259,-1.7979,-0.0176
1732024279.0691,4.8154,-1.8087,-0.0176
1732024279.0797,4.8050,-1.8195,-0.0176
1732024279.0897,4.7952,-1.8296,-0.0176
1732024279.0992,4.7858,-1.8393,-0.0176
1732024279.1094,4.7758,-1.8497,-0.0176
1732024279.1194,4.7660,-1.8598,-0.0175
1732024279.1294,4.7563,-1.8697,-0.0176
1732024279.1385,4.7479,-1.8780,-0.0176
1732024279.1488,4.7385,-1.8872,-0.0177
1732024279.1597,4.7286,-1.8971,-0.0178
1732024279.1718,4.7175,-1.9081,-0.0179
1732024279.1787,4.7111,-1.9144,-0.0180
1732024279.1890,4.7017,-1.9237,-0.0180
1732024279.1991,4.6925,-1.9328,-0.0181
1732024279.2091,4.6834,-1.9418,-0.0182
1732024279.2194,4.6739,-1.9512,-0.0183
1732024279.2378,4.6554,-1.9689,-0.0181
1732024279.2495,4.6428,-1.9805,-0.0179
1732024279.2594,4.6322,-1.9905,-0.0177
1732024279.2891,4.6003,-2.0201,-0.0170
1732024279.2994,4.5893,-2.0304,-0.0168
1732024279.3096,4.5784,-2.0406,-0.0166
1732024279.3192,4.5681,-2.0502,-0.0164
1732024279.3386,4.5512,-2.0672,-0.0158
1732024279.3495,4.5431,-2.0759,-0.0154
1732024279.3589,4.5362,-2.0835,-0.0151
1732024279.3675,4.5299,-2.0903,-0.0148
1732024279.3888,4.5142,-2.1073,-0.0141
1732024279.4088,4.4995,-2.1232,-0.0134
1732024279.4191,4.4919,-2.1315,-0.0131
1732024279.4259,4.4869,-2.1369,-0.0128
1732024279.4489,4.4636,-2.1593,-0.0130
1732024279.4599,4.4521,-2.1703,-0.0131
1732024279.4689,4.4428,-2.1791,-0.0131
1732024279.4789,4.4324,-2.1891,-0.0132
1732024279.4914,4.4195,-2.2014,-0.0133
1732024279.5001,4.4104,-2.2101,-0.0134
1732024279.5078,4.4025,-2.2177,-0.0135
1732024279.5190,4.3909,-2.2288,-0.0136
1732024279.5280,4.3815,-2.2377,-0.0136
1732024279.5387,4.3706,-2.2469,-0.0134
1732024279.5490,4.3600,-2.2559,-0.0132
1732024279.5597,4.3491,-2.2652,-0.0129
1732024279.5695,4.3391,-2.2737,-0.0127
1732024279.5790,4.3293,-2.2820,-0.0125
1732024279.5902,4.3179,-2.2917,-0.0123
1732024279.6092,4.2984,-2.3083,-0.0119
1732024279.6213,4.2861,-2.3188,-0.0117
1732024279.6286,4.2786,-2.3251,-0.0115
1732024279.6382,4.2683,-2.3339,-0.0118
1732024279.6480,4.2580,-2.3427,-0.0120
1732024279.6603,4.2449,-2.3539,-0.0123
1732024279.6692,4.2355,-2.3620,-0.0126
1732024279.6791,4.2249,-2.3711,-0.0128
1732024279.6895,4.2139,-2.3805,-0.0131
1732024279.7003,4.2024,-2.3903,-0.0133
1732024279.7097,4.1925,-2.3988,-0.0136
1732024279.7195,4.1821,-2.4077,-0.0138
1732024279.7300,4.1713,-2.4169,-0.0141
1732024279.7397,4.1625,-2.4242,-0.0145
1732024279.7499,4.1532,-2.4318,-0.0148
1732024279.7597,4.1444,-2.4391,-0.0152
1732024279.7697,4.1353,-2.4466,-0.0155
1732024279.7792,4.1267,-2.4537,-0.0158
1732024279.7888,4.1180,-2.4609,-0.0162
1732024279.7991,4.1086,-2.4686,-0.0166
1732024279.8104,4.0984,-2.4770,-0.0169
1732024279.8191,4.0906,-2.4835,-0.0173
1732024279.8268,4.0836,-2.4892,-0.0175
1732024279.8492,4.0590,-2.5086,-0.0174
1732024279.8599,4.0472,-2.5179,-0.0174
1732024279.8895,4.0143,-2.5436,-0.0172
1732024279.9007,4.0018,-2.5535,-0.0171
1732024279.9092,3.9924,-2.5608,-0.0171
1732024279.9204,3.9800,-2.5706,-0.0170
1732024279.9305,3.9688,-2.5792,-0.0170
1732024279.9398,3.9584,-2.5868,-0.0172
1732024279.9497,3.9475,-2.5948,-0.0174
1732024279.9596,3.9365,-2.6028,-0.0175
1732024279.9704,3.9246,-2.6115,-0.0177
1732024279.9789,3.9151,-2.6184,-0.0179
1732024279.9889,3.9039,-2.6266,-0.0180
1732024280.0029,3.8885,-2.6378,-0.0183
1732024280.0095,3.8812,-2.6432,-0.0184
1732024280.0192,3.8704,-2.6511,-0.0186
1732024280.0280,3.8606,-2.6582,-0.0187
1732024280.0396,3.8485,-2.6689,-0.0184
1732024280.0491,3.8386,-2.6777,-0.0181
1732024280.0590,3.8283,-2.6868,-0.0178
1732024280.0703,3.8165,-2.6973,-0.0175
1732024280.0790,3.8073,-2.7054,-0.0172
1732024280.0896,3.7963,-2.7152,-0.0169
1732024280.1016,3.7837,-2.7263,-0.0165
1732024280.1098,3.7752,-2.7338,-0.0163
1732024280.1231,3.7613,-2.7461,-0.0159
1732024280.1303,3.7537,-2.7525,-0.0157
1732024280.1393,3.7445,-2.7594,-0.0157
1732024280.1490,3.7345,-2.7669,-0.0158
1732024280.1596,3.7237,-2.7750,-0.0158
1732024280.1700,3.7129,-2.7830,-0.0158
1732024280.1791,3.7036,-2.7900,-0.0158
1732024280.1896,3.6928,-2.7981,-0.0159
1732024280.1992,3.6829,-2.8054,-0.0159
1732024280.2094,3.6724,-2.8133,-0.0159
1732024280.2194,3.6621,-2.8210,-0.0159
1732024280.2302,3.6508,-2.8296,-0.0160
1732024280.2393,3.6407,-2.8379,-0.0160
1732024280.2498,3.6288,-2.8475,-0.0161
1732024280.2590,3.6185,-2.8559,-0.0161
1732024280.2791,3.5959,-2.8743,-0.0162
1732024280.2892,3.5846,-2.8836,-0.0163
1732024280.2989,3.5737,-2.8924,-0.0163
1732024280.3093,3.5620,-2.9019,-0.0164
1732024280.3191,3.5511,-2.9108,-0.0164
1732024280.3293,3.5398,-2.9199,-0.0165
1732024280.3392,3.5305,-2.9271,-0.0168
1732024280.3498,3.5206,-2.9347,-0.0172
1732024280.3597,3.5113,-2.9418,-0.0175
1732024280.3719,3.5000,-2.9505,-0.0179
1732024280.3800,3.4924,-2.9563,-0.0182
1732024280.3889,3.4841,-2.9627,-0.0185
1732024280.3989,3.4747,-2.9699,-0.0188
1732024280.4092,3.4652,-2.9773,-0.0192
1732024280.4192,3.4558,-2.9844,-0.0195
1732024280.4294,3.4461,-2.9920,-0.0198
1732024280.4391,3.4351,-3.0008,-0.0199
1732024280.4490,3.4239,-3.0098,-0.0200
1732024280.4602,3.4112,-3.0200,-0.0202
1732024280.4705,3.3995,-3.0293,-0.0203
1732024280.4799,3.3889,-3.0378,-0.0204
1732024280.4900,3.3776,-3.0469,-0.0205
1732024280.4992,3.3671,-3.0553,-0.0206
1732024280.5096,3.3553,-3.0647,-0.0207
1732024280.5202,3.3433,-3.0744,-0.0208
1732024280.5305,3.3320,-3.0833,-0.0209
1732024280.5393,3.3230,-3.0901,-0.0206
1732024280.5493,3.3128,-3.0977,-0.0203
1732024280.5597,3.3023,-3.1057,-0.0200
1732024280.5716,3.2902,-3.1148,-0.0197
1732024280.5895,3.2719,-3.1285,-0.0192
1732024280.6009,3.2603,-3.1372,-0.0188
1732024280.6100,3.2510,-3.1442,-0.0186
1732024280.6200,3.2408,-3.1519,-0.0183
1732024280.6293,3.2312,-3.1591,-0.0181
1732024280.6590,3.1976,-3.1863,-0.0181
1732024280.6792,3.1749,-3.2047,-0.0181
1732024280.6892,3.1635,-3.2139,-0.0181
1732024280.7001,3.1512,-3.2239,-0.0181
1732024280.7084,3.1419,-3.2315,-0.0181
1732024280.7199,3.1288,-3.2420,-0.0181
1732024280.7303,3.1169,-3.2514,-0.0182
1732024280.7403,3.1053,-3.2601,-0.0186
1732024280.7492,3.0950,-3.2677,-0.0189
1732024280.7590,3.0835,-3.2762,-0.0194
1732024280.7713,3.0692,-3.2867,-0.0199
1732024280.7816,3.0572,-3.2956,-0.0203
1732024280.7906,3.0467,-3.3034,-0.0207
1732024280.8196,3.0129,-3.3283,-0.0219
1732024280.8491,2.9844,-3.3519,-0.0217
1732024280.8594,2.9752,-3.3600,-0.0214
1732024280.8783,2.9585,-3.3746,-0.0209
1732024280.8884,2.9495,-3.3824,-0.0207
1732024280.8994,2.9397,-3.3910,-0.0204
1732024280.9190,2.9223,-3.4062,-0.0198
1732024280.9297,2.9124,-3.4147,-0.0196
1732024280.9392,2.9013,-3.4234,-0.0196
1732024280.9488,2.8900,-3.4323,-0.0197
1732024280.9596,2.8775,-3.4422,-0.0197
1732024280.9707,2.8645,-3.4525,-0.0198
1732024280.9810,2.8524,-3.4620,-0.0198
1732024280.9993,2.8312,-3.4782,-0.0200
1732024281.0088,2.8204,-3.4857,-0.0203
1732024281.0186,2.8092,-3.4934,-0.0206
1732024281.0288,2.7977,-3.5014,-0.0209
1732024281.0610,2.7612,-3.5266,-0.0217
1732024281.0703,2.7506,-3.5339,-0.0220
1732024281.0794,2.7403,-3.5410,-0.0223
1732024281.0890,2.7294,-3.5485,-0.0225
1732024281.0992,2.7182,-3.5561,-0.0226
1732024281.1091,2.7078,-3.5630,-0.0225
1732024281.1200,2.6964,-3.5704,-0.0224
1732024281.1309,2.6850,-3.5779,-0.0223
1732024281.1640,2.6504,-3.6006,-0.0220
1732024281.1986,2.6137,-3.6247,-0.0218
1732024281.2145,2.5949,-3.6368,-0.0222
1732024281.2404,2.5644,-3.6565,-0.0229
1732024281.2494,2.5537,-3.6634,-0.0232
1732024281.2601,2.5411,-3.6716,-0.0235
1732024281.2709,2.5284,-3.6797,-0.0238
1732024281.2788,2.5191,-3.6858,-0.0240
1732024281.2891,2.5069,-3.6937,-0.0243
1732024281.3195,2.4732,-3.7218,-0.0240
1732024281.3301,2.4616,-3.7321,-0.0237
1732024281.3491,2.4409,-3.7504,-0.0234
1732024281.3912,2.3950,-3.7910,-0.0225
1732024281.3995,2.3859,-3.7979,-0.0230
1732024281.4096,2.3748,-3.8052,-0.0240
1732024281.4200,2.3634,-3.8127,-0.0250
1732024281.4294,2.3530,-3.8195,-0.0260
1732024281.4398,2.3416,-3.8270,-0.0271
1732024281.4491,2.3314,-3.8337,-0.0280
1732024281.4591,2.3203,-3.8410,-0.0290
1732024281.4689,2.3095,-3.8480,-0.0300
1732024281.4806,2.2967,-3.8565,-0.0312
1732024281.4898,2.2865,-3.8631,-0.0321
1732024281.5004,2.2741,-3.8713,-0.0327
1732024281.5105,2.2618,-3.8794,-0.0327
1732024281.5198,2.2504,-3.8869,-0.0327
1732024281.5298,2.2381,-3.8950,-0.0327
1732024281.5405,2.2250,-3.9037,-0.0327
1732024281.5492,2.2144,-3.9107,-0.0328
1732024281.5591,2.2022,-3.9187,-0.0328
1732024281.5679,2.1914,-3.9258,-0.0328
1732024281.5791,2.1778,-3.9348,-0.0328
1732024281.5905,2.1638,-3.9440,-0.0329
1732024281.6013,2.1511,-3.9523,-0.0330
1732024281.6088,2.1425,-3.9580,-0.0332
1732024281.6196,2.1303,-3.9660,-0.0335
1732024281.6281,2.1206,-3.9725,-0.0338
1732024281.6394,2.1078,-3.9809,-0.0341
1732024281.6494,2.0965,-3.9884,-0.0344
1732024281.6613,2.0829,-3.9973,-0.0347
1732024281.6692,2.0740,-4.0032,-0.0349
1732024281.6892,2.0512,-4.0182,-0.0355
1732024281.7091,2.0276,-4.0322,-0.0352
1732024281.7188,2.0159,-4.0389,-0.0349
1732024281.7286,2.0041,-4.0456,-0.0346
1732024281.7399,1.9906,-4.0533,-0.0343
1732024281.7495,1.9790,-4.0599,-0.0340
1732024281.7597,1.9669,-4.0668,-0.0337
1732024281.7711,1.9531,-4.0747,-0.0333
1732024281.7794,1.9431,-4.0803,-0.0331
1732024281.7890,1.9316,-4.0869,-0.0328
1732024281.7989,1.9200,-4.0937,-0.0326
1732024281.8086,1.9090,-4.1004,-0.0326
1732024281.8189,1.8975,-4.1075,-0.0325
1732024281.8398,1.8741,-4.1218,-0.0324
1732024281.8491,1.8636,-4.1282,-0.0324
1732024281.8615,1.8497,-4.1368,-0.0323
1732024281.8713,1.8386,-4.1435,-0.0323
1732024281.8818,1.8269,-4.1507,-0.0322
1732024281.8910,1.8165,-4.1570,-0.0322
1732024281.9013,1.8044,-4.1636,-0.0320
1732024281.9098,1.7941,-4.1687,-0.0317
1732024281.9198,1.7820,-4.1748,-0.0313
1732024281.9309,1.7685,-4.1815,-0.0309
1732024281.9408,1.7565,-4.1875,-0.0305
1732024281.9495,1.7460,-4.1927,-0.0302
1732024281.9591,1.7343,-4.1986,-0.0299
1732024281.9685,1.7229,-4.2042,-0.0295
1732024281.9777,1.7118,-4.2098,-0.0292
1732024281.9890,1.6980,-4.2166,-0.0288
1732024281.9975,1.6877,-4.2220,-0.0288
1732024282.0086,1.6739,-4.2297,-0.0294
1732024282.0191,1.6609,-4.2370,-0.0301
1732024282.0282,1.6497,-4.2433,-0.0306
1732024282.0390,1.6362,-4.2509,-0.0313
1732024282.0494,1.6234,-4.2581,-0.0319
1732024282.0599,1.6104,-4.2654,-0.0326
1732024282.0691,1.5990,-4.2718,-0.0331
1732024282.0795,1.5861,-4.2791,-0.0338
1732024282.0899,1.5732,-4.2863,-0.0344
1732024282.0987,1.5621,-4.2925,-0.0348
1732024282.1092,1.5487,-4.2997,-0.0351
1732024282.1197,1.5352,-4.3069,-0.0353
1732024282.1293,1.5230,-4.3135,-0.0356
1732024282.1428,1.5056,-4.3229,-0.0359
1732024282.1502,1.4961,-4.3279,-0.0361
1732024282.1597,1.4840,-4.3345,-0.0363
1732024282.1694,1.4716,-4.3412,-0.0366
1732024282.1800,1.4580,-4.3485,-0.0368
1732024282.1894,1.4460,-4.3549,-0.0371
1732024282.1992,1.4337,-4.3609,-0.0371
1732024282.2116,1.4186,-4.3673,-0.0368
1732024282.2193,1.4093,-4.3712,-0.0366
1732024282.2301,1.3961,-4.3767,-0.0363
1732024282.2387,1.3857,-4.3811,-0.0361
1732024282.2492,1.3728,-4.3864,-0.0359
1732024282.2712,1.3461,-4.3977,-0.0353
1732024282.2798,1.3356,-4.4020,-0.0351
1732024282.2895,1.3238,-4.4070,-0.0349
1732024282.2996,1.3113,-4.4125,-0.0348
1732024282.3089,1.2993,-4.4180,-0.0348
1732024282.3189,1.2865,-4.4238,-0.0349
1732024282.3289,1.2737,-4.4296,-0.0349
1732024282.3388,1.2609,-4.4354,-0.0349
1732024282.3495,1.2473,-4.4417,-0.0350
1732024282.3596,1.2343,-4.4476,-0.0350
1732024282.3727,1.2175,-4.4552,-0.0350
1732024282.3812,1.2066,-4.4602,-0.0351
1732024282.3896,1.1958,-4.4652,-0.0351
1732024282.3992,1.1837,-4.4701,-0.0353
1732024282.4095,1.1708,-4.4746,-0.0358
1732024282.4214,1.1559,-4.4797,-0.0364
1732024282.4292,1.1463,-4.4830,-0.0368
1732024282.4398,1.1331,-4.4876,-0.0373
1732024282.4625,1.1048,-4.4973,-0.0384
1732024282.5202,1.0337,-4.5215,-0.0403
1732024282.5317,1.0197,-4.5261,-0.0404
1732024282.5820,0.9583,-4.5465,-0.0411
1732024282.5894,0.9493,-4.5495,-0.0412
1732024282.5993,0.9373,-4.5533,-0.0412
1732024282.6106,0.9235,-4.5575,-0.0411
1732024282.6201,0.9119,-4.5610,-0.0411
1732024282.6301,0.8998,-4.5648,-0.0410
1732024282.6495,0.8760,-4.5720,-0.0409
1732024282.6598,0.8635,-4.5758,-0.0408
1732024282.6891,0.8278,-4.5867,-0.0406
1732024282.6996,0.8138,-4.5915,-0.0398
1732024282.7102,0.7983,-4.5973,-0.0382
1732024282.7212,0.7821,-4.6034,-0.0364
1732024282.7375,0.7582,-4.6124,-0.0339
1732024282.7501,0.7398,-4.6193,-0.0319
1732024282.7593,0.7263,-4.6244,-0.0305
1732024282.7688,0.7125,-4.6283,-0.0302
1732024282.7791,0.6975,-4.6320,-0.0303
1732024282.7892,0.6828,-4.6357,-0.0304
1732024282.8092,0.6539,-4.6428,-0.0306
1732024282.8194,0.6389,-4.6465,-0.0307
1732024282.8294,0.6244,-4.6501,-0.0308
1732024282.8404,0.6084,-4.6540,-0.0309
1732024282.8498,0.5949,-4.6574,-0.0310
1732024282.8593,0.5811,-4.6608,-0.0311
1732024282.8898,0.5402,-4.6698,-0.0319
1732024282.8996,0.5271,-4.6726,-0.0321
1732024282.9097,0.5137,-4.6755,-0.0324
1732024282.9191,0.5012,-4.6783,-0.0326
1732024282.9300,0.4866,-4.6814,-0.0329
1732024282.9400,0.4733,-4.6843,-0.0331
1732024282.9491,0.4612,-4.6869,-0.0334
1732024282.9595,0.4473,-4.6900,-0.0336
1732024282.9789,0.4225,-4.6941,-0.0339
1732024282.9891,0.4096,-4.6961,-0.0340
1732024283.0188,0.3719,-4.7021,-0.0343
1732024283.0288,0.3593,-4.7041,-0.0344
1732024283.0392,0.3461,-4.7062,-0.0345
1732024283.0490,0.3336,-4.7081,-0.0346
1732024283.0595,0.3203,-4.7102,-0.0347
1732024283.0708,0.3055,-4.7124,-0.0347
1732024283.0790,0.2945,-4.7139,-0.0347
1732024283.0893,0.2808,-4.7158,-0.0347
1732024283.1012,0.2649,-4.7181,-0.0347
1732024283.1097,0.2536,-4.7197,-0.0347
1732024283.1310,0.2249,-4.7235,-0.0344
1732024283.1416,0.2096,-4.7249,-0.0336
1732024283.1495,0.1982,-4.7260,-0.0329
1732024283.1595,0.1837,-4.7273,-0.0321
1732024283.1693,0.1696,-4.7286,-0.0313
1732024283.1892,0.1409,-4.7312,-0.0297
1732024283.1994,0.1262,-4.7326,-0.0289
1732024283.2112,0.1092,-4.7341,-0.0279
1732024283.2185,0.0987,-4.7351,-0.0273
1732024283.2342,0.0773,-4.7368,-0.0275
1732024283.2469,0.0620,-4.7375,-0.0296
1732024283.2683,0.0361,-4.7388,-0.0332
1732024283.2986,-0.0006,-4.7407,-0.0384
1732024283.3095,-0.0138,-4.7413,-0.0402
1732024283.3203,-0.0270,-4.7420,-0.0420
1732024283.3300,-0.0391,-4.7426,-0.0432
1732024283.3417,-0.0565,-4.7438,-0.0419
1732024283.3499,-0.0686,-4.7446,-0.0409
1732024283.3597,-0.0832,-4.7455,-0.0398
1732024283.3698,-0.0982,-4.7465,-0.0386
1732024283.3815,-0.1154,-4.7477,-0.0373
1732024283.3903,-0.1285,-4.7485,-0.0363
1732024283.3995,-0.1423,-4.7492,-0.0361
1732024283.4087,-0.1563,-4.7497,-0.0368
1732024283.4190,-0.1718,-4.7503,-0.0377
1732024283.4297,-0.1880,-4.7509,-0.0385
1732024283.4386,-0.2015,-4.7513,-0.0393
1732024283.4494,-0.2178,-4.7519,-0.0401
1732024283.4597,-0.2333,-4.7525,-0.0410
1732024283.4729,-0.2533,-4.7532,-0.0420
1732024283.4819,-0.2669,-4.7537,-0.0427
1732024283.4892,-0.2780,-4.7541,-0.0433
1732024283.4966,-0.2891,-4.7543,-0.0438
1732024283.5027,-0.2982,-4.7541,-0.0439
1732024283.5092,-0.3080,-4.7538,-0.0440
1732024283.5204,-0.3247,-4.7533,-0.0442
1732024283.5390,-0.3524,-4.7526,-0.0445
1732024283.5484,-0.3665,-4.7522,-0.0447
1732024283.5599,-0.3837,-4.7517,-0.0449
1732024283.5688,-0.3969,-4.7513,-0.0450
1732024283.5894,-0.4276,-4.7505,-0.0453
1732024283.5977,-0.4397,-4.7501,-0.0454
1732024283.6078,-0.4537,-4.7497,-0.0451
1732024283.6160,-0.4649,-4.7494,-0.0449
1732024283.6294,-0.4834,-4.7489,-0.0445
1732024283.6368,-0.4935,-4.7486,-0.0443
1732024283.6497,-0.5114,-4.7481,-0.0440
1732024283.6612,-0.5272,-4.7476,-0.0437
1732024283.6703,-0.5397,-4.7472,-0.0434
1732024283.6794,-0.5523,-4.7469,-0.0432
1732024283.6892,-0.5657,-4.7465,-0.0429
1732024283.6991,-0.5799,-4.7450,-0.0427
1732024283.7090,-0.5947,-4.7419,-0.0424
1732024283.7189,-0.6096,-4.7388,-0.0422
1732024283.7380,-0.6383,-4.7329,-0.0418
1732024283.7492,-0.6551,-4.7294,-0.0416
1732024283.7597,-0.6708,-4.7261,-0.0413
1732024283.7703,-0.6867,-4.7228,-0.0411
1732024283.7794,-0.7004,-4.7200,-0.0409
1732024283.7898,-0.7160,-4.7167,-0.0406
1732024283.7989,-0.7283,-4.7146,-0.0406
1732024283.8094,-0.7405,-4.7134,-0.0407
1732024283.8194,-0.7521,-4.7122,-0.0408
1732024283.8301,-0.7646,-4.7109,-0.0409
1732024283.8596,-0.7988,-4.7073,-0.0413
1732024283.8693,-0.8101,-4.7062,-0.0414
1732024283.8798,-0.8223,-4.7049,-0.0415
1732024283.8889,-0.8329,-4.7038,-0.0416
1732024283.9082,-0.8554,-4.7011,-0.0418
1732024283.9193,-0.8685,-4.6994,-0.0419
1732024283.9301,-0.8812,-4.6978,-0.0419
1732024283.9403,-0.8932,-4.6962,-0.0420
1732024283.9493,-0.9038,-4.6949,-0.0421
1732024283.9592,-0.9154,-4.6934,-0.0422
1732024283.9688,-0.9267,-4.6919,-0.0422
1732024283.9791,-0.9388,-4.6904,-0.0423
1732024283.9898,-0.9513,-4.6887,-0.0424
1732024284.0005,-0.9653,-4.6861,-0.0426
1732024284.0100,-0.9789,-4.6829,-0.0428
1732024284.0199,-0.9930,-4.6795,-0.0431
1732024284.0293,-1.0065,-4.6763,-0.0434
1732024284.0398,-1.0214,-4.6727,-0.0437
1732024284.0494,-1.0352,-4.6694,-0.0440
1732024284.0592,-1.0492,-4.6661,-0.0443
1732024284.0688,-1.0629,-4.6628,-0.0445
1732024284.0892,-1.0921,-4.6559,-0.0451
1732024284.0999,-1.1065,-4.6523,-0.0451
1732024284.1086,-1.1173,-4.6493,-0.0448
1732024284.1294,-1.1429,-4.6423,-0.0440
1732024284.1401,-1.1562,-4.6386,-0.0436
1732024284.1516,-1.1704,-4.6347,-0.0432
1732024284.1589,-1.1795,-4.6322,-0.0429
1732024284.1702,-1.1934,-4.6284,-0.0424
1732024284.1799,-1.2054,-4.6251,-0.0421
1732024284.1907,-1.2188,-4.6214,-0.0417
1732024284.2000,-1.2302,-4.6185,-0.0412
1732024284.2102,-1.2425,-4.6154,-0.0407
1732024284.2190,-1.2533,-4.6128,-0.0402
1732024284.2293,-1.2658,-4.6097,-0.0396
1732024284.2395,-1.2782,-4.6067,-0.0391
1732024284.2499,-1.2909,-4.6036,-0.0385
1732024284.2595,-1.3026,-4.6007,-0.0380
1732024284.2711,-1.3168,-4.5972,-0.0373
1732024284.2795,-1.3269,-4.5947,-0.0369
1732024284.2889,-1.3384,-4.5919,-0.0363
1732024284.2990,-1.3509,-4.5886,-0.0362
1732024284.3094,-1.3641,-4.5847,-0.0368
1732024284.3191,-1.3765,-4.5810,-0.0374
1732024284.3291,-1.3892,-4.5772,-0.0380
1732024284.3408,-1.4041,-4.5728,-0.0387
1732024284.3511,-1.4172,-4.5689,-0.0393
1732024284.3594,-1.4278,-4.5658,-0.0397
1732024284.3709,-1.4425,-4.5614,-0.0404
1732024284.3917,-1.4689,-4.5536,-0.0416
1732024284.4090,-1.4897,-4.5437,-0.0427
1732024284.4200,-1.5027,-4.5369,-0.0433
1732024284.4297,-1.5141,-4.5310,-0.0439
1732024284.4421,-1.5288,-4.5233,-0.0447
1732024284.4497,-1.5378,-4.5186,-0.0451
1732024284.4618,-1.5521,-4.5111,-0.0458
1732024284.4796,-1.5731,-4.5002,-0.0469
1732024284.4895,-1.5847,-4.4941,-0.0475
1732024284.5036,-1.6036,-4.4877,-0.0470
1732024284.5103,-1.6133,-4.4854,-0.0464
1732024284.5195,-1.6265,-4.4822,-0.0455
1732024284.5303,-1.6420,-4.4786,-0.0444
1732024284.5490,-1.6690,-4.4722,-0.0426
1732024284.5599,-1.6846,-4.4685,-0.0416
1732024284.5788,-1.7062,-4.4550,-0.0411
1732024284.5902,-1.7188,-4.4465,-0.0409
1732024284.6131,-1.7442,-4.4292,-0.0405
1732024284.6225,-1.7546,-4.4221,-0.0404
1732024284.6302,-1.7631,-4.4163,-0.0402
1732024284.6391,-1.7729,-4.4096,-0.0401
1732024284.6493,-1.7842,-4.4018,-0.0399
1732024284.6602,-1.7963,-4.3936,-0.0397
1732024284.6713,-1.8086,-4.3852,-0.0396
1732024284.6778,-1.8158,-4.3803,-0.0395
1732024284.6904,-1.8297,-4.3708,-0.0393
1732024284.7091,-1.8504,-4.3567,-0.0389
1732024284.7191,-1.8615,-4.3491,-0.0388
1732024284.7294,-1.8728,-4.3414,-0.0386
1732024284.7382,-1.8827,-4.3347,-0.0385
1732024284.7489,-1.8944,-4.3267,-0.0383
1732024284.7600,-1.9067,-4.3183,-0.0381
1732024284.7781,-1.9268,-4.3046,-0.0378
1732024284.7900,-1.9399,-4.2956,-0.0376
1732024284.8091,-1.9611,-4.2812,-0.0373
1732024284.8197,-1.9727,-4.2733,-0.0371
1732024284.8291,-1.9832,-4.2661,-0.0370
1732024284.8389,-1.9940,-4.2588,-0.0368
1732024284.8493,-2.0056,-4.2509,-0.0366
1732024284.8597,-2.0170,-4.2431,-0.0365
1732024284.8690,-2.0273,-4.2361,-0.0363
1732024284.8803,-2.0399,-4.2275,-0.0361
1732024284.8897,-2.0502,-4.2204,-0.0360
1732024284.9195,-2.0832,-4.1979,-0.0355
1732024284.9291,-2.0939,-4.1906,-0.0353
1732024284.9391,-2.1049,-4.1831,-0.0352
1732024284.9502,-2.1172,-4.1747,-0.0350
1732024284.9602,-2.1283,-4.1672,-0.0348
1732024284.9691,-2.1382,-4.1604,-0.0347
1732024284.9801,-2.1503,-4.1521,-0.0345
1732024284.9891,-2.1603,-4.1453,-0.0343
1732024285.0011,-2.1735,-4.1363,-0.0341
1732024285.0103,-2.1838,-4.1293,-0.0340
1732024285.0197,-2.1941,-4.1223,-0.0338
1732024285.0309,-2.2065,-4.1138,-0.0336
1732024285.0399,-2.2165,-4.1070,-0.0335
1732024285.0502,-2.2279,-4.0992,-0.0333
1732024285.0595,-2.2382,-4.0922,-0.0332
1732024285.0697,-2.2495,-4.0845,-0.0330
1732024285.0805,-2.2614,-4.0764,-0.0328
1732024285.0905,-2.2725,-4.0688,-0.0327
1732024285.1013,-2.2844,-4.0607,-0.0325
1732024285.1093,-2.2932,-4.0547,-0.0324
1732024285.1193,-2.3043,-4.0471,-0.0322
1732024285.1286,-2.3146,-4.0401,-0.0320
1732024285.1395,-2.3267,-4.0319,-0.0319
1732024285.1596,-2.3489,-4.0167,-0.0315
1732024285.1701,-2.3605,-4.0088,-0.0314
1732024285.1797,-2.3712,-4.0015,-0.0312
1732024285.1890,-2.3815,-3.9945,-0.0310
1732024285.2011,-2.3949,-3.9854,-0.0308
1732024285.2106,-2.4053,-3.9782,-0.0307
1732024285.2222,-2.4182,-3.9694,-0.0305
1732024285.2313,-2.4283,-3.9625,-0.0303
1732024285.2393,-2.4371,-3.9565,-0.0302
1732024285.2492,-2.4481,-3.9490,-0.0300
1732024285.2605,-2.4606,-3.9405,-0.0299
1732024285.2693,-2.4704,-3.9338,-0.0297
1732024285.2795,-2.4816,-3.9262,-0.0296
1732024285.2893,-2.4925,-3.9187,-0.0294
1732024285.2976,-2.5017,-3.9125,-0.0293
1732024285.3081,-2.5133,-3.9046,-0.0291
1732024285.3194,-2.5258,-3.8961,-0.0289
1732024285.3294,-2.5368,-3.8885,-0.0287
1732024285.3419,-2.5507,-3.8791,-0.0285
1732024285.3591,-2.5697,-3.8661,-0.0282
1732024285.3693,-2.5810,-3.8584,-0.0281
1732024285.3785,-2.5912,-3.8515,-0.0279
1732024285.3894,-2.6032,-3.8432,-0.0277
1732024285.4023,-2.6167,-3.8317,-0.0280
1732024285.4095,-2.6238,-3.8244,-0.0283
1732024285.4195,-2.6336,-3.8144,-0.0288
1732024285.4595,-2.6729,-3.7740,-0.0306
1732024285.4684,-2.6815,-3.7651,-0.0311
1732024285.4787,-2.6917,-3.7547,-0.0315
1732024285.4890,-2.7018,-3.7443,-0.0320
1732024285.4987,-2.7113,-3.7345,-0.0325
1732024285.5078,-2.7202,-3.7254,-0.0329
1732024285.5194,-2.7316,-3.7137,-0.0334
1732024285.5291,-2.7411,-3.7039,-0.0339
1732024285.5381,-2.7484,-3.6965,-0.0333
1732024285.5504,-2.7585,-3.6862,-0.0326
1732024285.5594,-2.7658,-3.6787,-0.0321
1732024285.5689,-2.7736,-3.6708,-0.0315
1732024285.5792,-2.7820,-3.6623,-0.0309
1732024285.5888,-2.7897,-3.6544,-0.0304
1732024285.5984,-2.7976,-3.6464,-0.0298
1732024285.6088,-2.8061,-3.6377,-0.0292
1732024285.6191,-2.8145,-3.6291,-0.0286
1732024285.6296,-2.8230,-3.6201,-0.0279
1732024285.6416,-2.8322,-3.6059,-0.0265
1732024285.6504,-2.8389,-3.5955,-0.0255
1732024285.6609,-2.8469,-3.5831,-0.0244
1732024285.6724,-2.8556,-3.5695,-0.0231
1732024285.6795,-2.8610,-3.5611,-0.0223
1732024285.6894,-2.8686,-3.5493,-0.0211
1732024285.7016,-2.8769,-3.5340,-0.0211
1732024285.7103,-2.8822,-3.5223,-0.0221
1732024285.7206,-2.8884,-3.5087,-0.0232
1732024285.7323,-2.8955,-3.4930,-0.0245
1732024285.7409,-2.9006,-3.4817,-0.0255
1732024285.7506,-2.9065,-3.4687,-0.0266
1732024285.7599,-2.9121,-3.4564,-0.0276
1732024285.7710,-2.9205,-3.4438,-0.0281
1732024285.7807,-2.9282,-3.4333,-0.0285
1732024285.7900,-2.9356,-3.4233,-0.0288
1732024285.8013,-2.9446,-3.4111,-0.0291
1732024285.8289,-2.9666,-3.3813,-0.0301
1732024285.8386,-2.9739,-3.3710,-0.0295
1732024285.8490,-2.9819,-3.3597,-0.0288
1732024285.8588,-2.9894,-3.3492,-0.0282
1732024285.8798,-3.0054,-3.3265,-0.0269
1732024285.8918,-3.0146,-3.3136,-0.0261
1732024285.9004,-3.0212,-3.3043,-0.0256
1732024285.9098,-3.0284,-3.2943,-0.0250
1732024285.9198,-3.0360,-3.2835,-0.0243
1732024285.9295,-3.0434,-3.2730,-0.0238
1732024285.9399,-3.0513,-3.2603,-0.0244
1732024285.9512,-3.0598,-3.2465,-0.0250
1732024285.9600,-3.0665,-3.2357,-0.0255
1732024285.9720,-3.0755,-3.2212,-0.0262
1732024285.9788,-3.0807,-3.2128,-0.0266
1732024285.9904,-3.0894,-3.1987,-0.0272
1732024285.9990,-3.0954,-3.1887,-0.0273
1732024286.0090,-3.1014,-3.1781,-0.0269
1732024286.0189,-3.1074,-3.1674,-0.0264
1732024286.0296,-3.1138,-3.1560,-0.0258
1732024286.0399,-3.1200,-3.1450,-0.0253
1732024286.0499,-3.1260,-3.1342,-0.0248
1732024286.0599,-3.1320,-3.1235,-0.0243
1732024286.0804,-3.1444,-3.1015,-0.0233
1732024286.0913,-3.1510,-3.0899,-0.0228
1732024286.1014,-3.1569,-3.0778,-0.0231
1732024286.1103,-3.1621,-3.0665,-0.0240
1732024286.1203,-3.1679,-3.0537,-0.0249
1732024286.1318,-3.1746,-3.0390,-0.0260
1732024286.1392,-3.1789,-3.0295,-0.0267
1732024286.1494,-3.1848,-3.0165,-0.0277
1732024286.1593,-3.1906,-3.0039,-0.0286
1732024286.1693,-3.1957,-2.9914,-0.0286
1732024286.1798,-3.2007,-2.9786,-0.0281
1732024286.1896,-3.2055,-2.9665,-0.0276
1732024286.1995,-3.2102,-2.9544,-0.0272
1732024286.2096,-3.2151,-2.9420,-0.0267
1732024286.2192,-3.2197,-2.9304,-0.0262
1732024286.2301,-3.2249,-2.9171,-0.0257
1732024286.2389,-3.2292,-2.9062,-0.0253
1732024286.2489,-3.2340,-2.8940,-0.0248
1732024286.2611,-3.2398,-2.8790,-0.0243
1732024286.2717,-3.2459,-2.8665,-0.0248
1732024286.2796,-3.2506,-2.8571,-0.0252
1732024286.2917,-3.2577,-2.8428,-0.0259
1732024286.2996,-3.2624,-2.8334,-0.0263
1732024286.3097,-3.2683,-2.8215,-0.0269
1732024286.3197,-3.2741,-2.8097,-0.0275
1732024286.3299,-3.2802,-2.7976,-0.0281
1732024286.3419,-3.2872,-2.7834,-0.0287
1732024286.3496,-3.2917,-2.7743,-0.0292
1732024286.3594,-3.2975,-2.7628,-0.0297
1732024286.3693,-3.3023,-2.7504,-0.0302
1732024286.3790,-3.3066,-2.7380,-0.0305
1732024286.3894,-3.3112,-2.7248,-0.0309
1732024286.3991,-3.3155,-2.7125,-0.0313
1732024286.4096,-3.3201,-2.6992,-0.0317
1732024286.4199,-3.3247,-2.6861,-0.0321
1732024286.4295,-3.3290,-2.6739,-0.0325
1732024286.4482,-3.3372,-2.6502,-0.0332
1732024286.4591,-3.3420,-2.6363,-0.0336
1732024286.4711,-3.3473,-2.6217,-0.0337
1732024286.4789,-3.3507,-2.6124,-0.0336
1732024286.4890,-3.3550,-2.6003,-0.0335
1732024286.5016,-3.3605,-2.5852,-0.0334
1732024286.5097,-3.3640,-2.5756,-0.0333
1732024286.5193,-3.3681,-2.5640,-0.0332
1732024286.5298,-3.3727,-2.5514,-0.0331
1732024286.5398,-3.3770,-2.5396,-0.0330
1732024286.5497,-3.3813,-2.5277,-0.0329
1732024286.5594,-3.3855,-2.5161,-0.0328
1732024286.5687,-3.3866,-2.5035,-0.0332
1732024286.5798,-3.3863,-2.4880,-0.0341
1732024286.5895,-3.3861,-2.4744,-0.0349
1732024286.6002,-3.3859,-2.4593,-0.0357
1732024286.6102,-3.3857,-2.4452,-0.0365
1732024286.6194,-3.3855,-2.4322,-0.0372
1732024286.6295,-3.3853,-2.4180,-0.0380
1732024286.6410,-3.3850,-2.4018,-0.0389
1732024286.6509,-3.3848,-2.3879,-0.0396
1732024286.6618,-3.3846,-2.3725,-0.0405
1732024286.6723,-3.3879,-2.3586,-0.0408
1732024286.6800,-3.3904,-2.3484,-0.0409
1732024286.6906,-3.3939,-2.3343,-0.0412
1732024286.7009,-3.3973,-2.3205,-0.0414
1732024286.7094,-3.4001,-2.3093,-0.0416
1732024286.7190,-3.4033,-2.2964,-0.0419
1732024286.7290,-3.4066,-2.2832,-0.0421
1732024286.7393,-3.4100,-2.2695,-0.0423
1732024286.7497,-3.4134,-2.2555,-0.0426
1732024286.7595,-3.4166,-2.2425,-0.0428
1732024286.7699,-3.4195,-2.2293,-0.0428
1732024286.7791,-3.4219,-2.2179,-0.0427
1732024286.7893,-3.4246,-2.2051,-0.0425
1732024286.7991,-3.4271,-2.1929,-0.0424
1732024286.8090,-3.4297,-2.1805,-0.0423
1732024286.8197,-3.4325,-2.1672,-0.0422
1732024286.8303,-3.4352,-2.1539,-0.0420
1732024286.8410,-3.4380,-2.1405,-0.0419
1732024286.8500,-3.4404,-2.1292,-0.0418
1732024286.8596,-3.4428,-2.1173,-0.0417
1732024286.8712,-3.4444,-2.1027,-0.0413
1732024286.8804,-3.4453,-2.0911,-0.0409
1732024286.8901,-3.4462,-2.0789,-0.0405
1732024286.9015,-3.4473,-2.0645,-0.0400
1732024286.9101,-3.4482,-2.0536,-0.0397
1732024286.9221,-3.4493,-2.0385,-0.0392
1732024286.9303,-3.4501,-2.0283,-0.0389
1732024286.9389,-3.4509,-2.0174,-0.0385
1732024286.9494,-3.4520,-2.0042,-0.0381
1732024286.9591,-3.4529,-1.9920,-0.0377
1732024286.9688,-3.4541,-1.9799,-0.0374
1732024286.9792,-3.4555,-1.9669,-0.0373
1732024286.9893,-3.4568,-1.9543,-0.0371
1732024287.0000,-3.4582,-1.9410,-0.0370
1732024287.0102,-3.4596,-1.9283,-0.0368
1732024287.0205,-3.4610,-1.9155,-0.0367
1732024287.0297,-3.4622,-1.9041,-0.0365
1732024287.0413,-3.4637,-1.8896,-0.0363
1732024287.1095,-3.4701,-1.8030,-0.0362
1732024287.1207,-3.4710,-1.7885,-0.0363
1732024287.1305,-3.4717,-1.7759,-0.0363
1732024287.1400,-3.4725,-1.7638,-0.0364
1732024287.1506,-3.4733,-1.7501,-0.0364
1732024287.1596,-3.4740,-1.7385,-0.0364
1732024287.1691,-3.4744,-1.7267,-0.0365
1732024287.1797,-3.4747,-1.7137,-0.0364
1732024287.1895,-3.4750,-1.7017,-0.0364
1732024287.2025,-3.4754,-1.6858,-0.0364
1732024287.2094,-3.4756,-1.6773,-0.0364
1732024287.2206,-3.4760,-1.6636,-0.0364
1732024287.2295,-3.4763,-1.6527,-0.0364
1732024287.2662,-3.4770,-1.6075,-0.0365
1732024287.2795,-3.4762,-1.5903,-0.0370
1732024287.2995,-3.4749,-1.5647,-0.0378
1732024287.3095,-3.4743,-1.5518,-0.0382
1732024287.3200,-3.4737,-1.5383,-0.0386
1732024287.3297,-3.4730,-1.5258,-0.0390
1732024287.3524,-3.4716,-1.4966,-0.0399
1732024287.3710,-3.4709,-1.4737,-0.0400
1732024287.3799,-3.4708,-1.4634,-0.0398
1732024287.3893,-3.4706,-1.4524,-0.0395
1732024287.4008,-3.4705,-1.4391,-0.0392
1732024287.4099,-3.4704,-1.4285,-0.0389
1732024287.4197,-3.4703,-1.4171,-0.0386
1732024287.4295,-3.4701,-1.4058,-0.0384
1732024287.4386,-3.4700,-1.3951,-0.0381
1732024287.4487,-3.4699,-1.3834,-0.0378
1732024287.4586,-3.4698,-1.3719,-0.0375
1732024287.4687,-3.4688,-1.3599,-0.0373
1732024287.4791,-3.4671,-1.3474,-0.0372
1732024287.4893,-3.4655,-1.3351,-0.0370
1732024287.5002,-3.4638,-1.3220,-0.0369
1732024287.5093,-3.4624,-1.3111,-0.0367
1732024287.5192,-3.4608,-1.2991,-0.0366
1732024287.5292,-3.4592,-1.2871,-0.0364
1732024287.5389,-3.4577,-1.2754,-0.0363
1732024287.5490,-3.4561,-1.2633,-0.0361
1732024287.5593,-3.4545,-1.2509,-0.0360
1732024287.5694,-3.4531,-1.2387,-0.0360
1732024287.5796,-3.4519,-1.2262,-0.0362
1732024287.5890,-3.4507,-1.2148,-0.0364
1732024287.5996,-3.4495,-1.2019,-0.0365
1732024287.6090,-3.4483,-1.1905,-0.0367
1732024287.6191,-3.4471,-1.1782,-0.0368
1732024287.6302,-3.4458,-1.1647,-0.0370
1732024287.6391,-3.4447,-1.1539,-0.0372
1732024287.6507,-3.4433,-1.1398,-0.0373
1732024287.6593,-3.4422,-1.1293,-0.0375
1732024287.6719,-3.4401,-1.1135,-0.0375
1732024287.6797,-3.4386,-1.1037,-0.0375
1732024287.6892,-3.4368,-1.0917,-0.0376
1732024287.6998,-3.4348,-1.0784,-0.0376
1732024287.7102,-3.4329,-1.0653,-0.0376
1732024287.7198,-3.4311,-1.0532,-0.0376
1732024287.7304,-3.4291,-1.0398,-0.0376
1732024287.7395,-3.4274,-1.0284,-0.0376
1732024287.7493,-3.4255,-1.0159,-0.0376
1732024287.7589,-3.4237,-1.0038,-0.0376
1732024287.7691,-3.4206,-0.9915,-0.0377
1732024287.7799,-3.4167,-0.9788,-0.0378
1732024287.7894,-3.4132,-0.9675,-0.0380
1732024287.7992,-3.4096,-0.9559,-0.0381
1732024287.8099,-3.4056,-0.9432,-0.0382
1732024287.8194,-3.4021,-0.9321,-0.0383
1732024287.8296,-3.3983,-0.9200,-0.0384
1732024287.8390,-3.3949,-0.9089,-0.0386
1732024287.8495,-3.3910,-0.8965,-0.0387
1732024287.8616,-3.3865,-0.8822,-0.0388
1732024287.8689,-3.3839,-0.8736,-0.0386
1732024287.8793,-3.3802,-0.8613,-0.0382
1732024287.8900,-3.3764,-0.8487,-0.0377
1732024287.8994,-3.3731,-0.8376,-0.0373
1732024287.9093,-3.3695,-0.8259,-0.0369
1732024287.9192,-3.3660,-0.8142,-0.0365
1732024287.9296,-3.3623,-0.8019,-0.0361
1732024287.9398,-3.3586,-0.7899,-0.0356
1732024287.9503,-3.3549,-0.7775,-0.0352
1732024287.9601,-3.3514,-0.7659,-0.0348
1732024287.9689,-3.3477,-0.7555,-0.0349
1732024287.9797,-3.3429,-0.7428,-0.0353
1732024287.9894,-3.3386,-0.7315,-0.0356
1732024287.9996,-3.3341,-0.7195,-0.0360
1732024288.0095,-3.3297,-0.7080,-0.0363
1732024288.0195,-3.3253,-0.6962,-0.0367
1732024288.0294,-3.3208,-0.6846,-0.0370
1732024288.0392,-3.3165,-0.6731,-0.0374
1732024288.0501,-3.3116,-0.6603,-0.0378
1732024288.0596,-3.3074,-0.6492,-0.0381
1732024288.0692,-3.3026,-0.6389,-0.0379
1732024288.0792,-3.2972,-0.6287,-0.0375
1732024288.0892,-3.2919,-0.6185,-0.0370
1732024288.0990,-3.2866,-0.6084,-0.0366
1732024288.1097,-3.2810,-0.5975,-0.0361
1732024288.1191,-3.2759,-0.5879,-0.0357
1732024288.1322,-3.2690,-0.5744,-0.0351
1732024288.1416,-3.2641,-0.5641,-0.0346
1732024288.1509,-3.2593,-0.5540,-0.0341
1732024288.1603,-3.2544,-0.5437,-0.0335
1732024288.1704,-3.2492,-0.5327,-0.0330
1732024288.1799,-3.2443,-0.5223,-0.0324
1732024288.1897,-3.2392,-0.5116,-0.0319
1732024288.1998,-3.2340,-0.5006,-0.0313
1732024288.2104,-3.2285,-0.4890,-0.0307
1732024288.2216,-3.2227,-0.4769,-0.0301
1732024288.2304,-3.2181,-0.4671,-0.0296
1732024288.2412,-3.2126,-0.4538,-0.0283
1732024288.2499,-3.2081,-0.4430,-0.0272
1732024288.2594,-3.2031,-0.4312,-0.0261
1732024288.2689,-3.1982,-0.4194,-0.0250
1732024288.2799,-3.1925,-0.4057,-0.0237
1732024288.2896,-3.1875,-0.3938,-0.0225
1732024288.2994,-3.1820,-0.3819,-0.0220
1732024288.3103,-3.1749,-0.3693,-0.0229
1732024288.3198,-3.1687,-0.3583,-0.0236
1732024288.3293,-3.1625,-0.3475,-0.0244
1732024288.3407,-3.1551,-0.3343,-0.0253
1732024288.3501,-3.1490,-0.3235,-0.0260
1732024288.3603,-3.1423,-0.3117,-0.0268
1732024288.3707,-3.1352,-0.3013,-0.0263
1732024288.3805,-3.1284,-0.2919,-0.0254
1732024288.3893,-3.1223,-0.2834,-0.0246
1732024288.3991,-3.1155,-0.2740,-0.0237
1732024288.4089,-3.1086,-0.2646,-0.0228
1732024288.4196,-3.1012,-0.2543,-0.0218
1732024288.4296,-3.0943,-0.2448,-0.0209
1732024288.4490,-3.0793,-0.2274,-0.0209
1732024288.4605,-3.0704,-0.2172,-0.0208
1732024288.4716,-3.0619,-0.2072,-0.0208
1732024288.4793,-3.0559,-0.2003,-0.0208
1732024288.4896,-3.0479,-0.1911,-0.0207
1732024288.5011,-3.0392,-0.1807,-0.0211
1732024288.5100,-3.0327,-0.1724,-0.0219
1732024288.5200,-3.0253,-0.1632,-0.0227
1732024288.5302,-3.0179,-0.1538,-0.0236
1732024288.5390,-3.0114,-0.1457,-0.0243
1732024288.5496,-3.0036,-0.1359,-0.0252
1732024288.5594,-2.9964,-0.1268,-0.0260
1732024288.5695,-2.9888,-0.1183,-0.0258
1732024288.5893,-2.9737,-0.1022,-0.0242
1732024288.5996,-2.9659,-0.0939,-0.0234
1732024288.6097,-2.9583,-0.0858,-0.0226
1732024288.6198,-2.9506,-0.0776,-0.0218
1732024288.6303,-2.9425,-0.0690,-0.0211
1732024288.6496,-2.9267,-0.0531,-0.0229
1732024288.6599,-2.9183,-0.0446,-0.0239
1732024288.6726,-2.9079,-0.0341,-0.0251
1732024288.6824,-2.8999,-0.0260,-0.0260
1732024288.6893,-2.8942,-0.0202,-0.0266
1732024288.6997,-2.8857,-0.0116,-0.0276
1732024288.7096,-2.8776,-0.0035,-0.0285
1732024288.7197,-2.8693,0.0049,-0.0295
1732024288.7304,-2.8605,0.0138,-0.0304
1732024288.7392,-2.8530,0.0215,-0.0303
1732024288.7496,-2.8442,0.0307,-0.0301
1732024288.7590,-2.8361,0.0390,-0.0300
1732024288.7689,-2.8278,0.0476,-0.0298
1732024288.7792,-2.8190,0.0566,-0.0297
1732024288.7895,-2.8102,0.0657,-0.0296
1732024288.7991,-2.8017,0.0740,-0.0295
1732024288.8099,-2.7913,0.0831,-0.0294
1732024288.8194,-2.7822,0.0910,-0.0293
1732024288.8290,-2.7729,0.0991,-0.0292
1732024288.8391,-2.7632,0.1076,-0.0291
1732024288.8505,-2.7522,0.1171,-0.0290
1732024288.8592,-2.7438,0.1244,-0.0289
1732024288.8727,-2.7307,0.1358,-0.0288
1732024288.8791,-2.7245,0.1412,-0.0287
1732024288.8894,-2.7146,0.1498,-0.0286
1732024288.8997,-2.7046,0.1584,-0.0285
1732024288.9091,-2.6955,0.1659,-0.0282
1732024288.9191,-2.6857,0.1738,-0.0279
1732024288.9291,-2.6759,0.1818,-0.0276
1732024288.9391,-2.6662,0.1898,-0.0273
1732024288.9493,-2.6563,0.1979,-0.0270
1732024288.9602,-2.6456,0.2066,-0.0267
1732024288.9716,-2.6358,0.2148,-0.0269
1732024288.9794,-2.6293,0.2203,-0.0272
1732024288.9893,-2.6210,0.2273,-0.0275
1732024288.9980,-2.6137,0.2334,-0.0277
1732024289.0091,-2.6045,0.2412,-0.0281
1732024289.0191,-2.5962,0.2482,-0.0284
1732024289.0279,-2.5888,0.2544,-0.0287
1732024289.0393,-2.5785,0.2619,-0.0284
1732024289.0593,-2.5602,0.2749,-0.0276
1732024289.0890,-2.5329,0.2941,-0.0264
1732024289.0990,-2.5235,0.3007,-0.0260
1732024289.1089,-2.5134,0.3074,-0.0255
1732024289.1191,-2.5030,0.3144,-0.0249
1732024289.1305,-2.4914,0.3222,-0.0243
1732024289.1420,-2.4796,0.3301,-0.0237
1732024289.1495,-2.4719,0.3352,-0.0233
1732024289.1607,-2.4604,0.3429,-0.0227
1732024289.1711,-2.4499,0.3500,-0.0221
1732024289.1804,-2.4404,0.3564,-0.0216
1732024289.1895,-2.4310,0.3626,-0.0211
1732024289.2195,-2.3987,0.3825,-0.0212
1732024289.2296,-2.3876,0.3891,-0.0214
1732024289.2393,-2.3770,0.3954,-0.0216
1732024289.2496,-2.3657,0.4022,-0.0218
1732024289.2600,-2.3542,0.4091,-0.0220
1732024289.2706,-2.3430,0.4158,-0.0219
1732024289.2784,-2.3347,0.4206,-0.0218
1732024289.2891,-2.3233,0.4273,-0.0216
1732024289.2999,-2.3119,0.4341,-0.0214
1732024289.3094,-2.3018,0.4401,-0.0212
1732024289.3196,-2.2911,0.4464,-0.0210
1732024289.3289,-2.2812,0.4522,-0.0209
1732024289.3378,-2.2718,0.4578,-0.0207
1732024289.3590,-2.2494,0.4710,-0.0203
1732024289.3896,-2.2155,0.4907,-0.0187
1732024289.4009,-2.2028,0.4981,-0.0181
1732024289.4091,-2.1938,0.5034,-0.0176
1732024289.4194,-2.1823,0.5101,-0.0170
1732024289.4293,-2.1711,0.5165,-0.0164
1732024289.4375,-2.1641,0.5200,-0.0165
1732024289.4490,-2.1549,0.5243,-0.0167
1732024289.4594,-2.1464,0.5282,-0.0169
1732024289.4689,-2.1388,0.5318,-0.0171
1732024289.4790,-2.1306,0.5355,-0.0174
1732024289.4890,-2.1226,0.5393,-0.0176
1732024289.5077,-2.1015,0.5491,-0.0173
1732024289.5190,-2.0858,0.5564,-0.0168
1732024289.5297,-2.0710,0.5632,-0.0164
1732024289.5395,-2.0575,0.5695,-0.0160
1732024289.5494,-2.0438,0.5759,-0.0156
1732024289.5596,-2.0296,0.5824,-0.0152
1732024289.5893,-1.9892,0.5982,-0.0174
1732024289.5996,-1.9753,0.6034,-0.0184
1732024289.6102,-1.9610,0.6087,-0.0194
1732024289.6193,-1.9486,0.6134,-0.0202
1732024289.6307,-1.9332,0.6192,-0.0213
1732024289.6409,-1.9193,0.6244,-0.0212
1732024289.6504,-1.9063,0.6292,-0.0210
1732024289.6599,-1.8934,0.6341,-0.0208
1732024289.6693,-1.8806,0.6389,-0.0206
1732024289.6795,-1.8665,0.6441,-0.0204
1732024289.6897,-1.8526,0.6493,-0.0202
1732024289.6997,-1.8390,0.6544,-0.0200
1732024289.7096,-1.8254,0.6595,-0.0198
1732024289.7196,-1.8118,0.6646,-0.0196
1732024289.7497,-1.7794,0.6747,-0.0193
1732024289.7598,-1.7704,0.6769,-0.0192
1732024289.7893,-1.7439,0.6835,-0.0190
1732024289.8015,-1.7320,0.6869,-0.0190
1732024289.8097,-1.7220,0.6904,-0.0191
1732024289.8199,-1.7095,0.6948,-0.0192
1732024289.8291,-1.6983,0.6987,-0.0193
1732024289.8498,-1.6730,0.7076,-0.0196
1732024289.8593,-1.6615,0.7116,-0.0197
1732024289.8719,-1.6456,0.7168,-0.0194
1732024289.8790,-1.6364,0.7196,-0.0191
1732024289.8890,-1.6235,0.7236,-0.0186
1732024289.8995,-1.6099,0.7278,-0.0181
1732024289.9093,-1.5971,0.7318,-0.0176
1732024289.9194,-1.5841,0.7358,-0.0171
1732024289.9305,-1.5697,0.7403,-0.0166
1732024289.9392,-1.5585,0.7437,-0.0162
1732024289.9494,-1.5453,0.7478,-0.0157
1732024289.9590,-1.5329,0.7516,-0.0153
1732024289.9688,-1.5199,0.7551,-0.0152
1732024289.9792,-1.5058,0.7580,-0.0156
1732024289.9892,-1.4922,0.7608,-0.0161
1732024289.9986,-1.4794,0.7635,-0.0165
1732024290.0091,-1.4650,0.7664,-0.0169
1732024290.0192,-1.4514,0.7692,-0.0173
1732024290.0292,-1.4377,0.7721,-0.0178
1732024290.0492,-1.4139,0.7769,-0.0177
1732024290.0592,-1.4021,0.7793,-0.0177
1732024290.0676,-1.3922,0.7813,-0.0176
1732024290.0767,-1.3815,0.7835,-0.0175
1732024290.0890,-1.3671,0.7864,-0.0175
1732024290.0991,-1.3552,0.7889,-0.0174
1732024290.1090,-1.3419,0.7921,-0.0172
1732024290.1191,-1.3286,0.7954,-0.0170
1732024290.1294,-1.3149,0.7987,-0.0169
1732024290.1390,-1.3021,0.8018,-0.0167
1732024290.1501,-1.2874,0.8054,-0.0165
1732024290.1613,-1.2726,0.8090,-0.0163
1732024290.1700,-1.2619,0.8114,-0.0160
1732024290.1996,-1.2274,0.8184,-0.0148
1732024290.2091,-1.2163,0.8207,-0.0145
1732024290.2188,-1.2049,0.8230,-0.0141
1732024290.2302,-1.1917,0.8257,-0.0136
1732024290.2389,-1.1820,0.8253,-0.0140
1732024290.2491,-1.1708,0.8243,-0.0146
1732024290.2596,-1.1593,0.8233,-0.0152
1732024290.2692,-1.1486,0.8224,-0.0157
1732024290.2794,-1.1374,0.8214,-0.0163
1732024290.2898,-1.1260,0.8205,-0.0169
1732024290.3013,-1.1122,0.8213,-0.0168
1732024290.3093,-1.1007,0.8253,-0.0152
1732024290.3193,-1.0863,0.8303,-0.0133
1732024290.3309,-1.0697,0.8361,-0.0111
1732024290.3398,-1.0569,0.8405,-0.0095
1732024290.3494,-1.0431,0.8453,-0.0076
1732024290.3600,-1.0279,0.8506,-0.0056
1732024290.3724,-1.0108,0.8543,-0.0058
1732024290.3787,-1.0025,0.8555,-0.0066
1732024290.3891,-0.9886,0.8574,-0.0081
1732024290.3989,-0.9754,0.8591,-0.0094
1732024290.4091,-0.9618,0.8610,-0.0108
1732024290.4192,-0.9482,0.8628,-0.0122
1732024290.4296,-0.9343,0.8647,-0.0136
1732024290.4412,-0.9196,0.8652,-0.0127
1732024290.4494,-0.9095,0.8653,-0.0118
1732024290.4627,-0.8928,0.8655,-0.0103
1732024290.4721,-0.8812,0.8656,-0.0092
1732024290.4794,-0.8720,0.8657,-0.0084
1732024290.4896,-0.8593,0.8659,-0.0072
1732024290.4998,-0.8465,0.8663,-0.0064
1732024290.5092,-0.8339,0.8678,-0.0075
1732024290.5196,-0.8200,0.8695,-0.0088
1732024290.5297,-0.8067,0.8711,-0.0099
1732024290.5390,-0.7942,0.8727,-0.0111
1732024290.5490,-0.7810,0.8743,-0.0122
1732024290.5598,-0.7666,0.8760,-0.0135
1732024290.5898,-0.7296,0.8773,-0.0158
1732024290.5985,-0.7189,0.8775,-0.0164
1732024290.6099,-0.7051,0.8777,-0.0172
1732024290.6308,-0.6796,0.8782,-0.0187
1732024290.6359,-0.6724,0.8788,-0.0185
1732024290.6535,-0.6476,0.8813,-0.0177
1732024290.6713,-0.6224,0.8838,-0.0168
1732024290.6900,-0.5958,0.8865,-0.0159
1732024290.6999,-0.5818,0.8879,-0.0154
1732024290.7098,-0.5677,0.8893,-0.0150
1732024290.7210,-0.5519,0.8909,-0.0144
1732024290.7296,-0.5397,0.8921,-0.0140
1732024290.7398,-0.5244,0.8921,-0.0146
1732024290.7496,-0.5097,0.8917,-0.0154
1732024290.7658,-0.4853,0.8912,-0.0166
1732024290.7799,-0.4640,0.8907,-0.0177
1732024290.7918,-0.4461,0.8903,-0.0186
1732024290.7989,-0.4354,0.8901,-0.0192
1732024290.8203,-0.4031,0.8894,-0.0209
1732024290.8298,-0.3888,0.8891,-0.0216
1732024290.8390,-0.3766,0.8891,-0.0217
1732024290.8592,-0.3505,0.8892,-0.0214
1732024290.8791,-0.3249,0.8893,-0.0212
1732024290.8898,-0.3111,0.8894,-0.0211
1732024290.8985,-0.2999,0.8895,-0.0210
1732024290.9196,-0.2734,0.8905,-0.0193
1732024290.9300,-0.2604,0.8910,-0.0185
1732024290.9398,-0.2481,0.8915,-0.0177
1732024290.9513,-0.2336,0.8921,-0.0168
1732024290.9600,-0.2228,0.8925,-0.0161
1732024290.9688,-0.2113,0.8934,-0.0158
1732024290.9793,-0.1972,0.8953,-0.0159
1732024290.9893,-0.1838,0.8971,-0.0159
1732024290.9992,-0.1706,0.8988,-0.0160
1732024291.0100,-0.1561,0.9007,-0.0161
1732024291.0198,-0.1430,0.9025,-0.0162
1732024291.0298,-0.1295,0.9042,-0.0163
1732024291.0392,-0.1165,0.9050,-0.0164
1732024291.0491,-0.1027,0.9055,-0.0165
1732024291.0686,-0.0754,0.9066,-0.0167
1732024291.0788,-0.0611,0.9072,-0.0169
1732024291.0893,-0.0465,0.9078,-0.0170
1732024291.0983,-0.0340,0.9083,-0.0171
1732024291.1080,-0.0215,0.9088,-0.0172
1732024291.1168,-0.0103,0.9092,-0.0173
1732024291.1308,0.0075,0.9098,-0.0175
1732024291.1393,0.0184,0.9102,-0.0176
1732024291.1498,0.0317,0.9107,-0.0177
1732024291.1596,0.0443,0.9111,-0.0178
1732024291.1717,0.0611,0.9113,-0.0178
1732024291.1796,0.0727,0.9112,-0.0178
1732024291.1891,0.0866,0.9111,-0.0178
1732024291.1990,0.1011,0.9110,-0.0178
1732024291.2087,0.1154,0.9109,-0.0178
1732024291.2196,0.1313,0.9107,-0.0177
1732024291.2292,0.1454,0.9106,-0.0177
1732024291.2391,0.1609,0.9117,-0.0184
1732024291.2505,0.1791,0.9134,-0.0194
1732024291.2598,0.1938,0.9147,-0.0202
1732024291.2690,0.2083,0.9160,-0.0210
1732024291.2792,0.2245,0.9175,-0.0219
1732024291.2898,0.2413,0.9190,-0.0229
1732024291.2997,0.2559,0.9200,-0.0232
1732024291.3097,0.2652,0.9191,-0.0209
1732024291.3197,0.2745,0.9182,-0.0186
1732024291.3295,0.2837,0.9173,-0.0163
1732024291.3378,0.2914,0.9166,-0.0144
1732024291.3489,0.3018,0.9156,-0.0119
1732024291.3596,0.3117,0.9147,-0.0094
1732024291.3715,0.3290,0.9152,-0.0086
1732024291.3805,0.3452,0.9165,-0.0090
1732024291.3913,0.3650,0.9181,-0.0095
1732024291.4003,0.3813,0.9194,-0.0100
1732024291.4104,0.3998,0.9209,-0.0105
1732024291.4198,0.4169,0.9223,-0.0109
1732024291.4295,0.4345,0.9237,-0.0114
1732024291.4390,0.4493,0.9225,-0.0114
1732024291.4502,0.4659,0.9204,-0.0113
1732024291.4602,0.4807,0.9186,-0.0112
1732024291.4692,0.4941,0.9169,-0.0111
1732024291.4793,0.5092,0.9150,-0.0110
1732024291.4893,0.5241,0.9132,-0.0110
1732024291.5078,0.5521,0.9100,-0.0102
1732024291.5194,0.5700,0.9082,-0.0095
1732024291.5292,0.5853,0.9066,-0.0088
1732024291.5485,0.6150,0.9036,-0.0076
1732024291.5596,0.6322,0.9018,-0.0069
1732024291.5723,0.6516,0.9010,-0.0068
1732024291.5799,0.6633,0.9010,-0.0070
1732024291.5895,0.6779,0.9010,-0.0073
1732024291.6011,0.6956,0.9009,-0.0077
1732024291.6090,0.7077,0.9009,-0.0079
1732024291.6196,0.7240,0.9009,-0.0083
1732024291.6295,0.7390,0.9008,-0.0086
1732024291.6381,0.7523,0.9015,-0.0086
1732024291.6502,0.7709,0.9027,-0.0086
1732024291.6599,0.7858,0.9037,-0.0085
1732024291.6698,0.8010,0.9047,-0.0084
1732024291.6790,0.8151,0.9056,-0.0084
1732024291.6893,0.8310,0.9066,-0.0083
1732024291.7012,0.8493,0.9078,-0.0083
1732024291.7099,0.8627,0.9086,-0.0082
1732024291.7190,0.8767,0.9095,-0.0082
1732024291.7298,0.8933,0.9106,-0.0081
1732024291.7405,0.9097,0.9117,-0.0080
1732024291.7502,0.9248,0.9126,-0.0080
1732024291.7620,0.9428,0.9138,-0.0079
1732024291.7803,0.9710,0.9156,-0.0078
1732024291.7901,0.9860,0.9166,-0.0077
1732024291.7968,0.9964,0.9173,-0.0077
1732024291.8098,1.0164,0.9186,-0.0076
1732024291.8191,1.0308,0.9195,-0.0076
1732024291.8303,1.0480,0.9206,-0.0075
1732024291.8379,1.0597,0.9213,-0.0075
1732024291.8495,1.0775,0.9225,-0.0074
1732024291.8602,1.0939,0.9236,-0.0073
1732024291.8895,1.1389,0.9265,-0.0072
1732024291.8995,1.1544,0.9275,-0.0071
1732024291.9091,1.1692,0.9284,-0.0071
1732024291.9190,1.1845,0.9294,-0.0070
1732024291.9384,1.2142,0.9313,-0.0069
1732024291.9500,1.2321,0.9325,-0.0068
1732024291.9602,1.2478,0.9335,-0.0068
1732024291.9704,1.2635,0.9345,-0.0067
1732024291.9797,1.2778,0.9354,-0.0066
1732024291.9908,1.2948,0.9365,-0.0066
1732024291.9992,1.3078,0.9374,-0.0065
1732024292.0088,1.3226,0.9383,-0.0065
1732024292.0191,1.3384,0.9393,-0.0064
1732024292.0297,1.3547,0.9404,-0.0064
1732024292.0393,1.3695,0.9413,-0.0063
1732024292.0504,1.3866,0.9424,-0.0062
1732024292.0596,1.4007,0.9433,-0.0062
1732024292.0691,1.4153,0.9443,-0.0061
1732024292.0797,1.4316,0.9453,-0.0061
1732024292.0893,1.4463,0.9463,-0.0060
1732024292.0989,1.4612,0.9472,-0.0060
1732024292.1091,1.4769,0.9483,-0.0059
1732024292.1199,1.4934,0.9493,-0.0058
1732024292.1300,1.5091,0.9503,-0.0058
1732024292.1492,1.5385,0.9522,-0.0057
1732024292.1604,1.5558,0.9533,-0.0056
1732024292.1897,1.6008,0.9562,-0.0054
1732024292.1981,1.6138,0.9571,-0.0054
1732024292.2097,1.6316,0.9582,-0.0053
1732024292.2194,1.6465,0.9592,-0.0053
1732024292.2294,1.6619,0.9602,-0.0052
1732024292.2392,1.6770,0.9612,-0.0051
1732024292.2498,1.6932,0.9622,-0.0051
1732024292.2593,1.7080,0.9632,-0.0050
1732024292.2691,1.7231,0.9641,-0.0050
1732024292.2791,1.7384,0.9651,-0.0049
1732024292.2889,1.7535,0.9661,-0.0049
1732024292.2991,1.7692,0.9671,-0.0048
1732024292.3093,1.7849,0.9681,-0.0047
1732024292.3191,1.8000,0.9691,-0.0047
1732024292.3293,1.8156,0.9701,-0.0046
1732024292.3381,1.8300,0.9715,-0.0045
1732024292.3490,1.8480,0.9735,-0.0044
1732024292.3593,1.8652,0.9754,-0.0042
1732024292.3783,1.8966,0.9788,-0.0039
1732024292.3889,1.9142,0.9807,-0.0038
1732024292.3987,1.9305,0.9824,-0.0036
1732024292.4083,1.9464,0.9841,-0.0035
1732024292.4190,1.9641,0.9861,-0.0033
1732024292.4291,1.9809,0.9879,-0.0032
1732024292.4593,2.0309,0.9933,-0.0028
1732024292.4688,2.0461,0.9953,-0.0026
1732024292.4793,2.0624,0.9980,-0.0024
1732024292.4892,2.0777,1.0005,-0.0023
1732024292.4992,2.0932,1.0030,-0.0021
1732024292.5092,2.1087,1.0055,-0.0020
1732024292.5193,2.1243,1.0081,-0.0018
1732024292.5294,2.1399,1.0106,-0.0016
1732024292.5390,2.1547,1.0130,-0.0015
1732024292.5596,2.1865,1.0182,-0.0011
1732024292.5892,2.2356,1.0229,-0.0009
1732024292.5978,2.2500,1.0240,-0.0009
1732024292.6084,2.2678,1.0255,-0.0008
1732024292.6194,2.2862,1.0270,-0.0008
1732024292.6296,2.3033,1.0284,-0.0007
1732024292.6387,2.3168,1.0300,-0.0004
1732024292.6516,2.3354,1.0325,0.0002
1732024292.6792,2.3750,1.0377,0.0015
1732024292.6891,2.3893,1.0396,0.0019
1732024292.6997,2.4046,1.0417,0.0024
1732024292.7194,2.4329,1.0454,0.0033
1732024292.7301,2.4484,1.0474,0.0038
1732024292.7393,2.4643,1.0490,0.0037
1732024292.7501,2.4833,1.0508,0.0035
1732024292.7610,2.5027,1.0526,0.0032
1732024292.7687,2.5163,1.0539,0.0031
1732024292.7806,2.5372,1.0559,0.0028
1732024292.7886,2.5515,1.0572,0.0026
1732024292.7990,2.5695,1.0591,0.0025
1732024292.8095,2.5861,1.0622,0.0026
1732024292.8205,2.6034,1.0654,0.0026
1732024292.8302,2.6185,1.0682,0.0027
1732024292.8390,2.6324,1.0707,0.0028
1732024292.8495,2.6490,1.0738,0.0029
1732024292.8595,2.6646,1.0767,0.0030
1732024292.8692,2.6799,1.0795,0.0031
1732024292.8795,2.6960,1.0825,0.0032
1732024292.8894,2.7116,1.0853,0.0032
1732024292.8992,2.7268,1.0881,0.0034
1732024292.9103,2.7425,1.0909,0.0042
1732024292.9199,2.7561,1.0932,0.0049
1732024292.9316,2.7727,1.0961,0.0057
1732024292.9405,2.7852,1.0983,0.0064
1732024292.9495,2.7980,1.1006,0.0070
1732024292.9600,2.8129,1.1031,0.0078
1732024292.9690,2.8270,1.1055,0.0079
1732024292.9792,2.8447,1.1083,0.0074
1732024292.9894,2.8623,1.1110,0.0069
1732024292.9991,2.8792,1.1137,0.0065
1732024293.0096,2.8974,1.1165,0.0060
1732024293.0196,2.9149,1.1193,0.0056
1732024293.0300,2.9328,1.1221,0.0051
1732024293.0393,2.9491,1.1242,0.0051
1732024293.0495,2.9668,1.1265,0.0052
1732024293.0604,2.9857,1.1289,0.0052
1732024293.0688,3.0004,1.1308,0.0053
1732024293.0790,3.0183,1.1331,0.0053
1732024293.0903,3.0380,1.1356,0.0054
1732024293.0979,3.0511,1.1373,0.0054
1732024293.1310,3.1027,1.1456,0.0051
1732024293.1431,3.1215,1.1486,0.0049
1732024293.1497,3.1318,1.1502,0.0048
1732024293.1593,3.1467,1.1526,0.0047
1732024293.1697,3.1628,1.1552,0.0046
1732024293.1895,3.1935,1.1602,0.0044
1732024293.2201,3.2428,1.1676,0.0041
1732024293.2295,3.2581,1.1699,0.0041
1732024293.2489,3.2898,1.1745,0.0039
1732024293.2601,3.3081,1.1772,0.0039
1732024293.2679,3.3208,1.1791,0.0038
1732024293.2894,3.3558,1.1843,0.0037
1732024293.2980,3.3699,1.1863,0.0036
1732024293.3097,3.3884,1.1888,0.0034
1732024293.3191,3.4032,1.1908,0.0032
1732024293.3292,3.4192,1.1930,0.0030
1732024293.3589,3.4662,1.1993,0.0024
1732024293.3897,3.5180,1.2041,0.0041
1732024293.3995,3.5348,1.2055,0.0048
1732024293.4096,3.5519,1.2069,0.0055
1732024293.4191,3.5680,1.2083,0.0062
1732024293.4296,3.5859,1.2098,0.0069
1732024293.4388,3.5996,1.2117,0.0071
1732024293.4479,3.6127,1.2136,0.0073
1732024293.4595,3.6295,1.2160,0.0074
1732024293.4680,3.6417,1.2178,0.0076
1732024293.4895,3.6727,1.2224,0.0079
1732024293.4994,3.6874,1.2247,0.0083
1732024293.5095,3.7039,1.2276,0.0096
1732024293.5193,3.7202,1.2306,0.0109
1732024293.5298,3.7373,1.2337,0.0122
1732024293.5395,3.7533,1.2365,0.0135
1732024293.5496,3.7699,1.2395,0.0148
1732024293.5593,3.7859,1.2424,0.0160
1732024293.5695,3.8017,1.2447,0.0168
1732024293.5790,3.8155,1.2461,0.0171
1732024293.5895,3.8309,1.2477,0.0174
1732024293.5996,3.8457,1.2493,0.0177
1732024293.6123,3.8643,1.2512,0.0180
1732024293.6204,3.8761,1.2524,0.0183
1732024293.6301,3.8903,1.2539,0.0186
1732024293.6415,3.9069,1.2556,0.0189
1732024293.6496,3.9188,1.2569,0.0191
1732024293.6591,3.9326,1.2583,0.0194
1732024293.6908,3.9856,1.2675,0.0196
1732024293.7003,4.0019,1.2705,0.0196
1732024293.7297,4.0523,1.2799,0.0197
1732024293.7487,4.0834,1.2847,0.0196
1732024293.7594,4.1008,1.2873,0.0195
1732024293.7796,4.1338,1.2923,0.0193
1732024293.7897,4.1503,1.2948,0.0193
1732024293.8005,4.1679,1.2975,0.0192
1732024293.8118,4.1864,1.3003,0.0191
1732024293.8299,4.2160,1.3047,0.0190
1732024293.8385,4.2301,1.3072,0.0190
1732024293.8487,4.2468,1.3101,0.0189
1732024293.8601,4.2656,1.3134,0.0189
1732024293.8720,4.2852,1.3169,0.0188
1732024293.8817,4.3012,1.3197,0.0188
1732024293.8898,4.3146,1.3221,0.0188
1732024293.8994,4.3303,1.3248,0.0187
1732024293.9198,4.3638,1.3308,0.0187
1732024293.9304,4.3813,1.3338,0.0186
1732024293.9385,4.3934,1.3353,0.0187
1732024293.9595,4.4240,1.3388,0.0188
1732024293.9894,4.4678,1.3438,0.0190
1732024293.9991,4.4819,1.3455,0.0191
1732024294.0093,4.4963,1.3481,0.0198
1732024294.0193,4.5105,1.3505,0.0205
1732024294.0296,4.5250,1.3531,0.0211
1732024294.0387,4.5378,1.3553,0.0217
1732024294.0507,4.5547,1.3583,0.0225
1732024294.0598,4.5676,1.3606,0.0231
1732024294.0711,4.5853,1.3641,0.0233
1732024294.0796,4.5996,1.3672,0.0231
1732024294.0892,4.6156,1.3706,0.0229
1732024294.0981,4.6306,1.3739,0.0227
1732024294.1090,4.6487,1.3778,0.0225
1732024294.1195,4.6663,1.3815,0.0223
1732024294.1298,4.6835,1.3853,0.0221
1732024294.1599,4.7222,1.3876,0.0241
1732024294.1684,4.7330,1.3881,0.0247
1732024294.1783,4.7456,1.3888,0.0254
1732024294.1896,4.7600,1.3896,0.0262
1732024294.1988,4.7723,1.3904,0.0267
1732024294.2090,4.7901,1.3930,0.0258
1732024294.2208,4.8107,1.3960,0.0249
1732024294.2298,4.8264,1.3982,0.0241
1732024294.2599,4.8789,1.4058,0.0216
1732024294.2687,4.8944,1.4081,0.0209
1732024294.2781,4.9109,1.4104,0.0201
1732024294.2897,4.9311,1.4134,0.0192
1732024294.2985,4.9457,1.4153,0.0187
1732024294.3106,4.9573,1.4143,0.0205
1732024294.3200,4.9663,1.4136,0.0220
1732024294.3296,4.9757,1.4129,0.0235
1732024294.3400,4.9857,1.4121,0.0251
1732024294.3504,4.9957,1.4113,0.0267
1732024294.3594,5.0043,1.4106,0.0281
1732024294.3691,5.0174,1.4117,0.0289
1732024294.3793,5.0347,1.4145,0.0292
1732024294.3889,5.0512,1.4172,0.0295
1732024294.3994,5.0692,1.4202,0.0298
1732024294.4096,5.0867,1.4231,0.0301
1732024294.4200,5.1044,1.4260,0.0304
1732024294.4293,5.1203,1.4286,0.0307
1732024294.4393,5.1364,1.4311,0.0306
1732024294.4496,5.1529,1.4336,0.0303
1732024294.4594,5.1685,1.4359,0.0301
1732024294.4693,5.1843,1.4383,0.0299
1732024294.4802,5.2017,1.4410,0.0297
1732024294.4991,5.2319,1.4455,0.0292
1732024294.5093,5.2481,1.4480,0.0290
1732024294.5199,5.2650,1.4506,0.0288
1732024294.5292,5.2800,1.4528,0.0286
1732024294.5388,5.2936,1.4547,0.0287
1732024294.5492,5.3082,1.4568,0.0289
1732024294.5590,5.3218,1.4587,0.0292
1732024294.5698,5.3369,1.4607,0.0294
1732024294.5793,5.3501,1.4626,0.0296
1732024294.5894,5.3641,1.4645,0.0298
1732024294.6009,5.3802,1.4667,0.0301
1732024294.6108,5.3940,1.4686,0.0303
1732024294.6191,5.4056,1.4702,0.0305
1732024294.6296,5.4203,1.4723,0.0307
1732024294.6432,5.4415,1.4761,0.0290
1732024294.6500,5.4524,1.4781,0.0281
1732024294.6600,5.4682,1.4810,0.0267
1732024294.6895,5.5151,1.4896,0.0226
1732024294.6990,5.5298,1.4920,0.0216
1732024294.7179,5.5557,1.4932,0.0233
1732024294.7291,5.5710,1.4939,0.0242
1732024294.7376,5.5826,1.4944,0.0250
1732024294.7475,5.5962,1.4950,0.0258
1732024294.7596,5.6128,1.4958,0.0269
1732024294.7691,5.6258,1.4964,0.0277
1732024294.7806,5.6414,1.4971,0.0287
1732024294.7892,5.6532,1.4976,0.0294
1732024294.7994,5.6676,1.4984,0.0300
1732024294.8096,5.6840,1.5001,0.0297
1732024294.8196,5.7000,1.5018,0.0293
1732024294.8304,5.7171,1.5035,0.0290
1732024294.8389,5.7308,1.5049,0.0287
1732024294.8498,5.7482,1.5067,0.0283
1732024294.8593,5.7633,1.5082,0.0280
1732024294.8710,5.7817,1.5103,0.0279
1732024294.8790,5.7941,1.5117,0.0280
1732024294.8890,5.8095,1.5135,0.0282
1732024294.9082,5.8390,1.5170,0.0285
1732024294.9190,5.8556,1.5189,0.0287
1732024294.9300,5.8727,1.5209,0.0288
1732024294.9392,5.8867,1.5225,0.0290
1732024294.9493,5.9022,1.5244,0.0291
1732024294.9592,5.9175,1.5262,0.0293
1732024294.9690,5.9322,1.5272,0.0293
1732024294.9790,5.9468,1.5274,0.0291
1732024294.9892,5.9617,1.5276,0.0289
1732024294.9996,5.9767,1.5278,0.0287
1732024295.0099,5.9918,1.5281,0.0285
1732024295.0195,6.0057,1.5283,0.0283
1732024295.0297,6.0206,1.5285,0.0281
1732024295.0381,6.0346,1.5291,0.0277
1732024295.0491,6.0535,1.5300,0.0271
1732024295.0597,6.0715,1.5309,0.0265
1732024295.0693,6.0878,1.5317,0.0260
1732024295.0898,6.1229,1.5333,0.0248
1732024295.0991,6.1384,1.5342,0.0245
1732024295.1096,6.1531,1.5356,0.0249
1732024295.1193,6.1668,1.5370,0.0253
1732024295.1297,6.1814,1.5384,0.0258
1732024295.1419,6.1986,1.5401,0.0263
1732024295.1490,6.2087,1.5411,0.0266
1732024295.1595,6.2234,1.5425,0.0271
1732024295.1893,6.2655,1.5467,0.0284
1732024295.1993,6.2796,1.5480,0.0287
1732024295.2098,6.2950,1.5487,0.0288
1732024295.2195,6.3092,1.5493,0.0289
1732024295.2291,6.3233,1.5500,0.0290
1732024295.2381,6.3364,1.5506,0.0291
1732024295.2482,6.3512,1.5512,0.0292
1732024295.2604,6.3691,1.5520,0.0293
1732024295.2691,6.3818,1.5526,0.0294
1732024295.2793,6.3967,1.5533,0.0294
1732024295.2890,6.4110,1.5540,0.0295
1732024295.3192,6.4533,1.5519,0.0283
1732024295.3293,6.4672,1.5507,0.0276
1732024295.3399,6.4817,1.5494,0.0269
1732024295.3492,6.4946,1.5482,0.0263
1732024295.3594,6.5086,1.5469,0.0257
1732024295.3695,6.5225,1.5457,0.0251
1732024295.3792,6.5359,1.5445,0.0244
1732024295.3891,6.5495,1.5433,0.0238
1732024295.3992,6.5635,1.5425,0.0234
1732024295.4097,6.5784,1.5449,0.0250
1732024295.4190,6.5917,1.5471,0.0264
1732024295.4306,6.6082,1.5498,0.0282
1732024295.4377,6.6183,1.5515,0.0292
1732024295.4596,6.6495,1.5566,0.0325
1732024295.4702,6.6638,1.5563,0.0331
1732024295.4801,6.6763,1.5538,0.0328
1732024295.4891,6.6877,1.5515,0.0325
1732024295.5294,6.7387,1.5414,0.0311
1732024295.5590,6.7794,1.5403,0.0305
1732024295.5785,6.8063,1.5399,0.0301
1732024295.5889,6.8207,1.5396,0.0299
1732024295.5986,6.8340,1.5393,0.0297
1732024295.6092,6.8484,1.5356,0.0306
1732024295.6190,6.8615,1.5323,0.0314
1732024295.6315,6.8783,1.5280,0.0325
1732024295.6388,6.8881,1.5255,0.0331
1732024295.6487,6.9014,1.5221,0.0340
1732024295.6607,6.9174,1.5180,0.0350
1732024295.6696,6.9300,1.5158,0.0353
1732024295.6797,6.9447,1.5142,0.0351
1732024295.6896,6.9592,1.5126,0.0350
1732024295.6987,6.9724,1.5111,0.0348
1732024295.7092,6.9876,1.5095,0.0347
1732024295.7201,7.0036,1.5077,0.0345
1732024295.7299,7.0178,1.5062,0.0343
1732024295.7378,7.0289,1.5056,0.0345
1732024295.7499,7.0458,1.5050,0.0349
1732024295.7596,7.0593,1.5045,0.0352
1732024295.7694,7.0729,1.5040,0.0355
1732024295.7794,7.0869,1.5035,0.0358
1732024295.7894,7.1008,1.5029,0.0361
1732024295.7992,7.1145,1.5024,0.0364
1732024295.8093,7.1285,1.5019,0.0367
1732024295.8200,7.1435,1.5014,0.0370
1732024295.8294,7.1565,1.5009,0.0373
1732024295.8374,7.1671,1.4986,0.0374
1732024295.8505,7.1840,1.4935,0.0375
1732024295.8602,7.1966,1.4897,0.0376
1732024295.8895,7.2344,1.4783,0.0379
1732024295.8992,7.2470,1.4745,0.0379
1732024295.9201,7.2740,1.4664,0.0381
1732024295.9294,7.2860,1.4628,0.0382
1732024295.9376,7.2970,1.4590,0.0378
1732024295.9502,7.3141,1.4529,0.0371
1732024295.9609,7.3286,1.4477,0.0365
1732024295.9896,7.3675,1.4337,0.0347
1732024295.9992,7.3805,1.4293,0.0344
1732024296.0102,7.3939,1.4272,0.0360
1732024296.0197,7.4056,1.4255,0.0374
1732024296.0297,7.4179,1.4236,0.0389
1732024296.0390,7.4292,1.4219,0.0402
1732024296.0497,7.4424,1.4199,0.0418
1732024296.0596,7.4546,1.4180,0.0433
1732024296.0689,7.4661,1.4163,0.0447
1732024296.0799,7.4794,1.4143,0.0463
1732024296.1105,7.5155,1.4047,0.0469
1732024296.1198,7.5257,1.4000,0.0453
1732024296.1296,7.5364,1.3951,0.0436
1732024296.1387,7.5464,1.3906,0.0420
1732024296.1498,7.5586,1.3850,0.0401
1732024296.1593,7.5689,1.3803,0.0385
1732024296.1692,7.5803,1.3750,0.0377
1732024296.1795,7.5929,1.3690,0.0383
1732024296.1892,7.6048,1.3633,0.0389
1732024296.1999,7.6180,1.3570,0.0396
1732024296.2092,7.6293,1.3516,0.0401
1732024296.2201,7.6427,1.3452,0.0408
1732024296.2305,7.6553,1.3392,0.0414
1732024296.2401,7.6670,1.3341,0.0414
1732024296.2502,7.6794,1.3288,0.0413
1732024296.2594,7.6906,1.3240,0.0412
1732024296.2685,7.7017,1.3192,0.0412
1732024296.2810,7.7170,1.3127,0.0411
1732024296.2897,7.7276,1.3082,0.0410
1732024296.3003,7.7403,1.3025,0.0409
1732024296.3096,7.7509,1.2970,0.0407
1732024296.3196,7.7624,1.2911,0.0404
1732024296.3297,7.7739,1.2851,0.0402
1732024296.3380,7.7835,1.2801,0.0400
1732024296.3501,7.7973,1.2729,0.0397
1732024296.3595,7.8081,1.2674,0.0395
1732024296.3692,7.8192,1.2616,0.0392
1732024296.3802,7.8319,1.2551,0.0390
1732024296.3898,7.8428,1.2494,0.0388
1732024296.3993,7.8537,1.2436,0.0386
1732024296.4095,7.8655,1.2357,0.0389
1732024296.4191,7.8767,1.2283,0.0392
1732024296.4298,7.8891,1.2200,0.0395
1732024296.4405,7.9015,1.2118,0.0398
1732024296.4493,7.9117,1.2050,0.0401
1732024296.4597,7.9238,1.1969,0.0404
1732024296.4784,7.9437,1.1852,0.0408
1732024296.4890,7.9545,1.1792,0.0411
1732024296.4980,7.9636,1.1741,0.0412
1732024296.5090,7.9748,1.1678,0.0415
1732024296.5188,7.9849,1.1622,0.0416
1732024296.5294,7.9958,1.1562,0.0419
1732024296.5596,8.0265,1.1390,0.0425
1732024296.5712,8.0383,1.1304,0.0426
1732024296.5797,8.0467,1.1230,0.0427
1732024296.5895,8.0565,1.1143,0.0428
1732024296.5998,8.0668,1.1051,0.0429
1732024296.6101,8.0771,1.0960,0.0430
1732024296.6206,8.0875,1.0868,0.0431
1732024296.6306,8.0975,1.0779,0.0432
1732024296.6492,8.1118,1.0653,0.0460
1732024296.6598,8.1198,1.0582,0.0477
1732024296.6702,8.1277,1.0512,0.0494
1732024296.6795,8.1348,1.0450,0.0510
1732024296.6893,8.1422,1.0384,0.0525
1732024296.6992,8.1498,1.0316,0.0539
1732024296.7092,8.1581,1.0224,0.0527
1732024296.7197,8.1669,1.0128,0.0515
1732024296.7292,8.1749,1.0040,0.0504
1732024296.7388,8.1830,0.9952,0.0493
1732024296.7493,8.1917,0.9856,0.0481
1732024296.7590,8.1999,0.9767,0.0470
1732024296.7696,8.2094,0.9679,0.0463
1732024296.7791,8.2187,0.9612,0.0463
1732024296.7894,8.2288,0.9540,0.0463
1732024296.7996,8.2388,0.9469,0.0462
1732024296.8092,8.2482,0.9401,0.0462
1732024296.8190,8.2577,0.9333,0.0462
1732024296.8293,8.2678,0.9260,0.0461
1732024296.8406,8.2776,0.9153,0.0455
1732024296.8488,8.2846,0.9069,0.0450
1732024296.8596,8.2938,0.8959,0.0442
1732024296.8702,8.3028,0.8851,0.0435
1732024296.8792,8.3104,0.8760,0.0429
1732024296.8895,8.3191,0.8655,0.0422
1732024296.8994,8.3275,0.8556,0.0416
1732024296.9111,8.3377,0.8450,0.0416
1732024296.9193,8.3448,0.8376,0.0416
1732024296.9294,8.3536,0.8285,0.0416
1732024296.9410,8.3637,0.8180,0.0416
1732024296.9492,8.3708,0.8106,0.0416
1732024296.9607,8.3808,0.8002,0.0415
1732024296.9796,8.3931,0.7815,0.0418
1732024296.9899,8.3991,0.7709,0.0420
1732024296.9994,8.4047,0.7612,0.0421
1732024297.0089,8.4102,0.7515,0.0423
1732024297.0198,8.4166,0.7404,0.0425
1732024297.0291,8.4220,0.7309,0.0427
1732024297.0522,8.4380,0.7068,0.0429
1732024297.0607,8.4440,0.6977,0.0430
1732024297.0698,8.4504,0.6882,0.0431
1732024297.0800,8.4576,0.6775,0.0432
1732024297.0910,8.4653,0.6660,0.0433
1732024297.1011,8.4723,0.6556,0.0434
1732024297.1099,8.4781,0.6471,0.0433
1732024297.1193,8.4843,0.6381,0.0432
1732024297.1327,8.4931,0.6252,0.0430
1732024297.1414,8.4989,0.6168,0.0429
1732024297.1517,8.5057,0.6069,0.0428
1732024297.1598,8.5111,0.5990,0.0428
1732024297.1696,8.5175,0.5894,0.0431
1732024297.1801,8.5241,0.5788,0.0441
1732024297.1897,8.5302,0.5691,0.0450
1732024297.1990,8.5361,0.5597,0.0459
1732024297.2093,8.5426,0.5493,0.0469
1732024297.2198,8.5493,0.5387,0.0479
1732024297.2294,8.5554,0.5290,0.0488
1732024297.2392,8.5612,0.5189,0.0486
1732024297.2491,8.5668,0.5086,0.0480
1732024297.2596,8.5728,0.4977,0.0475
1732024297.2689,8.5781,0.4880,0.0470
1732024297.2800,8.5844,0.4765,0.0464
1732024297.2898,8.5900,0.4663,0.0458
1732024297.2996,8.5956,0.4560,0.0454
1732024297.3095,8.6010,0.4450,0.0457
1732024297.3195,8.6065,0.4340,0.0459
1732024297.3296,8.6121,0.4228,0.0462
1732024297.3406,8.6182,0.4106,0.0465
1732024297.3489,8.6227,0.4015,0.0467
1732024297.3608,8.6294,0.3882,0.0470
1732024297.3706,8.6337,0.3784,0.0473
1732024297.3794,8.6371,0.3700,0.0476
1732024297.3895,8.6408,0.3605,0.0480
1732024297.3997,8.6447,0.3508,0.0483
1732024297.4110,8.6489,0.3401,0.0487
1732024297.4210,8.6527,0.3307,0.0491
1732024297.4299,8.6560,0.3223,0.0494
1732024297.4406,8.6594,0.3116,0.0490
1732024297.4500,8.6622,0.3021,0.0486
1732024297.4596,8.6651,0.2924,0.0482
1732024297.4694,8.6681,0.2824,0.0477
1732024297.4793,8.6711,0.2724,0.0473
1732024297.4898,8.6743,0.2618,0.0468
1732024297.4992,8.6772,0.2522,0.0464
1732024297.5090,8.6804,0.2416,0.0470
1732024297.5193,8.6837,0.2306,0.0477
1732024297.5298,8.6871,0.2193,0.0483
1732024297.5392,8.6902,0.2092,0.0489
1732024297.5492,8.6935,0.1985,0.0495
1732024297.5595,8.6969,0.1874,0.0501
1732024297.5690,8.6999,0.1771,0.0502
1732024297.5789,8.7029,0.1661,0.0498
1732024297.5890,8.7060,0.1550,0.0493
1732024297.5994,8.7091,0.1435,0.0489
1732024297.6101,8.7124,0.1317,0.0484
1732024297.6207,8.7157,0.1199,0.0479
1732024297.6294,8.7183,0.1103,0.0475
1732024297.6392,8.7213,0.0996,0.0473
1732024297.6499,8.7245,0.0880,0.0471
1732024297.6596,8.7275,0.0775,0.0470
1732024297.6697,8.7306,0.0664,0.0468
1732024297.6801,8.7337,0.0551,0.0466
1732024297.6896,8.7366,0.0448,0.0464
1732024297.7013,8.7400,0.0318,0.0463
1732024297.7109,8.7422,0.0205,0.0463
1732024297.7202,8.7444,0.0097,0.0463
1732024297.7309,8.7469,-0.0028,0.0462
1732024297.7403,8.7492,-0.0138,0.0462
1732024297.7510,8.7517,-0.0263,0.0462
1732024297.7598,8.7538,-0.0366,0.0462
1732024297.7686,8.7555,-0.0465,0.0462
1732024297.7792,8.7570,-0.0577,0.0461
1732024297.7890,8.7584,-0.0682,0.0460
1732024297.7995,8.7600,-0.0793,0.0459
1732024297.8090,8.7613,-0.0895,0.0458
1732024297.8200,8.7629,-0.1011,0.0457
1732024297.8298,8.7644,-0.1116,0.0457
1732024297.8389,8.7657,-0.1209,0.0466
1732024297.8489,8.7673,-0.1313,0.0479
1732024297.8599,8.7690,-0.1426,0.0493
1732024297.8689,8.7705,-0.1519,0.0505
1732024297.8791,8.7721,-0.1623,0.0518
1732024297.8897,8.7737,-0.1732,0.0532
1732024297.8994,8.7752,-0.1834,0.0543
1732024297.9087,8.7764,-0.1944,0.0543
1732024297.9189,8.7776,-0.2065,0.0543
1732024297.9290,8.7789,-0.2185,0.0543
1732024297.9389,8.7801,-0.2302,0.0543
1732024297.9491,8.7814,-0.2423,0.0543
1732024297.9603,8.7828,-0.2555,0.0543
1732024297.9699,8.7831,-0.2665,0.0543
1732024297.9791,8.7827,-0.2768,0.0542
1732024297.9889,8.7822,-0.2878,0.0542
1732024297.9991,8.7816,-0.2990,0.0541
1732024298.0089,8.7811,-0.3100,0.0541
1732024298.0195,8.7806,-0.3218,0.0540
1732024298.0292,8.7801,-0.3326,0.0540
1732024298.0397,8.7804,-0.3452,0.0535
1732024298.0520,8.7810,-0.3603,0.0529
1732024298.0601,8.7815,-0.3702,0.0525
1732024298.0689,8.7819,-0.3810,0.0521
1732024298.0793,8.7825,-0.3937,0.0515
1732024298.0892,8.7830,-0.4059,0.0510
1732024298.0992,8.7834,-0.4181,0.0506
1732024298.1094,8.7825,-0.4296,0.0514
1732024298.1204,8.7816,-0.4421,0.0522
1732024298.1301,8.7807,-0.4531,0.0529
1732024298.1402,8.7798,-0.4647,0.0537
1732024298.1514,8.7789,-0.4773,0.0545
1732024298.1604,8.7781,-0.4876,0.0552
1732024298.1697,8.7774,-0.4983,0.0555
1732024298.1804,8.7766,-0.5106,0.0554
1732024298.2001,8.7753,-0.5334,0.0553
1732024298.2112,8.7746,-0.5462,0.0552
1732024298.2217,8.7739,-0.5584,0.0551
1732024298.2296,8.7734,-0.5675,0.0550
1732024298.2389,8.7716,-0.5785,0.0552
1732024298.2490,8.7694,-0.5904,0.0555
1732024298.2607,8.7668,-0.6043,0.0558
1732024298.2717,8.7644,-0.6173,0.0561
1732024298.2796,8.7626,-0.6266,0.0563
1732024298.2901,8.7603,-0.6390,0.0566
1732024298.3012,8.7579,-0.6521,0.0569
1732024298.3098,8.7562,-0.6623,0.0570
1732024298.3198,8.7542,-0.6740,0.0572
1732024298.3309,8.7520,-0.6871,0.0574
1732024298.3388,8.7505,-0.6964,0.0575
1732024298.3498,8.7483,-0.7092,0.0577
1732024298.3590,8.7465,-0.7201,0.0579
1732024298.3691,8.7441,-0.7319,0.0580
1732024298.3792,8.7412,-0.7437,0.0580
1732024298.3889,8.7384,-0.7550,0.0580
1732024298.3998,8.7352,-0.7676,0.0581
1732024298.4093,8.7325,-0.7787,0.0581
1732024298.4196,8.7295,-0.7906,0.0582
1732024298.4291,8.7268,-0.8017,0.0582
1732024298.4393,8.7240,-0.8129,0.0580
1732024298.4501,8.7210,-0.8243,0.0576
1732024298.4603,8.7182,-0.8353,0.0573
1732024298.4693,8.7158,-0.8449,0.0570
1732024298.4817,8.7124,-0.8582,0.0566
1732024298.4903,8.7101,-0.8673,0.0564
1732024298.5009,8.7073,-0.8789,0.0563
1732024298.5089,8.7056,-0.8878,0.0567
1732024298.5199,8.7033,-0.9001,0.0572
1732024298.5300,8.7011,-0.9114,0.0577
1732024298.5393,8.6992,-0.9218,0.0582
1732024298.5494,8.6970,-0.9332,0.0587
1732024298.5595,8.6949,-0.9444,0.0592
1732024298.5710,8.6898,-0.9551,0.0598
1732024298.5823,8.6826,-0.9637,0.0603
1732024298.5897,8.6779,-0.9693,0.0607
1732024298.5994,8.6716,-0.9768,0.0611
1732024298.6091,8.6654,-0.9841,0.0616
1732024298.6194,8.6589,-0.9919,0.0621
1732024298.6307,8.6516,-1.0006,0.0626
1732024298.6411,8.6468,-1.0122,0.0627
1732024298.6489,8.6433,-1.0211,0.0628
1732024298.6586,8.6389,-1.0323,0.0629
1732024298.6689,8.6342,-1.0443,0.0630
1732024298.6895,8.6249,-1.0681,0.0631
1732024298.6994,8.6205,-1.0794,0.0632
1732024298.7112,8.6151,-1.0921,0.0633
1732024298.7199,8.6112,-1.1016,0.0633
1732024298.7287,8.6071,-1.1112,0.0634
1732024298.7386,8.6026,-1.1219,0.0634
1732024298.7490,8.5979,-1.1331,0.0634
1732024298.7589,8.5934,-1.1439,0.0635
1732024298.7694,8.5885,-1.1553,0.0635
1732024298.7793,8.5840,-1.1660,0.0636
1732024298.7893,8.5795,-1.1768,0.0636
1732024298.7997,8.5747,-1.1880,0.0638
1732024298.8090,8.5702,-1.1968,0.0645
1732024298.8200,8.5648,-1.2073,0.0653
1732024298.8292,8.5603,-1.2160,0.0661
1732024298.8375,8.5563,-1.2240,0.0667
1732024298.8504,8.5500,-1.2362,0.0677
1732024298.8598,8.5455,-1.2452,0.0684
1732024298.8725,8.5380,-1.2578,0.0683
1732024298.8807,8.5328,-1.2661,0.0677
1732024298.8898,8.5269,-1.2754,0.0671
1732024298.8994,8.5207,-1.2852,0.0664
1732024298.9090,8.5145,-1.2950,0.0658
1732024298.9193,8.5079,-1.3054,0.0650
1732024298.9290,8.5015,-1.3153,0.0644
1732024298.9391,8.4959,-1.3256,0.0639
1732024298.9498,8.4901,-1.3366,0.0636
1732024298.9596,8.4849,-1.3467,0.0633
1732024298.9700,8.4793,-1.3573,0.0629
1732024298.9798,8.4741,-1.3673,0.0626
1732024298.9891,8.4690,-1.3769,0.0623
1732024299.0081,8.4579,-1.3965,0.0620
1732024299.0297,8.4440,-1.4192,0.0620
1732024299.0597,8.4249,-1.4504,0.0621
1732024299.0710,8.4176,-1.4623,0.0621
1732024299.0796,8.4121,-1.4712,0.0621
1732024299.0896,8.4057,-1.4817,0.0621
1732024299.0991,8.3996,-1.4916,0.0621
1732024299.1095,8.3924,-1.5017,0.0620
1732024299.1194,8.3855,-1.5112,0.0619
1732024299.1299,8.3781,-1.5215,0.0618
1732024299.1693,8.3507,-1.5597,0.0615
1732024299.1792,8.3438,-1.5693,0.0614
1732024299.1900,8.3362,-1.5798,0.0613
1732024299.1995,8.3297,-1.5889,0.0613
1732024299.2098,8.3229,-1.5984,0.0610
1732024299.2202,8.3161,-1.6079,0.0607
1732024299.2295,8.3100,-1.6164,0.0605
1732024299.2415,8.3022,-1.6274,0.0602
1732024299.2493,8.2971,-1.6345,0.0600
1732024299.2596,8.2904,-1.6439,0.0597
1732024299.2709,8.2830,-1.6543,0.0595
1732024299.2798,8.2772,-1.6624,0.0592
1732024299.2892,8.2710,-1.6710,0.0590
1732024299.2995,8.2643,-1.6802,0.0589
1732024299.3105,8.2570,-1.6884,0.0600
1732024299.3191,8.2513,-1.6948,0.0609
1732024299.3291,8.2446,-1.7022,0.0619
1732024299.3389,8.2381,-1.7095,0.0629
1732024299.3491,8.2313,-1.7171,0.0640
1732024299.3595,8.2244,-1.7249,0.0650
1732024299.3993,8.1900,-1.7599,0.0644
1732024299.4293,8.1632,-1.7868,0.0633
1732024299.4412,8.1525,-1.7975,0.0629
1732024299.4506,8.1441,-1.8060,0.0626
1732024299.4594,8.1362,-1.8139,0.0623
1732024299.4704,8.1264,-1.8236,0.0620
1732024299.4803,8.1177,-1.8320,0.0617
1732024299.4897,8.1093,-1.8402,0.0615
1732024299.4994,8.1008,-1.8485,0.0613
1732024299.5097,8.0917,-1.8573,0.0611
1732024299.5197,8.0828,-1.8658,0.0609
1732024299.5300,8.0737,-1.8747,0.0607
1732024299.5409,8.0641,-1.8840,0.0605
1732024299.5498,8.0562,-1.8916,0.0603
1732024299.5598,8.0473,-1.9002,0.0601
1732024299.5798,8.0307,-1.9159,0.0600
1732024299.5896,8.0227,-1.9234,0.0600
1732024299.6005,8.0139,-1.9316,0.0600
1732024299.6099,8.0062,-1.9388,0.0600
1732024299.6190,7.9988,-1.9458,0.0600
1732024299.6310,7.9890,-1.9549,0.0600
1732024299.6595,7.9659,-1.9766,0.0600
1732024299.6712,7.9560,-1.9848,0.0598
1732024299.6797,7.9485,-1.9905,0.0596
1732024299.6894,7.9401,-1.9969,0.0594
1732024299.6993,7.9314,-2.0035,0.0592
1732024299.7095,7.9224,-2.0103,0.0589
1732024299.7208,7.9126,-2.0177,0.0587
1732024299.7299,7.9046,-2.0238,0.0585
1732024299.7419,7.8941,-2.0317,0.0582
1732024299.7498,7.8872,-2.0370,0.0580
1732024299.7599,7.8784,-2.0437,0.0578
1732024299.7689,7.8700,-2.0500,0.0577
1732024299.7793,7.8598,-2.0577,0.0580
1732024299.7898,7.8495,-2.0654,0.0582
1732024299.7985,7.8409,-2.0719,0.0584
1732024299.8200,7.8198,-2.0878,0.0589
1732024299.8303,7.8097,-2.0954,0.0591
1732024299.8406,7.8007,-2.1013,0.0593
1732024299.8491,7.7935,-2.1060,0.0594
1732024299.8599,7.7843,-2.1119,0.0596
1732024299.8902,7.7585,-2.1285,0.0600
1732024299.8992,7.7508,-2.1334,0.0602
1732024299.9193,7.7337,-2.1445,0.0605
1732024299.9291,7.7254,-2.1498,0.0606
1732024299.9389,7.7149,-2.1573,0.0606
1732024299.9502,7.7020,-2.1668,0.0605
1732024299.9598,7.6909,-2.1749,0.0605
1732024299.9711,7.6780,-2.1844,0.0604
1732024299.9791,7.6688,-2.1912,0.0603
1732024299.9893,7.6571,-2.1998,0.0603
1732024299.9993,7.6458,-2.2080,0.0602
1732024300.0094,7.6351,-2.2142,0.0598
1732024300.0191,7.6249,-2.2201,0.0594
1732024300.0301,7.6133,-2.2268,0.0590
1732024300.0389,7.6041,-2.2322,0.0587
1732024300.0489,7.5935,-2.2384,0.0583
1732024300.0597,7.5821,-2.2450,0.0579
1732024300.0691,7.5723,-2.2507,0.0575
1732024300.0790,7.5618,-2.2568,0.0572
1732024300.0889,7.5514,-2.2629,0.0568
1732024300.0995,7.5403,-2.2692,0.0564
1732024300.1116,7.5280,-2.2752,0.0560
1732024300.1198,7.5196,-2.2793,0.0557
1732024300.1295,7.5097,-2.2842,0.0553
1732024300.1393,7.4997,-2.2891,0.0550
1732024300.1491,7.4897,-2.2940,0.0546
1732024300.1593,7.4793,-2.2991,0.0543
1732024300.1715,7.4668,-2.3052,0.0538
1732024300.1790,7.4592,-2.3089,0.0536
1732024300.1891,7.4488,-2.3140,0.0532
1732024300.1997,7.4379,-2.3195,0.0529
1732024300.2113,7.4244,-2.3270,0.0534
1732024300.2195,7.4149,-2.3324,0.0537
1732024300.2317,7.4008,-2.3403,0.0541
1732024300.2394,7.3918,-2.3453,0.0544
1732024300.2492,7.3805,-2.3516,0.0548
1732024300.2597,7.3683,-2.3585,0.0552
1732024300.2703,7.3560,-2.3653,0.0556
1732024300.2797,7.3451,-2.3714,0.0559
1732024300.2898,7.3334,-2.3780,0.0563
1732024300.2997,7.3224,-2.3838,0.0566
1732024300.3093,7.3138,-2.3861,0.0567
1732024300.3197,7.3046,-2.3885,0.0567
1732024300.3301,7.2954,-2.3910,0.0568
1732024300.3390,7.2876,-2.3931,0.0568
1732024300.3497,7.2781,-2.3956,0.0569
1732024300.3601,7.2689,-2.3980,0.0569
1732024300.3707,7.2596,-2.4005,0.0569
1732024300.3803,7.2511,-2.4027,0.0570
1732024300.3903,7.2423,-2.4051,0.0570
1732024300.4005,7.2314,-2.4091,0.0571
1732024300.4107,7.2138,-2.4189,0.0571
1732024300.4208,7.1964,-2.4286,0.0572
1732024300.4300,7.1806,-2.4374,0.0572
1732024300.4409,7.1617,-2.4480,0.0572
1732024300.4509,7.1445,-2.4576,0.0573
1732024300.4601,7.1286,-2.4664,0.0573
1732024300.4711,7.1128,-2.4735,0.0572
1732024300.4809,7.1011,-2.4774,0.0571
1732024300.4905,7.0895,-2.4812,0.0569
1732024300.5007,7.0773,-2.4852,0.0568
1732024300.5111,7.0648,-2.4894,0.0566
1732024300.5202,7.0539,-2.4929,0.0564
1732024300.5302,7.0418,-2.4969,0.0563
1732024300.5384,7.0319,-2.5002,0.0561
1732024300.5597,7.0064,-2.5086,0.0558
1732024300.5891,6.9726,-2.5190,0.0558
1732024300.5964,6.9644,-2.5215,0.0558
1732024300.6087,6.9504,-2.5257,0.0559
1732024300.6195,6.9381,-2.5294,0.0559
1732024300.6300,6.9262,-2.5330,0.0560
1732024300.6390,6.9159,-2.5361,0.0560
1732024300.6499,6.9036,-2.5398,0.0560
1732024300.6600,6.8921,-2.5433,0.0561
1732024300.6700,6.8803,-2.5463,0.0561
1732024300.6911,6.8546,-2.5521,0.0562
1732024300.7001,6.8436,-2.5546,0.0563
1732024300.7090,6.8328,-2.5570,0.0563
1732024300.7184,6.8212,-2.5596,0.0564
1732024300.7296,6.8076,-2.5626,0.0564
1732024300.7595,6.7712,-2.5708,0.0566
1732024300.7691,6.7590,-2.5740,0.0565
1732024300.7791,6.7459,-2.5779,0.0561
1732024300.7889,6.7331,-2.5817,0.0558
1732024300.7989,6.7201,-2.5856,0.0554
1732024300.8091,6.7067,-2.5896,0.0551
1732024300.8290,6.6806,-2.5975,0.0544
1732024300.8391,6.6674,-2.6014,0.0540
1732024300.8493,6.6541,-2.6054,0.0537
1732024300.8591,6.6411,-2.6093,0.0533
1732024300.8695,6.6274,-2.6131,0.0526
1732024300.8793,6.6143,-2.6163,0.0515
1732024300.8893,6.6010,-2.6195,0.0504
1732024300.8997,6.5872,-2.6229,0.0493
1732024300.9088,6.5750,-2.6259,0.0482
1732024300.9190,6.5614,-2.6293,0.0471
1732024300.9291,6.5480,-2.6326,0.0460
1732024300.9606,6.5128,-2.6399,0.0482
1732024300.9695,6.5031,-2.6419,0.0489
1732024300.9793,6.4924,-2.6441,0.0497
1732024300.9894,6.4813,-2.6464,0.0506
1732024300.9992,6.4703,-2.6485,0.0513
1732024301.0087,6.4564,-2.6494,0.0509
1732024301.0189,6.4416,-2.6504,0.0504
1732024301.0291,6.4267,-2.6514,0.0499
1732024301.0392,6.4119,-2.6523,0.0494
1732024301.0491,6.3976,-2.6533,0.0489
1732024301.0599,6.3818,-2.6543,0.0484
1732024301.0684,6.3694,-2.6551,0.0479
1732024301.0779,6.3555,-2.6560,0.0475
1732024301.0905,6.3372,-2.6572,0.0469
1732024301.0996,6.3242,-2.6582,0.0465
1732024301.1091,6.3124,-2.6596,0.0465
1732024301.1201,6.2987,-2.6612,0.0466
1732024301.1297,6.2868,-2.6627,0.0466
1732024301.1592,6.2501,-2.6671,0.0467
1732024301.1691,6.2378,-2.6686,0.0468
1732024301.1797,6.2247,-2.6702,0.0468
1732024301.1899,6.2120,-2.6717,0.0469
1732024301.2004,6.1988,-2.6729,0.0469
1732024301.2371,6.1507,-2.6720,0.0473
1732024301.2747,6.1016,-2.6710,0.0477
1732024301.2818,6.0922,-2.6708,0.0477
1732024301.2893,6.0824,-2.6706,0.0478
1732024301.2999,6.0687,-2.6704,0.0479
1732024301.3103,6.0555,-2.6705,0.0480
1732024301.3199,6.0433,-2.6705,0.0480
1732024301.3294,6.0311,-2.6705,0.0481
1732024301.3414,6.0159,-2.6705,0.0481
1732024301.3495,6.0055,-2.6706,0.0482
1732024301.3596,5.9927,-2.6706,0.0482
1732024301.3693,5.9804,-2.6706,0.0483
1732024301.3790,5.9681,-2.6707,0.0483
1732024301.3893,5.9550,-2.6707,0.0484
1732024301.3993,5.9424,-2.6706,0.0485
1732024301.4091,5.9315,-2.6694,0.0490
1732024301.4200,5.9196,-2.6680,0.0496
1732024301.4305,5.9080,-2.6667,0.0502
1732024301.4388,5.8989,-2.6657,0.0507
1732024301.4489,5.8877,-2.6644,0.0513
1732024301.4591,5.8765,-2.6631,0.0518
1732024301.4694,5.8641,-2.6622,0.0516
1732024301.4786,5.8519,-2.6619,0.0503
1732024301.4894,5.8375,-2.6616,0.0488
1732024301.4990,5.8248,-2.6612,0.0475
1732024301.5092,5.8111,-2.6609,0.0461
1732024301.5196,5.7973,-2.6605,0.0447
1732024301.5291,5.7847,-2.6602,0.0434
1732024301.5390,5.7715,-2.6599,0.0421
1732024301.5490,5.7582,-2.6595,0.0407
1732024301.5591,5.7448,-2.6592,0.0393
1732024301.5692,5.7308,-2.6577,0.0393
1732024301.5792,5.7159,-2.6544,0.0411
1732024301.5891,5.7011,-2.6512,0.0429
1732024301.5993,5.6861,-2.6479,0.0448
1732024301.6105,5.6695,-2.6443,0.0468
1732024301.6191,5.6567,-2.6415,0.0484
1732024301.6305,5.6398,-2.6378,0.0504
1732024301.6447,5.6216,-2.6386,0.0494
1732024301.6598,5.6025,-2.6400,0.0480
1732024301.6787,5.5787,-2.6417,0.0463
1732024301.6900,5.5645,-2.6427,0.0452
1732024301.6997,5.5523,-2.6431,0.0444
1732024301.7200,5.5281,-2.6369,0.0446
1732024301.7296,5.5166,-2.6340,0.0446
1732024301.7592,5.4813,-2.6250,0.0448
1732024301.7693,5.4692,-2.6219,0.0449
1732024301.7791,5.4576,-2.6189,0.0449
1732024301.7897,5.4449,-2.6157,0.0450
1732024301.7996,5.4328,-2.6127,0.0450
1732024301.8094,5.4189,-2.6100,0.0447
1732024301.8194,5.4046,-2.6073,0.0444
1732024301.8293,5.3905,-2.6046,0.0442
1732024301.8393,5.3763,-2.6018,0.0439
1732024301.8496,5.3617,-2.5990,0.0436
1732024301.8602,5.3466,-2.5961,0.0433
1732024301.8692,5.3337,-2.5936,0.0430
1732024301.8797,5.3188,-2.5907,0.0427
1732024301.8896,5.3048,-2.5880,0.0424
1732024301.9001,5.2899,-2.5852,0.0422
1732024301.9092,5.2775,-2.5831,0.0422
1732024301.9202,5.2624,-2.5805,0.0423
1732024301.9299,5.2491,-2.5783,0.0423
1732024301.9410,5.2339,-2.5757,0.0424
1732024301.9494,5.2225,-2.5738,0.0424
1732024301.9597,5.2084,-2.5714,0.0425
1732024301.9702,5.1940,-2.5690,0.0425
1732024301.9795,5.1813,-2.5668,0.0426
1732024301.9897,5.1674,-2.5645,0.0426
1732024301.9995,5.1542,-2.5621,0.0427
1732024302.0090,5.1423,-2.5590,0.0429
1732024302.0195,5.1292,-2.5555,0.0431
1732024302.0291,5.1172,-2.5523,0.0432
1732024302.0387,5.1052,-2.5492,0.0434
1732024302.0506,5.0905,-2.5452,0.0436
1732024302.0592,5.0798,-2.5424,0.0438
1732024302.0894,5.0421,-2.5324,0.0443
1732024302.0998,5.0292,-2.5288,0.0444
1732024302.1090,5.0171,-2.5244,0.0438
1732024302.1188,5.0043,-2.5197,0.0432
1732024302.1295,4.9904,-2.5146,0.0426
1732024302.1391,4.9778,-2.5100,0.0420
1732024302.1503,4.9632,-2.5047,0.0413
1732024302.1595,4.9512,-2.5003,0.0408
1732024302.1699,4.9376,-2.4953,0.0402
1732024302.1828,4.9208,-2.4891,0.0394
1732024302.1893,4.9122,-2.4860,0.0390
1732024302.1991,4.8997,-2.4814,0.0384
1732024302.2193,4.8780,-2.4722,0.0384
1732024302.2309,4.8656,-2.4670,0.0383
1732024302.2385,4.8574,-2.4636,0.0383
1732024302.2598,4.8346,-2.4539,0.0382
1732024302.2666,4.8273,-2.4509,0.0382
1732024302.2784,4.8147,-2.4455,0.0381
1732024302.2893,4.8030,-2.4406,0.0381
1732024302.2979,4.7938,-2.4367,0.0381
1732024302.3100,4.7779,-2.4327,0.0377
1732024302.3187,4.7664,-2.4298,0.0374
1732024302.3304,4.7511,-2.4260,0.0370
1732024302.3390,4.7396,-2.4231,0.0367
1732024302.3491,4.7264,-2.4198,0.0364
1732024302.3594,4.7128,-2.4165,0.0361
1732024302.3693,4.6997,-2.4132,0.0358
1732024302.3792,4.6867,-2.4099,0.0354
1732024302.3891,4.6736,-2.4067,0.0351
1732024302.3992,4.6603,-2.4032,0.0348
1732024302.4091,4.6480,-2.3980,0.0351
1732024302.4196,4.6350,-2.3925,0.0353
1732024302.4291,4.6231,-2.3875,0.0356
1732024302.4395,4.6102,-2.3821,0.0358
1732024302.4491,4.5983,-2.3770,0.0360
1732024302.4592,4.5859,-2.3718,0.0363
1732024302.4694,4.5729,-2.3666,0.0364
1732024302.4796,4.5596,-2.3617,0.0363
1732024302.4893,4.5470,-2.3570,0.0362
1732024302.4996,4.5336,-2.3520,0.0360
1732024302.5089,4.5216,-2.3475,0.0359
1732024302.5201,4.5071,-2.3422,0.0358
1732024302.5288,4.4958,-2.3379,0.0357
1732024302.5386,4.4830,-2.3332,0.0356
1732024302.5592,4.4563,-2.3233,0.0354
1732024302.5693,4.4438,-2.3188,0.0352
1732024302.5881,4.4217,-2.3114,0.0350
1732024302.5994,4.4083,-2.3069,0.0348
1732024302.6106,4.3952,-2.3024,0.0347
1732024302.6188,4.3856,-2.2992,0.0346
1732024302.6288,4.3738,-2.2952,0.0344
1732024302.6391,4.3617,-2.2912,0.0343
1732024302.6497,4.3493,-2.2870,0.0342
1732024302.6609,4.3362,-2.2826,0.0340
1732024302.6696,4.3259,-2.2791,0.0339
1732024302.6801,4.3135,-2.2750,0.0337
1732024302.6995,4.2907,-2.2669,0.0335
1732024302.7121,4.2755,-2.2581,0.0333
1732024302.7192,4.2670,-2.2532,0.0332
1732024302.7289,4.2553,-2.2465,0.0330
1732024302.7417,4.2398,-2.2375,0.0328
1732024302.7490,4.2310,-2.2324,0.0327
1732024302.7590,4.2189,-2.2254,0.0326
1732024302.7695,4.2063,-2.2181,0.0324
1732024302.7796,4.1941,-2.2111,0.0323
1732024302.7901,4.1815,-2.2038,0.0321
1732024302.7998,4.1698,-2.1975,0.0319
1732024302.8090,4.1591,-2.1943,0.0314
1732024302.8196,4.1466,-2.1907,0.0308
1732024302.8299,4.1346,-2.1871,0.0302
1732024302.8378,4.1254,-2.1844,0.0298
1732024302.8590,4.1007,-2.1771,0.0286
1732024302.8692,4.0888,-2.1736,0.0281
1732024302.8790,4.0772,-2.1703,0.0275
1732024302.8889,4.0657,-2.1668,0.0270
1732024302.8994,4.0534,-2.1632,0.0265
1732024302.9096,4.0404,-2.1588,0.0274
1732024302.9202,4.0270,-2.1544,0.0283
1732024302.9295,4.0151,-2.1504,0.0291
1732024302.9395,4.0025,-2.1462,0.0299
1732024302.9511,3.9878,-2.1413,0.0309
1732024302.9600,3.9764,-2.1375,0.0317
1732024302.9889,3.9397,-2.1253,0.0341
1732024302.9995,3.9266,-2.1206,0.0348
1732024303.0301,3.8926,-2.1029,0.0319
1732024303.0386,3.8831,-2.0979,0.0310
1732024303.0603,3.8591,-2.0854,0.0289
1732024303.0700,3.8483,-2.0797,0.0280
1732024303.0793,3.8380,-2.0744,0.0271
1732024303.0894,3.8268,-2.0685,0.0261
1732024303.1005,3.8144,-2.0612,0.0254
1732024303.1201,3.7914,-2.0418,0.0269
1732024303.1313,3.7783,-2.0306,0.0278
1732024303.1377,3.7708,-2.0242,0.0283
1732024303.1495,3.7570,-2.0125,0.0292
1732024303.1601,3.7446,-2.0020,0.0300
1732024303.1703,3.7327,-1.9919,0.0307
1732024303.1795,3.7219,-1.9827,0.0314
1732024303.1900,3.7096,-1.9722,0.0323
1732024303.2001,3.6979,-1.9638,0.0329
1732024303.2115,3.6855,-1.9631,0.0326
1732024303.2190,3.6774,-1.9626,0.0325
1732024303.2301,3.6654,-1.9619,0.0323
1732024303.2592,3.6338,-1.9602,0.0318
1732024303.2691,3.6231,-1.9596,0.0316
1732024303.2793,3.6120,-1.9589,0.0314
1732024303.2890,3.6015,-1.9584,0.0312
1732024303.2996,3.5899,-1.9571,0.0310
1732024303.3089,3.5785,-1.9513,0.0310
1732024303.3194,3.5658,-1.9448,0.0310
1732024303.3295,3.5535,-1.9386,0.0309
1732024303.3398,3.5410,-1.9322,0.0309
1732024303.3491,3.5296,-1.9264,0.0309
1732024303.3597,3.5167,-1.9198,0.0309
1732024303.3697,3.5046,-1.9136,0.0308
1732024303.3814,3.4904,-1.9064,0.0308
1732024303.3894,3.4807,-1.9014,0.0308
1732024303.3999,3.4680,-1.8948,0.0307
1732024303.4088,3.4579,-1.8884,0.0306
1732024303.4185,3.4468,-1.8813,0.0304
1732024303.4292,3.4346,-1.8736,0.0301
1732024303.4420,3.4200,-1.8644,0.0299
1732024303.4497,3.4113,-1.8589,0.0297
1732024303.4592,3.4004,-1.8520,0.0296
1732024303.4690,3.3893,-1.8450,0.0294
1732024303.4789,3.3780,-1.8379,0.0292
1732024303.4894,3.3661,-1.8303,0.0290
1732024303.5001,3.3540,-1.8232,0.0288
1732024303.5089,3.3442,-1.8202,0.0286
1732024303.5191,3.3329,-1.8166,0.0285
1732024303.5293,3.3216,-1.8131,0.0283
1732024303.5595,3.2881,-1.8027,0.0279
1732024303.5696,3.2770,-1.7993,0.0278
1732024303.5790,3.2665,-1.7960,0.0276
1732024303.5890,3.2555,-1.7926,0.0275
1732024303.5992,3.2442,-1.7889,0.0274
1732024303.6090,3.2324,-1.7831,0.0275
1732024303.6191,3.2202,-1.7770,0.0277
1732024303.6291,3.2081,-1.7710,0.0279
1732024303.6391,3.1961,-1.7650,0.0280
1732024303.6492,3.1840,-1.7590,0.0282
1732024303.6591,3.1720,-1.7530,0.0284
1732024303.6695,3.1596,-1.7468,0.0285
1732024303.6791,3.1481,-1.7411,0.0287
1732024303.6898,3.1351,-1.7346,0.0289
1732024303.6994,3.1237,-1.7293,0.0290
1732024303.7101,3.1127,-1.7279,0.0287
1732024303.7194,3.1030,-1.7267,0.0284
1732024303.7293,3.0928,-1.7255,0.0281
1732024303.7388,3.0829,-1.7243,0.0279
1732024303.7497,3.0715,-1.7229,0.0276
1732024303.7601,3.0608,-1.7216,0.0273
1732024303.7696,3.0499,-1.7170,0.0267
1732024303.7793,3.0375,-1.7084,0.0258
1732024303.7894,3.0246,-1.6995,0.0249
1732024303.8006,3.0103,-1.6895,0.0239
1732024303.8113,2.9966,-1.6800,0.0229
1732024303.8191,2.9867,-1.6731,0.0222
1732024303.8302,2.9724,-1.6632,0.0212
1732024303.8390,2.9612,-1.6555,0.0204
1732024303.8490,2.9483,-1.6465,0.0195
1732024303.8593,2.9352,-1.6374,0.0186
1732024303.8691,2.9228,-1.6292,0.0179
1732024303.8800,2.9092,-1.6209,0.0174
1732024303.8897,2.8970,-1.6135,0.0170
1732024303.9085,2.8734,-1.5992,0.0162
1732024303.9309,2.8455,-1.5823,0.0152
1732024303.9387,2.8365,-1.5787,0.0158
1732024303.9488,2.8250,-1.5745,0.0168
1732024303.9607,2.8116,-1.5695,0.0180
1732024303.9689,2.8023,-1.5661,0.0188
1732024303.9896,2.7789,-1.5576,0.0209
1732024303.9980,2.7693,-1.5541,0.0218
1732024304.0295,2.7337,-1.5411,0.0249
1732024304.0410,2.7211,-1.5366,0.0248
1732024304.0592,2.7012,-1.5296,0.0240
1732024304.0712,2.6881,-1.5250,0.0235
1732024304.0792,2.6794,-1.5219,0.0231
1732024304.0894,2.6683,-1.5180,0.0227
1732024304.0990,2.6578,-1.5142,0.0223
1732024304.1093,2.6472,-1.5080,0.0224
1732024304.1193,2.6369,-1.5020,0.0224
1732024304.1298,2.6260,-1.4956,0.0224
1732024304.1589,2.5959,-1.4780,0.0225
1732024304.1695,2.5849,-1.4716,0.0226
1732024304.1827,2.5713,-1.4636,0.0226
1732024304.1905,2.5633,-1.4589,0.0227
1732024304.2003,2.5530,-1.4529,0.0228
1732024304.2128,2.5396,-1.4448,0.0236
1732024304.2290,2.5221,-1.4344,0.0246
1732024304.2411,2.5091,-1.4265,0.0253
1732024304.2505,2.4990,-1.4205,0.0259
1732024304.2594,2.4894,-1.4147,0.0265
1732024304.2702,2.4778,-1.4078,0.0271
1732024304.2827,2.4643,-1.3997,0.0279
1732024304.2879,2.4587,-1.3963,0.0282
1732024304.2995,2.4463,-1.3891,0.0289
1732024304.3101,2.4361,-1.3853,0.0290
1732024304.3207,2.4259,-1.3815,0.0291
1732024304.3296,2.4174,-1.3784,0.0292
1732024304.3397,2.4077,-1.3748,0.0293
1732024304.3692,2.3794,-1.3643,0.0296
1732024304.3794,2.3696,-1.3606,0.0297
1732024304.3896,2.3599,-1.3570,0.0298
1732024304.3991,2.3506,-1.3535,0.0299
1732024304.4091,2.3389,-1.3472,0.0300
1732024304.4196,2.3266,-1.3407,0.0300
1732024304.4291,2.3155,-1.3348,0.0300
1732024304.4592,2.2802,-1.3160,0.0302
1732024304.4686,2.2692,-1.3102,0.0302
1732024304.4889,2.2462,-1.2981,0.0302
1732024304.4989,2.2348,-1.2922,0.0302
1732024304.5091,2.2232,-1.2861,0.0302
1732024304.5190,2.2119,-1.2802,0.0302
1732024304.5291,2.2004,-1.2742,0.0302
1732024304.5388,2.1894,-1.2684,0.0302
1732024304.5490,2.1778,-1.2623,0.0302
1732024304.5590,2.1665,-1.2564,0.0302
1732024304.5677,2.1566,-1.2511,0.0301
1732024304.5787,2.1446,-1.2442,0.0297
1732024304.5890,2.1333,-1.2377,0.0294
1732024304.5979,2.1236,-1.2322,0.0292
1732024304.6180,2.1016,-1.2195,0.0285
1732024304.6296,2.0889,-1.2122,0.0282
1732024304.6424,2.0749,-1.2042,0.0278
1732024304.6497,2.0668,-1.1996,0.0275
1732024304.6597,2.0559,-1.1933,0.0272
1732024304.6693,2.0459,-1.1876,0.0273
1732024304.6900,2.0263,-1.1764,0.0283
1732024304.7021,2.0149,-1.1699,0.0289
1732024304.7192,1.9987,-1.1606,0.0297
1732024304.7401,1.9789,-1.1494,0.0307
1732024304.7507,1.9688,-1.1436,0.0312
1732024304.7607,1.9594,-1.1382,0.0317
1732024304.7900,1.9306,-1.1213,0.0313
1732024304.7996,1.9212,-1.1157,0.0310
1732024304.8205,1.9006,-1.1034,0.0305
1732024304.8307,1.8905,-1.0975,0.0302
1732024304.8395,1.8819,-1.0923,0.0299
1732024304.8500,1.8716,-1.0862,0.0297
1732024304.8608,1.8609,-1.0799,0.0294
1732024304.8725,1.8481,-1.0728,0.0294
1732024304.8797,1.8396,-1.0684,0.0295
1732024304.8898,1.8278,-1.0622,0.0297
1732024304.9011,1.8147,-1.0553,0.0299
1732024304.9100,1.8042,-1.0498,0.0301
1732024304.9202,1.7924,-1.0436,0.0303
1732024304.9310,1.7798,-1.0369,0.0305
1732024304.9418,1.7687,-1.0301,0.0298
1732024304.9495,1.7609,-1.0252,0.0292
1732024304.9592,1.7512,-1.0191,0.0284
1732024304.9694,1.7408,-1.0126,0.0277
1732024304.9794,1.7307,-1.0063,0.0269
1732024304.9892,1.7208,-1.0001,0.0262
1732024304.9993,1.7106,-0.9937,0.0254
1732024305.0100,1.6998,-0.9869,0.0246
1732024305.0194,1.6902,-0.9810,0.0239
1732024305.0302,1.6793,-0.9741,0.0230
1732024305.0477,1.6622,-0.9646,0.0239
1732024305.0590,1.6513,-0.9585,0.0247
1732024305.0790,1.6318,-0.9478,0.0260
1732024305.0896,1.6215,-0.9421,0.0267
1732024305.0997,1.6116,-0.9366,0.0273
1732024305.1103,1.6014,-0.9310,0.0280
1732024305.1210,1.5909,-0.9252,0.0288
1732024305.1301,1.5821,-0.9203,0.0294
1732024305.1426,1.5680,-0.9114,0.0297
1732024305.1491,1.5604,-0.9066,0.0299
1732024305.1599,1.5479,-0.8985,0.0302
1732024305.1695,1.5368,-0.8913,0.0304
1732024305.1894,1.5137,-0.8764,0.0309
1732024305.1997,1.5018,-0.8687,0.0311
1732024305.2217,1.4763,-0.8523,0.0317
1732024305.2299,1.4667,-0.8461,0.0319
1732024305.2396,1.4565,-0.8396,0.0319
1732024305.2492,1.4468,-0.8335,0.0318
1732024305.2601,1.4357,-0.8265,0.0317
1732024305.2688,1.4269,-0.8209,0.0316
1732024305.2793,1.4161,-0.8142,0.0316
1732024305.2894,1.4059,-0.8077,0.0315
1732024305.2992,1.3959,-0.8014,0.0314
1732024305.3089,1.3861,-0.7952,0.0313
1732024305.3196,1.3751,-0.7883,0.0312
1732024305.3295,1.3651,-0.7821,0.0311
1732024305.3389,1.3557,-0.7752,0.0306
1732024305.3492,1.3457,-0.7673,0.0297
1732024305.3593,1.3359,-0.7596,0.0289
1732024305.3992,1.2968,-0.7290,0.0255
1732024305.4227,1.2739,-0.7111,0.0236
1732024305.4297,1.2670,-0.7057,0.0230
1732024305.4399,1.2556,-0.6979,0.0228
1732024305.4596,1.2323,-0.6830,0.0229
1732024305.4692,1.2211,-0.6758,0.0229
1732024305.4795,1.2089,-0.6680,0.0230
1732024305.4895,1.1972,-0.6604,0.0231
1732024305.4993,1.1856,-0.6530,0.0231
1732024305.5107,1.1722,-0.6444,0.0232
1732024305.5287,1.1510,-0.6308,0.0233
1732024305.5394,1.1389,-0.6233,0.0232
1732024305.5512,1.1259,-0.6155,0.0231
1732024305.5607,1.1154,-0.6093,0.0230
1732024305.5692,1.1062,-0.6037,0.0229
1732024305.5793,1.0950,-0.5970,0.0228
1732024305.5894,1.0839,-0.5904,0.0226
1732024305.5995,1.0728,-0.5838,0.0225
1732024305.6089,1.0625,-0.5776,0.0224
1732024305.6193,1.0509,-0.5707,0.0223
1732024305.6291,1.0402,-0.5643,0.0222
1732024305.6490,1.0171,-0.5493,0.0218
1732024305.6589,1.0055,-0.5417,0.0217
1732024305.6703,0.9922,-0.5330,0.0215
1732024305.6794,0.9816,-0.5260,0.0213
1732024305.6898,0.9694,-0.5179,0.0212
1732024305.7004,0.9570,-0.5098,0.0210
1732024305.7290,0.9236,-0.4878,0.0205
1732024305.7388,0.9133,-0.4811,0.0207
1732024305.7481,0.9044,-0.4753,0.0211
1732024305.7590,0.8939,-0.4685,0.0215
1732024305.7700,0.8834,-0.4617,0.0220
1732024305.7792,0.8747,-0.4560,0.0224
1732024305.7897,0.8646,-0.4494,0.0228
1732024305.8010,0.8537,-0.4424,0.0233
1732024305.8089,0.8462,-0.4375,0.0236
1732024305.8204,0.8352,-0.4303,0.0241
1732024305.8303,0.8257,-0.4242,0.0245
1732024305.8388,0.8164,-0.4183,0.0247
1732024305.8494,0.8039,-0.4107,0.0248
1732024305.8592,0.7924,-0.4037,0.0249
1732024305.8692,0.7806,-0.3965,0.0251
1732024305.8802,0.7677,-0.3887,0.0252
1732024305.8893,0.7570,-0.3821,0.0253
1732024305.8995,0.7450,-0.3748,0.0255
1732024305.9089,0.7338,-0.3680,0.0256
1732024305.9191,0.7220,-0.3608,0.0257
1732024305.9292,0.7100,-0.3535,0.0259
1732024305.9392,0.6982,-0.3462,0.0258
1732024305.9490,0.6865,-0.3388,0.0257
1732024305.9595,0.6741,-0.3310,0.0255
1732024305.9703,0.6611,-0.3229,0.0254
1732024305.9795,0.6501,-0.3160,0.0252
1732024305.9893,0.6385,-0.3087,0.0251
1732024305.9998,0.6260,-0.3010,0.0249
1732024306.0091,0.6149,-0.2940,0.0248
1732024306.0197,0.6023,-0.2860,0.0246
1732024306.0314,0.5883,-0.2773,0.0245
1732024306.0388,0.5796,-0.2718,0.0244
1732024306.0584,0.5562,-0.2572,0.0241
1732024306.0697,0.5429,-0.2484,0.0241
1732024306.0792,0.5317,-0.2402,0.0245
1732024306.0890,0.5203,-0.2319,0.0250
1732024306.0993,0.5084,-0.2231,0.0254
1732024306.1090,0.4970,-0.2147,0.0259
1732024306.1195,0.4848,-0.2058,0.0264
1732024306.1298,0.4727,-0.1969,0.0269
1732024306.1399,0.4611,-0.1883,0.0273
1732024306.1493,0.4500,-0.1802,0.0278
1732024306.1593,0.4383,-0.1716,0.0282
1732024306.1692,0.4271,-0.1637,0.0288
1732024306.1795,0.4162,-0.1573,0.0295
1732024306.1895,0.4056,-0.1511,0.0303
1732024306.1997,0.3949,-0.1447,0.0311
1732024306.2091,0.3849,-0.1389,0.0318
1732024306.2196,0.3739,-0.1324,0.0326
1732024306.2295,0.3635,-0.1262,0.0333
1732024306.2389,0.3535,-0.1203,0.0341
1732024306.2492,0.3426,-0.1139,0.0349
1732024306.2593,0.3319,-0.1075,0.0356
1732024306.2694,0.3210,-0.1011,0.0359
1732024306.2796,0.3090,-0.0940,0.0347
1732024306.2899,0.2970,-0.0869,0.0334
1732024306.2995,0.2858,-0.0802,0.0323
1732024306.3100,0.2735,-0.0729,0.0311
1732024306.3198,0.2621,-0.0662,0.0299
1732024306.3297,0.2505,-0.0593,0.0287
1732024306.3392,0.2394,-0.0528,0.0276
1732024306.3500,0.2268,-0.0453,0.0263
1732024306.3596,0.2156,-0.0386,0.0252
1732024306.3694,0.2045,-0.0318,0.0245
1732024306.3798,0.1936,-0.0244,0.0249
1732024306.3896,0.1834,-0.0174,0.0253
1732024306.3997,0.1729,-0.0103,0.0257
1732024306.4096,0.1624,-0.0032,0.0261
1732024306.4199,0.1518,0.0041,0.0265
1732024306.4304,0.1408,0.0116,0.0269
1732024306.4417,0.1290,0.0196,0.0273
1732024306.4484,0.1219,0.0244,0.0276
1732024306.4593,0.1105,0.0321,0.0281
1732024306.4705,0.0986,0.0403,0.0282
1732024306.4793,0.0885,0.0472,0.0279
1732024306.4892,0.0773,0.0548,0.0275
1732024306.4995,0.0656,0.0628,0.0272
1732024306.5102,0.0536,0.0710,0.0268
1732024306.5201,0.0424,0.0786,0.0265
1732024306.5291,0.0321,0.0857,0.0261
1732024306.5407,0.0189,0.0946,0.0257
1732024306.5496,0.0089,0.1015,0.0254
1732024306.5595,-0.0023,0.1092,0.0250
1732024306.5691,-0.0130,0.1167,0.0249
1732024306.5792,-0.0235,0.1248,0.0253
1732024306.5893,-0.0342,0.1331,0.0256
1732024306.5991,-0.0444,0.1410,0.0260
1732024306.6090,-0.0547,0.1491,0.0264
1732024306.6202,-0.0664,0.1581,0.0268
1732024306.6310,-0.0778,0.1669,0.0272
1732024306.6394,-0.0865,0.1738,0.0275
1732024306.6493,-0.0968,0.1817,0.0279
1732024306.6594,-0.1074,0.1900,0.0283
1732024306.6694,-0.1181,0.1979,0.0285
1732024306.6802,-0.1306,0.2061,0.0286
1732024306.6898,-0.1415,0.2134,0.0286
1732024306.6999,-0.1531,0.2210,0.0287
1732024306.7106,-0.1653,0.2291,0.0287
1732024306.7192,-0.1751,0.2356,0.0287
1732024306.7295,-0.1869,0.2434,0.0288
1732024306.7390,-0.1978,0.2506,0.0288
1732024306.7492,-0.2095,0.2583,0.0288
1732024306.7591,-0.2208,0.2658,0.0289
1732024306.7695,-0.2323,0.2737,0.0291
1732024306.7798,-0.2429,0.2817,0.0299
1732024306.7896,-0.2529,0.2894,0.0306
1732024306.7993,-0.2627,0.2969,0.0313
1732024306.8090,-0.2727,0.3045,0.0320
1732024306.8191,-0.2830,0.3124,0.0328
1732024306.8291,-0.2932,0.3201,0.0335
1732024306.8396,-0.3039,0.3284,0.0343
1732024306.8494,-0.3140,0.3360,0.0350
1732024306.8598,-0.3245,0.3441,0.0358
1732024306.8693,-0.3342,0.3513,0.0362
1732024306.8798,-0.3450,0.3586,0.0356
1732024306.8896,-0.3550,0.3654,0.0351
1732024306.8991,-0.3646,0.3720,0.0346
1732024306.9289,-0.3950,0.3927,0.0329
1732024306.9386,-0.4048,0.3994,0.0324
1732024306.9495,-0.4160,0.4070,0.0318
1732024306.9606,-0.4273,0.4147,0.0312
1732024306.9695,-0.4367,0.4213,0.0309
1732024306.9797,-0.4483,0.4298,0.0311
1732024306.9891,-0.4591,0.4376,0.0313
1732024306.9993,-0.4708,0.4461,0.0315
1732024307.0090,-0.4818,0.4542,0.0317
1732024307.0190,-0.4932,0.4624,0.0319
1732024307.0301,-0.5059,0.4717,0.0322
1732024307.0392,-0.5163,0.4793,0.0324
1732024307.0499,-0.5285,0.4882,0.0326
1732024307.0592,-0.5390,0.4959,0.0328
1732024307.0692,-0.5503,0.5040,0.0330
1732024307.0792,-0.5610,0.5118,0.0329
1732024307.0891,-0.5715,0.5193,0.0327
1732024307.0996,-0.5828,0.5274,0.0326
1732024307.1078,-0.5915,0.5337,0.0325
1732024307.1190,-0.6034,0.5422,0.0324
1732024307.1290,-0.6141,0.5499,0.0323
1732024307.1392,-0.6249,0.5577,0.0321
1732024307.1503,-0.6368,0.5662,0.0320
1732024307.1603,-0.6474,0.5739,0.0319
1732024307.1707,-0.6585,0.5822,0.0319
1732024307.1831,-0.6713,0.5924,0.0322
1732024307.1903,-0.6788,0.5984,0.0324
1732024307.1992,-0.6881,0.6058,0.0326
1732024307.2097,-0.6990,0.6145,0.0329
1732024307.2205,-0.7102,0.6234,0.0332
1732024307.2294,-0.7195,0.6308,0.0334
1732024307.2403,-0.7308,0.6398,0.0337
1732024307.2498,-0.7407,0.6477,0.0339
1732024307.2598,-0.7511,0.6560,0.0342
1732024307.2691,-0.7609,0.6637,0.0343
1732024307.2793,-0.7724,0.6724,0.0341
1732024307.2898,-0.7840,0.6812,0.0340
1732024307.2997,-0.7951,0.6895,0.0338
1732024307.3106,-0.8074,0.6988,0.0336
1732024307.3195,-0.8173,0.7063,0.0334
1732024307.3292,-0.8282,0.7145,0.0333
1732024307.3478,-0.8490,0.7302,0.0330
1732024307.3593,-0.8620,0.7399,0.0328
1732024307.3692,-0.8727,0.7481,0.0327
1732024307.3793,-0.8829,0.7558,0.0331
1732024307.3891,-0.8927,0.7633,0.0334
1732024307.3995,-0.9031,0.7712,0.0337
1732024307.4090,-0.9125,0.7784,0.0340
1732024307.4186,-0.9222,0.7858,0.0344
1732024307.4296,-0.9331,0.7941,0.0347
1732024307.4404,-0.9439,0.8024,0.0351
1732024307.4592,-0.9628,0.8167,0.0357
1732024307.4701,-0.9739,0.8255,0.0360
1732024307.4801,-0.9848,0.8348,0.0361
1732024307.4913,-0.9970,0.8451,0.0363
1732024307.4993,-1.0056,0.8525,0.0364
1732024307.5092,-1.0164,0.8616,0.0365
1732024307.5189,-1.0269,0.8705,0.0366
1732024307.5289,-1.0379,0.8798,0.0367
1732024307.5404,-1.0504,0.8905,0.0369
1732024307.5493,-1.0601,0.8987,0.0370
1732024307.5594,-1.0710,0.9080,0.0371
1732024307.5690,-1.0813,0.9165,0.0372
1732024307.5794,-1.0917,0.9242,0.0372
1732024307.5890,-1.1013,0.9313,0.0372
1732024307.5991,-1.1114,0.9388,0.0373
1732024307.6290,-1.1412,0.9609,0.0373
1732024307.6389,-1.1511,0.9682,0.0373
1732024307.6590,-1.1712,0.9831,0.0374
1732024307.6693,-1.1817,0.9912,0.0373
1732024307.6799,-1.1936,1.0011,0.0369
1732024307.6896,-1.2046,1.0104,0.0365
1732024307.6993,-1.2155,1.0195,0.0361
1732024307.7091,-1.2265,1.0287,0.0357
1732024307.7191,-1.2377,1.0382,0.0353
1732024307.7294,-1.2493,1.0479,0.0349
1732024307.7394,-1.2606,1.0573,0.0345
1732024307.7497,-1.2722,1.0671,0.0341
1732024307.7595,-1.2832,1.0762,0.0337
1732024307.7692,-1.2940,1.0854,0.0334
1732024307.7793,-1.3048,1.0944,0.0331
1732024307.7897,-1.3158,1.1037,0.0328
1732024307.8002,-1.3271,1.1132,0.0325
1732024307.8089,-1.3363,1.1209,0.0323
1732024307.8201,-1.3482,1.1310,0.0319
1732024307.8302,-1.3590,1.1400,0.0317
1732024307.8399,-1.3694,1.1487,0.0314
1732024307.8501,-1.3803,1.1579,0.0311
1732024307.8604,-1.3913,1.1671,0.0308
1732024307.8682,-1.3995,1.1739,0.0306
1732024307.8786,-1.4092,1.1812,0.0309
1732024307.8899,-1.4198,1.1890,0.0313
1732024307.9000,-1.4293,1.1960,0.0316
1732024307.9187,-1.4468,1.2090,0.0321
1732024307.9294,-1.4568,1.2163,0.0325
1732024307.9491,-1.4753,1.2300,0.0331
1732024307.9587,-1.4842,1.2366,0.0333
1732024307.9678,-1.4929,1.2431,0.0336
1732024307.9787,-1.5042,1.2529,0.0333
1732024307.9891,-1.5149,1.2622,0.0329
1732024307.9997,-1.5259,1.2717,0.0326
1732024308.0101,-1.5368,1.2811,0.0323
1732024308.0194,-1.5463,1.2894,0.0320
1732024308.0291,-1.5564,1.2982,0.0317
1732024308.0406,-1.5683,1.3085,0.0314
1732024308.0494,-1.5775,1.3165,0.0311
1732024308.0597,-1.5882,1.3257,0.0308
1732024308.0692,-1.5980,1.3342,0.0306
1732024308.0794,-1.6086,1.3434,0.0308
1732024308.0903,-1.6199,1.3532,0.0310
1732024308.1088,-1.6392,1.3699,0.0313
1732024308.1194,-1.6502,1.3794,0.0315
1732024308.1291,-1.6604,1.3882,0.0317
1732024308.1397,-1.6714,1.3977,0.0319
1732024308.1505,-1.6827,1.4075,0.0321
1732024308.1602,-1.6928,1.4163,0.0322
1732024308.1728,-1.7060,1.4276,0.0324
1732024308.1796,-1.7133,1.4338,0.0325
1732024308.1904,-1.7247,1.4436,0.0327
1732024308.1996,-1.7344,1.4518,0.0328
1732024308.2095,-1.7450,1.4608,0.0329
1732024308.2192,-1.7553,1.4696,0.0331
1732024308.2297,-1.7665,1.4791,0.0332
1732024308.2426,-1.7802,1.4908,0.0334
1732024308.2494,-1.7875,1.4970,0.0335
1732024308.2598,-1.7985,1.5064,0.0336
1732024308.2699,-1.8090,1.5155,0.0339
1732024308.2799,-1.8186,1.5240,0.0344
1732024308.2897,-1.8280,1.5324,0.0350
1732024308.3000,-1.8379,1.5412,0.0356
1732024308.3111,-1.8485,1.5506,0.0362
1732024308.3195,-1.8566,1.5578,0.0367
1732024308.3298,-1.8665,1.5666,0.0373
1732024308.3392,-1.8755,1.5747,0.0378
1732024308.3493,-1.8852,1.5833,0.0384
1732024308.3593,-1.8948,1.5919,0.0389
1732024308.3691,-1.9044,1.6004,0.0394
1732024308.3801,-1.9162,1.6107,0.0393
1732024308.3896,-1.9264,1.6196,0.0392
1732024308.3998,-1.9373,1.6292,0.0392
1732024308.4089,-1.9470,1.6377,0.0391
1732024308.4200,-1.9590,1.6482,0.0390
1732024308.4294,-1.9691,1.6570,0.0390
1732024308.4387,-1.9790,1.6657,0.0389
1732024308.4488,-1.9899,1.6752,0.0388
1732024308.4593,-2.0012,1.6851,0.0387
1732024308.4689,-2.0114,1.6940,0.0387
1732024308.4900,-2.0332,1.7134,0.0387
1732024308.5007,-2.0443,1.7233,0.0387
1732024308.5092,-2.0531,1.7311,0.0387
1732024308.5206,-2.0649,1.7415,0.0387
1732024308.5296,-2.0742,1.7498,0.0387
1732024308.5596,-2.1053,1.7774,0.0388
1732024308.5694,-2.1155,1.7863,0.0387
1732024308.5913,-2.1388,1.8045,0.0381
1732024308.6001,-2.1482,1.8120,0.0379
1732024308.6094,-2.1581,1.8197,0.0376
1732024308.6203,-2.1697,1.8288,0.0373
1732024308.6301,-2.1802,1.8370,0.0370
1732024308.6391,-2.1894,1.8443,0.0373
1732024308.6494,-2.1996,1.8525,0.0380
1732024308.6590,-2.2092,1.8600,0.0387
1732024308.6691,-2.2193,1.8681,0.0394
1732024308.6803,-2.2303,1.8769,0.0402
1732024308.6899,-2.2399,1.8845,0.0409
1732024308.7002,-2.2502,1.8926,0.0417
1732024308.7097,-2.2596,1.9002,0.0424
1732024308.7197,-2.2695,1.9081,0.0431
1732024308.7297,-2.2794,1.9159,0.0438
1732024308.7392,-2.2894,1.9239,0.0441
1732024308.7494,-2.3003,1.9329,0.0442
1732024308.7599,-2.3116,1.9421,0.0442
1732024308.7695,-2.3220,1.9506,0.0442
1732024308.7808,-2.3342,1.9606,0.0442
1732024308.7911,-2.3453,1.9697,0.0442
1732024308.7992,-2.3540,1.9768,0.0442
1732024308.8091,-2.3647,1.9855,0.0443
1732024308.8194,-2.3758,1.9946,0.0443
1732024308.8292,-2.3864,2.0033,0.0443
1732024308.8392,-2.3973,2.0116,0.0443
1732024308.8494,-2.4084,2.0196,0.0443
1732024308.8595,-2.4195,2.0275,0.0442
1732024308.8899,-2.4529,2.0514,0.0441
1732024308.9001,-2.4642,2.0595,0.0441
1732024308.9102,-2.4753,2.0674,0.0440
1732024308.9200,-2.4860,2.0751,0.0440
1732024308.9297,-2.4966,2.0827,0.0439
1732024308.9488,-2.5176,2.0980,0.0438
1732024308.9603,-2.5302,2.1072,0.0438
1732024308.9885,-2.5613,2.1299,0.0436
1732024308.9995,-2.5733,2.1387,0.0435
1732024309.0101,-2.5850,2.1472,0.0435
1732024309.0203,-2.5962,2.1554,0.0434
1732024309.0297,-2.6064,2.1629,0.0433
1732024309.0395,-2.6175,2.1711,0.0434
1732024309.0493,-2.6285,2.1795,0.0436
1732024309.0594,-2.6400,2.1882,0.0438
1732024309.0691,-2.6509,2.1965,0.0440
1732024309.0796,-2.6629,2.2056,0.0443
1732024309.0896,-2.6742,2.2142,0.0445
1732024309.0995,-2.6855,2.2228,0.0447
1732024309.1095,-2.6967,2.2314,0.0449
1732024309.1290,-2.7188,2.2481,0.0453
1732024309.1396,-2.7310,2.2569,0.0454
1732024309.1590,-2.7535,2.2721,0.0453
1732024309.1697,-2.7659,2.2805,0.0453
1732024309.1793,-2.7771,2.2881,0.0453
1732024309.1901,-2.7896,2.2965,0.0453
1732024309.1994,-2.8003,2.3038,0.0453
1732024309.2097,-2.8123,2.3119,0.0453
1732024309.2198,-2.8239,2.3198,0.0453
1732024309.2291,-2.8347,2.3271,0.0453
1732024309.2391,-2.8467,2.3348,0.0452
1732024309.2491,-2.8592,2.3423,0.0450
1732024309.2586,-2.8710,2.3494,0.0449
1732024309.2692,-2.8841,2.3574,0.0447
1732024309.2791,-2.8965,2.3649,0.0446
1732024309.2890,-2.9088,2.3723,0.0444
1732024309.3006,-2.9232,2.3810,0.0442
1732024309.3091,-2.9337,2.3874,0.0441
1732024309.3192,-2.9463,2.3950,0.0439
1732024309.3292,-2.9588,2.4026,0.0438
1732024309.3393,-2.9710,2.4099,0.0437
1732024309.3494,-2.9828,2.4170,0.0438
1732024309.3589,-2.9939,2.4237,0.0439
1732024309.3692,-3.0059,2.4309,0.0440
1732024309.3802,-3.0187,2.4386,0.0441
1732024309.3893,-3.0294,2.4450,0.0442
1732024309.3996,-3.0414,2.4522,0.0443
1732024309.4178,-3.0627,2.4650,0.0445
1732024309.4293,-3.0761,2.4731,0.0446
1732024309.4578,-3.1100,2.4906,0.0446
1732024309.4695,-3.1238,2.4975,0.0445
1732024309.4995,-3.1597,2.5155,0.0444
1732024309.5078,-3.1696,2.5204,0.0444
1732024309.5196,-3.1836,2.5275,0.0444
1732024309.5291,-3.1949,2.5331,0.0443
1732024309.5601,-3.2331,2.5518,0.0437
1732024309.5691,-3.2442,2.5572,0.0435
1732024309.5793,-3.2569,2.5634,0.0432
1732024309.5895,-3.2695,2.5696,0.0430
1732024309.5991,-3.2814,2.5754,0.0428
1732024309.6092,-3.2940,2.5815,0.0425
1732024309.6202,-3.3075,2.5881,0.0423
1732024309.6293,-3.3188,2.5936,0.0420
1732024309.6391,-3.3312,2.5994,0.0419
1732024309.6502,-3.3458,2.6057,0.0419
1732024309.6596,-3.3580,2.6110,0.0419
1732024309.6703,-3.3720,2.6171,0.0419
1732024309.6800,-3.3847,2.6226,0.0419
1732024309.6901,-3.3979,2.6284,0.0418
1732024309.6992,-3.4098,2.6336,0.0418
1732024309.7105,-3.4246,2.6400,0.0418
1732024309.7194,-3.4362,2.6450,0.0418
1732024309.7293,-3.4492,2.6507,0.0418
1732024309.7391,-3.4623,2.6564,0.0417
1732024309.7500,-3.4774,2.6630,0.0416
1732024309.7591,-3.4900,2.6686,0.0415
1732024309.7692,-3.5040,2.6747,0.0415
1732024309.7787,-3.5172,2.6805,0.0414
1732024309.7893,-3.5318,2.6869,0.0413
1732024309.7996,-3.5461,2.6931,0.0412
1732024309.8121,-3.5634,2.7008,0.0411
1732024309.8302,-3.5885,2.7118,0.0409
1732024309.8496,-3.6137,2.7216,0.0406
1732024309.8595,-3.6264,2.7264,0.0404
1732024309.8693,-3.6390,2.7311,0.0403
1732024309.8808,-3.6537,2.7366,0.0401
1732024309.8899,-3.6653,2.7410,0.0399
1732024309.8992,-3.6773,2.7455,0.0398
1732024309.9092,-3.6901,2.7503,0.0396
1732024309.9194,-3.7031,2.7552,0.0394
1732024309.9294,-3.7159,2.7600,0.0393
1732024309.9380,-3.7273,2.7639,0.0392
1732024309.9493,-3.7425,2.7685,0.0391
1732024309.9596,-3.7564,2.7727,0.0391
1732024309.9690,-3.7692,2.7765,0.0390
1732024309.9791,-3.7828,2.7806,0.0390
1732024309.9896,-3.7969,2.7849,0.0389
1732024310.0022,-3.8140,2.7900,0.0389
1732024310.0089,-3.8231,2.7927,0.0388
1732024310.0204,-3.8386,2.7974,0.0388
1732024310.0300,-3.8516,2.8013,0.0387
1732024310.0396,-3.8647,2.8054,0.0388
1732024310.0483,-3.8767,2.8094,0.0388
1732024310.0598,-3.8926,2.8146,0.0390
1732024310.0698,-3.9065,2.8192,0.0391
1732024310.0791,-3.9193,2.8234,0.0391
1732024310.0894,-3.9336,2.8281,0.0392
1732024310.0999,-3.9481,2.8329,0.0393
1732024310.1089,-3.9605,2.8369,0.0394
1732024310.1192,-3.9747,2.8416,0.0395
1732024310.1302,-3.9899,2.8466,0.0396
1732024310.1391,-4.0020,2.8496,0.0395
1732024310.1495,-4.0161,2.8520,0.0393
1732024310.1611,-4.0318,2.8547,0.0389
1732024310.1704,-4.0443,2.8569,0.0387
1732024310.1819,-4.0598,2.8596,0.0384
1732024310.1915,-4.0728,2.8618,0.0381
1732024310.2015,-4.0863,2.8641,0.0378
1732024310.2089,-4.0963,2.8659,0.0376
1732024310.2196,-4.1107,2.8684,0.0374
1732024310.2296,-4.1242,2.8707,0.0371
1732024310.2392,-4.1373,2.8730,0.0369
1732024310.2501,-4.1522,2.8756,0.0366
1732024310.2599,-4.1657,2.8779,0.0364
1732024310.2695,-4.1789,2.8803,0.0362
1732024310.2791,-4.1921,2.8826,0.0360
1732024310.2892,-4.2060,2.8850,0.0358
1732024310.3000,-4.2209,2.8876,0.0356
1732024310.3090,-4.2332,2.8897,0.0354
1732024310.3194,-4.2475,2.8922,0.0352
1732024310.3292,-4.2609,2.8946,0.0350
1732024310.3383,-4.2737,2.8965,0.0349
1732024310.3496,-4.2900,2.8983,0.0350
1732024310.3596,-4.3043,2.8999,0.0350
1732024310.3689,-4.3178,2.9014,0.0351
1732024310.3793,-4.3327,2.9030,0.0352
1732024310.3891,-4.3468,2.9046,0.0353
1732024310.3991,-4.3613,2.9062,0.0353
1732024310.4092,-4.3758,2.9078,0.0354
1732024310.4192,-4.3902,2.9094,0.0355
1732024310.4288,-4.4040,2.9110,0.0355
1732024310.4389,-4.4171,2.9120,0.0353
1732024310.4492,-4.4289,2.9124,0.0348
1732024310.4592,-4.4403,2.9127,0.0342
1732024310.4693,-4.4518,2.9131,0.0337
1732024310.4787,-4.4626,2.9134,0.0332
1732024310.4890,-4.4743,2.9138,0.0326
1732024310.4993,-4.4860,2.9142,0.0321
1732024310.5091,-4.4972,2.9145,0.0316
1732024310.5191,-4.5086,2.9149,0.0310
1732024310.5290,-4.5198,2.9152,0.0305
1732024310.5388,-4.5313,2.9156,0.0303
1732024310.5488,-4.5434,2.9159,0.0304
1732024310.5589,-4.5558,2.9162,0.0306
1732024310.5692,-4.5683,2.9165,0.0307
1732024310.5800,-4.5814,2.9168,0.0309
1732024310.5900,-4.5936,2.9171,0.0311
1732024310.5995,-4.6052,2.9174,0.0312
1732024310.6106,-4.6187,2.9177,0.0314
1732024310.6198,-4.6298,2.9180,0.0316
1732024310.6297,-4.6419,2.9183,0.0317
1732024310.6415,-4.6571,2.9175,0.0318
1732024310.6493,-4.6676,2.9166,0.0317
1732024310.6604,-4.6824,2.9152,0.0317
1732024310.6701,-4.6954,2.9141,0.0316
1732024310.6898,-4.7217,2.9117,0.0316
1732024310.6996,-4.7349,2.9105,0.0315
1732024310.7092,-4.7478,2.9093,0.0315
1732024310.7192,-4.7611,2.9081,0.0315
1732024310.7309,-4.7768,2.9067,0.0314
1732024310.7408,-4.7885,2.9055,0.0317
1732024310.7490,-4.7977,2.9046,0.0320
1732024310.7590,-4.8088,2.9034,0.0324
1732024310.7704,-4.8215,2.9021,0.0329
1732024310.7897,-4.8429,2.8999,0.0336
1732024310.7999,-4.8542,2.8987,0.0341
1732024310.8093,-4.8646,2.8976,0.0344
1732024310.8200,-4.8765,2.8964,0.0349
1732024310.8301,-4.8878,2.8952,0.0353
1732024310.8396,-4.8983,2.8928,0.0353
1732024310.8511,-4.9110,2.8886,0.0350
1732024310.8593,-4.9200,2.8855,0.0348
1732024310.8693,-4.9311,2.8818,0.0346
1732024310.8803,-4.9433,2.8777,0.0343
1732024310.8894,-4.9534,2.8743,0.0341
1732024310.8995,-4.9646,2.8706,0.0338
1732024310.9166,-4.9835,2.8643,0.0334
1732024310.9295,-4.9978,2.8594,0.0330
1732024310.9401,-5.0110,2.8573,0.0326
1732024310.9490,-5.0232,2.8567,0.0322
1732024310.9600,-5.0384,2.8560,0.0317
1732024310.9693,-5.0512,2.8555,0.0312
1732024310.9791,-5.0647,2.8549,0.0308
1732024310.9894,-5.0789,2.8542,0.0303
1732024311.0006,-5.0943,2.8535,0.0297
1732024311.0091,-5.1049,2.8507,0.0295
1732024311.0199,-5.1181,2.8468,0.0293
1732024311.0292,-5.1295,2.8436,0.0290
1732024311.0604,-5.1679,2.8325,0.0283
1732024311.0702,-5.1799,2.8287,0.0281
1732024311.0802,-5.1916,2.8239,0.0281
1732024311.0897,-5.2028,2.8194,0.0281
1732024311.0994,-5.2144,2.8147,0.0280
1732024311.1092,-5.2259,2.8101,0.0280
1732024311.1193,-5.2377,2.8053,0.0280
1732024311.1295,-5.2498,2.8004,0.0279
1732024311.1392,-5.2612,2.7958,0.0279
1732024311.1493,-5.2731,2.7910,0.0279
1732024311.1592,-5.2848,2.7862,0.0278
1732024311.1696,-5.2967,2.7812,0.0278
1732024311.1801,-5.3071,2.7758,0.0279
1732024311.1912,-5.3180,2.7701,0.0280
1732024311.1992,-5.3259,2.7660,0.0281
1732024311.2191,-5.3456,2.7557,0.0282
1732024311.2289,-5.3552,2.7507,0.0283
1732024311.2491,-5.3751,2.7403,0.0285
1732024311.2589,-5.3849,2.7352,0.0286
1732024311.2695,-5.3956,2.7296,0.0287
1732024311.2795,-5.4071,2.7230,0.0290
1732024311.2895,-5.4187,2.7164,0.0293
1732024311.3003,-5.4313,2.7093,0.0296
1732024311.3092,-5.4415,2.7035,0.0299
1732024311.3192,-5.4532,2.6969,0.0302
1732024311.3289,-5.4645,2.6905,0.0305
1732024311.3399,-5.4771,2.6833,0.0308
1732024311.3491,-5.4878,2.6772,0.0311
1732024311.3591,-5.4994,2.6706,0.0314
1732024311.3692,-5.5105,2.6643,0.0317
1732024311.3796,-5.5175,2.6602,0.0324
1732024311.3892,-5.5240,2.6563,0.0330
1732024311.3999,-5.5312,2.6520,0.0336
1732024311.4090,-5.5374,2.6484,0.0342
1732024311.4192,-5.5443,2.6443,0.0348
1732024311.4293,-5.5512,2.6402,0.0354
1732024311.4389,-5.5576,2.6364,0.0360
1732024311.4492,-5.5646,2.6323,0.0366
1732024311.4591,-5.5713,2.6283,0.0372
1732024311.4698,-5.5790,2.6234,0.0377
1732024311.4791,-5.5878,2.6165,0.0377
1732024311.4893,-5.5973,2.6090,0.0376
1732024311.5003,-5.6077,2.6008,0.0375
1732024311.5189,-5.6252,2.5870,0.0373
1732024311.5301,-5.6358,2.5787,0.0372
1732024311.5388,-5.6440,2.5722,0.0372
1732024311.5493,-5.6538,2.5645,0.0371
1732024311.5595,-5.6635,2.5569,0.0370
1732024311.5693,-5.6727,2.5497,0.0369
1732024311.5792,-5.6822,2.5428,0.0369
1732024311.5889,-5.6915,2.5360,0.0368
1732024311.5996,-5.7017,2.5286,0.0368
1732024311.6090,-5.7106,2.5221,0.0367
1732024311.6192,-5.7203,2.5150,0.0367
1732024311.6292,-5.7299,2.5080,0.0366
1732024311.6403,-5.7392,2.5010,0.0370
1732024311.6496,-5.7459,2.4957,0.0378
1732024311.6598,-5.7533,2.4898,0.0386
1732024311.6829,-5.7700,2.4764,0.0404
1732024311.6901,-5.7753,2.4722,0.0409
1732024311.6995,-5.7820,2.4668,0.0417
1732024311.7104,-5.7899,2.4605,0.0425
1732024311.7196,-5.7966,2.4552,0.0432
1732024311.7295,-5.8038,2.4495,0.0440
1732024311.7399,-5.8119,2.4423,0.0443
1732024311.7492,-5.8196,2.4348,0.0440
1732024311.7589,-5.8277,2.4270,0.0437
1732024311.7697,-5.8367,2.4183,0.0434
1732024311.7788,-5.8443,2.4109,0.0431
1732024311.7891,-5.8528,2.4027,0.0428
1732024311.7993,-5.8614,2.3944,0.0425
1732024311.8091,-5.8695,2.3865,0.0423
1732024311.8193,-5.8780,2.3783,0.0420
1732024311.8291,-5.8862,2.3704,0.0417
1732024311.8392,-5.8931,2.3631,0.0418
1732024311.8492,-5.8981,2.3569,0.0423
1732024311.8590,-5.9029,2.3509,0.0429
1732024311.8693,-5.9080,2.3445,0.0435
1732024311.8786,-5.9127,2.3388,0.0440
1732024311.8892,-5.9179,2.3323,0.0446
1732024311.8993,-5.9229,2.3260,0.0452
1732024311.9092,-5.9294,2.3175,0.0454
1732024311.9199,-5.9369,2.3076,0.0455
1732024311.9294,-5.9435,2.2988,0.0456
1732024311.9412,-5.9517,2.2879,0.0457
1732024311.9494,-5.9574,2.2803,0.0458
1732024311.9591,-5.9642,2.2713,0.0459
1732024311.9694,-5.9713,2.2619,0.0460
1732024311.9798,-5.9786,2.2522,0.0461
1732024311.9892,-5.9851,2.2435,0.0462
1732024312.0020,-5.9940,2.2317,0.0463
1732024312.0116,-6.0002,2.2228,0.0463
1732024312.0189,-6.0049,2.2161,0.0463
1732024312.0291,-6.0114,2.2067,0.0463
1732024312.0396,-6.0182,2.1971,0.0462
1732024312.0489,-6.0242,2.1885,0.0462
1732024312.0594,-6.0309,2.1789,0.0462
1732024312.0692,-6.0372,2.1699,0.0462
1732024312.0791,-6.0436,2.1607,0.0462
1732024312.0896,-6.0503,2.1511,0.0461
1732024312.0998,-6.0569,2.1416,0.0461
1732024312.1087,-6.0620,2.1332,0.0461
1732024312.1196,-6.0681,2.1227,0.0460
1732024312.1292,-6.0734,2.1135,0.0460
1732024312.1598,-6.0903,2.0842,0.0459
1732024312.1699,-6.0958,2.0746,0.0458
1732024312.1996,-6.1097,2.0478,0.0459
1732024312.2399,-6.1287,2.0114,0.0460
1732024312.2499,-6.1333,2.0024,0.0460
1732024312.2596,-6.1379,1.9936,0.0460
1732024312.2694,-6.1423,1.9849,0.0460
1732024312.2803,-6.1458,1.9755,0.0460
1732024312.2895,-6.1488,1.9677,0.0460
1732024312.3011,-6.1526,1.9578,0.0461
1732024312.3111,-6.1558,1.9493,0.0461
1732024312.3195,-6.1585,1.9421,0.0461
1732024312.3303,-6.1620,1.9329,0.0461
1732024312.3417,-6.1663,1.9216,0.0459
1732024312.3495,-6.1694,1.9131,0.0458
1732024312.3596,-6.1735,1.9020,0.0456
1732024312.3695,-6.1775,1.8913,0.0454
1732024312.3781,-6.1810,1.8819,0.0452
1732024312.3895,-6.1856,1.8695,0.0450
1732024312.4009,-6.1902,1.8571,0.0448
1732024312.4121,-6.1944,1.8454,0.0448
1732024312.4200,-6.1973,1.8371,0.0447
1732024312.4292,-6.2007,1.8276,0.0447
1732024312.4394,-6.2046,1.8168,0.0447
1732024312.4496,-6.2084,1.8063,0.0446
1732024312.4599,-6.2122,1.7954,0.0446
1732024312.4693,-6.2158,1.7856,0.0446
1732024312.4891,-6.2231,1.7650,0.0445
1732024312.4998,-6.2271,1.7538,0.0445
1732024312.5293,-6.2350,1.7217,0.0447
1732024312.5396,-6.2377,1.7105,0.0448
1732024312.5499,-6.2404,1.6993,0.0449
1732024312.5594,-6.2428,1.6889,0.0450
1732024312.5694,-6.2454,1.6781,0.0451
1732024312.5798,-6.2481,1.6668,0.0452
1732024312.5892,-6.2506,1.6565,0.0452
1732024312.5991,-6.2531,1.6457,0.0453
1732024312.6290,-6.2591,1.6114,0.0446
1732024312.6393,-6.2611,1.5995,0.0443
1732024312.6498,-6.2631,1.5874,0.0440
1732024312.6591,-6.2649,1.5767,0.0437
1732024312.6700,-6.2670,1.5641,0.0435
1732024312.6793,-6.2683,1.5537,0.0434
1732024312.6899,-6.2699,1.5418,0.0434
1732024312.7009,-6.2715,1.5295,0.0434
1732024312.7089,-6.2727,1.5205,0.0433
1732024312.7192,-6.2742,1.5088,0.0433
1732024312.7290,-6.2757,1.4978,0.0433
1732024312.7392,-6.2772,1.4864,0.0432
1732024312.7498,-6.2787,1.4745,0.0432
1732024312.7595,-6.2802,1.4635,0.0432
1732024312.7783,-6.2819,1.4423,0.0434
1732024312.7895,-6.2824,1.4295,0.0436
1732024312.7996,-6.2828,1.4182,0.0439
1732024312.8089,-6.2832,1.4076,0.0441
1732024312.8182,-6.2836,1.3971,0.0443
1732024312.8293,-6.2840,1.3845,0.0446
1732024312.8386,-6.2844,1.3739,0.0448
1732024312.8596,-6.2853,1.3501,0.0453
1732024312.8793,-6.2869,1.3282,0.0456
1732024312.8889,-6.2879,1.3176,0.0457
1732024312.9000,-6.2892,1.3055,0.0458
1732024312.9119,-6.2905,1.2924,0.0459
1732024312.9192,-6.2913,1.2845,0.0460
1732024312.9296,-6.2924,1.2730,0.0461
1732024312.9408,-6.2937,1.2608,0.0462
1732024312.9495,-6.2946,1.2512,0.0463
1732024312.9595,-6.2957,1.2403,0.0464
1732024312.9699,-6.2965,1.2288,0.0465
1732024312.9797,-6.2952,1.2173,0.0469
1732024312.9891,-6.2939,1.2064,0.0472
1732024312.9996,-6.2925,1.1941,0.0476
1732024313.0096,-6.2912,1.1825,0.0479
1732024313.0198,-6.2898,1.1705,0.0483
1732024313.0294,-6.2885,1.1593,0.0487
1732024313.0396,-6.2871,1.1475,0.0490
1732024313.0495,-6.2858,1.1358,0.0494
1732024313.0598,-6.2844,1.1239,0.0498
1732024313.0688,-6.2833,1.1133,0.0501
1732024313.0786,-6.2830,1.1008,0.0498
1732024313.0884,-6.2828,1.0883,0.0495
1732024313.0991,-6.2825,1.0746,0.0492
1732024313.1088,-6.2822,1.0622,0.0490
1732024313.1195,-6.2820,1.0486,0.0487
1732024313.1294,-6.2817,1.0359,0.0484
1732024313.1399,-6.2811,1.0229,0.0482
1732024313.1501,-6.2803,1.0108,0.0482
1732024313.1594,-6.2794,0.9997,0.0481
1732024313.1695,-6.2786,0.9876,0.0480
1732024313.1993,-6.2760,0.9519,0.0478
1732024313.2094,-6.2751,0.9399,0.0477
1732024313.2190,-6.2742,0.9284,0.0477
1732024313.2296,-6.2733,0.9157,0.0476
1732024313.2392,-6.2725,0.9040,0.0475
1732024313.2493,-6.2716,0.8915,0.0472
1732024313.2591,-6.2707,0.8793,0.0470
1732024313.2687,-6.2699,0.8673,0.0467
1732024313.2786,-6.2690,0.8549,0.0465
1732024313.2892,-6.2681,0.8418,0.0462
1732024313.2996,-6.2671,0.8288,0.0459
1732024313.3111,-6.2655,0.8157,0.0462
1732024313.3189,-6.2643,0.8071,0.0464
1732024313.3291,-6.2627,0.7957,0.0467
1732024313.3394,-6.2610,0.7843,0.0471
1732024313.3491,-6.2595,0.7735,0.0474
1732024313.3592,-6.2579,0.7623,0.0477
1732024313.3691,-6.2564,0.7514,0.0480
1732024313.3788,-6.2549,0.7405,0.0483
1732024313.3892,-6.2532,0.7291,0.0486
1732024313.3994,-6.2516,0.7177,0.0490
1732024313.4090,-6.2493,0.7078,0.0491
1732024313.4196,-6.2464,0.6970,0.0491
1732024313.4295,-6.2437,0.6870,0.0492
1732024313.4481,-6.2386,0.6682,0.0493
1732024313.4591,-6.2356,0.6571,0.0493
1732024313.4700,-6.2327,0.6458,0.0493
1732024313.4793,-6.2308,0.6342,0.0493
1732024313.4891,-6.2287,0.6218,0.0493
1732024313.4996,-6.2265,0.6087,0.0493
1732024313.5112,-6.2241,0.5943,0.0492
1732024313.5193,-6.2224,0.5842,0.0492
1732024313.5295,-6.2202,0.5714,0.0492
1732024313.5415,-6.2177,0.5564,0.0492
1732024313.5497,-6.2160,0.5461,0.0492
1732024313.5599,-6.2138,0.5335,0.0491
1732024313.5790,-6.2101,0.5099,0.0491
1732024313.5901,-6.2081,0.4962,0.0491
1732024313.5996,-6.2064,0.4846,0.0490
1732024313.6291,-6.2011,0.4485,0.0490
1732024313.6391,-6.1993,0.4362,0.0489
1732024313.6505,-6.1972,0.4222,0.0489
1732024313.6595,-6.1956,0.4112,0.0489
1732024313.6703,-6.1936,0.3980,0.0488
1732024313.6818,-6.1910,0.3839,0.0484
1732024313.6918,-6.1887,0.3716,0.0480
1732024313.6997,-6.1869,0.3620,0.0476
1732024313.7093,-6.1847,0.3502,0.0473
1732024313.7192,-6.1825,0.3382,0.0469
1732024313.7302,-6.1800,0.3247,0.0464
1732024313.7398,-6.1778,0.3130,0.0461
1732024313.7498,-6.1755,0.3008,0.0457
1732024313.7597,-6.1733,0.2886,0.0453
1732024313.7806,-6.1679,0.2632,0.0447
1732024313.7903,-6.1652,0.2514,0.0446
1732024313.8009,-6.1623,0.2384,0.0444
1732024313.8107,-6.1596,0.2266,0.0442
1732024313.8210,-6.1567,0.2141,0.0440
1732024313.8310,-6.1539,0.2019,0.0439
1732024313.8409,-6.1512,0.1899,0.0437
1732024313.8513,-6.1483,0.1773,0.0435
1732024313.8601,-6.1458,0.1665,0.0434
1732024313.8695,-6.1433,0.1551,0.0432
1732024313.8896,-6.1395,0.1310,0.0427
1732024313.9002,-6.1375,0.1182,0.0424
1732024313.9120,-6.1352,0.1040,0.0420
1732024313.9199,-6.1337,0.0945,0.0418
1732024313.9305,-6.1317,0.0817,0.0415
1732024313.9418,-6.1279,0.0686,0.0412
1732024313.9495,-6.1245,0.0598,0.0409
1732024313.9597,-6.1200,0.0481,0.0405
1732024313.9896,-6.1069,0.0140,0.0394
1732024314.0009,-6.1019,0.0010,0.0390
1732024314.0084,-6.1006,-0.0080,0.0397
1732024314.0182,-6.0991,-0.0201,0.0407
1732024314.0297,-6.0974,-0.0341,0.0419
1732024314.0396,-6.0960,-0.0462,0.0429
1732024314.0497,-6.0945,-0.0585,0.0440
1732024314.0598,-6.0930,-0.0710,0.0451
1732024314.0697,-6.0915,-0.0831,0.0461
1732024314.0791,-6.0902,-0.0945,0.0471
1732024314.0891,-6.0887,-0.1068,0.0481
1732024314.0990,-6.0872,-0.1189,0.0492
1732024314.1090,-6.0846,-0.1314,0.0495
1732024314.1186,-6.0815,-0.1435,0.0494
1732024314.1289,-6.0783,-0.1564,0.0494
1732024314.1396,-6.0748,-0.1700,0.0494
1732024314.1500,-6.0715,-0.1831,0.0493
1732024314.1607,-6.0682,-0.1966,0.0493
1732024314.1699,-6.0652,-0.2082,0.0493
1732024314.1815,-6.0615,-0.2228,0.0492
1732024314.1905,-6.0587,-0.2342,0.0492
1732024314.1999,-6.0557,-0.2460,0.0492
1732024314.2121,-6.0521,-0.2611,0.0491
1732024314.2193,-6.0500,-0.2701,0.0490
1732024314.2290,-6.0471,-0.2821,0.0489
1732024314.2394,-6.0441,-0.2949,0.0488
1732024314.2491,-6.0412,-0.3070,0.0487
1732024314.2595,-6.0382,-0.3198,0.0485
1732024314.2695,-6.0353,-0.3322,0.0484
1732024314.2792,-6.0324,-0.3443,0.0483
1732024314.2900,-6.0293,-0.3576,0.0482
1732024314.2994,-6.0265,-0.3693,0.0481
1732024314.3193,-6.0196,-0.3939,0.0477
1732024314.3295,-6.0161,-0.4065,0.0475
1732024314.3595,-6.0055,-0.4435,0.0469
1732024314.3697,-6.0019,-0.4562,0.0467
1732024314.3791,-5.9986,-0.4677,0.0465
1732024314.3903,-5.9946,-0.4816,0.0462
1732024314.4000,-5.9912,-0.4935,0.0460
1732024314.4087,-5.9877,-0.5035,0.0462
1732024314.4191,-5.9832,-0.5151,0.0464
1732024314.4293,-5.9789,-0.5265,0.0466
1732024314.4392,-5.9746,-0.5376,0.0469
1732024314.4595,-5.9660,-0.5602,0.0473
1732024314.4693,-5.9618,-0.5711,0.0475
1732024314.4819,-5.9564,-0.5852,0.0478
1732024314.4894,-5.9532,-0.5936,0.0480
1732024314.5000,-5.9487,-0.6055,0.0482
1732024314.5094,-5.9462,-0.6172,0.0477
1732024314.5192,-5.9440,-0.6297,0.0470
1732024314.5301,-5.9416,-0.6438,0.0462
1732024314.5595,-5.9352,-0.6815,0.0440
1732024314.5694,-5.9330,-0.6942,0.0432
1732024314.5790,-5.9309,-0.7064,0.0425
1732024314.5888,-5.9287,-0.7191,0.0418
1732024314.5993,-5.9264,-0.7325,0.0410
1732024314.6089,-5.9235,-0.7446,0.0409
1732024314.6191,-5.9200,-0.7572,0.0410
1732024314.6299,-5.9164,-0.7706,0.0411
1732024314.6406,-5.9128,-0.7838,0.0413
1732024314.6492,-5.9099,-0.7944,0.0414
1732024314.6619,-5.9056,-0.8103,0.0415
1732024314.6690,-5.9032,-0.8190,0.0416
1732024314.6796,-5.8996,-0.8321,0.0418
1732024314.6891,-5.8964,-0.8440,0.0419
1732024314.6998,-5.8927,-0.8572,0.0420
1732024314.7091,-5.8914,-0.8688,0.0437
1732024314.7192,-5.8905,-0.8812,0.0461
1732024314.7320,-5.8894,-0.8971,0.0491
1732024314.7390,-5.8888,-0.9058,0.0508
1732024314.7491,-5.8880,-0.9182,0.0532
1732024314.7592,-5.8871,-0.9308,0.0556
1732024314.7697,-5.8860,-0.9438,0.0578
1732024314.7814,-5.8818,-0.9584,0.0577
1732024314.7896,-5.8788,-0.9687,0.0576
1732024314.8001,-5.8750,-0.9819,0.0576
1732024314.8090,-5.8718,-0.9930,0.0575
1732024314.8194,-5.8680,-1.0062,0.0574
1732024314.8291,-5.8645,-1.0183,0.0573
1732024314.8393,-5.8608,-1.0311,0.0573
1732024314.8492,-5.8573,-1.0436,0.0572
1732024314.8599,-5.8534,-1.0570,0.0571
1732024314.8694,-5.8500,-1.0690,0.0570
1732024314.8793,-5.8475,-1.0812,0.0567
1732024314.8896,-5.8449,-1.0939,0.0564
1732024314.9002,-5.8422,-1.1071,0.0561
1732024314.9092,-5.8399,-1.1183,0.0558
1732024314.9195,-5.8373,-1.1310,0.0555
1732024314.9295,-5.8347,-1.1433,0.0552
1732024314.9391,-5.8323,-1.1552,0.0550
1732024314.9491,-5.8297,-1.1676,0.0547
1732024314.9593,-5.8271,-1.1803,0.0544
1732024314.9694,-5.8245,-1.1927,0.0541
1732024314.9790,-5.8217,-1.2039,0.0539
1732024314.9896,-5.8185,-1.2162,0.0537
1732024315.0000,-5.8154,-1.2283,0.0535
1732024315.0085,-5.8129,-1.2382,0.0534
1732024315.0190,-5.8098,-1.2504,0.0532
1732024315.0293,-5.8067,-1.2622,0.0530
1732024315.0390,-5.8041,-1.2740,0.0529
1732024315.0492,-5.8020,-1.2871,0.0528
1732024315.0595,-5.7998,-1.3005,0.0527
1732024315.0698,-5.7976,-1.3137,0.0526
1732024315.0793,-5.7956,-1.3260,0.0525
1732024315.0903,-5.7932,-1.3402,0.0524
1732024315.0998,-5.7912,-1.3523,0.0523
1732024315.1088,-5.7893,-1.3640,0.0522
1732024315.1200,-5.7869,-1.3784,0.0521
1732024315.1298,-5.7848,-1.3911,0.0521
1732024315.1385,-5.7824,-1.4019,0.0520
1732024315.1593,-5.7734,-1.4268,0.0519
1732024315.1715,-5.7681,-1.4414,0.0518
1732024315.1881,-5.7610,-1.4612,0.0517
1732024315.2007,-5.7556,-1.4763,0.0517
1732024315.2087,-5.7521,-1.4859,0.0516
1732024315.2192,-5.7476,-1.4984,0.0516
1732024315.2292,-5.7433,-1.5104,0.0515
1732024315.2392,-5.7398,-1.5226,0.0515
1732024315.2494,-5.7375,-1.5358,0.0514
1732024315.2592,-5.7353,-1.5483,0.0513
1732024315.2699,-5.7328,-1.5621,0.0513
1732024315.2996,-5.7261,-1.6003,0.0511
1732024315.3193,-5.7209,-1.6245,0.0505
1732024315.3296,-5.7181,-1.6369,0.0502
1732024315.3396,-5.7153,-1.6492,0.0498
1732024315.3495,-5.7126,-1.6613,0.0495
1732024315.3602,-5.7097,-1.6743,0.0491
1732024315.3698,-5.7071,-1.6859,0.0488
1732024315.3798,-5.7044,-1.6981,0.0485
1732024315.3903,-5.7015,-1.7110,0.0481
1732024315.4001,-5.6988,-1.7229,0.0478
1732024315.4123,-5.6956,-1.7388,0.0474
1732024315.4191,-5.6939,-1.7478,0.0472
1732024315.4294,-5.6912,-1.7614,0.0469
1732024315.4389,-5.6887,-1.7739,0.0466
1732024315.4480,-5.6863,-1.7859,0.0463
1732024315.4590,-5.6835,-1.8004,0.0460
1732024315.4693,-5.6808,-1.8141,0.0457
1732024315.5006,-5.6726,-1.8553,0.0448
1732024315.5201,-5.6673,-1.8798,0.0448
1732024315.5302,-5.6645,-1.8926,0.0448
1732024315.5394,-5.6620,-1.9041,0.0448
1732024315.5500,-5.6591,-1.9173,0.0448
1732024315.5604,-5.6563,-1.9304,0.0448
1732024315.5686,-5.6540,-1.9407,0.0448
1732024315.5898,-5.6482,-1.9672,0.0448
1732024315.6015,-5.6450,-1.9819,0.0448
1732024315.6103,-5.6432,-1.9927,0.0448
1732024315.6205,-5.6411,-2.0052,0.0447
1732024315.6303,-5.6390,-2.0173,0.0447
1732024315.6407,-5.6369,-2.0300,0.0447
1732024315.6504,-5.6349,-2.0419,0.0446
1732024315.6594,-5.6330,-2.0530,0.0446
1732024315.6716,-5.6305,-2.0680,0.0445
1732024315.6803,-5.6287,-2.0787,0.0445
1732024315.6913,-5.6265,-2.0921,0.0444
1732024315.6997,-5.6247,-2.1024,0.0444
1732024315.7096,-5.6221,-2.1149,0.0443
1732024315.7203,-5.6190,-2.1284,0.0443
1732024315.7293,-5.6164,-2.1398,0.0442
1732024315.7502,-5.6104,-2.1662,0.0441
1732024315.7592,-5.6078,-2.1775,0.0440
1732024315.7703,-5.6046,-2.1915,0.0439
1732024315.7777,-5.6025,-2.2008,0.0439
1732024315.7906,-5.5987,-2.2172,0.0438
1732024315.8011,-5.5957,-2.2305,0.0438
1732024315.8105,-5.5938,-2.2423,0.0437
1732024315.8210,-5.5918,-2.2553,0.0436
1732024315.8306,-5.5899,-2.2674,0.0435
1732024315.8397,-5.5882,-2.2788,0.0435
1732024315.8501,-5.5861,-2.2919,0.0434
1732024315.8601,-5.5842,-2.3043,0.0433
1732024315.8896,-5.5785,-2.3414,0.0431
1732024315.8996,-5.5766,-2.3539,0.0430
1732024315.9303,-5.5705,-2.3930,0.0434
1732024315.9365,-5.5693,-2.4010,0.0435
1732024315.9483,-5.5670,-2.4159,0.0437
1732024315.9596,-5.5647,-2.4304,0.0439
1732024315.9706,-5.5626,-2.4444,0.0441
1732024315.9790,-5.5609,-2.4551,0.0442
1732024315.9890,-5.5589,-2.4679,0.0444
1732024315.9996,-5.5568,-2.4815,0.0445
1732024316.0076,-5.5551,-2.4915,0.0447
1732024316.0185,-5.5528,-2.5050,0.0449
1732024316.0289,-5.5505,-2.5180,0.0451
1732024316.0393,-5.5482,-2.5310,0.0453
1732024316.0494,-5.5461,-2.5435,0.0455
1732024316.0589,-5.5440,-2.5553,0.0457
1732024316.0684,-5.5419,-2.5671,0.0459
1732024316.0898,-5.5373,-2.5938,0.0463
1732024316.1013,-5.5348,-2.6081,0.0465
1732024316.1101,-5.5323,-2.6190,0.0460
1732024316.1199,-5.5293,-2.6311,0.0453
1732024316.1298,-5.5264,-2.6434,0.0446
1732024316.1416,-5.5229,-2.6581,0.0438
1732024316.1502,-5.5203,-2.6687,0.0433
1732024316.1603,-5.5173,-2.6812,0.0426
1732024316.1699,-5.5146,-2.6931,0.0419
1732024316.1807,-5.5121,-2.7070,0.0414
1732024316.1897,-5.5100,-2.7185,0.0409
1732024316.1994,-5.5078,-2.7310,0.0404
1732024316.2097,-5.5055,-2.7443,0.0399
1732024316.2392,-5.4988,-2.7820,0.0384
1732024316.2504,-5.4962,-2.7965,0.0378
1732024316.2602,-5.4940,-2.8091,0.0373
1732024316.2711,-5.4916,-2.8232,0.0370
1732024316.2894,-5.4888,-2.8467,0.0377
1732024316.3007,-5.4870,-2.8614,0.0382
1732024316.3089,-5.4857,-2.8720,0.0385
1732024316.3202,-5.4840,-2.8865,0.0389
1732024316.3308,-5.4823,-2.9003,0.0394
1732024316.3393,-5.4810,-2.9112,0.0397
1732024316.3500,-5.4793,-2.9251,0.0402
1732024316.3596,-5.4778,-2.9375,0.0405
1732024316.3702,-5.4761,-2.9512,0.0409
1732024316.4003,-5.4701,-2.9909,0.0407
1732024316.4095,-5.4682,-3.0031,0.0406
1732024316.4192,-5.4663,-3.0159,0.0405
1732024316.4292,-5.4643,-3.0290,0.0404
1732024316.4409,-5.4620,-3.0445,0.0403
1732024316.4497,-5.4602,-3.0560,0.0402
1732024316.4593,-5.4583,-3.0687,0.0402
1732024316.4691,-5.4563,-3.0816,0.0401
1732024316.4892,-5.4525,-3.1085,0.0404
1732024316.4993,-5.4506,-3.1220,0.0406
1732024316.5092,-5.4487,-3.1352,0.0408
1732024316.5294,-5.4449,-3.1623,0.0412
1732024316.5394,-5.4430,-3.1755,0.0413
1732024316.5493,-5.4411,-3.1889,0.0415
1732024316.5593,-5.4393,-3.2022,0.0417
1732024316.5692,-5.4374,-3.2154,0.0419
1732024316.5799,-5.4361,-3.2293,0.0420
1732024316.5892,-5.4349,-3.2415,0.0422
1732024316.6003,-5.4335,-3.2559,0.0423
1732024316.6289,-5.4300,-3.2932,0.0428
1732024316.6391,-5.4287,-3.3065,0.0429
1732024316.6493,-5.4275,-3.3198,0.0431
1732024316.6597,-5.4262,-3.3334,0.0432
1732024316.6695,-5.4249,-3.3462,0.0434
1732024316.6797,-5.4222,-3.3589,0.0431
1732024316.6891,-5.4196,-3.3707,0.0428
1732024316.7000,-5.4167,-3.3845,0.0425
1732024316.7101,-5.4139,-3.3971,0.0423
1732024316.7192,-5.4115,-3.4085,0.0420
1732024316.7290,-5.4088,-3.4209,0.0418
1732024316.7387,-5.4062,-3.4331,0.0415
1732024316.7482,-5.4036,-3.4450,0.0412
1732024316.7591,-5.4007,-3.4586,0.0410
1732024316.7699,-5.3978,-3.4723,0.0407
1732024316.7794,-5.3965,-3.4855,0.0410
1732024316.7894,-5.3950,-3.4995,0.0413
1732024316.7998,-5.3935,-3.5140,0.0417
1732024316.8116,-5.3918,-3.5304,0.0420
1732024316.8191,-5.3908,-3.5409,0.0423
1732024316.8294,-5.3893,-3.5552,0.0426
1732024316.8391,-5.3879,-3.5688,0.0429
1732024316.8490,-5.3865,-3.5826,0.0432
1732024316.8590,-5.3850,-3.5965,0.0436
1732024316.8690,-5.3836,-3.6104,0.0439
1732024316.8791,-5.3816,-3.6238,0.0437
1732024316.8892,-5.3795,-3.6373,0.0435
1732024316.8994,-5.3775,-3.6509,0.0434
1732024316.9184,-5.3737,-3.6762,0.0430
1732024316.9291,-5.3715,-3.6905,0.0429
1732024316.9397,-5.3694,-3.7046,0.0427
1732024316.9483,-5.3676,-3.7161,0.0425
1732024316.9589,-5.3655,-3.7303,0.0423
1732024316.9698,-5.3634,-3.7447,0.0422
1732024316.9789,-5.3622,-3.7564,0.0421
1732024316.9898,-5.3608,-3.7706,0.0420
1732024316.9999,-5.3595,-3.7836,0.0420
1732024317.0085,-5.3584,-3.7948,0.0419
1732024317.0187,-5.3571,-3.8079,0.0418
1732024317.0292,-5.3558,-3.8215,0.0418
1732024317.0391,-5.3545,-3.8343,0.0417
1732024317.0491,-5.3533,-3.8472,0.0416
1732024317.0594,-5.3520,-3.8605,0.0416
1732024317.0702,-5.3505,-3.8744,0.0415
1732024317.0791,-5.3486,-3.8857,0.0416
1732024317.0902,-5.3462,-3.8998,0.0417
1732024317.1003,-5.3440,-3.9127,0.0418
1732024317.1096,-5.3420,-3.9244,0.0419
1732024317.1194,-5.3399,-3.9369,0.0420
1732024317.1290,-5.3378,-3.9491,0.0421
1732024317.1400,-5.3351,-3.9629,0.0420
1732024317.1592,-5.3296,-3.9864,0.0411
1732024317.1697,-5.3265,-3.9993,0.0406
1732024317.1790,-5.3238,-4.0107,0.0401
1732024317.1919,-5.3200,-4.0266,0.0395
1732024317.1980,-5.3182,-4.0340,0.0392
1732024317.2096,-5.3149,-4.0482,0.0387
1732024317.2298,-5.3090,-4.0731,0.0377
1732024317.2403,-5.3060,-4.0861,0.0373
1732024317.2595,-5.3009,-4.1106,0.0367
1732024317.2696,-5.2982,-4.1235,0.0365
1732024317.3005,-5.2899,-4.1630,0.0356
1732024317.3084,-5.2878,-4.1731,0.0354
1732024317.3191,-5.2849,-4.1868,0.0351
1732024317.3298,-5.2821,-4.2005,0.0348
1732024317.3393,-5.2794,-4.2124,0.0349
1732024317.3497,-5.2762,-4.2255,0.0356
1732024317.3593,-5.2733,-4.2375,0.0363
1732024317.3700,-5.2701,-4.2508,0.0370
1732024317.3905,-5.2639,-4.2765,0.0384
1732024317.4012,-5.2606,-4.2899,0.0392
1732024317.4087,-5.2583,-4.2989,0.0393
1732024317.4189,-5.2551,-4.3110,0.0392
1732024317.4291,-5.2519,-4.3231,0.0392
1732024317.4395,-5.2487,-4.3356,0.0392
1732024317.4494,-5.2456,-4.3473,0.0392
1732024317.4593,-5.2425,-4.3592,0.0392
1732024317.4694,-5.2393,-4.3712,0.0391
1732024317.4781,-5.2366,-4.3815,0.0391
1732024317.4893,-5.2331,-4.3949,0.0391
1732024317.5013,-5.2293,-4.4092,0.0391
1732024317.5088,-5.2271,-4.4179,0.0388
1732024317.5194,-5.2240,-4.4302,0.0384
1732024317.5295,-5.2211,-4.4418,0.0380
1732024317.5382,-5.2185,-4.4519,0.0376
1732024317.5480,-5.2157,-4.4632,0.0373
1732024317.5589,-5.2125,-4.4758,0.0368
1732024317.5695,-5.2094,-4.4881,0.0364
1732024317.5792,-5.2052,-4.5009,0.0363
1732024317.5895,-5.2008,-4.5147,0.0361
1732024317.6011,-5.1959,-4.5301,0.0360
1732024317.6088,-5.1926,-4.5403,0.0359
1732024317.6193,-5.1882,-4.5543,0.0358
1732024317.6296,-5.1838,-4.5681,0.0356
1732024317.6394,-5.1796,-4.5811,0.0355
1732024317.6498,-5.1752,-4.5949,0.0354
1732024317.6592,-5.1711,-4.6075,0.0353
1732024317.6696,-5.1667,-4.6212,0.0351
1732024317.6793,-5.1627,-4.6327,0.0350
1732024317.6900,-5.1583,-4.6454,0.0349
1732024317.6998,-5.1542,-4.6569,0.0348
1732024317.7095,-5.1502,-4.6684,0.0347
1732024317.7195,-5.1461,-4.6801,0.0346
1732024317.7292,-5.1420,-4.6916,0.0345
1732024317.7392,-5.1379,-4.7034,0.0344
1732024317.7491,-5.1338,-4.7152,0.0343
1732024317.7597,-5.1294,-4.7276,0.0342
1732024317.7700,-5.1251,-4.7397,0.0341
1732024317.7794,-5.1199,-4.7506,0.0339
1732024317.7915,-5.1133,-4.7647,0.0337
1732024317.8007,-5.1083,-4.7755,0.0335
1732024317.8092,-5.1036,-4.7854,0.0334
1732024317.8202,-5.0976,-4.7982,0.0332
1732024317.8309,-5.0918,-4.8106,0.0330
1732024317.8409,-5.0864,-4.8222,0.0329
1732024317.8507,-5.0810,-4.8336,0.0327
1732024317.8604,-5.0757,-4.8449,0.0325
1732024317.8764,-5.0666,-4.8635,0.0329
1732024317.8997,-5.0527,-4.8902,0.0348
1732024317.9100,-5.0465,-4.9021,0.0356
1732024317.9199,-5.0406,-4.9134,0.0364
1732024317.9301,-5.0345,-4.9252,0.0372
1732024317.9394,-5.0289,-4.9358,0.0379
1732024317.9497,-5.0228,-4.9477,0.0387
1732024317.9604,-5.0164,-4.9600,0.0396
1732024317.9695,-5.0109,-4.9704,0.0403
1732024317.9789,-5.0051,-4.9808,0.0400
1732024317.9904,-4.9979,-4.9935,0.0397
1732024318.0001,-4.9918,-5.0043,0.0394
1732024318.0100,-4.9856,-5.0152,0.0391
1732024318.0300,-4.9731,-5.0373,0.0386
1732024318.0397,-4.9671,-5.0480,0.0383
1732024318.0488,-4.9614,-5.0580,0.0381
1732024318.0597,-4.9546,-5.0700,0.0378
1732024318.0699,-4.9482,-5.0812,0.0376
1732024318.0797,-4.9405,-5.0903,0.0394
1732024318.0904,-4.9323,-5.1002,0.0413
1732024318.1010,-4.9240,-5.1100,0.0433
1732024318.1080,-4.9186,-5.1165,0.0445
1732024318.1181,-4.9107,-5.1259,0.0464
1732024318.1294,-4.9019,-5.1363,0.0484
1732024318.1599,-4.8849,-5.1679,0.0460
1732024318.1696,-4.8801,-5.1782,0.0445
1732024318.1994,-4.8654,-5.2099,0.0400
1732024318.2094,-4.8609,-5.2205,0.0398
1732024318.2195,-4.8567,-5.2312,0.0404
1732024318.2292,-4.8527,-5.2415,0.0410
1732024318.2395,-4.8484,-5.2523,0.0416
1732024318.2492,-4.8443,-5.2626,0.0421
1732024318.2602,-4.8397,-5.2742,0.0428
1732024318.2692,-4.8359,-5.2837,0.0433
1732024318.2807,-4.8264,-5.2956,0.0425
1732024318.2901,-4.8184,-5.3053,0.0417
1732024318.2994,-4.8106,-5.3148,0.0410
1732024318.3094,-4.8021,-5.3251,0.0402
1732024318.3197,-4.7935,-5.3356,0.0395
1732024318.3299,-4.7849,-5.3460,0.0387
1732024318.3383,-4.7783,-5.3544,0.0384
1732024318.3483,-4.7724,-5.3632,0.0392
1732024318.3596,-4.7658,-5.3731,0.0402
1732024318.3695,-4.7600,-5.3818,0.0410
1732024318.3903,-4.7478,-5.4001,0.0427
1732024318.3995,-4.7424,-5.4082,0.0435
1732024318.4090,-4.7344,-5.4160,0.0436
1732024318.4204,-4.7230,-5.4251,0.0433
1732024318.4307,-4.7127,-5.4333,0.0429
1732024318.4383,-4.7053,-5.4393,0.0427
1732024318.4495,-4.6941,-5.4482,0.0424
1732024318.4598,-4.6839,-5.4564,0.0420
1732024318.4698,-4.6740,-5.4643,0.0418
1732024318.4796,-4.6666,-5.4724,0.0425
1732024318.4899,-4.6587,-5.4810,0.0433
1732024318.4993,-4.6515,-5.4887,0.0440
1732024318.5113,-4.6424,-5.4987,0.0449
1732024318.5299,-4.6282,-5.5140,0.0463
1732024318.5393,-4.6205,-5.5226,0.0463
1732024318.5506,-4.6102,-5.5345,0.0446
1732024318.5614,-4.6002,-5.5460,0.0430
1732024318.5704,-4.5920,-5.5555,0.0416
1732024318.5901,-4.5738,-5.5765,0.0387
1732024318.6011,-4.5637,-5.5882,0.0370
1732024318.6193,-4.5469,-5.6022,0.0370
1732024318.6293,-4.5376,-5.6097,0.0372
1732024318.6599,-4.5093,-5.6324,0.0377
1732024318.6698,-4.5001,-5.6398,0.0378
1732024318.6791,-4.4919,-5.6467,0.0381
1732024318.6897,-4.4827,-5.6545,0.0383
1732024318.6995,-4.4741,-5.6618,0.0385
1732024318.7101,-4.4649,-5.6695,0.0388
1732024318.7198,-4.4564,-5.6767,0.0390
1732024318.7300,-4.4475,-5.6842,0.0393
1732024318.7401,-4.4385,-5.6917,0.0394
1732024318.7493,-4.4303,-5.6984,0.0394
1732024318.7599,-4.4208,-5.7062,0.0395
1732024318.7695,-4.4121,-5.7133,0.0395
1732024318.7795,-4.4032,-5.7206,0.0395
1732024318.7900,-4.3937,-5.7284,0.0395
1732024318.8002,-4.3845,-5.7359,0.0395
1732024318.8095,-4.3761,-5.7427,0.0395
1732024318.8189,-4.3676,-5.7497,0.0395
1732024318.8294,-4.3583,-5.7573,0.0396
1732024318.8392,-4.3492,-5.7643,0.0392
1732024318.8492,-4.3392,-5.7709,0.0380
1732024318.8594,-4.3290,-5.7776,0.0368
1732024318.8696,-4.3188,-5.7843,0.0356
1732024318.8792,-4.3093,-5.7906,0.0344
1732024318.8887,-4.2998,-5.7969,0.0333
1732024318.8990,-4.2896,-5.8036,0.0320
1732024318.9098,-4.2800,-5.8084,0.0329
1732024318.9201,-4.2715,-5.8117,0.0348
1732024318.9290,-4.2641,-5.8145,0.0365
1732024318.9392,-4.2557,-5.8178,0.0385
1732024318.9597,-4.2388,-5.8243,0.0424
1732024318.9691,-4.2311,-5.8273,0.0442
1732024318.9889,-4.2113,-5.8386,0.0446
1732024318.9992,-4.2011,-5.8445,0.0447
1732024319.0393,-4.1605,-5.8675,0.0452
1732024319.0591,-4.1378,-5.8775,0.0448
1732024319.0705,-4.1247,-5.8833,0.0445
1732024319.0789,-4.1151,-5.8876,0.0443
1732024319.0892,-4.1033,-5.8929,0.0440
1732024319.1000,-4.0908,-5.8984,0.0437
1732024319.1095,-4.0800,-5.9032,0.0435
1732024319.1197,-4.0682,-5.9084,0.0432
1732024319.1315,-4.0547,-5.9144,0.0429
1732024319.1400,-4.0455,-5.9185,0.0430
1732024319.1593,-4.0263,-5.9271,0.0438
1732024319.1703,-4.0153,-5.9321,0.0443
1732024319.2016,-3.9842,-5.9460,0.0456
1732024319.2086,-3.9768,-5.9493,0.0455
1732024319.2296,-3.9544,-5.9594,0.0450
1732024319.2399,-3.9433,-5.9643,0.0448
1732024319.2502,-3.9323,-5.9692,0.0446
1732024319.2600,-3.9218,-5.9739,0.0444
1732024319.2701,-3.9109,-5.9787,0.0441
1732024319.2897,-3.8875,-5.9863,0.0434
1732024319.2996,-3.8756,-5.9901,0.0430
1732024319.3291,-3.8404,-6.0015,0.0418
1732024319.3393,-3.8285,-6.0053,0.0417
1732024319.3495,-3.8180,-6.0085,0.0421
1732024319.3595,-3.8076,-6.0117,0.0425
1732024319.3699,-3.7969,-6.0150,0.0429
1732024319.3798,-3.7866,-6.0181,0.0433
1732024319.3903,-3.7757,-6.0214,0.0437
1732024319.4007,-3.7648,-6.0247,0.0441
1732024319.4102,-3.7540,-6.0276,0.0439
1732024319.4194,-3.7432,-6.0304,0.0437
1732024319.4296,-3.7312,-6.0334,0.0433
1732024319.4498,-3.7075,-6.0394,0.0427
1732024319.4592,-3.6966,-6.0422,0.0424
1732024319.4698,-3.6842,-6.0454,0.0420
1732024319.4793,-3.6734,-6.0472,0.0419
1732024319.4894,-3.6621,-6.0492,0.0417
1732024319.5000,-3.6502,-6.0512,0.0415
1732024319.5093,-3.6398,-6.0530,0.0413
1732024319.5196,-3.6282,-6.0550,0.0412
1732024319.5296,-3.6170,-6.0569,0.0410
1732024319.5401,-3.6056,-6.0590,0.0409
1732024319.5498,-3.5958,-6.0610,0.0411
1732024319.5597,-3.5857,-6.0631,0.0413
1732024319.5715,-3.5738,-6.0655,0.0416
1732024319.5891,-3.5561,-6.0691,0.0419
1732024319.5992,-3.5459,-6.0712,0.0421
1732024319.6092,-3.5346,-6.0728,0.0422
1732024319.6192,-3.5227,-6.0740,0.0422
1732024319.6290,-3.5110,-6.0752,0.0423
1732024319.6389,-3.4991,-6.0764,0.0423
1732024319.6494,-3.4866,-6.0777,0.0423
1732024319.6594,-3.4747,-6.0790,0.0424
1732024319.6694,-3.4627,-6.0802,0.0424
1732024319.6879,-3.4412,-6.0814,0.0419
1732024319.6992,-3.4281,-6.0821,0.0416
1732024319.7089,-3.4167,-6.0827,0.0413
1732024319.7289,-3.3935,-6.0840,0.0407
1732024319.7391,-3.3820,-6.0845,0.0405
1732024319.7493,-3.3716,-6.0848,0.0406
1732024319.7592,-3.3616,-6.0850,0.0406
1732024319.7692,-3.3514,-6.0852,0.0407
1732024319.7792,-3.3412,-6.0855,0.0408
1732024319.7991,-3.3210,-6.0860,0.0409
1732024319.8089,-3.3110,-6.0862,0.0409
1732024319.8193,-3.3005,-6.0865,0.0410
1732024319.8291,-3.2904,-6.0867,0.0410
1732024319.8594,-3.2528,-6.0859,0.0412
1732024319.8691,-3.2399,-6.0854,0.0412
1732024319.8777,-3.2286,-6.0850,0.0413
1732024319.8889,-3.2137,-6.0845,0.0413
1732024319.8990,-3.2005,-6.0840,0.0414
1732024319.9091,-3.1872,-6.0836,0.0414
1732024319.9196,-3.1733,-6.0831,0.0414
1732024319.9293,-3.1604,-6.0826,0.0415
1732024319.9489,-3.1381,-6.0801,0.0414
1732024319.9591,-3.1275,-6.0783,0.0413
1732024319.9696,-3.1166,-6.0765,0.0412
1732024319.9996,-3.0854,-6.0711,0.0410
1732024320.0093,-3.0736,-6.0698,0.0413
1732024320.0196,-3.0600,-6.0688,0.0418
1732024320.0292,-3.0474,-6.0677,0.0423
1732024320.0379,-3.0360,-6.0668,0.0428
1732024320.0498,-3.0203,-6.0656,0.0434
1732024320.0597,-3.0073,-6.0645,0.0439
1732024320.0695,-2.9944,-6.0635,0.0444
1732024320.0793,-2.9836,-6.0612,0.0430
1732024320.0900,-2.9720,-6.0586,0.0413
1732024320.0995,-2.9617,-6.0563,0.0398
1732024320.1093,-2.9511,-6.0539,0.0383
1732024320.1194,-2.9401,-6.0514,0.0367
1732024320.1297,-2.9289,-6.0489,0.0351
1732024320.1391,-2.9182,-6.0466,0.0343
1732024320.1494,-2.9053,-6.0440,0.0352
1732024320.1603,-2.8917,-6.0413,0.0363
1732024320.1695,-2.8802,-6.0390,0.0371
1732024320.1794,-2.8678,-6.0365,0.0381
1732024320.1895,-2.8551,-6.0339,0.0390
1732024320.1993,-2.8429,-6.0314,0.0399
1732024320.2100,-2.8295,-6.0287,0.0410
1732024320.2191,-2.8180,-6.0264,0.0418
1732024320.2288,-2.8058,-6.0240,0.0427
1732024320.2372,-2.7955,-6.0218,0.0435
1732024320.2589,-2.7728,-6.0145,0.0443
1732024320.2706,-2.7606,-6.0106,0.0448
1732024320.2813,-2.7494,-6.0070,0.0452
1732024320.2913,-2.7390,-6.0036,0.0456
1732024320.3015,-2.7283,-6.0002,0.0460
1732024320.3082,-2.7205,-5.9979,0.0458
1732024320.3293,-2.6948,-5.9907,0.0447
1732024320.3489,-2.6710,-5.9841,0.0436
1732024320.3591,-2.6585,-5.9806,0.0431
1732024320.3704,-2.6448,-5.9767,0.0426
1732024320.3791,-2.6352,-5.9729,0.0431
1732024320.3889,-2.6242,-5.9686,0.0438
1732024320.3994,-2.6126,-5.9640,0.0445
1732024320.4211,-2.5884,-5.9544,0.0459
1732024320.4291,-2.5795,-5.9509,0.0465
1732024320.4397,-2.5681,-5.9462,0.0466
1732024320.4493,-2.5587,-5.9417,0.0455
1732024320.4591,-2.5493,-5.9372,0.0443
1732024320.4690,-2.5396,-5.9325,0.0431
1732024320.4789,-2.5301,-5.9280,0.0419
1732024320.4889,-2.5203,-5.9233,0.0407
1732024320.4990,-2.5105,-5.9186,0.0395
1732024320.5090,-2.4994,-5.9139,0.0390
1732024320.5192,-2.4872,-5.9092,0.0389
1732024320.5292,-2.4750,-5.9044,0.0389
1732024320.5391,-2.4631,-5.8998,0.0389
1732024320.5492,-2.4509,-5.8950,0.0388
1732024320.5589,-2.4391,-5.8904,0.0388
1732024320.5695,-2.4263,-5.8854,0.0387
1732024320.5790,-2.4176,-5.8798,0.0387
1732024320.5893,-2.4084,-5.8737,0.0386
1732024320.5989,-2.3998,-5.8681,0.0385
1732024320.6091,-2.3908,-5.8621,0.0385
1732024320.6188,-2.3821,-5.8564,0.0384
1732024320.6289,-2.3731,-5.8504,0.0383
1732024320.6383,-2.3642,-5.8450,0.0383
1732024320.6501,-2.3497,-5.8393,0.0384
1732024320.6595,-2.3381,-5.8346,0.0385
1732024320.6694,-2.3258,-5.8298,0.0387
1732024320.6796,-2.3133,-5.8248,0.0388
1732024320.6897,-2.3008,-5.8198,0.0389
1732024320.6998,-2.2885,-5.8149,0.0391
1732024320.7096,-2.2763,-5.8101,0.0392
1732024320.7296,-2.2518,-5.8003,0.0394
1732024320.7394,-2.2408,-5.7950,0.0398
1732024320.7594,-2.2243,-5.7819,0.0416
1732024320.7703,-2.2153,-5.7748,0.0425
1732024320.7794,-2.2078,-5.7688,0.0433
1732024320.7897,-2.1993,-5.7620,0.0443
1732024320.7993,-2.1914,-5.7557,0.0451
1732024320.8090,-2.1801,-5.7482,0.0446
1732024320.8194,-2.1655,-5.7395,0.0429
1732024320.8293,-2.1516,-5.7311,0.0414
1732024320.8402,-2.1361,-5.7218,0.0396
1732024320.8496,-2.1229,-5.7139,0.0381
1732024320.8590,-2.1095,-5.7059,0.0366
1732024320.8686,-2.0961,-5.6978,0.0351
1732024320.8800,-2.0799,-5.6881,0.0333
1732024320.8891,-2.0672,-5.6804,0.0318
1732024320.8992,-2.0529,-5.6719,0.0302
1732024320.9085,-2.0410,-5.6645,0.0296
1732024320.9188,-2.0290,-5.6570,0.0297
1732024320.9293,-2.0169,-5.6493,0.0298
1732024320.9393,-2.0053,-5.6420,0.0299
1732024320.9493,-1.9937,-5.6347,0.0300
1732024320.9590,-1.9825,-5.6276,0.0300
1732024320.9692,-1.9706,-5.6200,0.0301
1732024320.9787,-1.9596,-5.6131,0.0302
1732024320.9897,-1.9468,-5.6050,0.0303
1732024320.9993,-1.9356,-5.5980,0.0304
1732024321.0092,-1.9254,-5.5908,0.0305
1732024321.0193,-1.9159,-5.5837,0.0306
1732024321.0296,-1.9062,-5.5764,0.0307
1732024321.0396,-1.8967,-5.5693,0.0307
1732024321.0494,-1.8875,-5.5624,0.0308
1732024321.0598,-1.8776,-5.5550,0.0309
1732024321.0692,-1.8688,-5.5484,0.0310
1732024321.0761,-1.8623,-5.5435,0.0310
1732024321.0888,-1.8503,-5.5345,0.0311
1732024321.0997,-1.8400,-5.5268,0.0312
1732024321.1092,-1.8305,-5.5202,0.0310
1732024321.1193,-1.8198,-5.5132,0.0306
1732024321.1293,-1.8093,-5.5062,0.0302
1732024321.1395,-1.7985,-5.4992,0.0298
1732024321.1498,-1.7876,-5.4920,0.0294
1732024321.1610,-1.7758,-5.4843,0.0289
1732024321.1699,-1.7663,-5.4780,0.0286
1732024321.1806,-1.7568,-5.4693,0.0286
1732024321.1898,-1.7486,-5.4617,0.0286
1732024321.2006,-1.7389,-5.4528,0.0286
1732024321.2085,-1.7318,-5.4462,0.0286
1732024321.2289,-1.7137,-5.4295,0.0286
1732024321.2379,-1.7057,-5.4220,0.0287
1732024321.2490,-1.6957,-5.4128,0.0287
1732024321.2591,-1.6867,-5.4045,0.0287
1732024321.2695,-1.6775,-5.3960,0.0287
1732024321.2882,-1.6608,-5.3788,0.0284
1732024321.2993,-1.6510,-5.3686,0.0283
1732024321.3080,-1.6432,-5.3606,0.0281
1732024321.3180,-1.6344,-5.3514,0.0280
1732024321.3294,-1.6243,-5.3410,0.0278
1732024321.3393,-1.6154,-5.3318,0.0277
1732024321.3495,-1.6064,-5.3224,0.0275
1732024321.3591,-1.5979,-5.3136,0.0274
1732024321.3697,-1.5885,-5.3039,0.0272
1732024321.3880,-1.5722,-5.2870,0.0269
1732024321.3995,-1.5621,-5.2765,0.0268
1732024321.4088,-1.5538,-5.2679,0.0266
1732024321.4192,-1.5446,-5.2584,0.0265
1732024321.4290,-1.5359,-5.2493,0.0263
1732024321.4392,-1.5268,-5.2400,0.0262
1732024321.4491,-1.5181,-5.2309,0.0260
1732024321.4592,-1.5091,-5.2216,0.0259
1732024321.4692,-1.5002,-5.2124,0.0257
1732024321.4884,-1.4831,-5.1947,0.0254
1732024321.4993,-1.4735,-5.1847,0.0253
1732024321.5085,-1.4654,-5.1763,0.0251
1732024321.5183,-1.4566,-5.1672,0.0250
1732024321.5293,-1.4469,-5.1572,0.0248
1732024321.5492,-1.4292,-5.1389,0.0245
1732024321.5594,-1.4201,-5.1294,0.0244
1732024321.5699,-1.4109,-5.1199,0.0242
1732024321.5787,-1.4030,-5.1117,0.0241
1732024321.5893,-1.3936,-5.1020,0.0239
1732024321.6007,-1.3836,-5.0915,0.0237
1732024321.6125,-1.3730,-5.0806,0.0236
1732024321.6203,-1.3662,-5.0735,0.0234
1732024321.6303,-1.3572,-5.0643,0.0233
1732024321.6396,-1.3490,-5.0557,0.0231
1732024321.6487,-1.3409,-5.0474,0.0230
1732024321.6591,-1.3317,-5.0378,0.0229
1732024321.6695,-1.3225,-5.0282,0.0227
1732024321.6778,-1.3151,-5.0206,0.0226
1732024321.6890,-1.3052,-5.0103,0.0224
1732024321.6994,-1.2960,-5.0008,0.0222
1732024321.7098,-1.2867,-4.9912,0.0221
1732024321.7195,-1.2781,-4.9823,0.0219
1732024321.7290,-1.2697,-4.9735,0.0218
1732024321.7391,-1.2607,-4.9643,0.0217
1732024321.7495,-1.2515,-4.9547,0.0215
1732024321.7590,-1.2430,-4.9459,0.0214
1732024321.7690,-1.2341,-4.9367,0.0212
1732024321.7789,-1.2254,-4.9277,0.0211
1732024321.7890,-1.2164,-4.9184,0.0209
1732024321.7991,-1.2074,-4.9091,0.0207
1732024321.8079,-1.1997,-4.9010,0.0206
1732024321.8185,-1.1903,-4.8913,0.0205
1732024321.8292,-1.1807,-4.8814,0.0203
1732024321.8394,-1.1717,-4.8721,0.0201
1732024321.8491,-1.1631,-4.8631,0.0200
1732024321.8593,-1.1540,-4.8538,0.0198
1732024321.8695,-1.1450,-4.8444,0.0197
1732024321.8880,-1.1286,-4.8274,0.0194
1732024321.8991,-1.1187,-4.8172,0.0192
1732024321.9092,-1.1098,-4.8079,0.0191
1732024321.9192,-1.1009,-4.7987,0.0189
1732024321.9292,-1.0921,-4.7895,0.0188
1732024321.9391,-1.0833,-4.7800,0.0187
1732024321.9491,-1.0750,-4.7690,0.0188
1732024321.9591,-1.0666,-4.7580,0.0190
1732024321.9694,-1.0580,-4.7467,0.0191
1732024321.9783,-1.0506,-4.7370,0.0192
1732024321.9880,-1.0426,-4.7263,0.0194
1732024321.9992,-1.0332,-4.7139,0.0195
1732024322.0092,-1.0249,-4.7030,0.0196
1732024322.0191,-1.0166,-4.6921,0.0198
1732024322.0290,-1.0083,-4.6812,0.0199
1732024322.0403,-0.9991,-4.6691,0.0201
1732024322.0495,-0.9918,-4.6598,0.0204
1732024322.0594,-0.9840,-4.6497,0.0208
1732024322.0700,-0.9758,-4.6391,0.0212
1732024322.0790,-0.9687,-4.6299,0.0215
1732024322.0899,-0.9601,-4.6189,0.0219
1732024322.1002,-0.9521,-4.6085,0.0222
1732024322.1303,-0.9315,-4.5774,0.0228
1732024322.1590,-0.9123,-4.5476,0.0234
1732024322.1693,-0.9055,-4.5369,0.0236
1732024322.1799,-0.8977,-4.5258,0.0236
1732024322.1904,-0.8898,-4.5147,0.0236
1732024322.2011,-0.8819,-4.5035,0.0237
1732024322.2095,-0.8756,-4.4947,0.0237
1732024322.2196,-0.8681,-4.4840,0.0237
1732024322.2295,-0.8607,-4.4736,0.0238
1732024322.2391,-0.8540,-4.4636,0.0237
1732024322.2517,-0.8476,-4.4505,0.0232
1732024322.2596,-0.8436,-4.4423,0.0230
1732024322.2699,-0.8384,-4.4318,0.0226
1732024322.2896,-0.8284,-4.4114,0.0219
1732024322.2995,-0.8233,-4.4011,0.0215
1732024322.3179,-0.8107,-4.3791,0.0215
1732024322.3291,-0.8024,-4.3652,0.0216
1732024322.3392,-0.7949,-4.3525,0.0217
1732024322.3492,-0.7874,-4.3400,0.0218
1732024322.3591,-0.7801,-4.3276,0.0219
1732024322.3704,-0.7717,-4.3136,0.0221
1732024322.3790,-0.7670,-4.3044,0.0222
1732024322.3891,-0.7614,-4.2936,0.0223
1732024322.4002,-0.7554,-4.2819,0.0224
1732024322.4101,-0.7500,-4.2713,0.0225
1732024322.4210,-0.7440,-4.2597,0.0226
1732024322.4309,-0.7386,-4.2493,0.0227
1732024322.4408,-0.7328,-4.2392,0.0232
1732024322.4513,-0.7261,-4.2298,0.0242
1732024322.4610,-0.7197,-4.2211,0.0253
1732024322.4910,-0.7003,-4.1941,0.0284
1732024322.5018,-0.6933,-4.1844,0.0295
1732024322.5100,-0.6881,-4.1749,0.0296
1732024322.5212,-0.6810,-4.1606,0.0293
1732024322.5326,-0.6738,-4.1462,0.0290
1732024322.5394,-0.6695,-4.1376,0.0288
1732024322.5495,-0.6631,-4.1248,0.0285
1732024322.5597,-0.6567,-4.1119,0.0283
1732024322.5694,-0.6505,-4.0995,0.0280
1732024322.5895,-0.6405,-4.0764,0.0294
1732024322.5991,-0.6359,-4.0653,0.0301
1732024322.6096,-0.6308,-4.0533,0.0308
1732024322.6209,-0.6253,-4.0404,0.0317
1732024322.6296,-0.6211,-4.0305,0.0323
1732024322.6395,-0.6161,-4.0190,0.0328
1732024322.6506,-0.6100,-4.0052,0.0325
1732024322.6595,-0.6051,-3.9943,0.0322
1732024322.6694,-0.5997,-3.9820,0.0319
1732024322.6784,-0.5947,-3.9709,0.0317
1732024322.6888,-0.5890,-3.9581,0.0314
1732024322.7001,-0.5828,-3.9442,0.0310
1732024322.7092,-0.5768,-3.9351,0.0309
1732024322.7189,-0.5696,-3.9272,0.0308
1732024322.7292,-0.5621,-3.9189,0.0308
1732024322.7389,-0.5549,-3.9111,0.0307
1732024322.7486,-0.5477,-3.9032,0.0306
1732024322.7586,-0.5403,-3.8951,0.0306
1732024322.7687,-0.5329,-3.8869,0.0305
1732024322.7786,-0.5273,-3.8750,0.0304
1732024322.7888,-0.5221,-3.8620,0.0303
1732024322.7995,-0.5165,-3.8481,0.0301
1732024322.8099,-0.5111,-3.8347,0.0300
1732024322.8187,-0.5066,-3.8233,0.0299
1732024322.8289,-0.5013,-3.8102,0.0298
1732024322.8393,-0.4959,-3.7968,0.0297
1732024322.8492,-0.4909,-3.7841,0.0295
1732024322.8602,-0.4852,-3.7698,0.0294
1732024322.8692,-0.4805,-3.7582,0.0293
1732024322.8790,-0.4765,-3.7466,0.0294
1732024322.8896,-0.4724,-3.7343,0.0296
1732024322.8990,-0.4688,-3.7234,0.0297
1732024322.9078,-0.4654,-3.7132,0.0299
1732024322.9193,-0.4609,-3.6999,0.0301
1732024322.9292,-0.4571,-3.6884,0.0302
1732024322.9583,-0.4458,-3.6546,0.0307
1732024322.9699,-0.4413,-3.6411,0.0309
1732024322.9813,-0.4375,-3.6255,0.0306
1732024322.9898,-0.4347,-3.6137,0.0302
1732024322.9993,-0.4316,-3.6005,0.0299
1732024323.0190,-0.4250,-3.5730,0.0291
1732024323.0310,-0.4211,-3.5562,0.0287
1732024323.0398,-0.4181,-3.5443,0.0285
1732024323.0517,-0.4137,-3.5290,0.0287
1732024323.0596,-0.4107,-3.5188,0.0288
1732024323.0692,-0.4072,-3.5065,0.0290
1732024323.0790,-0.4035,-3.4939,0.0291
1732024323.0897,-0.3996,-3.4801,0.0293
1732024323.0995,-0.3959,-3.4675,0.0294
1732024323.1098,-0.3921,-3.4543,0.0296
1732024323.1304,-0.3844,-3.4281,0.0299
1732024323.1392,-0.3811,-3.4169,0.0300
1732024323.1491,-0.3775,-3.4043,0.0302
1732024323.1602,-0.3733,-3.3902,0.0304
1732024323.1718,-0.3691,-3.3755,0.0305
1732024323.1825,-0.3660,-3.3623,0.0307
1732024323.1889,-0.3642,-3.3545,0.0309
1732024323.1996,-0.3612,-3.3413,0.0311
1732024323.2394,-0.3498,-3.2924,0.0318
1732024323.2492,-0.3470,-3.2804,0.0320
1732024323.2595,-0.3441,-3.2677,0.0322
1732024323.2725,-0.3401,-3.2518,0.0325
1732024323.2789,-0.3369,-3.2440,0.0327
1732024323.2894,-0.3317,-3.2310,0.0330
1732024323.3002,-0.3264,-3.2179,0.0334
1732024323.3092,-0.3219,-3.2068,0.0337
1732024323.3191,-0.3171,-3.1947,0.0341
1732024323.3290,-0.3122,-3.1825,0.0344
1732024323.3390,-0.3075,-3.1699,0.0346
1732024323.3495,-0.3042,-3.1549,0.0339
1732024323.3600,-0.3010,-3.1399,0.0332
1732024323.3701,-0.2979,-3.1255,0.0325
1732024323.3798,-0.2949,-3.1115,0.0319
1732024323.3999,-0.2887,-3.0828,0.0306
1732024323.4099,-0.2862,-3.0694,0.0306
1732024323.4197,-0.2843,-3.0570,0.0311
1732024323.4301,-0.2823,-3.0438,0.0317
1732024323.4396,-0.2804,-3.0318,0.0322
1732024323.4510,-0.2782,-3.0173,0.0328
1732024323.4601,-0.2764,-3.0057,0.0333
1732024323.4695,-0.2746,-2.9938,0.0338
1732024323.4791,-0.2727,-2.9816,0.0343
1732024323.4898,-0.2706,-2.9680,0.0349
1732024323.4993,-0.2687,-2.9559,0.0354
1732024323.5095,-0.2664,-2.9428,0.0357
1732024323.5199,-0.2636,-2.9292,0.0359
1732024323.5307,-0.2608,-2.9153,0.0361
1732024323.5396,-0.2584,-2.9036,0.0362
1732024323.5484,-0.2561,-2.8921,0.0364
1732024323.5709,-0.2501,-2.8628,0.0367
1732024323.5769,-0.2486,-2.8551,0.0368
1732024323.5881,-0.2456,-2.8405,0.0370
1732024323.5992,-0.2427,-2.8260,0.0372
1732024323.6099,-0.2400,-2.8116,0.0372
1732024323.6196,-0.2376,-2.7980,0.0370
1732024323.6290,-0.2353,-2.7848,0.0368
1732024323.6392,-0.2328,-2.7705,0.0366
1732024323.6493,-0.2303,-2.7563,0.0364
1732024323.6602,-0.2277,-2.7411,0.0362
1732024323.6700,-0.2253,-2.7273,0.0360
1732024323.6892,-0.2206,-2.7005,0.0356
1732024323.7001,-0.2179,-2.6852,0.0354
1732024323.7100,-0.2155,-2.6721,0.0350
1732024323.7205,-0.2128,-2.6588,0.0344
1732024323.7298,-0.2105,-2.6471,0.0339
1732024323.7408,-0.2077,-2.6331,0.0333
1732024323.7495,-0.2055,-2.6221,0.0328
1732024323.7597,-0.2029,-2.6093,0.0322
1732024323.7707,-0.2001,-2.5954,0.0316
1732024323.7815,-0.1978,-2.5807,0.0314
1732024323.7893,-0.1961,-2.5699,0.0312
1732024323.7995,-0.1938,-2.5560,0.0310
1732024323.8097,-0.1916,-2.5420,0.0307
1732024323.8189,-0.1896,-2.5295,0.0305
1732024323.8300,-0.1872,-2.5143,0.0303
1732024323.8380,-0.1854,-2.5034,0.0301
1732024323.8601,-0.1806,-2.4732,0.0296
1732024323.8693,-0.1786,-2.4606,0.0294
1732024323.8789,-0.1761,-2.4483,0.0296
1732024323.8896,-0.1732,-2.4348,0.0300
1732024323.8996,-0.1704,-2.4222,0.0304
1732024323.9296,-0.1622,-2.3844,0.0314
1732024323.9398,-0.1594,-2.3715,0.0318
1732024323.9495,-0.1567,-2.3592,0.0321
1732024323.9594,-0.1540,-2.3468,0.0325
1732024323.9695,-0.1512,-2.3340,0.0329
1732024323.9799,-0.1492,-2.3204,0.0331
1732024323.9903,-0.1473,-2.3065,0.0333
1732024323.9998,-0.1456,-2.2938,0.0335
1732024324.0098,-0.1438,-2.2807,0.0337
1732024324.0192,-0.1422,-2.2682,0.0339
1732024324.0291,-0.1404,-2.2550,0.0341
1732024324.0397,-0.1385,-2.2409,0.0343
1732024324.0498,-0.1367,-2.2275,0.0345
1732024324.0593,-0.1350,-2.2148,0.0347
1732024324.0695,-0.1331,-2.2014,0.0349
1732024324.0791,-0.1307,-2.1889,0.0347
1732024324.0904,-0.1278,-2.1743,0.0344
1732024324.0992,-0.1254,-2.1629,0.0342
1732024324.1088,-0.1229,-2.1505,0.0340
1732024324.1195,-0.1201,-2.1367,0.0337
1732024324.1292,-0.1175,-2.1242,0.0335
1732024324.1389,-0.1149,-2.1117,0.0333
1732024324.1490,-0.1122,-2.0986,0.0330
1732024324.1596,-0.1094,-2.0850,0.0327
1732024324.1693,-0.1069,-2.0724,0.0325
1732024324.1797,-0.1049,-2.0589,0.0325
1732024324.1900,-0.1032,-2.0456,0.0325
1732024324.1992,-0.1016,-2.0335,0.0325
1732024324.2096,-0.0999,-2.0200,0.0326
1732024324.2194,-0.0982,-2.0073,0.0326
1732024324.2317,-0.0962,-1.9913,0.0326
1732024324.2395,-0.0949,-1.9812,0.0327
1732024324.2492,-0.0932,-1.9685,0.0327
1732024324.2595,-0.0915,-1.9552,0.0327
1732024324.2688,-0.0899,-1.9430,0.0328
1732024324.2789,-0.0882,-1.9299,0.0328
1732024324.2895,-0.0864,-1.9161,0.0328
1732024324.2995,-0.0847,-1.9031,0.0328
1732024324.3091,-0.0824,-1.8908,0.0329
1732024324.3192,-0.0790,-1.8781,0.0329
1732024324.3299,-0.0754,-1.8646,0.0329
1732024324.3395,-0.0722,-1.8525,0.0329
1732024324.3500,-0.0687,-1.8393,0.0330
1732024324.3595,-0.0655,-1.8273,0.0330
1732024324.3689,-0.0624,-1.8155,0.0330
1732024324.3795,-0.0589,-1.8021,0.0331
1732024324.3897,-0.0555,-1.7894,0.0331
1732024324.3992,-0.0523,-1.7774,0.0331
1732024324.4098,-0.0491,-1.7637,0.0331
1732024324.4193,-0.0465,-1.7510,0.0329
1732024324.4292,-0.0438,-1.7378,0.0328
1732024324.4391,-0.0411,-1.7247,0.0327
1732024324.4489,-0.0384,-1.7117,0.0326
1732024324.4595,-0.0354,-1.6975,0.0324
1732024324.4689,-0.0329,-1.6850,0.0323
1732024324.4792,-0.0300,-1.6713,0.0322
1732024324.4895,-0.0272,-1.6576,0.0321
1732024324.4992,-0.0246,-1.6447,0.0319
1732024324.5090,-0.0218,-1.6321,0.0320
1732024324.5191,-0.0187,-1.6196,0.0322
1732024324.5289,-0.0157,-1.6076,0.0325
1732024324.5391,-0.0126,-1.5950,0.0327
1732024324.5489,-0.0097,-1.5831,0.0330
1732024324.5595,-0.0065,-1.5701,0.0332
1732024324.5696,-0.0034,-1.5576,0.0335
1732024324.5788,-0.0006,-1.5462,0.0337
1732024324.5894,0.0026,-1.5332,0.0340
1732024324.5997,0.0057,-1.5206,0.0342
1732024324.6109,0.0093,-1.5065,0.0343
1732024324.6195,0.0121,-1.4955,0.0342
1732024324.6294,0.0154,-1.4828,0.0341
1732024324.6401,0.0189,-1.4692,0.0339
1732024324.6499,0.0221,-1.4567,0.0338
1732024324.6604,0.0256,-1.4432,0.0337
1732024324.6695,0.0285,-1.4316,0.0336
1732024324.6923,0.0360,-1.4024,0.0333
1732024324.7003,0.0387,-1.3922,0.0332
1732024324.7099,0.0416,-1.3805,0.0333
1732024324.7200,0.0444,-1.3688,0.0335
1732024324.7294,0.0470,-1.3578,0.0337
1732024324.7391,0.0497,-1.3464,0.0339
1732024324.7488,0.0524,-1.3351,0.0341
1732024324.7595,0.0554,-1.3227,0.0343
1732024324.7702,0.0584,-1.3101,0.0346
1732024324.7813,0.0615,-1.2972,0.0348
1732024324.7899,0.0639,-1.2871,0.0350
1732024324.7997,0.0666,-1.2757,0.0352
1732024324.8291,0.0791,-1.2414,0.0353
1732024324.8582,0.0922,-1.2075,0.0353
1732024324.8691,0.0972,-1.1948,0.0353
1732024324.8988,0.1106,-1.1603,0.0353
1732024324.9086,0.1145,-1.1486,0.0353
1732024324.9188,0.1178,-1.1364,0.0354
1732024324.9294,0.1213,-1.1236,0.0355
1732024324.9395,0.1246,-1.1115,0.0356
1732024324.9494,0.1278,-1.0996,0.0357
1732024324.9593,0.1310,-1.0878,0.0358
1732024324.9690,0.1342,-1.0761,0.0359
1732024324.9888,0.1406,-1.0522,0.0361
1732024324.9993,0.1440,-1.0397,0.0362
1732024325.0084,0.1475,-1.0290,0.0363
1732024325.0180,0.1519,-1.0184,0.0361
1732024325.0295,0.1571,-1.0056,0.0360
1732024325.0377,0.1609,-0.9965,0.0359
1732024325.0477,0.1654,-0.9854,0.0358
1732024325.0591,0.1706,-0.9728,0.0357
1732024325.0688,0.1751,-0.9620,0.0356
1732024325.0886,0.1841,-0.9400,0.0353
1732024325.0994,0.1890,-0.9280,0.0352
1732024325.1193,0.1975,-0.9061,0.0357
1732024325.1292,0.2017,-0.8952,0.0360
1732024325.1397,0.2060,-0.8837,0.0364
1732024325.1506,0.2106,-0.8717,0.0368
1732024325.1597,0.2144,-0.8617,0.0371
1732024325.1690,0.2183,-0.8515,0.0374
1732024325.1789,0.2224,-0.8406,0.0377
1732024325.1911,0.2275,-0.8273,0.0382
1732024325.2004,0.2314,-0.8170,0.0385
1732024325.2188,0.2400,-0.8013,0.0394
1732024325.2301,0.2456,-0.7924,0.0401
1732024325.2501,0.2554,-0.7767,0.0412
1732024325.2592,0.2598,-0.7696,0.0417
1732024325.2696,0.2649,-0.7614,0.0423
1732024325.2780,0.2693,-0.7533,0.0424
1732024325.2885,0.2749,-0.7425,0.0423
1732024325.2993,0.2806,-0.7314,0.0423
1732024325.3091,0.2858,-0.7213,0.0422
1732024325.3194,0.2913,-0.7107,0.0422
1732024325.3299,0.2969,-0.7000,0.0422
1732024325.3397,0.3021,-0.6898,0.0421
1732024325.3597,0.3128,-0.6693,0.0421
1732024325.3693,0.3178,-0.6594,0.0420
1732024325.3795,0.3242,-0.6486,0.0420
1732024325.3890,0.3304,-0.6384,0.0419
1732024325.3990,0.3370,-0.6276,0.0419
1732024325.4094,0.3437,-0.6165,0.0418
1732024325.4197,0.3504,-0.6055,0.0418
1732024325.4295,0.3568,-0.5949,0.0418
1732024325.4413,0.3641,-0.5824,0.0416
1732024325.4513,0.3693,-0.5722,0.0411
1732024325.4602,0.3740,-0.5631,0.0407
1732024325.4710,0.3797,-0.5521,0.0402
1732024325.4991,0.3943,-0.5236,0.0389
1732024325.5093,0.4002,-0.5132,0.0387
1732024325.5190,0.4064,-0.5034,0.0387
1732024325.5305,0.4138,-0.4918,0.0387
1732024325.5392,0.4194,-0.4830,0.0387
1732024325.5488,0.4256,-0.4733,0.0387
1732024325.5590,0.4322,-0.4630,0.0387
1732024325.5706,0.4397,-0.4512,0.0388
1732024325.5789,0.4450,-0.4436,0.0389
1732024325.5890,0.4515,-0.4345,0.0391
1732024325.6004,0.4589,-0.4241,0.0394
1732024325.6090,0.4644,-0.4164,0.0396
1732024325.6190,0.4708,-0.4073,0.0398
1732024325.6291,0.4774,-0.3981,0.0400
1732024325.6397,0.4842,-0.3885,0.0403
1732024325.6476,0.4893,-0.3814,0.0405
1732024325.6596,0.4970,-0.3706,0.0407
1732024325.6701,0.5038,-0.3610,0.0410
1732024325.7021,0.5336,-0.3343,0.0400
1732024325.7111,0.5420,-0.3269,0.0397
1732024325.7200,0.5504,-0.3195,0.0394
1732024325.7299,0.5598,-0.3112,0.0391
1732024325.7414,0.5700,-0.3007,0.0394
1732024325.7592,0.5831,-0.2810,0.0422
1732024325.7708,0.5917,-0.2681,0.0440
1732024325.7802,0.5986,-0.2576,0.0455
1732024325.7906,0.6064,-0.2460,0.0471
1732024325.7991,0.6126,-0.2366,0.0485
1732024325.8086,0.6204,-0.2268,0.0494
1732024325.8196,0.6307,-0.2171,0.0492
1732024325.8291,0.6395,-0.2087,0.0491
1732024325.8402,0.6498,-0.1989,0.0490
1732024325.8492,0.6583,-0.1909,0.0488
1732024325.8590,0.6674,-0.1823,0.0487
1732024325.8693,0.6770,-0.1732,0.0486
1732024325.8891,0.6934,-0.1571,0.0488
1732024325.8999,0.7022,-0.1484,0.0490
1732024325.9092,0.7099,-0.1409,0.0491
1732024325.9196,0.7184,-0.1326,0.0493
1732024325.9298,0.7268,-0.1243,0.0494
1732024325.9392,0.7344,-0.1168,0.0496
1732024325.9490,0.7424,-0.1089,0.0497
1732024325.9590,0.7507,-0.1008,0.0499
1732024325.9692,0.7590,-0.0926,0.0500
1732024325.9877,0.7761,-0.0783,0.0501
1732024325.9997,0.7873,-0.0691,0.0502
1732024326.0107,0.7975,-0.0608,0.0502
1732024326.0191,0.8054,-0.0543,0.0502
1732024326.0296,0.8153,-0.0462,0.0502
1732024326.0393,0.8243,-0.0389,0.0502
1732024326.0489,0.8333,-0.0317,0.0496
1732024326.0591,0.8429,-0.0242,0.0489
1732024326.0805,0.8630,-0.0082,0.0476
1732024326.0897,0.8716,-0.0014,0.0470
1732024326.0999,0.8812,0.0062,0.0463
1732024326.1103,0.8913,0.0139,0.0463
1732024326.1189,0.9000,0.0203,0.0468
1732024326.1289,0.9100,0.0277,0.0474
1732024326.1392,0.9202,0.0353,0.0480
1732024326.1511,0.9321,0.0441,0.0488
1732024326.1596,0.9407,0.0504,0.0493
1732024326.1696,0.9507,0.0578,0.0499
1732024326.1795,0.9602,0.0641,0.0496
1732024326.1889,0.9692,0.0699,0.0492
1732024326.1991,0.9789,0.0762,0.0487
1732024326.2092,0.9886,0.0824,0.0482
1732024326.2189,0.9979,0.0883,0.0478
1732024326.2294,1.0078,0.0948,0.0473
1732024326.2426,1.0205,0.1025,0.0469
1732024326.2498,1.0272,0.1062,0.0470
1732024326.2603,1.0372,0.1117,0.0472
1732024326.2692,1.0456,0.1163,0.0474
1732024326.2795,1.0554,0.1217,0.0476
1732024326.2898,1.0651,0.1270,0.0477
1732024326.2991,1.0739,0.1318,0.0479
1732024326.3088,1.0829,0.1370,0.0480
1732024326.3192,1.0920,0.1427,0.0480
1732024326.3298,1.1013,0.1486,0.0480
1732024326.3394,1.1098,0.1539,0.0481
1732024326.3488,1.1181,0.1590,0.0481
1732024326.3590,1.1270,0.1647,0.0481
1732024326.3689,1.1358,0.1702,0.0481
1732024326.3812,1.1466,0.1769,0.0482
1732024326.3880,1.1526,0.1807,0.0482
1732024326.3997,1.1629,0.1872,0.0482
1732024326.4095,1.1714,0.1917,0.0486
1732024326.4189,1.1794,0.1950,0.0493
1732024326.4297,1.1886,0.1988,0.0502
1732024326.4388,1.1963,0.2021,0.0509
1732024326.4488,1.2048,0.2056,0.0518
1732024326.4590,1.2135,0.2092,0.0526
1732024326.4690,1.2220,0.2128,0.0534
1732024326.4793,1.2315,0.2172,0.0535
1732024326.4897,1.2412,0.2218,0.0534
1732024326.4992,1.2501,0.2261,0.0533
1732024326.5092,1.2595,0.2307,0.0531
1732024326.5191,1.2688,0.2351,0.0530
1732024326.5290,1.2781,0.2396,0.0529
1732024326.5394,1.2879,0.2443,0.0527
1732024326.5487,1.2966,0.2485,0.0526
1732024326.5589,1.3061,0.2531,0.0525
1732024326.5696,1.3161,0.2579,0.0523
1732024326.5792,1.3245,0.2607,0.0521
1732024326.5890,1.3328,0.2630,0.0519
1732024326.5989,1.3412,0.2654,0.0517
1732024326.6104,1.3509,0.2682,0.0514
1732024326.6191,1.3582,0.2702,0.0512
1732024326.6298,1.3673,0.2728,0.0510
1732024326.6385,1.3747,0.2749,0.0508
1732024326.6491,1.3836,0.2774,0.0505
1732024326.6607,1.3935,0.2802,0.0503
1732024326.6713,1.4025,0.2828,0.0500
1732024326.6795,1.4108,0.2848,0.0497
1732024326.6888,1.4204,0.2871,0.0493
1732024326.6993,1.4312,0.2897,0.0488
1732024326.7097,1.4418,0.2922,0.0484
1732024326.7194,1.4518,0.2946,0.0480
1732024326.7296,1.4624,0.2971,0.0476
1732024326.7394,1.4724,0.2995,0.0472
1732024326.7524,1.4858,0.3027,0.0466
1732024326.7597,1.4934,0.3046,0.0463
1732024326.7691,1.5030,0.3069,0.0459
1732024326.7898,1.5214,0.3117,0.0460
1732024326.7996,1.5298,0.3139,0.0462
1732024326.8090,1.5380,0.3161,0.0463
1732024326.8196,1.5473,0.3186,0.0464
1732024326.8301,1.5564,0.3210,0.0466
1732024326.8405,1.5654,0.3234,0.0467
1732024326.8491,1.5728,0.3254,0.0468
1732024326.8595,1.5818,0.3277,0.0470
1732024326.8698,1.5907,0.3301,0.0471
1732024326.8789,1.5976,0.3318,0.0473
1732024326.8893,1.6049,0.3336,0.0477
1732024326.9005,1.6129,0.3356,0.0480
1732024326.9086,1.6186,0.3370,0.0483
1732024326.9187,1.6258,0.3388,0.0486
1732024326.9296,1.6335,0.3407,0.0489
1732024326.9408,1.6417,0.3426,0.0494
1732024326.9600,1.6574,0.3461,0.0511
1732024326.9696,1.6653,0.3478,0.0520
1732024326.9798,1.6736,0.3496,0.0529
1732024326.9900,1.6820,0.3515,0.0538
1732024327.0005,1.6906,0.3533,0.0547
1732024327.0114,1.7004,0.3550,0.0547
1732024327.0199,1.7086,0.3561,0.0542
1732024327.0297,1.7180,0.3573,0.0536
1732024327.0392,1.7271,0.3586,0.0530
1732024327.0500,1.7375,0.3600,0.0523
1732024327.0602,1.7474,0.3613,0.0516
1732024327.0706,1.7574,0.3626,0.0510
1732024327.0997,1.7854,0.3664,0.0491
1732024327.1110,1.7941,0.3677,0.0490
1732024327.1184,1.7985,0.3684,0.0493
1732024327.1296,1.8050,0.3696,0.0498
1732024327.1390,1.8106,0.3705,0.0502
1732024327.1496,1.8168,0.3716,0.0507
1732024327.1597,1.8227,0.3726,0.0511
1732024327.1716,1.8297,0.3738,0.0516
1732024327.1888,1.8415,0.3746,0.0512
1732024327.1995,1.8489,0.3751,0.0510
1732024327.2097,1.8559,0.3756,0.0508
1732024327.2193,1.8625,0.3761,0.0506
1732024327.2296,1.8696,0.3766,0.0504
1732024327.2400,1.8767,0.3771,0.0502
1732024327.2492,1.8831,0.3776,0.0500
1732024327.2596,1.8902,0.3781,0.0498
1732024327.2693,1.8969,0.3785,0.0496
1732024327.2796,1.9056,0.3783,0.0495
1732024327.2895,1.9146,0.3779,0.0495
1732024327.3005,1.9245,0.3775,0.0496
1732024327.3093,1.9325,0.3771,0.0496
1732024327.3201,1.9423,0.3767,0.0496
1732024327.3300,1.9513,0.3763,0.0496
1732024327.3396,1.9595,0.3759,0.0496
1732024327.3509,1.9645,0.3759,0.0493
1732024327.3603,1.9687,0.3759,0.0490
1732024327.3722,1.9741,0.3760,0.0487
1732024327.3803,1.9777,0.3760,0.0485
1732024327.3900,1.9820,0.3760,0.0482
1732024327.4012,1.9870,0.3760,0.0479
1732024327.4100,1.9923,0.3776,0.0484
1732024327.4204,2.0001,0.3811,0.0498
1732024327.4307,2.0077,0.3845,0.0512
1732024327.4403,2.0148,0.3878,0.0525
1732024327.4507,2.0225,0.3912,0.0539
1732024327.4611,2.0302,0.3947,0.0553
1732024327.4701,2.0369,0.3978,0.0565
1732024327.4790,2.0420,0.3965,0.0565
1732024327.4871,2.0462,0.3944,0.0563
1732024327.4995,2.0528,0.3910,0.0559
1732024327.5093,2.0580,0.3884,0.0556
1732024327.5196,2.0634,0.3857,0.0552
1732024327.5297,2.0687,0.3830,0.0549
1732024327.5397,2.0739,0.3806,0.0545
1732024327.5499,2.0784,0.3807,0.0538
1732024327.5601,2.0830,0.3808,0.0532
1732024327.5704,2.0875,0.3810,0.0525
1732024327.6002,2.1007,0.3813,0.0505
1732024327.6094,2.1062,0.3823,0.0507
1732024327.6193,2.1142,0.3846,0.0522
1732024327.6296,2.1226,0.3870,0.0538
1732024327.6391,2.1302,0.3892,0.0553
1732024327.6491,2.1383,0.3915,0.0568
1732024327.6607,2.1477,0.3941,0.0585
1732024327.6693,2.1546,0.3961,0.0599
1732024327.6833,2.1631,0.3956,0.0598
1732024327.6917,2.1678,0.3947,0.0595
1732024327.7012,2.1732,0.3937,0.0591
1732024327.7103,2.1782,0.3928,0.0587
1732024327.7200,2.1837,0.3918,0.0583
1732024327.7305,2.1895,0.3907,0.0579
1732024327.7400,2.1949,0.3897,0.0575
1732024327.7513,2.2012,0.3885,0.0570
1732024327.7595,2.2058,0.3877,0.0567
1732024327.7690,2.2111,0.3867,0.0563
1732024327.7792,2.2161,0.3889,0.0569
1732024327.7891,2.2207,0.3924,0.0579
1732024327.7995,2.2255,0.3960,0.0589
1732024327.8096,2.2302,0.3996,0.0599
1732024327.8197,2.2349,0.4031,0.0609
1732024327.8303,2.2398,0.4068,0.0620
1732024327.8396,2.2442,0.4094,0.0628
1732024327.8502,2.2508,0.4058,0.0620
1732024327.8602,2.2570,0.4023,0.0613
1732024327.8692,2.2625,0.3992,0.0606
1732024327.8790,2.2686,0.3958,0.0599
1732024327.8890,2.2748,0.3923,0.0591
1732024327.8991,2.2810,0.3888,0.0584
1732024327.9293,2.2997,0.3783,0.0562
1732024327.9379,2.3050,0.3753,0.0555
1732024327.9582,2.3160,0.3757,0.0553
1732024327.9694,2.3221,0.3761,0.0552
1732024327.9787,2.3271,0.3764,0.0551
1732024327.9891,2.3327,0.3767,0.0550
1732024327.9992,2.3381,0.3771,0.0549
1732024328.0091,2.3437,0.3773,0.0548
1732024328.0191,2.3497,0.3773,0.0548
1732024328.0297,2.3560,0.3774,0.0548
1732024328.0402,2.3623,0.3774,0.0548
1732024328.0588,2.3734,0.3775,0.0548
1732024328.0712,2.3808,0.3775,0.0548
1732024328.0795,2.3858,0.3776,0.0548
1732024328.0892,2.3916,0.3776,0.0548
1732024328.0997,2.3979,0.3777,0.0548
1732024328.1188,2.4061,0.3780,0.0550
1732024328.1292,2.4099,0.3783,0.0553
1732024328.1391,2.4135,0.3785,0.0555
1732024328.1489,2.4170,0.3787,0.0557
1732024328.1600,2.4211,0.3790,0.0559
1732024328.1708,2.4250,0.3793,0.0561
1732024328.1882,2.4338,0.3785,0.0560
1732024328.2006,2.4402,0.3779,0.0558
1732024328.2104,2.4454,0.3775,0.0557
1732024328.2190,2.4498,0.3771,0.0557
1732024328.2289,2.4550,0.3766,0.0556
1732024328.2391,2.4603,0.3761,0.0555
1732024328.2493,2.4656,0.3757,0.0554
1732024328.2599,2.4711,0.3752,0.0553
1732024328.2706,2.4766,0.3747,0.0551
1732024328.2781,2.4802,0.3750,0.0550
1732024328.2863,2.4840,0.3755,0.0548
1732024328.2996,2.4902,0.3764,0.0545
1732024328.3092,2.4947,0.3770,0.0543
1732024328.3191,2.4994,0.3777,0.0541
1732024328.3314,2.5051,0.3785,0.0538
1732024328.3397,2.5089,0.3790,0.0537
1732024328.3499,2.5122,0.3787,0.0539
1732024328.3597,2.5153,0.3785,0.0541
1732024328.3693,2.5184,0.3782,0.0543
1732024328.3877,2.5244,0.3778,0.0546
1732024328.3990,2.5281,0.3775,0.0549
1732024328.4091,2.5313,0.3772,0.0551
1732024328.4197,2.5348,0.3770,0.0553
1732024328.4298,2.5380,0.3767,0.0555
1732024328.4690,2.5496,0.3762,0.0568
1732024328.4812,2.5531,0.3760,0.0573
1732024328.4890,2.5554,0.3760,0.0576
1732024328.5000,2.5586,0.3758,0.0580
1732024328.5110,2.5617,0.3757,0.0585
1732024328.5197,2.5642,0.3756,0.0588
1732024328.5291,2.5669,0.3755,0.0592
1732024328.5394,2.5699,0.3754,0.0595
1732024328.5595,2.5770,0.3746,0.0587
1732024328.5692,2.5804,0.3743,0.0583
1732024328.5995,2.5911,0.3731,0.0571
1732024328.6105,2.5954,0.3733,0.0564
1732024328.6195,2.5994,0.3741,0.0557
1732024328.6296,2.6038,0.3751,0.0549
1732024328.6393,2.6081,0.3760,0.0542
1732024328.6496,2.6126,0.3769,0.0534
1732024328.6597,2.6171,0.3778,0.0526
1732024328.6716,2.6223,0.3789,0.0517
1732024328.6888,2.6228,0.3797,0.0519
1732024328.7009,2.6229,0.3802,0.0520
1732024328.7290,2.6232,0.3813,0.0524
1732024328.7391,2.6233,0.3817,0.0526
1732024328.7487,2.6250,0.3813,0.0528
1732024328.7589,2.6267,0.3808,0.0530
1732024328.7695,2.6286,0.3803,0.0532
1732024328.7791,2.6302,0.3799,0.0534
1732024328.7893,2.6319,0.3795,0.0536
1732024328.8032,2.6344,0.3788,0.0539
1732024328.8115,2.6358,0.3785,0.0540
1732024328.8192,2.6371,0.3781,0.0542
1732024328.8292,2.6388,0.3777,0.0544
1732024328.8393,2.6405,0.3773,0.0546
1732024328.8488,2.6409,0.3773,0.0546
1732024328.8596,2.6414,0.3775,0.0547
1732024328.8698,2.6418,0.3776,0.0547
1732024328.8821,2.6423,0.3777,0.0548
1732024328.8897,2.6427,0.3777,0.0548
1732024328.8992,2.6430,0.3778,0.0548
1732024328.9115,2.6436,0.3780,0.0549
1732024328.9189,2.6439,0.3780,0.0549
1732024328.9300,2.6443,0.3781,0.0550
1732024328.9502,2.6468,0.3782,0.0551
1732024328.9606,2.6487,0.3782,0.0552
1732024328.9709,2.6506,0.3782,0.0553
1732024328.9896,2.6541,0.3781,0.0555
1732024328.9996,2.6559,0.3781,0.0556
1732024329.0091,2.6573,0.3780,0.0557
1732024329.0195,2.6579,0.3778,0.0557
1732024329.0299,2.6586,0.3776,0.0557
1732024329.0407,2.6593,0.3774,0.0557
1732024329.0496,2.6599,0.3772,0.0557
1732024329.0597,2.6605,0.3770,0.0557
1732024329.0697,2.6611,0.3768,0.0558
1732024329.0815,2.6619,0.3766,0.0558
1732024329.0893,2.6624,0.3764,0.0558
1732024329.0992,2.6630,0.3762,0.0558
1732024329.1101,2.6641,0.3762,0.0557
1732024329.1200,2.6655,0.3764,0.0556
1732024329.1299,2.6669,0.3766,0.0554
1732024329.1398,2.6684,0.3767,0.0552
1732024329.1505,2.6699,0.3769,0.0550
1732024329.1600,2.6713,0.3771,0.0548
1732024329.1689,2.6726,0.3773,0.0546
1732024329.1789,2.6730,0.3779,0.0547
1732024329.1907,2.6728,0.3788,0.0549
1732024329.2105,2.6725,0.3803,0.0553
1732024329.2219,2.6723,0.3812,0.0555
1732024329.2309,2.6722,0.3818,0.0557
1732024329.2402,2.6721,0.3824,0.0559
1732024329.2502,2.6729,0.3820,0.0559
1732024329.2597,2.6736,0.3815,0.0559
1732024329.2699,2.6744,0.3811,0.0559
1732024329.3187,2.6781,0.3788,0.0558
1732024329.3268,2.6788,0.3785,0.0558
1732024329.3796,2.6840,0.3774,0.0554
1732024329.4797,2.6903,0.3778,0.0569
1732024329.4944,2.6903,0.3782,0.0577
1732024329.5088,2.6905,0.3785,0.0583
1732024329.5189,2.6913,0.3783,0.0579
1732024329.5290,2.6920,0.3781,0.0575
1732024329.5388,2.6927,0.3779,0.0572
1732024329.5493,2.6935,0.3777,0.0568
1732024329.5598,2.6943,0.3775,0.0564
1732024329.5696,2.6950,0.3773,0.0561
1732024329.5899,2.6965,0.3769,0.0553
1732024329.5993,2.6972,0.3767,0.0550
1732024329.6193,2.6998,0.3775,0.0547
1732024329.6312,2.7017,0.3783,0.0546
1732024329.6402,2.7031,0.3789,0.0546
1732024329.6514,2.7049,0.3797,0.0545
1732024329.6614,2.7064,0.3804,0.0545
1732024329.6716,2.7080,0.3811,0.0544
1732024329.6821,2.7081,0.3812,0.0541
1732024329.6895,2.7081,0.3812,0.0538
1732024329.6993,2.7080,0.3813,0.0535
1732024329.7095,2.7080,0.3814,0.0531
1732024329.7297,2.7079,0.3815,0.0524
1732024329.7390,2.7078,0.3815,0.0521
1732024329.7489,2.7078,0.3816,0.0517
1732024329.7592,2.7077,0.3817,0.0513
1732024329.7690,2.7077,0.3817,0.0510
1732024329.7793,2.7077,0.3813,0.0514
1732024329.7890,2.7078,0.3806,0.0523
1732024329.7991,2.7079,0.3799,0.0532
1732024329.8095,2.7080,0.3791,0.0541
1732024329.8190,2.7081,0.3784,0.0549
1732024329.8290,2.7082,0.3777,0.0558
1732024329.8391,2.7082,0.3770,0.0567
1732024329.8487,2.7091,0.3771,0.0564
1732024329.8589,2.7100,0.3773,0.0561
1732024329.8691,2.7109,0.3774,0.0558
1732024329.8896,2.7127,0.3777,0.0552
1732024329.8989,2.7135,0.3778,0.0549
1732024329.9089,2.7144,0.3779,0.0546
1732024329.9192,2.7154,0.3780,0.0543
1732024329.9291,2.7162,0.3782,0.0540
1732024329.9396,2.7172,0.3783,0.0537
1732024329.9494,2.7176,0.3783,0.0541
1732024329.9593,2.7180,0.3782,0.0545
1732024329.9699,2.7184,0.3782,0.0549
1732024329.9795,2.7188,0.3781,0.0553
1732024329.9892,2.7192,0.3781,0.0557
1732024329.9993,2.7196,0.3780,0.0561
1732024330.0092,2.7200,0.3779,0.0563
1732024330.0298,2.7210,0.3771,0.0561
1732024330.0381,2.7214,0.3767,0.0561
1732024330.0603,2.7224,0.3758,0.0559
1732024330.0696,2.7228,0.3755,0.0558
1732024330.0790,2.7227,0.3759,0.0560
1732024330.0892,2.7222,0.3768,0.0564
1732024330.0993,2.7217,0.3777,0.0567
1732024330.1117,2.7211,0.3788,0.0572
1732024330.1202,2.7207,0.3796,0.0575
1732024330.1298,2.7202,0.3805,0.0578
1732024330.1392,2.7198,0.3813,0.0581
1732024330.1707,2.7204,0.3798,0.0573
1732024330.1814,2.7207,0.3793,0.0571
1732024330.1896,2.7208,0.3789,0.0568
1732024330.1997,2.7210,0.3784,0.0566
1732024330.2095,2.7211,0.3778,0.0565
1732024330.2196,2.7211,0.3767,0.0567
1732024330.2296,2.7210,0.3756,0.0569
1732024330.2390,2.7209,0.3745,0.0571
1732024330.2576,2.7207,0.3725,0.0575
1732024330.2692,2.7206,0.3712,0.0578
1732024330.2787,2.7209,0.3713,0.0579
1732024330.2889,2.7215,0.3721,0.0578
1732024330.2992,2.7221,0.3730,0.0577
1732024330.3078,2.7226,0.3737,0.0577
1732024330.3293,2.7238,0.3754,0.0576
1732024330.3398,2.7244,0.3762,0.0575
1732024330.3588,2.7255,0.3778,0.0574
1732024330.3703,2.7261,0.3787,0.0574
1732024330.3782,2.7263,0.3791,0.0576
1732024330.3884,2.7264,0.3794,0.0580
1732024330.3993,2.7265,0.3798,0.0585
1732024330.4092,2.7266,0.3802,0.0589
1732024330.4191,2.7267,0.3805,0.0593
1732024330.4288,2.7268,0.3809,0.0597
1732024330.4393,2.7269,0.3812,0.0601
1732024330.4583,2.7267,0.3793,0.0586
1732024330.4695,2.7266,0.3782,0.0577
1732024330.4819,2.7265,0.3770,0.0567
1732024330.4882,2.7265,0.3763,0.0562
1732024330.4991,2.7264,0.3752,0.0553
1732024330.5091,2.7267,0.3746,0.0549
1732024330.5191,2.7279,0.3749,0.0554
1732024330.5291,2.7291,0.3752,0.0558
1732024330.5403,2.7304,0.3756,0.0564
1732024330.5515,2.7318,0.3759,0.0569
1732024330.5614,2.7330,0.3762,0.0574
1732024330.5699,2.7340,0.3765,0.0578
1732024330.5815,2.7337,0.3767,0.0575
1732024330.5890,2.7332,0.3769,0.0571
1732024330.5992,2.7325,0.3771,0.0566
1732024330.6095,2.7318,0.3773,0.0561
1732024330.6198,2.7311,0.3775,0.0556
1732024330.6293,2.7304,0.3777,0.0551
1732024330.6394,2.7297,0.3779,0.0546
1732024330.6597,2.7285,0.3777,0.0554
1732024330.6700,2.7280,0.3776,0.0557
1732024330.6818,2.7273,0.3775,0.0562
1732024330.6894,2.7269,0.3774,0.0564
1732024330.6998,2.7263,0.3773,0.0568
1732024330.7108,2.7264,0.3768,0.0572
1732024330.7183,2.7271,0.3760,0.0576
1732024330.7290,2.7280,0.3748,0.0580
1732024330.7396,2.7290,0.3736,0.0585
1732024330.7479,2.7298,0.3727,0.0588
1732024330.7591,2.7308,0.3715,0.0593
1732024330.7694,2.7318,0.3704,0.0597
1732024330.7781,2.7326,0.3695,0.0601
1732024330.7907,2.7338,0.3681,0.0606
1732024330.7993,2.7346,0.3672,0.0610
1732024330.8197,2.7333,0.3686,0.0601
1732024330.8292,2.7319,0.3701,0.0593
1732024330.8392,2.7304,0.3718,0.0585
1732024330.8525,2.7285,0.3739,0.0574
1732024330.8597,2.7275,0.3751,0.0568
1732024330.8726,2.7256,0.3772,0.0557
1732024330.8824,2.7256,0.3773,0.0557
1732024330.8906,2.7255,0.3774,0.0557
1732024330.9001,2.7255,0.3775,0.0558
1732024330.9086,2.7255,0.3775,0.0558
1732024330.9297,2.7254,0.3777,0.0559
1732024330.9399,2.7254,0.3778,0.0559
1732024330.9497,2.7254,0.3779,0.0560
1732024330.9597,2.7253,0.3780,0.0560
1732024330.9699,2.7253,0.3780,0.0561
1732024330.9794,2.7260,0.3782,0.0561
1732024330.9917,2.7274,0.3785,0.0560
1732024330.9999,2.7283,0.3788,0.0559
1732024331.0096,2.7294,0.3790,0.0559
1732024331.0165,2.7302,0.3792,0.0558
1732024331.0294,2.7316,0.3795,0.0558
1732024331.0399,2.7327,0.3798,0.0557
1732024331.0497,2.7320,0.3798,0.0559
1732024331.0706,2.7306,0.3798,0.0562
1732024331.0792,2.7300,0.3798,0.0563
1732024331.0890,2.7293,0.3798,0.0565
1732024331.0990,2.7286,0.3798,0.0567
1732024331.1088,2.7284,0.3799,0.0568
1732024331.1192,2.7296,0.3801,0.0567
1732024331.1399,2.7321,0.3807,0.0566
1732024331.1490,2.7332,0.3809,0.0566
1732024331.1604,2.7345,0.3812,0.0565
1732024331.1697,2.7356,0.3814,0.0564
1732024331.1792,2.7361,0.3813,0.0562
1732024331.1899,2.7363,0.3809,0.0559
1732024331.2001,2.7365,0.3805,0.0555
1732024331.2096,2.7366,0.3802,0.0552
1732024331.2531,2.7373,0.3786,0.0538
1732024331.2607,2.7375,0.3783,0.0535
1732024331.2690,2.7376,0.3780,0.0532
1732024331.2896,2.7356,0.3776,0.0538
1732024331.3003,2.7343,0.3774,0.0542
1732024331.3094,2.7332,0.3773,0.0545
1732024331.3206,2.7318,0.3771,0.0550
1732024331.3295,2.7307,0.3770,0.0553
1732024331.3393,2.7295,0.3768,0.0557
1732024331.3507,2.7281,0.3767,0.0562
1732024331.3588,2.7271,0.3765,0.0565
1732024331.3688,2.7258,0.3764,0.0569
1732024331.3821,2.7261,0.3766,0.0568
1732024331.3894,2.7267,0.3768,0.0566
1732024331.3993,2.7275,0.3771,0.0564
1732024331.4099,2.7285,0.3774,0.0561
1732024331.4202,2.7293,0.3777,0.0558
1732024331.4289,2.7301,0.3780,0.0556
1732024331.4396,2.7310,0.3783,0.0553
1732024331.4496,2.7305,0.3781,0.0551
1732024331.4590,2.7301,0.3779,0.0550
1732024331.4711,2.7295,0.3776,0.0547
1732024331.4803,2.7291,0.3774,0.0546
1732024331.4899,2.7286,0.3772,0.0544
1732024331.5000,2.7282,0.3770,0.0542
1732024331.5102,2.7277,0.3767,0.0540
1732024331.5193,2.7273,0.3765,0.0539
1732024331.5290,2.7268,0.3763,0.0537
1732024331.5397,2.7263,0.3761,0.0535
1732024331.5489,2.7280,0.3771,0.0530
1732024331.5599,2.7300,0.3782,0.0524
1732024331.5699,2.7318,0.3793,0.0518
1732024331.5797,2.7337,0.3803,0.0513
1732024331.5887,2.7353,0.3813,0.0508
1732024331.5991,2.7372,0.3824,0.0502
1732024331.6091,2.7383,0.3830,0.0500
1732024331.6195,2.7374,0.3824,0.0510
1732024331.6293,2.7366,0.3818,0.0519
1732024331.6401,2.7356,0.3812,0.0530
1732024331.6491,2.7349,0.3807,0.0538
1732024331.6605,2.7339,0.3801,0.0549
1732024331.6695,2.7331,0.3795,0.0557
1732024331.6800,2.7330,0.3796,0.0560
1732024331.6894,2.7334,0.3800,0.0559
1732024331.6995,2.7337,0.3803,0.0558
1732024331.7092,2.7341,0.3807,0.0557
1732024331.7218,2.7345,0.3812,0.0555
1732024331.7297,2.7348,0.3815,0.0554
1732024331.7395,2.7351,0.3818,0.0553
1732024331.7702,2.7362,0.3830,0.0550
1732024331.7811,2.7354,0.3826,0.0549
1732024331.7893,2.7344,0.3820,0.0549
1732024331.7994,2.7333,0.3813,0.0548
1732024331.8096,2.7321,0.3806,0.0548
1732024331.8198,2.7310,0.3799,0.0547
1732024331.8306,2.7298,0.3791,0.0547
1732024331.8395,2.7288,0.3785,0.0546
1732024331.8489,2.7277,0.3778,0.0545
1732024331.8591,2.7266,0.3771,0.0545
1732024331.8695,2.7254,0.3764,0.0544
1732024331.8794,2.7253,0.3768,0.0545
1732024331.8896,2.7258,0.3778,0.0546
1732024331.8991,2.7262,0.3788,0.0547
1732024331.9096,2.7267,0.3798,0.0549
1732024331.9193,2.7272,0.3808,0.0550
1732024331.9292,2.7276,0.3818,0.0551
1732024331.9390,2.7281,0.3828,0.0552
1732024331.9489,2.7295,0.3824,0.0550
1732024331.9590,2.7310,0.3819,0.0547
1732024331.9718,2.7329,0.3812,0.0544
1732024331.9812,2.7344,0.3808,0.0542
1732024331.9897,2.7356,0.3803,0.0540
1732024332.0197,2.7362,0.3797,0.0537
1732024332.0291,2.7348,0.3799,0.0538
1732024332.0398,2.7332,0.3801,0.0539
1732024332.0592,2.7303,0.3805,0.0541
1732024332.0859,2.7290,0.3805,0.0543
1732024332.0928,2.7295,0.3804,0.0543
1732024332.1773,2.7374,0.3783,0.0549
1732024332.1849,2.7384,0.3780,0.0550
1732024332.1979,2.7402,0.3776,0.0553
1732024332.2084,2.7412,0.3773,0.0555
1732024332.2198,2.7403,0.3771,0.0554
1732024332.2457,2.7384,0.3767,0.0553
1732024332.2536,2.7379,0.3766,0.0553
1732024332.2769,2.7361,0.3762,0.0552
1732024332.2862,2.7355,0.3760,0.0552
1732024332.3137,2.7341,0.3760,0.0557
1732024332.3395,2.7344,0.3770,0.0578
1732024332.3500,2.7345,0.3773,0.0586
1732024332.3587,2.7346,0.3777,0.0593
1732024332.3693,2.7347,0.3781,0.0601
1732024332.3885,2.7350,0.3788,0.0617
1732024332.4001,2.7351,0.3792,0.0626
1732024332.4094,2.7350,0.3801,0.0627
1732024332.4193,2.7343,0.3824,0.0612
1732024332.4299,2.7335,0.3849,0.0596
1732024332.4395,2.7328,0.3871,0.0582
1732024332.4507,2.7320,0.3896,0.0566
1732024332.4593,2.7313,0.3916,0.0553
1732024332.4691,2.7306,0.3939,0.0539
1732024332.4790,2.7305,0.3937,0.0534
1732024332.4894,2.7307,0.3917,0.0536
1732024332.4996,2.7309,0.3898,0.0537
1732024332.5100,2.7312,0.3879,0.0539
1732024332.5192,2.7314,0.3862,0.0541
1732024332.5291,2.7316,0.3843,0.0543
1732024332.5394,2.7319,0.3824,0.0545
1732024332.5493,2.7321,0.3805,0.0546
1732024332.5589,2.7323,0.3787,0.0548
1732024332.5706,2.7326,0.3765,0.0550
1732024332.5808,2.7320,0.3763,0.0549
1732024332.5892,2.7312,0.3766,0.0547
1732024332.5993,2.7304,0.3770,0.0545
1732024332.6095,2.7295,0.3774,0.0543
1732024332.6194,2.7286,0.3778,0.0541
1732024332.6292,2.7277,0.3782,0.0539
1732024332.6393,2.7269,0.3785,0.0537
1732024332.6513,2.7298,0.3791,0.0540
1732024332.6617,2.7325,0.3796,0.0542
1732024332.6698,2.7346,0.3800,0.0544
1732024332.6779,2.7367,0.3804,0.0546
1732024332.6887,2.7395,0.3809,0.0548
1732024332.6997,2.7423,0.3814,0.0551
1732024332.7093,2.7436,0.3816,0.0553
1732024332.7292,2.7398,0.3812,0.0556
1732024332.7390,2.7379,0.3810,0.0558
1732024332.7489,2.7361,0.3808,0.0560
1732024332.7600,2.7340,0.3806,0.0561
1732024332.7690,2.7322,0.3804,0.0563
1732024332.7787,2.7322,0.3802,0.0562
1732024332.7989,2.7352,0.3798,0.0558
1732024332.8092,2.7367,0.3795,0.0556
1732024332.8194,2.7382,0.3793,0.0554
1732024332.8294,2.7396,0.3791,0.0552
1732024332.8399,2.7412,0.3788,0.0550
1732024332.8499,2.7407,0.3776,0.0545
1732024332.8594,2.7403,0.3764,0.0540
1732024332.8689,2.7399,0.3753,0.0535
1732024332.9014,2.7384,0.3713,0.0519
1732024332.9083,2.7381,0.3710,0.0517
1732024332.9179,2.7377,0.3726,0.0522
1732024332.9290,2.7372,0.3744,0.0529
1732024332.9395,2.7368,0.3762,0.0535
1732024332.9695,2.7355,0.3812,0.0551
1732024332.9878,2.7339,0.3822,0.0554
1732024333.0000,2.7327,0.3825,0.0555
1732024333.0091,2.7318,0.3827,0.0556
1732024333.0202,2.7307,0.3829,0.0557
1732024333.0297,2.7297,0.3831,0.0557
1732024333.0398,2.7287,0.3833,0.0558
1732024333.0594,2.7268,0.3838,0.0559
1732024333.0690,2.7258,0.3840,0.0560
1732024333.0809,2.7249,0.3836,0.0555
1732024333.0903,2.7243,0.3830,0.0549
1732024333.0992,2.7237,0.3824,0.0544
1732024333.1106,2.7229,0.3817,0.0536
1732024333.1200,2.7223,0.3811,0.0530
1732024333.1288,2.7217,0.3805,0.0524
1732024333.1389,2.7210,0.3799,0.0518
1732024333.1499,2.7226,0.3801,0.0522
1732024333.1696,2.7260,0.3807,0.0531
1732024333.1807,2.7279,0.3810,0.0535
1732024333.1899,2.7295,0.3813,0.0540
1732024333.2008,2.7314,0.3816,0.0544
1732024333.2123,2.7326,0.3809,0.0548
1732024333.2203,2.7328,0.3795,0.0550
1732024333.2295,2.7331,0.3780,0.0551
1732024333.2393,2.7334,0.3764,0.0553
1732024333.2495,2.7336,0.3747,0.0555
1732024333.2592,2.7339,0.3731,0.0557
1732024333.2697,2.7342,0.3713,0.0558
1732024333.2794,2.7342,0.3716,0.0557
1732024333.2895,2.7340,0.3731,0.0554
1732024333.2993,2.7337,0.3745,0.0552
1732024333.3100,2.7335,0.3761,0.0549
1732024333.3192,2.7332,0.3774,0.0546
1732024333.3293,2.7330,0.3789,0.0543
1732024333.3394,2.7327,0.3804,0.0540
1732024333.3497,2.7336,0.3807,0.0542
1732024333.3599,2.7345,0.3808,0.0544
1732024333.3701,2.7354,0.3810,0.0547
1732024333.3817,2.7364,0.3812,0.0549
1732024333.3891,2.7371,0.3814,0.0551
1732024333.3989,2.7380,0.3815,0.0553
1732024333.4093,2.7385,0.3816,0.0554
1732024333.4195,2.7380,0.3813,0.0549
1732024333.4285,2.7375,0.3811,0.0545
1732024333.4389,2.7370,0.3808,0.0540
1732024333.4577,2.7360,0.3802,0.0531
1732024333.4692,2.7354,0.3799,0.0526
1732024333.4779,2.7352,0.3798,0.0526
1732024333.4883,2.7354,0.3797,0.0532
1732024333.4994,2.7356,0.3796,0.0538
1732024333.5102,2.7358,0.3795,0.0543
1732024333.5192,2.7360,0.3794,0.0548
1732024333.5291,2.7361,0.3793,0.0553
1732024333.5396,2.7363,0.3792,0.0558
1732024333.5508,2.7322,0.3824,0.0567
1732024333.5593,2.7289,0.3850,0.0574
1732024333.5719,2.7239,0.3888,0.0584
1732024333.5802,2.7207,0.3912,0.0590
1732024333.5892,2.7172,0.3940,0.0597
1732024333.5991,2.7133,0.3969,0.0605
1732024333.6088,2.7108,0.3988,0.0609
1732024333.6200,2.7142,0.3961,0.0598
1732024333.6292,2.7169,0.3938,0.0590
1732024333.6398,2.7200,0.3913,0.0580
1732024333.6494,2.7228,0.3889,0.0571
1732024333.6604,2.7260,0.3863,0.0560
1732024333.6698,2.7288,0.3840,0.0551
1732024333.6802,2.7304,0.3829,0.0548
1732024333.6916,2.7313,0.3826,0.0548
1732024333.7000,2.7320,0.3824,0.0549
1732024333.7096,2.7328,0.3822,0.0549
1732024333.7192,2.7335,0.3819,0.0549
1732024333.7293,2.7343,0.3817,0.0550
1732024333.7395,2.7351,0.3814,0.0550
1732024333.7499,2.7359,0.3811,0.0551
1732024333.7593,2.7367,0.3809,0.0551
1732024333.7694,2.7375,0.3806,0.0551
1732024333.7889,2.7351,0.3797,0.0562
1732024333.7994,2.7333,0.3791,0.0568
1732024333.8105,2.7313,0.3784,0.0576
1732024333.8193,2.7297,0.3779,0.0581
1732024333.8290,2.7280,0.3774,0.0588
1732024333.8394,2.7262,0.3768,0.0594
1732024333.8690,2.7286,0.3771,0.0579
1732024333.8796,2.7295,0.3773,0.0574
1732024333.8891,2.7303,0.3774,0.0568
1732024333.8989,2.7312,0.3775,0.0563
1732024333.9091,2.7320,0.3776,0.0558
1732024333.9191,2.7329,0.3778,0.0552
1732024333.9291,2.7338,0.3779,0.0547
1732024333.9396,2.7347,0.3780,0.0541
1732024333.9694,2.7320,0.3780,0.0549
1732024333.9991,2.7292,0.3780,0.0558
1732024334.0099,2.7286,0.3781,0.0560
1732024334.0192,2.7289,0.3785,0.0557
1732024334.0295,2.7292,0.3789,0.0555
1732024334.0395,2.7295,0.3793,0.0552
1732024334.0692,2.7303,0.3805,0.0544
1732024334.0806,2.7300,0.3810,0.0538
1732024334.0890,2.7294,0.3814,0.0532
1732024334.0992,2.7286,0.3819,0.0524
1732024334.1078,2.7280,0.3823,0.0518
1732024334.1179,2.7273,0.3827,0.0511
1732024334.1287,2.7265,0.3832,0.0503
1732024334.1394,2.7258,0.3837,0.0496
1732024334.1489,2.7257,0.3828,0.0498
1732024334.1590,2.7257,0.3817,0.0502
1732024334.1692,2.7257,0.3806,0.0505
1732024334.1795,2.7257,0.3795,0.0509
1732024334.1892,2.7257,0.3784,0.0513
1732024334.1990,2.7257,0.3773,0.0516
1732024334.2097,2.7257,0.3762,0.0520
1732024334.2197,2.7258,0.3751,0.0524
1732024334.2293,2.7258,0.3740,0.0527
1732024334.2397,2.7258,0.3729,0.0531
1732024334.2693,2.7317,0.3809,0.0543
1732024334.2811,2.7342,0.3842,0.0548
1732024334.2895,2.7359,0.3866,0.0552
1732024334.2991,2.7379,0.3893,0.0556
1732024334.3093,2.7393,0.3912,0.0559
1732024334.3192,2.7381,0.3896,0.0557
1732024334.3290,2.7369,0.3879,0.0555
1732024334.3393,2.7356,0.3862,0.0554
1732024334.3497,2.7344,0.3845,0.0552
1732024334.3591,2.7332,0.3830,0.0550
1732024334.3694,2.7320,0.3813,0.0549
1732024334.3791,2.7317,0.3805,0.0548
1732024334.3903,2.7323,0.3803,0.0550
1732024334.3991,2.7327,0.3802,0.0551
1732024334.4094,2.7332,0.3800,0.0552
1732024334.4198,2.7338,0.3799,0.0553
1732024334.4292,2.7342,0.3798,0.0554
1732024334.4391,2.7347,0.3796,0.0555
1732024334.4490,2.7352,0.3795,0.0556
1732024334.4596,2.7358,0.3793,0.0557
1732024334.4694,2.7362,0.3792,0.0558
1732024334.4797,2.7372,0.3791,0.0557
1732024334.5090,2.7408,0.3787,0.0552
1732024334.5192,2.7420,0.3786,0.0550
1732024334.5299,2.7433,0.3785,0.0548
1732024334.5391,2.7445,0.3784,0.0546
1732024334.5491,2.7433,0.3786,0.0548
1732024334.5600,2.7416,0.3788,0.0550
1732024334.5698,2.7400,0.3791,0.0552
1732024334.5819,2.7381,0.3793,0.0554
1732024334.5895,2.7369,0.3795,0.0555
1732024334.5993,2.7354,0.3798,0.0557
1732024334.6091,2.7338,0.3800,0.0559
1732024334.6198,2.7321,0.3802,0.0561
1732024334.6296,2.7306,0.3805,0.0563
1732024334.6392,2.7291,0.3807,0.0565
1732024334.6490,2.7284,0.3808,0.0565
1732024334.6602,2.7279,0.3809,0.0565
1732024334.6691,2.7275,0.3810,0.0565
1732024334.6797,2.7270,0.3811,0.0565
1732024334.6895,2.7265,0.3812,0.0565
1732024334.6999,2.7260,0.3812,0.0565
1732024334.7101,2.7255,0.3813,0.0566
1732024334.7199,2.7250,0.3814,0.0566
1732024334.7298,2.7245,0.3815,0.0566
1732024334.7399,2.7240,0.3816,0.0566
1732024334.7591,2.7259,0.3813,0.0554
1732024334.7698,2.7271,0.3811,0.0548
1732024334.7886,2.7290,0.3808,0.0536
1732024334.7994,2.7302,0.3806,0.0529
1732024334.8097,2.7312,0.3806,0.0524
1732024334.8170,2.7318,0.3808,0.0523
1732024334.8403,2.7336,0.3813,0.0519
1732024334.8478,2.7342,0.3815,0.0518
1732024334.8697,2.7360,0.3820,0.0514
1732024334.8800,2.7368,0.3823,0.0513
1732024334.8897,2.7376,0.3825,0.0511
1732024334.9000,2.7384,0.3828,0.0510
1732024334.9092,2.7388,0.3828,0.0510
1732024334.9196,2.7379,0.3819,0.0515
1732024334.9294,2.7371,0.3810,0.0521
1732024334.9396,2.7363,0.3801,0.0526
1732024334.9491,2.7355,0.3793,0.0531
1732024334.9598,2.7346,0.3784,0.0537
1732024334.9692,2.7338,0.3776,0.0542
1732024334.9796,2.7335,0.3772,0.0544
1732024334.9899,2.7338,0.3773,0.0543
1732024335.0005,2.7340,0.3774,0.0541
1732024335.0094,2.7343,0.3775,0.0540
1732024335.0295,2.7347,0.3777,0.0537
1732024335.0396,2.7350,0.3778,0.0536
1732024335.0489,2.7352,0.3779,0.0535
1732024335.0600,2.7355,0.3780,0.0533
1732024335.0694,2.7357,0.3781,0.0532
1732024335.0791,2.7359,0.3786,0.0532
1732024335.0894,2.7362,0.3793,0.0535
1732024335.0991,2.7364,0.3801,0.0537
1732024335.1112,2.7367,0.3810,0.0540
1732024335.1204,2.7369,0.3817,0.0542
1732024335.1294,2.7371,0.3823,0.0544
1732024335.1404,2.7374,0.3832,0.0546
1732024335.1506,2.7376,0.3839,0.0549
1732024335.1606,2.7378,0.3847,0.0551
1732024335.1707,2.7381,0.3855,0.0553
1732024335.1792,2.7380,0.3847,0.0549
1732024335.1898,2.7375,0.3827,0.0538
1732024335.2004,2.7371,0.3808,0.0528
1732024335.2110,2.7367,0.3788,0.0518
1732024335.2296,2.7360,0.3754,0.0500
1732024335.2398,2.7356,0.3735,0.0490
1732024335.2508,2.7352,0.3715,0.0479
1732024335.2595,2.7349,0.3699,0.0470
1732024335.2692,2.7345,0.3681,0.0461
1732024335.2789,2.7349,0.3680,0.0464
1732024335.2891,2.7361,0.3695,0.0479
1732024335.2992,2.7373,0.3710,0.0494
1732024335.3105,2.7387,0.3727,0.0510
1732024335.3193,2.7397,0.3741,0.0523
1732024335.3307,2.7410,0.3758,0.0540
1732024335.3400,2.7421,0.3772,0.0553
1732024335.3587,2.7402,0.3777,0.0547
1732024335.3695,2.7390,0.3780,0.0543
1732024335.3790,2.7380,0.3783,0.0540
1732024335.3900,2.7368,0.3785,0.0535
1732024335.3997,2.7358,0.3788,0.0532
1732024335.4099,2.7345,0.3792,0.0531
1732024335.4198,2.7328,0.3800,0.0539
1732024335.4298,2.7312,0.3808,0.0547
1732024335.4402,2.7294,0.3816,0.0555
1732024335.4491,2.7279,0.3823,0.0562
1732024335.4596,2.7262,0.3831,0.0571
1732024335.4717,2.7242,0.3841,0.0580
1732024335.4775,2.7241,0.3846,0.0580
1732024335.4901,2.7254,0.3858,0.0574
1732024335.4996,2.7263,0.3867,0.0569
1732024335.5184,2.7282,0.3885,0.0560
1732024335.5294,2.7293,0.3896,0.0555
1732024335.5394,2.7303,0.3906,0.0550
1732024335.5698,2.7293,0.3865,0.0570
1732024335.5794,2.7290,0.3851,0.0577
1732024335.5906,2.7285,0.3835,0.0585
1732024335.6000,2.7282,0.3821,0.0592
1732024335.6093,2.7280,0.3808,0.0596
1732024335.6198,2.7286,0.3793,0.0591
1732024335.6300,2.7291,0.3778,0.0585
1732024335.6399,2.7296,0.3764,0.0580
1732024335.6589,2.7306,0.3736,0.0570
1732024335.6727,2.7314,0.3717,0.0563
1732024335.6809,2.7310,0.3718,0.0563
1732024335.6895,2.7304,0.3723,0.0565
1732024335.6995,2.7297,0.3728,0.0567
1732024335.7104,2.7290,0.3734,0.0569
1732024335.7293,2.7277,0.3744,0.0573
1732024335.7396,2.7270,0.3750,0.0575
1732024335.7589,2.7257,0.3760,0.0579
1732024335.7698,2.7250,0.3766,0.0581
1732024335.7879,2.7281,0.3768,0.0578
1732024335.7992,2.7307,0.3769,0.0575
1732024335.8089,2.7331,0.3769,0.0572
1732024335.8298,2.7381,0.3770,0.0566
1732024335.8394,2.7404,0.3771,0.0564
1732024335.8702,2.7342,0.3781,0.0556
1732024335.8897,2.7300,0.3788,0.0552
1732024335.8990,2.7280,0.3791,0.0550
1732024335.9093,2.7257,0.3794,0.0547
1732024335.9203,2.7234,0.3798,0.0545
1732024335.9293,2.7214,0.3801,0.0543
1732024335.9395,2.7192,0.3804,0.0540
1732024335.9497,2.7203,0.3793,0.0542
1732024335.9591,2.7217,0.3780,0.0545
1732024335.9695,2.7232,0.3765,0.0547
1732024335.9881,2.7260,0.3740,0.0552
1732024335.9992,2.7277,0.3725,0.0555
1732024336.0094,2.7291,0.3716,0.0556
1732024336.0199,2.7303,0.3731,0.0550
1732024336.0290,2.7313,0.3744,0.0545
1732024336.0402,2.7326,0.3760,0.0539
1732024336.0499,2.7337,0.3774,0.0534
1732024336.0595,2.7347,0.3788,0.0529
1732024336.0691,2.7358,0.3801,0.0524
1732024336.0793,2.7360,0.3813,0.0526
1732024336.0897,2.7355,0.3823,0.0534
1732024336.0994,2.7349,0.3832,0.0541
1732024336.1091,2.7344,0.3841,0.0549
1732024336.1199,2.7338,0.3851,0.0557
1732024336.1298,2.7332,0.3860,0.0565
1732024336.1398,2.7327,0.3869,0.0573
1732024336.1494,2.7330,0.3866,0.0570
1732024336.1593,2.7334,0.3861,0.0566
1732024336.1695,2.7338,0.3857,0.0561
1732024336.1813,2.7344,0.3852,0.0556
1732024336.1898,2.7347,0.3848,0.0553
1732024336.2003,2.7352,0.3843,0.0548
1732024336.2095,2.7356,0.3839,0.0544
1732024336.2193,2.7360,0.3835,0.0540
1732024336.2311,2.7365,0.3830,0.0535
1732024336.2411,2.7370,0.3826,0.0531
1732024336.2490,2.7373,0.3822,0.0533
1732024336.2590,2.7376,0.3818,0.0535
1732024336.2696,2.7380,0.3814,0.0537
1732024336.2792,2.7384,0.3810,0.0539
1732024336.2891,2.7388,0.3805,0.0541
1732024336.2990,2.7392,0.3801,0.0543
1732024336.3095,2.7393,0.3798,0.0545
1732024336.3191,2.7387,0.3798,0.0543
1732024336.3291,2.7380,0.3797,0.0542
1732024336.3402,2.7372,0.3797,0.0540
1732024336.3515,2.7364,0.3797,0.0538
1732024336.3595,2.7358,0.3797,0.0536
1732024336.3697,2.7351,0.3797,0.0535
1732024336.3787,2.7348,0.3796,0.0536
1732024336.3890,2.7347,0.3796,0.0541
1732024336.3994,2.7347,0.3796,0.0545
1732024336.4081,2.7346,0.3795,0.0549
1732024336.4194,2.7346,0.3795,0.0555
1732024336.4301,2.7345,0.3794,0.0559
1732024336.4396,2.7344,0.3794,0.0564
1732024336.4590,2.7343,0.3793,0.0572
1732024336.4695,2.7343,0.3793,0.0577
1732024336.4778,2.7344,0.3791,0.0579
1732024336.4889,2.7348,0.3785,0.0577
1732024336.4990,2.7352,0.3781,0.0575
1732024336.5297,2.7364,0.3766,0.0569
1732024336.5394,2.7368,0.3761,0.0567
1732024336.5488,2.7365,0.3765,0.0566
1732024336.5589,2.7362,0.3770,0.0564
1732024336.5692,2.7358,0.3776,0.0563
1732024336.5779,2.7356,0.3780,0.0562
1732024336.5890,2.7352,0.3786,0.0560
1732024336.5993,2.7348,0.3792,0.0558
1732024336.6092,2.7344,0.3796,0.0557
1732024336.6201,2.7332,0.3798,0.0559
1732024336.6295,2.7322,0.3800,0.0561
1732024336.6393,2.7312,0.3802,0.0563
1732024336.6695,2.7280,0.3807,0.0568
1732024336.6793,2.7282,0.3807,0.0566
1732024336.6894,2.7295,0.3804,0.0559
1732024336.6993,2.7308,0.3802,0.0553
1732024336.7106,2.7323,0.3800,0.0546
1732024336.7387,2.7360,0.3794,0.0528
1732024336.7490,2.7354,0.3793,0.0527
1732024336.7597,2.7343,0.3791,0.0528
1732024336.7691,2.7333,0.3790,0.0528
1732024336.7795,2.7322,0.3788,0.0529
1732024336.7890,2.7312,0.3787,0.0530
1732024336.7991,2.7302,0.3786,0.0530
1732024336.8102,2.7290,0.3784,0.0531
1732024336.8201,2.7280,0.3783,0.0531
1732024336.8292,2.7270,0.3782,0.0532
1732024336.8395,2.7260,0.3780,0.0532
1732024336.8519,2.7272,0.3786,0.0535
1732024336.8587,2.7281,0.3790,0.0537
1732024336.8692,2.7294,0.3796,0.0540
1732024336.8790,2.7306,0.3802,0.0542
1732024336.8891,2.7319,0.3807,0.0545
1732024336.8991,2.7332,0.3813,0.0548
1732024336.9097,2.7345,0.3819,0.0550
1732024336.9197,2.7358,0.3825,0.0553
1732024336.9292,2.7370,0.3830,0.0555
1732024336.9398,2.7383,0.3836,0.0558
1732024336.9512,2.7378,0.3830,0.0559
1732024336.9594,2.7374,0.3825,0.0559
1732024336.9691,2.7368,0.3819,0.0559
1732024336.9882,2.7357,0.3806,0.0560
1732024336.9991,2.7351,0.3799,0.0560
1732024337.0093,2.7347,0.3794,0.0560
1732024337.0193,2.7357,0.3792,0.0560
1732024337.0292,2.7366,0.3790,0.0559
1732024337.0391,2.7376,0.3788,0.0558
1732024337.0518,2.7388,0.3786,0.0557
1732024337.0594,2.7395,0.3785,0.0556
1732024337.0698,2.7405,0.3783,0.0556
1732024337.0792,2.7404,0.3778,0.0557
1732024337.0991,2.7384,0.3761,0.0564
1732024337.1092,2.7373,0.3753,0.0567
1732024337.1304,2.7352,0.3735,0.0574
1732024337.1396,2.7342,0.3727,0.0577
1732024337.1502,2.7332,0.3718,0.0581
1732024337.1597,2.7322,0.3710,0.0584
1732024337.1707,2.7311,0.3701,0.0588
1732024337.1900,2.7322,0.3729,0.0591
1732024337.2100,2.7340,0.3769,0.0593
1732024337.2217,2.7351,0.3792,0.0594
1732024337.2302,2.7359,0.3809,0.0595
1732024337.2394,2.7368,0.3827,0.0596
1732024337.2698,2.7396,0.3886,0.0599
1732024337.2793,2.7397,0.3884,0.0603
1732024337.2894,2.7392,0.3862,0.0612
1732024337.2991,2.7386,0.3840,0.0621
1732024337.3094,2.7381,0.3817,0.0630
1732024337.3197,2.7375,0.3794,0.0639
1732024337.3305,2.7369,0.3770,0.0648
1732024337.3395,2.7364,0.3749,0.0656
1732024337.3489,2.7358,0.3762,0.0648
1732024337.3606,2.7351,0.3786,0.0634
1732024337.3699,2.7346,0.3805,0.0623
1732024337.3793,2.7340,0.3824,0.0612
1732024337.3894,2.7334,0.3844,0.0600
1732024337.3991,2.7329,0.3864,0.0589
1732024337.4091,2.7323,0.3879,0.0578
1732024337.4196,2.7315,0.3866,0.0571
1732024337.4293,2.7308,0.3854,0.0566
1732024337.4396,2.7301,0.3841,0.0560
1732024337.4491,2.7294,0.3830,0.0554
1732024337.4590,2.7287,0.3817,0.0548
1732024337.4693,2.7279,0.3804,0.0542
1732024337.4789,2.7274,0.3802,0.0541
1732024337.4889,2.7269,0.3810,0.0545
1732024337.4991,2.7264,0.3818,0.0549
1732024337.5091,2.7259,0.3826,0.0552
1732024337.5199,2.7254,0.3834,0.0556
1732024337.5293,2.7249,0.3842,0.0560
1732024337.5397,2.7244,0.3850,0.0564
1732024337.5490,2.7239,0.3857,0.0567
1732024337.5591,2.7234,0.3866,0.0571
1732024337.5692,2.7230,0.3874,0.0575
1732024337.5800,2.7228,0.3874,0.0575
1732024337.5891,2.7230,0.3867,0.0571
1732024337.5990,2.7232,0.3860,0.0567
1732024337.6094,2.7235,0.3852,0.0563
1732024337.6200,2.7237,0.3844,0.0559
1732024337.6298,2.7239,0.3837,0.0555
1732024337.6397,2.7241,0.3829,0.0552
1732024337.6691,2.7248,0.3808,0.0540
1732024337.6783,2.7252,0.3804,0.0539
1732024337.6882,2.7260,0.3803,0.0540
1732024337.6993,2.7268,0.3803,0.0541
1732024337.7102,2.7276,0.3802,0.0542
1732024337.7295,2.7291,0.3802,0.0544
1732024337.7395,2.7299,0.3801,0.0545
1732024337.7578,2.7313,0.3801,0.0547
1732024337.7691,2.7321,0.3800,0.0549
1732024337.7781,2.7322,0.3799,0.0549
1732024337.7898,2.7313,0.3797,0.0549
1732024337.7994,2.7305,0.3795,0.0548
1732024337.8080,2.7298,0.3793,0.0548
1732024337.8291,2.7280,0.3789,0.0547
1732024337.8405,2.7271,0.3786,0.0546
1732024337.8511,2.7272,0.3790,0.0546
1732024337.8604,2.7274,0.3794,0.0546
1732024337.8711,2.7277,0.3798,0.0546
1732024337.8794,2.7278,0.3801,0.0546
1732024337.8892,2.7280,0.3805,0.0546
1732024337.9001,2.7283,0.3809,0.0546
1732024337.9201,2.7287,0.3817,0.0546
1732024337.9308,2.7289,0.3822,0.0546
1732024337.9394,2.7291,0.3825,0.0546
1732024337.9517,2.7292,0.3826,0.0543
1732024337.9596,2.7292,0.3826,0.0542
1732024337.9691,2.7293,0.3826,0.0540
1732024337.9805,2.7294,0.3826,0.0537
1732024337.9892,2.7294,0.3826,0.0536
1732024337.9992,2.7295,0.3826,0.0533
1732024338.0092,2.7299,0.3825,0.0532
1732024338.0191,2.7321,0.3825,0.0534
1732024338.0292,2.7344,0.3824,0.0536
1732024338.0391,2.7367,0.3824,0.0538
1732024338.0490,2.7390,0.3823,0.0541
1732024338.0588,2.7412,0.3822,0.0543
1732024338.0692,2.7436,0.3822,0.0545
1732024338.0788,2.7444,0.3818,0.0548
1732024338.0894,2.7434,0.3811,0.0552
1732024338.0991,2.7425,0.3804,0.0556
1732024338.1395,2.7388,0.3776,0.0572
1732024338.1494,2.7378,0.3778,0.0569
1732024338.1595,2.7368,0.3781,0.0565
1732024338.1695,2.7358,0.3784,0.0560
1732024338.1810,2.7346,0.3788,0.0555
1732024338.1896,2.7338,0.3791,0.0551
1732024338.1986,2.7328,0.3794,0.0547
1732024338.2099,2.7319,0.3796,0.0542
1732024338.2185,2.7320,0.3793,0.0542
1732024338.2277,2.7320,0.3791,0.0541
1732024338.2396,2.7321,0.3787,0.0540
1732024338.2590,2.7321,0.3782,0.0538
1732024338.2807,2.7323,0.3776,0.0537
1732024338.2898,2.7323,0.3773,0.0536
1732024338.3122,2.7323,0.3774,0.0536
1732024338.3193,2.7321,0.3783,0.0539
1732024338.3294,2.7319,0.3797,0.0544
1732024338.3393,2.7316,0.3811,0.0549
1732024338.3515,2.7313,0.3827,0.0554
1732024338.3604,2.7311,0.3839,0.0558
1732024338.3709,2.7309,0.3854,0.0563
1732024338.3811,2.7306,0.3868,0.0568
1732024338.3896,2.7304,0.3879,0.0572
1732024338.3996,2.7302,0.3893,0.0576
1732024338.4095,2.7301,0.3902,0.0579
1732024338.4202,2.7311,0.3887,0.0571
1732024338.4297,2.7319,0.3873,0.0564
1732024338.4399,2.7328,0.3859,0.0557
1732024338.4702,2.7354,0.3816,0.0535
1732024338.4994,2.7349,0.3814,0.0533
1732024338.5104,2.7345,0.3816,0.0534
1732024338.5395,2.7335,0.3822,0.0537
1732024338.5502,2.7331,0.3824,0.0538
1732024338.5606,2.7327,0.3826,0.0538
1732024338.5706,2.7324,0.3828,0.0539
1732024338.5806,2.7327,0.3828,0.0540
1732024338.5891,2.7334,0.3827,0.0540
1732024338.5992,2.7342,0.3825,0.0540
1732024338.6088,2.7349,0.3823,0.0540
1732024338.6287,2.7365,0.3819,0.0541
1732024338.6399,2.7374,0.3817,0.0541
1732024338.6509,2.7372,0.3812,0.0542
1732024338.6600,2.7370,0.3807,0.0543
1732024338.6705,2.7367,0.3801,0.0544
1732024338.6900,2.7361,0.3790,0.0545
1732024338.6987,2.7358,0.3785,0.0546
1732024338.7090,2.7355,0.3779,0.0547
1732024338.7183,2.7352,0.3774,0.0548
1732024338.7265,2.7350,0.3770,0.0548
1732024338.7399,2.7345,0.3762,0.0550
1732024338.7504,2.7338,0.3770,0.0551
1732024338.7597,2.7331,0.3778,0.0553
1732024338.7693,2.7324,0.3787,0.0555
1732024338.7793,2.7317,0.3796,0.0557
1732024338.7895,2.7309,0.3805,0.0559
1732024338.7997,2.7301,0.3814,0.0562
1732024338.8096,2.7294,0.3823,0.0564
1732024338.8192,2.7287,0.3831,0.0566
1732024338.8295,2.7279,0.3840,0.0568
1732024338.8394,2.7272,0.3849,0.0570
1732024338.8513,2.7276,0.3846,0.0566
1732024338.8601,2.7281,0.3842,0.0563
1732024338.8695,2.7286,0.3838,0.0560
1732024338.8796,2.7292,0.3833,0.0556
1732024338.8899,2.7298,0.3828,0.0552
1732024338.9004,2.7304,0.3823,0.0548
1732024338.9092,2.7309,0.3819,0.0546
1732024338.9200,2.7318,0.3814,0.0547
1732024338.9301,2.7326,0.3809,0.0547
1732024338.9402,2.7334,0.3803,0.0548
1732024338.9694,2.7358,0.3789,0.0551
1732024338.9791,2.7360,0.3799,0.0553
1732024338.9893,2.7356,0.3829,0.0559
1732024338.9995,2.7351,0.3858,0.0564
1732024339.0092,2.7347,0.3887,0.0569
1732024339.0199,2.7342,0.3918,0.0575
1732024339.0303,2.7337,0.3948,0.0580
1732024339.0400,2.7332,0.3976,0.0586
1732024339.0490,2.7328,0.4003,0.0590
1732024339.0599,2.7323,0.4035,0.0596
1732024339.0697,2.7319,0.4063,0.0601
1732024339.0812,2.7324,0.4051,0.0600
1732024339.0901,2.7335,0.4013,0.0594
1732024339.1002,2.7348,0.3971,0.0588
1732024339.1106,2.7361,0.3927,0.0582
1732024339.1184,2.7370,0.3894,0.0577
1732024339.1301,2.7385,0.3845,0.0569
1732024339.1395,2.7396,0.3806,0.0564
1732024339.1698,2.7357,0.3801,0.0554
1732024339.1897,2.7328,0.3803,0.0549
1732024339.2104,2.7304,0.3801,0.0543
1732024339.2198,2.7319,0.3785,0.0541
1732024339.2293,2.7335,0.3768,0.0539
1732024339.2393,2.7351,0.3751,0.0536
1732024339.2506,2.7370,0.3731,0.0533
1732024339.2594,2.7384,0.3715,0.0531
1732024339.2694,2.7400,0.3698,0.0529
1732024339.2795,2.7406,0.3694,0.0529
1732024339.2893,2.7400,0.3707,0.0533
1732024339.2994,2.7394,0.3721,0.0537
1732024339.3081,2.7389,0.3732,0.0540
1732024339.3191,2.7383,0.3746,0.0544
1732024339.3295,2.7376,0.3760,0.0548
1732024339.3394,2.7370,0.3773,0.0552
1732024339.3506,2.7372,0.3777,0.0549
1732024339.3596,2.7375,0.3779,0.0546
1732024339.3699,2.7378,0.3781,0.0543
1732024339.3881,2.7383,0.3784,0.0537
1732024339.3991,2.7387,0.3786,0.0533
1732024339.4096,2.7390,0.3788,0.0530
1732024339.4191,2.7393,0.3789,0.0527
1732024339.4291,2.7396,0.3791,0.0523
1732024339.4399,2.7399,0.3793,0.0520
1732024339.4489,2.7392,0.3791,0.0521
1732024339.4594,2.7381,0.3788,0.0524
1732024339.4693,2.7370,0.3786,0.0526
1732024339.4797,2.7360,0.3783,0.0529
1732024339.4895,2.7349,0.3780,0.0532
1732024339.4993,2.7339,0.3777,0.0534
1732024339.5093,2.7328,0.3775,0.0537
1732024339.5196,2.7318,0.3772,0.0540
1732024339.5294,2.7307,0.3769,0.0542
1732024339.5409,2.7295,0.3766,0.0545
1732024339.5601,2.7330,0.3780,0.0551
1732024339.5695,2.7348,0.3787,0.0554
1732024339.5999,2.7405,0.3810,0.0563
1732024339.6095,2.7418,0.3814,0.0566
1732024339.6193,2.7396,0.3803,0.0571
1732024339.6295,2.7372,0.3792,0.0575
1732024339.6404,2.7347,0.3779,0.0580
1732024339.6498,2.7326,0.3769,0.0584
1732024339.6595,2.7304,0.3758,0.0589
1732024339.6694,2.7281,0.3746,0.0593
1732024339.6881,2.7282,0.3736,0.0589
1732024339.7000,2.7295,0.3733,0.0583
1732024339.7102,2.7305,0.3730,0.0578
1732024339.7192,2.7315,0.3728,0.0573
1732024339.7298,2.7326,0.3724,0.0568
1732024339.7395,2.7336,0.3722,0.0563
1732024339.7513,2.7348,0.3718,0.0557
1732024339.7599,2.7357,0.3716,0.0552
1732024339.7698,2.7367,0.3713,0.0547
1732024339.7814,2.7371,0.3723,0.0547
1732024339.7898,2.7369,0.3737,0.0551
1732024339.7995,2.7366,0.3754,0.0556
1732024339.8093,2.7364,0.3770,0.0561
1732024339.8192,2.7361,0.3787,0.0565
1732024339.8299,2.7359,0.3805,0.0571
1732024339.8396,2.7356,0.3822,0.0575
1732024339.8693,2.7364,0.3831,0.0557
1732024339.8810,2.7368,0.3834,0.0549
1732024339.8896,2.7370,0.3835,0.0544
1732024339.8996,2.7374,0.3838,0.0537
1732024339.9096,2.7376,0.3839,0.0531
1732024339.9395,2.7376,0.3823,0.0524
1732024339.9691,2.7375,0.3807,0.0517
1732024339.9990,2.7374,0.3791,0.0510
1732024340.0079,2.7374,0.3786,0.0508
1732024340.0177,2.7379,0.3785,0.0514
1732024340.0289,2.7385,0.3784,0.0521
1732024340.0393,2.7391,0.3784,0.0527
1732024340.0478,2.7395,0.3783,0.0532
1732024340.0579,2.7400,0.3782,0.0538
1732024340.0690,2.7406,0.3782,0.0545
1732024340.0795,2.7406,0.3786,0.0550
1732024340.0992,2.7391,0.3807,0.0557
1732024340.1397,2.7360,0.3851,0.0572
1732024340.1488,2.7351,0.3846,0.0570
1732024340.1590,2.7339,0.3834,0.0566
1732024340.1705,2.7326,0.3821,0.0562
1732024340.1892,2.7305,0.3801,0.0555
1732024340.2097,2.7282,0.3781,0.0549
1732024340.2298,2.7270,0.3802,0.0557
1732024340.2399,2.7263,0.3813,0.0561
1732024340.2495,2.7257,0.3823,0.0565
1732024340.2598,2.7251,0.3834,0.0569
1732024340.2702,2.7244,0.3845,0.0573
1732024340.3000,2.7225,0.3877,0.0585
1732024340.3110,2.7222,0.3880,0.0590
1732024340.3410,2.7242,0.3801,0.0611
1732024340.3500,2.7248,0.3777,0.0618
1732024340.3598,2.7254,0.3751,0.0625
1732024340.3704,2.7261,0.3723,0.0632
1732024340.3783,2.7266,0.3712,0.0633
1732024340.3891,2.7273,0.3719,0.0623
1732024340.3992,2.7280,0.3725,0.0613
1732024340.4087,2.7286,0.3731,0.0604
1732024340.4199,2.7293,0.3737,0.0593
1732024340.4303,2.7300,0.3743,0.0583
1732024340.4413,2.7307,0.3750,0.0573
1732024340.4489,2.7312,0.3754,0.0566
1732024340.4596,2.7319,0.3761,0.0556
1732024340.4698,2.7326,0.3767,0.0546
1732024340.4814,2.7327,0.3767,0.0542
1732024340.4901,2.7323,0.3762,0.0545
1732024340.4997,2.7319,0.3757,0.0547
1732024340.5096,2.7315,0.3751,0.0550
1732024340.5390,2.7302,0.3735,0.0557
1732024340.5492,2.7308,0.3740,0.0554
1732024340.5591,2.7317,0.3749,0.0548
1732024340.5696,2.7326,0.3759,0.0542
1732024340.5793,2.7335,0.3767,0.0536
1732024340.5897,2.7344,0.3777,0.0530
1732024340.5999,2.7353,0.3786,0.0524
1732024340.6081,2.7361,0.3793,0.0520
1732024340.6394,2.7347,0.3821,0.0530
1732024340.6692,2.7333,0.3847,0.0540
1732024340.6791,2.7320,0.3849,0.0544
1732024340.6907,2.7288,0.3840,0.0550
1732024340.7006,2.7261,0.3832,0.0555
1732024340.7093,2.7237,0.3825,0.0559
1732024340.7192,2.7210,0.3817,0.0563
1732024340.7304,2.7180,0.3808,0.0569
1732024340.7417,2.7149,0.3798,0.0574
1732024340.7618,2.7208,0.3788,0.0575
1732024340.7687,2.7229,0.3784,0.0575
1732024340.7793,2.7261,0.3778,0.0576
1732024340.7890,2.7290,0.3773,0.0576
1732024340.7994,2.7322,0.3768,0.0577
1732024340.8091,2.7349,0.3763,0.0577
1732024340.8390,2.7345,0.3782,0.0558
1732024340.8493,2.7343,0.3788,0.0551
1732024340.8591,2.7341,0.3795,0.0545
1732024340.8692,2.7340,0.3801,0.0538
1732024340.8797,2.7339,0.3804,0.0534
1732024340.8894,2.7341,0.3802,0.0533
1732024340.8995,2.7342,0.3800,0.0533
1732024340.9097,2.7344,0.3797,0.0532
1732024340.9291,2.7346,0.3793,0.0531
1732024340.9394,2.7348,0.3791,0.0531
1732024340.9513,2.7349,0.3788,0.0530
1732024340.9696,2.7352,0.3784,0.0529
1732024340.9787,2.7354,0.3783,0.0530
1732024340.9885,2.7360,0.3783,0.0533
1732024340.9994,2.7367,0.3783,0.0537
1732024341.0092,2.7372,0.3783,0.0540
1732024341.0196,2.7378,0.3782,0.0544
1732024341.0294,2.7384,0.3782,0.0547
1732024341.0392,2.7390,0.3782,0.0550
1732024341.0490,2.7391,0.3781,0.0549
1732024341.0594,2.7389,0.3779,0.0547
1732024341.0693,2.7387,0.3778,0.0545
1732024341.0792,2.7386,0.3776,0.0542
1732024341.0892,2.7384,0.3775,0.0540
1732024341.0991,2.7383,0.3773,0.0538
1732024341.1093,2.7381,0.3772,0.0535
1732024341.1193,2.7379,0.3770,0.0533
1732024341.1299,2.7378,0.3768,0.0530
1732024341.1398,2.7376,0.3767,0.0528
1732024341.1591,2.7371,0.3761,0.0549
1732024341.1693,2.7369,0.3757,0.0562
1732024341.1798,2.7366,0.3753,0.0576
1732024341.1900,2.7363,0.3750,0.0589
1732024341.2004,2.7360,0.3746,0.0602
1732024341.2102,2.7359,0.3743,0.0611
1732024341.2195,2.7365,0.3743,0.0600
1732024341.2302,2.7373,0.3743,0.0587
1732024341.2407,2.7380,0.3742,0.0574
1732024341.2494,2.7386,0.3742,0.0564
1732024341.2591,2.7392,0.3742,0.0552
1732024341.2692,2.7399,0.3742,0.0539
1732024341.2815,2.7393,0.3750,0.0535
1732024341.2890,2.7381,0.3760,0.0539
1732024341.2990,2.7364,0.3774,0.0545
1732024341.3095,2.7346,0.3789,0.0551
1732024341.3191,2.7330,0.3802,0.0556
1732024341.3290,2.7313,0.3816,0.0561
1732024341.3390,2.7296,0.3829,0.0567
1732024341.3566,2.7266,0.3854,0.0577
1732024341.3692,2.7245,0.3871,0.0584
1732024341.3791,2.7244,0.3875,0.0585
1732024341.3889,2.7271,0.3860,0.0580
1732024341.3990,2.7299,0.3844,0.0575
1732024341.4090,2.7326,0.3829,0.0569
1732024341.4193,2.7354,0.3813,0.0564
1732024341.4297,2.7383,0.3797,0.0558
1732024341.4391,2.7408,0.3783,0.0553
1732024341.4486,2.7417,0.3780,0.0550
1732024341.4597,2.7417,0.3783,0.0548
1732024341.4695,2.7418,0.3785,0.0546
1732024341.4803,2.7418,0.3787,0.0544
1732024341.4899,2.7419,0.3790,0.0542


==> Data/VinsFusion_path.csv <==
t,x,y,z
1732024210.9584,-0.6886,1.6106,2.0493
1732024210.9600,-0.6886,1.6106,2.0493
1732024210.9695,-0.6886,1.6106,2.0493
1732024210.9803,-0.6886,1.6106,2.0493
1732024210.9912,-0.6886,1.6106,2.0493
1732024211.0013,-0.6886,1.6106,2.0493
1732024211.0102,-0.6886,1.6106,2.0493
1732024211.0199,-0.6886,1.6106,2.0492
1732024211.0985,-0.6896,1.6123,2.0484
1732024211.1405,-0.6879,1.6114,2.0482
1732024211.1586,-0.6874,1.6112,2.0481
1732024211.1714,-0.6876,1.6116,2.0480
1732024211.1826,-0.6877,1.6118,2.0479
1732024211.1895,-0.6879,1.6120,2.0479
1732024211.1993,-0.6880,1.6123,2.0478
1732024211.2100,-0.6882,1.6126,2.0477
1732024211.2203,-0.6883,1.6128,2.0476
1732024211.2298,-0.6883,1.6129,2.0477
1732024211.2391,-0.6884,1.6130,2.0478
1732024211.2494,-0.6884,1.6130,2.0480
1732024211.2593,-0.6884,1.6131,2.0482
1732024211.2696,-0.6884,1.6132,2.0483
1732024211.2799,-0.6884,1.6132,2.0485
1732024211.2896,-0.6884,1.6133,2.0486
1732024211.2991,-0.6884,1.6133,2.0487
1732024211.3093,-0.6884,1.6133,2.0487
1732024211.3200,-0.6884,1.6132,2.0487
1732024211.3290,-0.6884,1.6132,2.0487
1732024211.3392,-0.6884,1.6132,2.0488
1732024211.3487,-0.6884,1.6132,2.0488
1732024211.3620,-0.6884,1.6132,2.0488
1732024211.3695,-0.6884,1.6132,2.0488
1732024211.3786,-0.6884,1.6131,2.0487
1732024211.3897,-0.6885,1.6131,2.0487
1732024211.4002,-0.6885,1.6131,2.0486
1732024211.4109,-0.6885,1.6131,2.0486
1732024211.4211,-0.6885,1.6130,2.0486
1732024211.4315,-0.6885,1.6130,2.0486
1732024211.4399,-0.6885,1.6130,2.0486
1732024211.4491,-0.6885,1.6130,2.0487
1732024211.4592,-0.6884,1.6130,2.0487
1732024211.4690,-0.6884,1.6130,2.0488
1732024211.4795,-0.6884,1.6130,2.0488
1732024211.4895,-0.6884,1.6130,2.0488
1732024211.4997,-0.6884,1.6130,2.0488
1732024211.5062,-0.6884,1.6130,2.0489
1732024211.5137,-0.6884,1.6130,2.0489
1732024211.5287,-0.6884,1.6130,2.0489
1732024211.5392,-0.6884,1.6130,2.0489
1732024211.5483,-0.6884,1.6130,2.0489
1732024211.5593,-0.6884,1.6130,2.0489
1732024211.5692,-0.6884,1.6130,2.0489
1732024211.5798,-0.6884,1.6130,2.0489
1732024211.5894,-0.6884,1.6130,2.0489
1732024211.6077,-0.6884,1.6130,2.0489
1732024211.6218,-0.6884,1.6130,2.0489
1732024211.6308,-0.6884,1.6130,2.0489
1732024211.6411,-0.6884,1.6130,2.0489
1732024211.6498,-0.6884,1.6130,2.0489
1732024211.6631,-0.6884,1.6130,2.0489
1732024211.6725,-0.6884,1.6130,2.0489
1732024211.6819,-0.6884,1.6130,2.0489
1732024211.7509,-0.6886,1.6131,2.0486
1732024211.7603,-0.6883,1.6074,2.0422
1732024211.7689,-0.6876,1.5893,2.0220
1732024211.7784,-0.6867,1.5694,1.9998
1732024211.7890,-0.6858,1.5472,1.9751
1732024211.7988,-0.6849,1.5267,1.9522
1732024211.8076,-0.6842,1.5083,1.9317
1732024211.8212,-0.6830,1.4797,1.8999
1732024211.8309,-0.6853,1.4675,1.8947
1732024211.8377,-0.6879,1.4614,1.8963
1732024211.8480,-0.6917,1.4522,1.8988
1732024211.8592,-0.6960,1.4421,1.9014
1732024211.8697,-0.7000,1.4327,1.9039
1732024211.8890,-0.7072,1.4154,1.9085
1732024211.8992,-0.7061,1.4437,1.9284
1732024211.9087,-0.7042,1.4765,1.9498
1732024211.9195,-0.7020,1.5141,1.9744
1732024211.9320,-0.6995,1.5572,2.0026
1732024211.9392,-0.6980,1.5823,2.0190
1732024211.9506,-0.6957,1.6219,2.0448
1732024211.9590,-0.6942,1.6394,2.0546
1732024211.9699,-0.6933,1.6135,2.0285
1732024211.9787,-0.6925,1.5927,2.0076
1732024211.9892,-0.6916,1.5679,1.9825
1732024211.9986,-0.6908,1.5456,1.9601
1732024212.0089,-0.6899,1.5213,1.9356
1732024212.0197,-0.6890,1.4957,1.9097
1732024212.0395,-0.6879,1.4867,1.8975
1732024212.0493,-0.6874,1.4864,1.8953
1732024212.0595,-0.6869,1.4861,1.8931
1732024212.0712,-0.6863,1.4858,1.8905
1732024212.0800,-0.6859,1.4855,1.8885
1732024212.0911,-0.6856,1.4850,1.8865
1732024212.1004,-0.6867,1.4836,1.8870
1732024212.1121,-0.6881,1.4817,1.8877
1732024212.1204,-0.6891,1.4804,1.8881
1732024212.1324,-0.6905,1.4785,1.8888
1732024212.1423,-0.6917,1.4770,1.8893
1732024212.1497,-0.6926,1.4758,1.8897
1732024212.1589,-0.6934,1.4748,1.8903
1732024212.1685,-0.6939,1.4745,1.8908
1732024212.1793,-0.6943,1.4743,1.8914
1732024212.1907,-0.6948,1.4740,1.8920
1732024212.2013,-0.6953,1.4737,1.8926
1732024212.2100,-0.6957,1.4735,1.8931
1732024212.2200,-0.6961,1.4733,1.8937
1732024212.2289,-0.6962,1.4732,1.8938
1732024212.2411,-0.6963,1.4731,1.8939
1732024212.2490,-0.6964,1.4731,1.8939
1732024212.2611,-0.6965,1.4730,1.8939
1732024212.2701,-0.6966,1.4729,1.8939
1732024212.2794,-0.6966,1.4729,1.8940
1732024212.2991,-0.6967,1.4728,1.8940
1732024212.3092,-0.6968,1.4729,1.8940
1732024212.3201,-0.6968,1.4729,1.8941
1732024212.3297,-0.6968,1.4729,1.8941
1732024212.3397,-0.6969,1.4729,1.8941
1732024212.3501,-0.6969,1.4729,1.8941
1732024212.3622,-0.6969,1.4731,1.8940
1732024212.3698,-0.6968,1.4732,1.8940
1732024212.3794,-0.6967,1.4734,1.8939
1732024212.3924,-0.6967,1.4736,1.8938
1732024212.3990,-0.6966,1.4737,1.8937
1732024212.4101,-0.6966,1.4739,1.8937
1732024212.4199,-0.6965,1.4740,1.8936
1732024212.4305,-0.6965,1.4740,1.8935
1732024212.4399,-0.6964,1.4740,1.8935
1732024212.4492,-0.6964,1.4740,1.8935
1732024212.4597,-0.6963,1.4739,1.8934
1732024212.4691,-0.6963,1.4739,1.8934
1732024212.4790,-0.6962,1.4739,1.8934
1732024212.4888,-0.6961,1.4740,1.8932
1732024212.4989,-0.6958,1.4741,1.8929
1732024212.5097,-0.6955,1.4743,1.8926
1732024212.5190,-0.6952,1.4744,1.8923
1732024212.5293,-0.6949,1.4746,1.8920
1732024212.5419,-0.6946,1.4748,1.8916
1732024212.5520,-0.6943,1.4750,1.8913
1732024212.5832,-0.6938,1.4755,1.8907
1732024212.5997,-0.6936,1.4757,1.8903
1732024212.6098,-0.6934,1.4759,1.8901
1732024212.6212,-0.6933,1.4760,1.8899
1732024212.6291,-0.6932,1.4759,1.8899
1732024212.6388,-0.6932,1.4758,1.8899
1732024212.6488,-0.6931,1.4756,1.8898
1732024212.6595,-0.6931,1.4755,1.8898
1732024212.6693,-0.6930,1.4754,1.8898
1732024212.6796,-0.6930,1.4753,1.8897
1732024212.6893,-0.6929,1.4751,1.8896
1732024212.6992,-0.6929,1.4748,1.8893
1732024212.7093,-0.6929,1.4745,1.8890
1732024212.7192,-0.6928,1.4742,1.8887
1732024212.7294,-0.6928,1.4740,1.8883
1732024212.7393,-0.6928,1.4737,1.8880
1732024212.7491,-0.6928,1.4734,1.8877
1732024212.7590,-0.6928,1.4737,1.8876
1732024212.7689,-0.6928,1.4741,1.8876
1732024212.7802,-0.6928,1.4745,1.8876
1732024212.7909,-0.6928,1.4749,1.8875
1732024212.7993,-0.6928,1.4753,1.8875
1732024212.8090,-0.6928,1.4757,1.8875
1732024212.8205,-0.6936,1.4755,1.8882
1732024212.8296,-0.6963,1.4740,1.8907
1732024212.8404,-0.6994,1.4721,1.8937
1732024212.8531,-0.7030,1.4700,1.8972
1732024212.8610,-0.7053,1.4686,1.8993
1732024212.8698,-0.7078,1.4671,1.9017
1732024212.8817,-0.7112,1.4651,1.9050
1732024212.8899,-0.7121,1.4643,1.9059
1732024212.8987,-0.7122,1.4638,1.9062
1732024212.9091,-0.7124,1.4631,1.9065
1732024212.9207,-0.7126,1.4624,1.9069
1732024212.9301,-0.7127,1.4618,1.9072
1732024212.9390,-0.7129,1.4613,1.9075
1732024212.9503,-0.7131,1.4606,1.9078
1732024212.9604,-0.7161,1.4553,1.9107
1732024212.9717,-0.7196,1.4491,1.9141
1732024212.9800,-0.7222,1.4446,1.9166
1732024212.9900,-0.7253,1.4392,1.9195
1732024213.0008,-0.7286,1.4333,1.9228
1732024213.0100,-0.7315,1.4283,1.9255
1732024213.0187,-0.7346,1.4240,1.9285
1732024213.0392,-0.7470,1.4197,1.9399
1732024213.0495,-0.7533,1.4175,1.9456
1732024213.0602,-0.7598,1.4152,1.9516
1732024213.0692,-0.7653,1.4133,1.9566
1732024213.0803,-0.7720,1.4110,1.9628
1732024213.0902,-0.7746,1.4262,1.9742
1732024213.1010,-0.7752,1.4541,1.9905
1732024213.1089,-0.7757,1.4743,2.0023
1732024213.1191,-0.7762,1.5005,2.0175
1732024213.1289,-0.7768,1.5258,2.0323
1732024213.1391,-0.7774,1.5522,2.0477
1732024213.1492,-0.7779,1.5782,2.0628
1732024213.1686,-0.7637,1.5888,2.0624
1732024213.1797,-0.7549,1.5933,2.0610
1732024213.1918,-0.7453,1.5982,2.0594
1732024213.2011,-0.7379,1.6019,2.0582
1732024213.2101,-0.7309,1.6056,2.0570
1732024213.2202,-0.7251,1.6088,2.0559
1732024213.2302,-0.7242,1.6103,2.0552
1732024213.2406,-0.7233,1.6118,2.0545
1732024213.2495,-0.7226,1.6131,2.0538
1732024213.2597,-0.7217,1.6146,2.0531
1732024213.2698,-0.7208,1.6160,2.0524
1732024213.2798,-0.7200,1.6175,2.0517
1732024213.2898,-0.7197,1.6180,2.0514
1732024213.2994,-0.7197,1.6180,2.0513
1732024213.3095,-0.7197,1.6179,2.0513
1732024213.3189,-0.7198,1.6179,2.0512
1732024213.3297,-0.7198,1.6178,2.0511
1732024213.3392,-0.7198,1.6178,2.0511
1732024213.3494,-0.7198,1.6178,2.0510
1732024213.3613,-0.7192,1.6176,2.0504
1732024213.3701,-0.7187,1.6174,2.0498
1732024213.3806,-0.7181,1.6172,2.0492
1732024213.3900,-0.7175,1.6171,2.0486
1732024213.4005,-0.7169,1.6169,2.0480
1732024213.4103,-0.7163,1.6167,2.0474
1732024213.5293,-0.7197,1.6177,2.0514
1732024213.5406,-0.7197,1.6177,2.0514
1732024213.5493,-0.7197,1.6176,2.0514
1732024213.5592,-0.7196,1.6176,2.0514
1732024213.5698,-0.7196,1.6176,2.0513
1732024213.5803,-0.7196,1.6176,2.0513
1732024213.5931,-0.7195,1.6176,2.0513
1732024213.6102,-0.7195,1.6176,2.0512
1732024213.6210,-0.7195,1.6176,2.0512
1732024213.6895,-0.7195,1.6176,2.0512
1732024213.6993,-0.7195,1.6176,2.0512
1732024213.7128,-0.7195,1.6176,2.0512
1732024213.7220,-0.7196,1.6176,2.0512
1732024213.7293,-0.7196,1.6177,2.0512
1732024213.7390,-0.7196,1.6177,2.0512
1732024213.7524,-0.7196,1.6177,2.0512
1732024213.7598,-0.7196,1.6177,2.0512
1732024213.7699,-0.7196,1.6177,2.0512
1732024213.7798,-0.7196,1.6177,2.0512
1732024213.7901,-0.7196,1.6177,2.0512
1732024213.8005,-0.7196,1.6177,2.0512
1732024213.8217,-0.7196,1.6177,2.0512
1732024213.8311,-0.7195,1.6177,2.0512
1732024213.8534,-0.7195,1.6176,2.0512
1732024213.8613,-0.7195,1.6176,2.0512
1732024213.8701,-0.7195,1.6176,2.0512
1732024213.8805,-0.7195,1.6176,2.0512
1732024213.8996,-0.7195,1.6176,2.0512
1732024213.9100,-0.7195,1.6176,2.0512
1732024213.9298,-0.7196,1.6176,2.0512
1732024213.9410,-0.7196,1.6176,2.0512
1732024213.9520,-0.7196,1.6176,2.0512
1732024213.9600,-0.7196,1.6176,2.0512
1732024213.9698,-0.7196,1.6177,2.0512
1732024213.9829,-0.7197,1.6177,2.0512
1732024213.9925,-0.7197,1.6177,2.0512
1732024213.9998,-0.7197,1.6177,2.0512
1732024214.0103,-0.7197,1.6178,2.0512
1732024214.0223,-0.7197,1.6178,2.0512
1732024214.0293,-0.7197,1.6178,2.0512
1732024214.0397,-0.7197,1.6178,2.0512
1732024214.0584,-0.7196,1.6178,2.0512
1732024214.0703,-0.7196,1.6178,2.0512
1732024214.0799,-0.7196,1.6178,2.0512
1732024214.0904,-0.7195,1.6178,2.0512
1732024214.1003,-0.7195,1.6178,2.0512
1732024214.1109,-0.7195,1.6178,2.0512
1732024214.1220,-0.7195,1.6178,2.0512
1732024214.1296,-0.7195,1.6178,2.0512
1732024214.1391,-0.7194,1.6178,2.0512
1732024214.1499,-0.7194,1.6177,2.0512
1732024214.1603,-0.7194,1.6177,2.0512
1732024214.1698,-0.7194,1.6178,2.0512
1732024214.1799,-0.7194,1.6178,2.0512
1732024214.1900,-0.7194,1.6178,2.0512
1732024214.1996,-0.7194,1.6178,2.0512
1732024214.2096,-0.7194,1.6178,2.0512
1732024214.2216,-0.7195,1.6177,2.0512
1732024214.2296,-0.7196,1.6177,2.0512
1732024214.2399,-0.7197,1.6176,2.0511
1732024214.2598,-0.7199,1.6175,2.0511
1732024214.2698,-0.7200,1.6175,2.0510
1732024214.2788,-0.7200,1.6174,2.0510
1732024214.2899,-0.7201,1.6174,2.0510
1732024214.3005,-0.7202,1.6175,2.0510
1732024214.3105,-0.7202,1.6175,2.0510
1732024214.3193,-0.7202,1.6175,2.0510
1732024214.3298,-0.7203,1.6175,2.0510
1732024214.3399,-0.7204,1.6175,2.0510
1732024214.3507,-0.7204,1.6175,2.0510
1732024214.3596,-0.7204,1.6175,2.0510
1732024214.3698,-0.7205,1.6175,2.0510
1732024214.3796,-0.7205,1.6175,2.0511
1732024214.3896,-0.7205,1.6175,2.0511
1732024214.3995,-0.7205,1.6175,2.0511
1732024214.4093,-0.7206,1.6175,2.0511
1732024214.4203,-0.7206,1.6175,2.0511
1732024214.4289,-0.7206,1.6175,2.0511
1732024214.4387,-0.7206,1.6175,2.0511
1732024214.4505,-0.7206,1.6175,2.0511
1732024214.4594,-0.7206,1.6175,2.0511
1732024214.4691,-0.7206,1.6175,2.0511
1732024214.4794,-0.7206,1.6175,2.0511
1732024214.4895,-0.7206,1.6175,2.0511
1732024214.4995,-0.7206,1.6175,2.0511
1732024214.5100,-0.7205,1.6175,2.0511
1732024214.5192,-0.7205,1.6175,2.0511
1732024214.5293,-0.7205,1.6175,2.0511
1732024214.5391,-0.7204,1.6175,2.0511
1732024214.5488,-0.7204,1.6175,2.0511
1732024214.5590,-0.7204,1.6175,2.0511
1732024214.5690,-0.7204,1.6175,2.0511
1732024214.5897,-0.7204,1.6176,2.0511
1732024214.5991,-0.7204,1.6176,2.0511
1732024214.6093,-0.7204,1.6176,2.0511
1732024214.6187,-0.7204,1.6176,2.0511
1732024214.6298,-0.7203,1.6176,2.0511
1732024214.6398,-0.7203,1.6176,2.0511
1732024214.6500,-0.7202,1.6176,2.0511
1732024214.6604,-0.7202,1.6176,2.0510
1732024214.6709,-0.7202,1.6176,2.0510
1732024214.6792,-0.7201,1.6176,2.0510
1732024214.6890,-0.7199,1.6175,2.0510
1732024214.6990,-0.7197,1.6175,2.0510
1732024214.7091,-0.7195,1.6175,2.0510
1732024214.7194,-0.7193,1.6174,2.0510
1732024214.7289,-0.7192,1.6174,2.0509
1732024214.7399,-0.7189,1.6173,2.0509
1732024214.7488,-0.7188,1.6173,2.0509
1732024214.7594,-0.7186,1.6173,2.0509
1732024214.7691,-0.7184,1.6172,2.0508
1732024214.7789,-0.7182,1.6172,2.0508
1732024214.7888,-0.7180,1.6172,2.0508
1732024214.8004,-0.7177,1.6172,2.0507
1732024214.8106,-0.7175,1.6171,2.0507
1732024214.8188,-0.7175,1.6171,2.0507
1732024214.8301,-0.7174,1.6171,2.0507
1732024214.8394,-0.7173,1.6171,2.0507
1732024214.8521,-0.7172,1.6171,2.0506
1732024214.8598,-0.7172,1.6171,2.0506
1732024214.8694,-0.7171,1.6171,2.0506
1732024214.8801,-0.7171,1.6171,2.0506
1732024214.8902,-0.7171,1.6171,2.0506
1732024214.8994,-0.7170,1.6171,2.0506
1732024214.9113,-0.7170,1.6171,2.0506
1732024214.9199,-0.7170,1.6171,2.0506
1732024214.9296,-0.7170,1.6171,2.0506
1732024214.9398,-0.7169,1.6171,2.0506
1732024214.9489,-0.7169,1.6171,2.0506
1732024214.9591,-0.7169,1.6171,2.0505
1732024214.9688,-0.7169,1.6172,2.0505
1732024214.9793,-0.7169,1.6172,2.0505
1732024214.9895,-0.7169,1.6172,2.0505
1732024214.9983,-0.7170,1.6172,2.0505
1732024215.0292,-0.7170,1.6172,2.0506
1732024215.0390,-0.7170,1.6172,2.0506
1732024215.0514,-0.7170,1.6172,2.0506
1732024215.0599,-0.7170,1.6172,2.0506
1732024215.0695,-0.7170,1.6172,2.0506
1732024215.0800,-0.7170,1.6172,2.0506
1732024215.0905,-0.7170,1.6172,2.0506
1732024215.1006,-0.7170,1.6172,2.0506
1732024215.1090,-0.7170,1.6172,2.0506
1732024215.1227,-0.7169,1.6172,2.0506
1732024215.1292,-0.7169,1.6172,2.0506
1732024215.1490,-0.7169,1.6172,2.0506
1732024215.1597,-0.7169,1.6172,2.0506
1732024215.1694,-0.7169,1.6172,2.0506
1732024215.1809,-0.7169,1.6172,2.0506
1732024215.1884,-0.7169,1.6172,2.0506
1732024215.1993,-0.7169,1.6172,2.0506
1732024215.2097,-0.7169,1.6172,2.0506
1732024215.2227,-0.7169,1.6172,2.0506
1732024215.2311,-0.7170,1.6172,2.0506
1732024215.2404,-0.7170,1.6172,2.0506
1732024215.2498,-0.7170,1.6172,2.0506
1732024215.2593,-0.7170,1.6172,2.0506
1732024215.2688,-0.7170,1.6172,2.0506
1732024215.2785,-0.7170,1.6172,2.0506
1732024215.2888,-0.7170,1.6172,2.0506
1732024215.2990,-0.7170,1.6172,2.0505
1732024215.3088,-0.7170,1.6172,2.0505
1732024215.3185,-0.7170,1.6173,2.0505
1732024215.3293,-0.7170,1.6173,2.0505
1732024215.3387,-0.7170,1.6173,2.0505
1732024215.3487,-0.7170,1.6172,2.0505
1732024215.3587,-0.7171,1.6172,2.0505
1732024215.3689,-0.7172,1.6172,2.0505
1732024215.3795,-0.7173,1.6171,2.0505
1732024215.3888,-0.7174,1.6171,2.0505
1732024215.3991,-0.7175,1.6171,2.0505
1732024215.4089,-0.7176,1.6170,2.0505
1732024215.4189,-0.7177,1.6170,2.0505
1732024215.4293,-0.7177,1.6170,2.0505
1732024215.4389,-0.7177,1.6170,2.0505
1732024215.4488,-0.7178,1.6171,2.0505
1732024215.4593,-0.7178,1.6171,2.0505
1732024215.4698,-0.7178,1.6171,2.0505
1732024215.4820,-0.7178,1.6171,2.0505
1732024215.4900,-0.7178,1.6171,2.0505
1732024215.4997,-0.7178,1.6171,2.0505
1732024215.5175,-0.7177,1.6171,2.0505
1732024215.5872,-0.7177,1.6171,2.0505
1732024215.6087,-0.7177,1.6171,2.0505
1732024215.6193,-0.7177,1.6171,2.0505
1732024215.6294,-0.7177,1.6171,2.0505
1732024215.6401,-0.7177,1.6171,2.0505
1732024215.6496,-0.7177,1.6171,2.0505
1732024215.6593,-0.7177,1.6171,2.0505
1732024215.6691,-0.7177,1.6171,2.0505
1732024215.6788,-0.7177,1.6171,2.0505
1732024215.6900,-0.7177,1.6171,2.0505
1732024215.6992,-0.7177,1.6171,2.0505
1732024215.7093,-0.7177,1.6171,2.0505
1732024215.7198,-0.7177,1.6171,2.0505
1732024215.7312,-0.7177,1.6171,2.0505
1732024215.7391,-0.7177,1.6171,2.0505
1732024215.7490,-0.7177,1.6171,2.0505
1732024215.7592,-0.7177,1.6171,2.0505
1732024215.7695,-0.7177,1.6171,2.0505
1732024215.7797,-0.7177,1.6171,2.0505
1732024215.7919,-0.7177,1.6171,2.0505
1732024215.7989,-0.7177,1.6171,2.0505
1732024215.8097,-0.7177,1.6171,2.0505
1732024215.8214,-0.7177,1.6171,2.0505
1732024215.8293,-0.7178,1.6171,2.0505
1732024215.8393,-0.7178,1.6171,2.0505
1732024215.8527,-0.7179,1.6171,2.0506
1732024215.8596,-0.7179,1.6171,2.0506
1732024215.8690,-0.7179,1.6171,2.0506
1732024215.8796,-0.7180,1.6171,2.0506
1732024215.8912,-0.7180,1.6171,2.0506
1732024215.9032,-0.7179,1.6171,2.0506
1732024215.9802,-0.7179,1.6171,2.0506
1732024215.9902,-0.7178,1.6171,2.0506
1732024216.0014,-0.7178,1.6171,2.0506
1732024216.0111,-0.7178,1.6171,2.0505
1732024216.0196,-0.7178,1.6171,2.0505
1732024216.0307,-0.7178,1.6171,2.0505
1732024216.0398,-0.7178,1.6171,2.0505
1732024216.0490,-0.7178,1.6171,2.0505
1732024216.0599,-0.7178,1.6171,2.0505
1732024216.0814,-0.7178,1.6171,2.0505
1732024216.0928,-0.7178,1.6171,2.0505
1732024216.1101,-0.7178,1.6171,2.0506
1732024216.1192,-0.7178,1.6171,2.0506
1732024216.1291,-0.7178,1.6171,2.0506
1732024216.1401,-0.7179,1.6171,2.0506
1732024216.1529,-0.7178,1.6171,2.0506
1732024216.1605,-0.7178,1.6171,2.0506
1732024216.1696,-0.7178,1.6171,2.0506
1732024216.1792,-0.7178,1.6171,2.0506
1732024216.1903,-0.7178,1.6171,2.0506
1732024216.1998,-0.7178,1.6170,2.0506
1732024216.2091,-0.7177,1.6170,2.0506
1732024216.2186,-0.7177,1.6170,2.0506
1732024216.2298,-0.7178,1.6171,2.0506
1732024216.2406,-0.7178,1.6171,2.0506
1732024216.2479,-0.7178,1.6171,2.0506
1732024216.2597,-0.7178,1.6171,2.0506
1732024216.2703,-0.7178,1.6171,2.0506
1732024216.2804,-0.7178,1.6171,2.0506
1732024216.2913,-0.7178,1.6171,2.0506
1732024216.3003,-0.7178,1.6171,2.0506
1732024216.3099,-0.7178,1.6171,2.0506
1732024216.3192,-0.7178,1.6171,2.0505
1732024216.3300,-0.7178,1.6171,2.0505
1732024216.3411,-0.7178,1.6171,2.0505
1732024216.3501,-0.7179,1.6171,2.0506
1732024216.3594,-0.7180,1.6171,2.0506
1732024216.3694,-0.7181,1.6170,2.0506
1732024216.3788,-0.7182,1.6170,2.0506
1732024216.3887,-0.7184,1.6170,2.0506
1732024216.3989,-0.7185,1.6169,2.0506
1732024216.4094,-0.7186,1.6169,2.0506
1732024216.4217,-0.7187,1.6169,2.0506
1732024216.4296,-0.7187,1.6169,2.0507
1732024216.4391,-0.7188,1.6169,2.0507
1732024216.4492,-0.7188,1.6169,2.0507
1732024216.4611,-0.7189,1.6169,2.0507
1732024216.4694,-0.7189,1.6169,2.0507
1732024216.4807,-0.7190,1.6169,2.0508
1732024216.4899,-0.7190,1.6169,2.0507
1732024216.4996,-0.7190,1.6169,2.0507
1732024216.5091,-0.7189,1.6169,2.0507
1732024216.5190,-0.7189,1.6169,2.0507
1732024216.5289,-0.7189,1.6169,2.0507
1732024216.5386,-0.7189,1.6169,2.0507
1732024216.5492,-0.7189,1.6169,2.0507
1732024216.5619,-0.7189,1.6169,2.0507
1732024216.5699,-0.7189,1.6169,2.0507
1732024216.5800,-0.7190,1.6169,2.0507
1732024216.5900,-0.7190,1.6169,2.0508
1732024216.5998,-0.7190,1.6168,2.0508
1732024216.6097,-0.7190,1.6168,2.0508
1732024216.6193,-0.7191,1.6168,2.0508
1732024216.6295,-0.7191,1.6168,2.0508
1732024216.6391,-0.7191,1.6168,2.0508
1732024216.6490,-0.7191,1.6168,2.0508
1732024216.6594,-0.7192,1.6168,2.0508
1732024216.6702,-0.7192,1.6168,2.0509
1732024216.6795,-0.7192,1.6168,2.0509
1732024216.6896,-0.7192,1.6168,2.0509
1732024216.6997,-0.7192,1.6168,2.0509
1732024216.7118,-0.7191,1.6168,2.0509
1732024216.7175,-0.7191,1.6168,2.0509
1732024216.7294,-0.7191,1.6168,2.0509
1732024216.7404,-0.7191,1.6168,2.0509
1732024216.7493,-0.7191,1.6168,2.0509
1732024216.7593,-0.7190,1.6168,2.0508
1732024216.7693,-0.7190,1.6168,2.0508
1732024216.7799,-0.7190,1.6168,2.0508
1732024216.7895,-0.7190,1.6168,2.0508
1732024216.8002,-0.7190,1.6168,2.0508
1732024216.8214,-0.7190,1.6168,2.0508
1732024216.8294,-0.7189,1.6168,2.0508
1732024216.8396,-0.7189,1.6169,2.0507
1732024216.8494,-0.7188,1.6169,2.0507
1732024216.8603,-0.7188,1.6169,2.0507
1732024216.8711,-0.7187,1.6169,2.0507
1732024216.8798,-0.7187,1.6169,2.0507
1732024216.8995,-0.7188,1.6169,2.0507
1732024216.9094,-0.7188,1.6168,2.0507
1732024216.9214,-0.7189,1.6168,2.0508
1732024216.9294,-0.7189,1.6168,2.0508
1732024216.9389,-0.7189,1.6168,2.0508
1732024216.9496,-0.7190,1.6168,2.0508
1732024216.9591,-0.7190,1.6168,2.0508
1732024216.9688,-0.7191,1.6168,2.0508
1732024216.9789,-0.7191,1.6168,2.0509
1732024216.9876,-0.7192,1.6168,2.0509
1732024216.9996,-0.7193,1.6168,2.0509
1732024217.0103,-0.7193,1.6168,2.0509
1732024217.0209,-0.7193,1.6168,2.0509
1732024217.0305,-0.7193,1.6168,2.0509
1732024217.0391,-0.7193,1.6168,2.0509
1732024217.0496,-0.7193,1.6168,2.0509
1732024217.0593,-0.7193,1.6168,2.0509
1732024217.0689,-0.7193,1.6168,2.0509
1732024217.0810,-0.7192,1.6168,2.0509
1732024217.0896,-0.7192,1.6168,2.0509
1732024217.1021,-0.7192,1.6168,2.0509
1732024217.1098,-0.7192,1.6168,2.0509
1732024217.1201,-0.7191,1.6168,2.0509
1732024217.1302,-0.7191,1.6168,2.0509
1732024217.1393,-0.7191,1.6168,2.0508
1732024217.1492,-0.7190,1.6168,2.0508
1732024217.1592,-0.7190,1.6168,2.0508
1732024217.1690,-0.7190,1.6168,2.0508
1732024217.1807,-0.7189,1.6169,2.0508
1732024217.1897,-0.7189,1.6169,2.0508
1732024217.1991,-0.7188,1.6169,2.0507
1732024217.2117,-0.7188,1.6169,2.0507
1732024217.2207,-0.7188,1.6169,2.0507
1732024217.2294,-0.7189,1.6168,2.0507
1732024217.2404,-0.7190,1.6167,2.0507
1732024217.2510,-0.7191,1.6167,2.0508
1732024217.2602,-0.7192,1.6166,2.0508
1732024217.2724,-0.7194,1.6166,2.0508
1732024217.2803,-0.7194,1.6165,2.0508
1732024217.2891,-0.7196,1.6165,2.0509
1732024217.3000,-0.7197,1.6165,2.0509
1732024217.3106,-0.7199,1.6165,2.0510
1732024217.3218,-0.7200,1.6165,2.0510
1732024217.3294,-0.7201,1.6165,2.0511
1732024217.3398,-0.7203,1.6165,2.0511
1732024217.3506,-0.7205,1.6164,2.0512
1732024217.3587,-0.7209,1.6161,2.0514
1732024217.3696,-0.7213,1.6157,2.0517
1732024217.3791,-0.7218,1.6154,2.0520
1732024217.3888,-0.7222,1.6151,2.0522
1732024217.4001,-0.7227,1.6147,2.0525
1732024217.4110,-0.7232,1.6144,2.0528
1732024217.4195,-0.7246,1.6112,2.0520
1732024217.4297,-0.7273,1.6051,2.0502
1732024217.4399,-0.7299,1.5991,2.0484
1732024217.4489,-0.7323,1.5937,2.0467
1732024217.4591,-0.7349,1.5876,2.0449
1732024217.4698,-0.7376,1.5812,2.0430
1732024217.4778,-0.7397,1.5765,2.0416
1732024217.4885,-0.7417,1.5672,2.0371
1732024217.4989,-0.7432,1.5570,2.0317
1732024217.5095,-0.7447,1.5465,2.0261
1732024217.5210,-0.7464,1.5352,2.0200
1732024217.5300,-0.7477,1.5263,2.0153
1732024217.5398,-0.7491,1.5167,2.0101
1732024217.5506,-0.7497,1.5085,2.0047
1732024217.5611,-0.7473,1.5075,2.0002
1732024217.5705,-0.7451,1.5067,1.9961
1732024217.5805,-0.7427,1.5058,1.9918
1732024217.5892,-0.7407,1.5051,1.9880
1732024217.6004,-0.7381,1.5041,1.9831
1732024217.6114,-0.7356,1.5031,1.9784
1732024217.6198,-0.7348,1.5029,1.9769
1732024217.6288,-0.7348,1.5029,1.9768
1732024217.6387,-0.7348,1.5029,1.9767
1732024217.6489,-0.7348,1.5029,1.9766
1732024217.6590,-0.7347,1.5029,1.9764
1732024217.6692,-0.7347,1.5030,1.9763
1732024217.6792,-0.7347,1.5030,1.9762
1732024217.6898,-0.7347,1.5030,1.9761
1732024217.6995,-0.7346,1.5030,1.9761
1732024217.7092,-0.7346,1.5030,1.9760
1732024217.7185,-0.7346,1.5030,1.9760
1732024217.7296,-0.7345,1.5030,1.9759
1732024217.7390,-0.7345,1.5030,1.9759
1732024217.7489,-0.7345,1.5030,1.9759
1732024217.7591,-0.7345,1.5031,1.9759
1732024217.7698,-0.7345,1.5031,1.9759
1732024217.7791,-0.7345,1.5031,1.9758
1732024217.7906,-0.7345,1.5031,1.9758
1732024217.7984,-0.7345,1.5031,1.9758
1732024217.8087,-0.7345,1.5031,1.9758
1732024217.8197,-0.7345,1.5031,1.9758
1732024217.8292,-0.7345,1.5031,1.9758
1732024217.8389,-0.7346,1.5031,1.9758
1732024217.8488,-0.7346,1.5031,1.9759
1732024217.8590,-0.7346,1.5030,1.9759
1732024217.8691,-0.7347,1.5030,1.9759
1732024217.8790,-0.7347,1.5030,1.9759
1732024217.8887,-0.7347,1.5030,1.9759
1732024217.8989,-0.7346,1.5030,1.9759
1732024217.9092,-0.7346,1.5030,1.9759
1732024217.9196,-0.7346,1.5030,1.9759
1732024217.9302,-0.7345,1.5030,1.9759
1732024217.9394,-0.7345,1.5030,1.9759
1732024217.9491,-0.7345,1.5030,1.9759
1732024217.9594,-0.7345,1.5030,1.9759
1732024217.9697,-0.7345,1.5030,1.9759
1732024217.9793,-0.7344,1.5030,1.9759
1732024217.9890,-0.7344,1.5030,1.9759
1732024217.9994,-0.7344,1.5030,1.9759
1732024218.0103,-0.7344,1.5030,1.9759
1732024218.0203,-0.7345,1.5030,1.9759
1732024218.0290,-0.7345,1.5029,1.9759
1732024218.0393,-0.7346,1.5029,1.9760
1732024218.0490,-0.7347,1.5029,1.9760
1732024218.0587,-0.7347,1.5029,1.9760
1732024218.0689,-0.7348,1.5029,1.9760
1732024218.0794,-0.7349,1.5029,1.9761
1732024218.0892,-0.7349,1.5029,1.9761
1732024218.1007,-0.7350,1.5029,1.9761
1732024218.1093,-0.7350,1.5029,1.9761
1732024218.1187,-0.7350,1.5029,1.9761
1732024218.1294,-0.7350,1.5029,1.9761
1732024218.1393,-0.7351,1.5029,1.9761
1732024218.1509,-0.7351,1.5029,1.9761
1732024218.1594,-0.7351,1.5029,1.9761
1732024218.1692,-0.7352,1.5028,1.9761
1732024218.1793,-0.7352,1.5028,1.9760
1732024218.1894,-0.7353,1.5027,1.9760
1732024218.1990,-0.7353,1.5026,1.9760
1732024218.2114,-0.7354,1.5026,1.9759
1732024218.2187,-0.7354,1.5025,1.9759
1732024218.2289,-0.7354,1.5025,1.9759
1732024218.2392,-0.7354,1.5024,1.9759
1732024218.2490,-0.7354,1.5024,1.9758
1732024218.2588,-0.7354,1.5024,1.9758
1732024218.2687,-0.7354,1.5023,1.9758
1732024218.2791,-0.7354,1.5023,1.9758
1732024218.2888,-0.7353,1.5023,1.9758
1732024218.2995,-0.7353,1.5023,1.9758
1732024218.3103,-0.7352,1.5023,1.9757
1732024218.3193,-0.7352,1.5022,1.9757
1732024218.3297,-0.7352,1.5022,1.9757
1732024218.3393,-0.7351,1.5022,1.9757
1732024218.3492,-0.7351,1.5022,1.9757
1732024218.3590,-0.7351,1.5022,1.9757
1732024218.3689,-0.7351,1.5022,1.9757
1732024218.3801,-0.7351,1.5022,1.9758
1732024218.3897,-0.7351,1.5022,1.9758
1732024218.3994,-0.7351,1.5022,1.9758
1732024218.4109,-0.7351,1.5022,1.9758
1732024218.4190,-0.7351,1.5022,1.9758
1732024218.4288,-0.7351,1.5022,1.9758
1732024218.4490,-0.7351,1.5021,1.9758
1732024218.4594,-0.7351,1.5021,1.9758
1732024218.4697,-0.7351,1.5021,1.9758
1732024218.4788,-0.7352,1.5021,1.9758
1732024218.4896,-0.7351,1.5021,1.9758
1732024218.5010,-0.7351,1.5021,1.9757
1732024218.5091,-0.7351,1.5022,1.9757
1732024218.5201,-0.7351,1.5022,1.9757
1732024218.5325,-0.7351,1.5022,1.9756
1732024218.5408,-0.7350,1.5023,1.9756
1732024218.5582,-0.7350,1.5023,1.9756
1732024218.5795,-0.7349,1.5024,1.9755
1732024218.5932,-0.7348,1.5024,1.9755
1732024218.6000,-0.7348,1.5024,1.9755
1732024218.6108,-0.7347,1.5024,1.9755
1732024218.6194,-0.7347,1.5024,1.9755
1732024218.6290,-0.7348,1.5024,1.9755
1732024218.6393,-0.7348,1.5024,1.9755
1732024218.6492,-0.7349,1.5024,1.9755
1732024218.6605,-0.7349,1.5024,1.9755
1732024218.6695,-0.7350,1.5024,1.9755
1732024218.6800,-0.7350,1.5024,1.9755
1732024218.6894,-0.7351,1.5024,1.9755
1732024218.6987,-0.7351,1.5023,1.9756
1732024218.7091,-0.7352,1.5023,1.9756
1732024218.7192,-0.7353,1.5023,1.9757
1732024218.7290,-0.7353,1.5023,1.9757
1732024218.7410,-0.7354,1.5022,1.9758
1732024218.7492,-0.7355,1.5022,1.9758
1732024218.7600,-0.7355,1.5022,1.9759
1732024218.7719,-0.7355,1.5022,1.9759
1732024218.7793,-0.7355,1.5022,1.9759
1732024218.7888,-0.7355,1.5021,1.9759
1732024218.7992,-0.7355,1.5021,1.9760
1732024218.8109,-0.7355,1.5021,1.9760
1732024218.8205,-0.7355,1.5021,1.9760
1732024218.8311,-0.7355,1.5021,1.9761
1732024218.8428,-0.7355,1.5020,1.9761
1732024218.8500,-0.7355,1.5020,1.9761
1732024218.8601,-0.7355,1.5020,1.9761
1732024218.8692,-0.7355,1.5020,1.9761
1732024218.8795,-0.7355,1.5020,1.9761
1732024218.8904,-0.7355,1.5020,1.9761
1732024218.9002,-0.7355,1.5021,1.9761
1732024218.9101,-0.7355,1.5021,1.9761
1732024218.9203,-0.7355,1.5021,1.9761
1732024218.9290,-0.7355,1.5021,1.9760
1732024218.9392,-0.7355,1.5021,1.9760
1732024218.9507,-0.7355,1.5020,1.9760
1732024218.9592,-0.7355,1.5020,1.9760
1732024218.9695,-0.7354,1.5020,1.9760
1732024218.9786,-0.7354,1.5020,1.9759
1732024218.9900,-0.7354,1.5020,1.9759
1732024219.0000,-0.7353,1.5020,1.9759
1732024219.0091,-0.7353,1.5020,1.9758
1732024219.0184,-0.7352,1.5020,1.9758
1732024219.0289,-0.7352,1.5020,1.9757
1732024219.0390,-0.7351,1.5020,1.9757
1732024219.0490,-0.7351,1.5020,1.9757
1732024219.0603,-0.7352,1.5020,1.9756
1732024219.0702,-0.7352,1.5019,1.9756
1732024219.0796,-0.7353,1.5019,1.9755
1732024219.0917,-0.7354,1.5018,1.9755
1732024219.0997,-0.7354,1.5018,1.9755
1732024219.1094,-0.7355,1.5018,1.9754
1732024219.1226,-0.7356,1.5017,1.9754
1732024219.1292,-0.7356,1.5017,1.9754
1732024219.1396,-0.7357,1.5017,1.9754
1732024219.1498,-0.7357,1.5016,1.9754
1732024219.1589,-0.7357,1.5016,1.9754
1732024219.1695,-0.7358,1.5016,1.9754
1732024219.1809,-0.7358,1.5015,1.9754
1732024219.1912,-0.7358,1.5015,1.9754
1732024219.2006,-0.7358,1.5015,1.9754
1732024219.2198,-0.7357,1.5016,1.9754
1732024219.2293,-0.7357,1.5016,1.9754
1732024219.2391,-0.7357,1.5016,1.9754
1732024219.2598,-0.7357,1.5016,1.9754
1732024219.2701,-0.7357,1.5016,1.9754
1732024219.2795,-0.7357,1.5016,1.9754
1732024219.2904,-0.7357,1.5016,1.9754
1732024219.2997,-0.7357,1.5016,1.9754
1732024219.3102,-0.7357,1.5016,1.9754
1732024219.3212,-0.7357,1.5016,1.9754
1732024219.3463,-0.7357,1.5016,1.9754
1732024219.3601,-0.7357,1.5016,1.9754
1732024219.3826,-0.7357,1.5016,1.9754
1732024219.3893,-0.7357,1.5015,1.9754
1732024219.3948,-0.7357,1.5015,1.9754
1732024219.4015,-0.7357,1.5015,1.9754
1732024219.4098,-0.7358,1.5015,1.9754
1732024219.4189,-0.7358,1.5015,1.9753
1732024219.4296,-0.7358,1.5015,1.9753
1732024219.4407,-0.7359,1.5015,1.9753
1732024219.4597,-0.7359,1.5015,1.9753
1732024219.4695,-0.7358,1.5015,1.9753
1732024219.4792,-0.7358,1.5015,1.9753
1732024219.4890,-0.7358,1.5016,1.9753
1732024219.4997,-0.7358,1.5016,1.9753
1732024219.5099,-0.7358,1.5016,1.9753
1732024219.5190,-0.7358,1.5016,1.9753
1732024219.5292,-0.7358,1.5015,1.9754
1732024219.5392,-0.7358,1.5015,1.9754
1732024219.5837,-0.7357,1.5014,1.9755
1732024219.5909,-0.7357,1.5014,1.9755
1732024219.6014,-0.7357,1.5014,1.9754
1732024219.6110,-0.7357,1.5014,1.9754
1732024219.6192,-0.7357,1.5014,1.9754
1732024219.6329,-0.7356,1.5014,1.9754
1732024219.6417,-0.7356,1.5014,1.9754
1732024219.6576,-0.7356,1.5015,1.9754
1732024219.6703,-0.7355,1.5015,1.9753
1732024219.6856,-0.7354,1.5015,1.9753
1732024219.7095,-0.7353,1.5016,1.9753
1732024219.7592,-0.7354,1.5017,1.9753
1732024219.7692,-0.7354,1.5017,1.9753
1732024219.7796,-0.7354,1.5017,1.9753
1732024219.7999,-0.7355,1.5017,1.9753
1732024219.8102,-0.7355,1.5017,1.9754
1732024219.8215,-0.7356,1.5017,1.9754
1732024219.8300,-0.7356,1.5017,1.9754
1732024219.8396,-0.7356,1.5017,1.9754
1732024219.8494,-0.7356,1.5017,1.9755
1732024219.8592,-0.7357,1.5017,1.9755
1732024219.8696,-0.7357,1.5017,1.9754
1732024219.8796,-0.7357,1.5017,1.9754
1732024219.8893,-0.7357,1.5017,1.9754
1732024219.8998,-0.7357,1.5016,1.9754
1732024219.9103,-0.7357,1.5016,1.9754
1732024219.9187,-0.7357,1.5016,1.9754
1732024219.9290,-0.7358,1.5016,1.9754
1732024219.9389,-0.7359,1.5015,1.9754
1732024219.9492,-0.7360,1.5014,1.9753
1732024219.9604,-0.7361,1.5014,1.9753
1732024219.9701,-0.7361,1.5013,1.9753
1732024219.9810,-0.7362,1.5012,1.9752
1732024219.9886,-0.7362,1.5012,1.9752
1732024219.9992,-0.7362,1.5012,1.9752
1732024220.0093,-0.7362,1.5012,1.9752
1732024220.0191,-0.7362,1.5012,1.9752
1732024220.0286,-0.7363,1.5011,1.9752
1732024220.0394,-0.7363,1.5011,1.9752
1732024220.0509,-0.7363,1.5011,1.9752
1732024220.0608,-0.7362,1.5011,1.9752
1732024220.0720,-0.7362,1.5011,1.9752
1732024220.0795,-0.7362,1.5011,1.9752
1732024220.2078,-0.7360,1.5010,1.9752
1732024220.2489,-0.7359,1.5010,1.9752
1732024220.2592,-0.7359,1.5010,1.9752
1732024220.2687,-0.7359,1.5010,1.9752
1732024220.2800,-0.7360,1.5010,1.9752
1732024220.2899,-0.7360,1.5010,1.9752
1732024220.2998,-0.7361,1.5009,1.9752
1732024220.3195,-0.7361,1.5009,1.9752
1732024220.3295,-0.7361,1.5009,1.9752
1732024220.3394,-0.7361,1.5009,1.9752
1732024220.3491,-0.7361,1.5009,1.9752
1732024220.3591,-0.7361,1.5009,1.9752
1732024220.3696,-0.7360,1.5009,1.9752
1732024220.3789,-0.7360,1.5009,1.9752
1732024220.3896,-0.7360,1.5009,1.9752
1732024220.3998,-0.7360,1.5009,1.9752
1732024220.4100,-0.7360,1.5010,1.9752
1732024220.4208,-0.7360,1.5010,1.9752
1732024220.4295,-0.7361,1.5011,1.9752
1732024220.4391,-0.7361,1.5011,1.9751
1732024220.4496,-0.7361,1.5011,1.9752
1732024220.4621,-0.7361,1.5012,1.9752
1732024220.4692,-0.7361,1.5012,1.9752
1732024220.4802,-0.7361,1.5012,1.9752
1732024220.5193,-0.7361,1.5012,1.9753
1732024220.5308,-0.7361,1.5012,1.9753
1732024220.5399,-0.7361,1.5011,1.9753
1732024220.5496,-0.7362,1.5011,1.9753
1732024220.5593,-0.7362,1.5011,1.9753
1732024220.5685,-0.7362,1.5011,1.9754
1732024220.5794,-0.7362,1.5011,1.9754
1732024220.5919,-0.7363,1.5011,1.9754
1732024220.5994,-0.7363,1.5011,1.9754
1732024220.6108,-0.7363,1.5011,1.9754
1732024220.6193,-0.7363,1.5011,1.9754
1732024220.6397,-0.7363,1.5011,1.9754
1732024220.6495,-0.7363,1.5011,1.9755
1732024220.6595,-0.7363,1.5011,1.9754
1732024220.6693,-0.7363,1.5011,1.9754
1732024220.6794,-0.7363,1.5011,1.9754
1732024220.6996,-0.7363,1.5011,1.9754
1732024220.7101,-0.7363,1.5012,1.9753
1732024220.7197,-0.7363,1.5011,1.9753
1732024220.7291,-0.7363,1.5011,1.9752
1732024220.7393,-0.7364,1.5010,1.9752
1732024220.7494,-0.7365,1.5010,1.9751
1732024220.7593,-0.7365,1.5009,1.9751
1732024220.7705,-0.7366,1.5008,1.9750
1732024220.7792,-0.7366,1.5008,1.9750
1732024220.7913,-0.7367,1.5007,1.9750
1732024220.8001,-0.7368,1.5007,1.9750
1732024220.8093,-0.7368,1.5007,1.9750
1732024220.8204,-0.7369,1.5006,1.9750
1732024220.8297,-0.7370,1.5006,1.9750
1732024220.8392,-0.7370,1.5006,1.9750
1732024220.8517,-0.7371,1.5005,1.9750
1732024220.8594,-0.7370,1.5005,1.9750
1732024220.8697,-0.7370,1.5005,1.9750
1732024220.8792,-0.7370,1.5005,1.9749
1732024220.8884,-0.7370,1.5004,1.9749
1732024220.8994,-0.7369,1.5004,1.9749
1732024220.9096,-0.7369,1.5004,1.9749
1732024220.9189,-0.7369,1.5004,1.9749
1732024220.9287,-0.7369,1.5004,1.9749
1732024220.9392,-0.7368,1.5004,1.9749
1732024220.9503,-0.7368,1.5004,1.9749
1732024220.9614,-0.7368,1.5004,1.9749
1732024220.9692,-0.7368,1.5004,1.9749
1732024220.9823,-0.7368,1.5004,1.9749
1732024220.9898,-0.7368,1.5004,1.9749
1732024220.9998,-0.7368,1.5005,1.9749
1732024221.0092,-0.7368,1.5005,1.9749
1732024221.0293,-0.7368,1.5006,1.9750
1732024221.0392,-0.7368,1.5006,1.9750
1732024221.0507,-0.7368,1.5006,1.9750
1732024221.0622,-0.7368,1.5007,1.9750
1732024221.0704,-0.7368,1.5007,1.9750
1732024221.0796,-0.7368,1.5007,1.9750
1732024221.0922,-0.7368,1.5007,1.9751
1732024221.1097,-0.7368,1.5007,1.9751
1732024221.1198,-0.7368,1.5007,1.9751
1732024221.1391,-0.7368,1.5007,1.9751
1732024221.1512,-0.7368,1.5007,1.9751
1732024221.1599,-0.7368,1.5006,1.9751
1732024221.1699,-0.7368,1.5006,1.9751
1732024221.1794,-0.7368,1.5006,1.9751
1732024221.1903,-0.7368,1.5006,1.9750
1732024221.2011,-0.7368,1.5006,1.9750
1732024221.2524,-0.7365,1.5005,1.9750
1732024221.2597,-0.7365,1.5005,1.9750
1732024221.2688,-0.7366,1.5005,1.9750
1732024221.2793,-0.7366,1.5005,1.9750
1732024221.2873,-0.7366,1.5005,1.9750
1732024221.3007,-0.7366,1.5004,1.9750
1732024221.3116,-0.7366,1.5004,1.9750
1732024221.3195,-0.7366,1.5004,1.9750
1732024221.3291,-0.7366,1.5004,1.9750
1732024221.3394,-0.7366,1.5005,1.9750
1732024221.3494,-0.7366,1.5005,1.9750
1732024221.3590,-0.7367,1.5005,1.9750
1732024221.3690,-0.7367,1.5005,1.9750
1732024221.3792,-0.7367,1.5005,1.9750
1732024221.3895,-0.7367,1.5005,1.9750
1732024221.3991,-0.7367,1.5005,1.9750
1732024221.4094,-0.7366,1.5005,1.9750
1732024221.4188,-0.7366,1.5006,1.9750
1732024221.4282,-0.7366,1.5006,1.9750
1732024221.4396,-0.7366,1.5006,1.9750
1732024221.4483,-0.7365,1.5006,1.9750
1732024221.4588,-0.7365,1.5006,1.9750
1732024221.4698,-0.7365,1.5006,1.9750
1732024221.4806,-0.7365,1.5006,1.9749
1732024221.4894,-0.7365,1.5006,1.9749
1732024221.5006,-0.7365,1.5006,1.9749
1732024221.5117,-0.7365,1.5006,1.9749
1732024221.5195,-0.7365,1.5006,1.9749
1732024221.5304,-0.7364,1.5006,1.9749
1732024221.5405,-0.7364,1.5006,1.9749
1732024221.5527,-0.7363,1.5006,1.9749
1732024221.5609,-0.7363,1.5006,1.9749
1732024221.5701,-0.7362,1.5006,1.9749
1732024221.5805,-0.7362,1.5006,1.9749
1732024221.5856,-0.7362,1.5006,1.9749
1732024221.5906,-0.7361,1.5006,1.9749
1732024221.7223,-0.7362,1.5008,1.9749
1732024221.7288,-0.7362,1.5008,1.9749
1732024221.7514,-0.7362,1.5008,1.9749
1732024221.7570,-0.7362,1.5008,1.9749
1732024221.7688,-0.7362,1.5008,1.9749
1732024221.7804,-0.7362,1.5008,1.9749
1732024221.7903,-0.7362,1.5008,1.9749
1732024221.7996,-0.7363,1.5008,1.9749
1732024221.8117,-0.7363,1.5008,1.9749
1732024221.8198,-0.7363,1.5008,1.9749
1732024221.8404,-0.7363,1.5008,1.9749
1732024221.8501,-0.7363,1.5007,1.9748
1732024221.8594,-0.7363,1.5007,1.9749
1732024221.8700,-0.7363,1.5007,1.9749
1732024221.8864,-0.7364,1.5006,1.9749
1732024221.8985,-0.7364,1.5006,1.9749
1732024221.9108,-0.7364,1.5005,1.9749
1732024221.9208,-0.7365,1.5005,1.9749
1732024221.9323,-0.7365,1.5005,1.9749
1732024221.9396,-0.7365,1.5004,1.9749
1732024221.9492,-0.7365,1.5004,1.9749
1732024221.9616,-0.7365,1.5004,1.9750
1732024221.9699,-0.7365,1.5003,1.9750
1732024221.9796,-0.7365,1.5003,1.9750
1732024221.9894,-0.7365,1.5003,1.9750
1732024222.0001,-0.7365,1.5003,1.9750
1732024222.0129,-0.7365,1.5004,1.9750
1732024222.0203,-0.7365,1.5004,1.9750
1732024222.0306,-0.7365,1.5004,1.9750
1732024222.0407,-0.7365,1.5004,1.9750
1732024222.0542,-0.7365,1.5005,1.9750
1732024222.0609,-0.7364,1.5005,1.9750
1732024222.0709,-0.7364,1.5005,1.9750
1732024222.0812,-0.7363,1.5006,1.9750
1732024222.0891,-0.7363,1.5006,1.9749
1732024222.0997,-0.7362,1.5006,1.9749
1732024222.1106,-0.7362,1.5007,1.9749
1732024222.1212,-0.7362,1.5007,1.9749
1732024222.1325,-0.7362,1.5007,1.9749
1732024222.1395,-0.7362,1.5007,1.9749
1732024222.1497,-0.7362,1.5007,1.9749
1732024222.1683,-0.7363,1.5007,1.9749
1732024222.1792,-0.7363,1.5007,1.9749
1732024222.1892,-0.7363,1.5007,1.9749
1732024222.2079,-0.7363,1.5007,1.9749
1732024222.2188,-0.7363,1.5007,1.9749
1732024222.2318,-0.7363,1.5008,1.9749
1732024222.2404,-0.7363,1.5008,1.9749
1732024222.2503,-0.7364,1.5008,1.9749
1732024222.2598,-0.7364,1.5008,1.9749
1732024222.2706,-0.7363,1.5008,1.9749
1732024222.2806,-0.7363,1.5008,1.9749
1732024222.3095,-0.7363,1.5008,1.9748
1732024222.3205,-0.7363,1.5008,1.9748
1732024222.3302,-0.7363,1.5008,1.9748
1732024222.3407,-0.7363,1.5008,1.9748
1732024222.3495,-0.7363,1.5008,1.9748
1732024222.3607,-0.7363,1.5008,1.9748
1732024222.3697,-0.7363,1.5008,1.9748
1732024222.3857,-0.7363,1.5007,1.9748
1732024222.4481,-0.7368,1.5003,1.9749
1732024222.4554,-0.7368,1.5003,1.9749
1732024222.4687,-0.7368,1.5004,1.9749
1732024222.4791,-0.7368,1.5004,1.9749
1732024222.4909,-0.7368,1.5004,1.9749
1732024222.4999,-0.7368,1.5004,1.9749
1732024222.5097,-0.7368,1.5004,1.9749
1732024222.5207,-0.7368,1.5005,1.9749
1732024222.5307,-0.7368,1.5005,1.9750
1732024222.5393,-0.7368,1.5005,1.9750
1732024222.5493,-0.7368,1.5006,1.9750
1732024222.5587,-0.7367,1.5006,1.9750
1732024222.5711,-0.7367,1.5006,1.9750
1732024222.5791,-0.7367,1.5007,1.9750
1732024222.5890,-0.7367,1.5007,1.9750
1732024222.6023,-0.7367,1.5006,1.9750
1732024222.6087,-0.7368,1.5006,1.9751
1732024222.6211,-0.7368,1.5006,1.9751
1732024222.6303,-0.7368,1.5006,1.9751
1732024222.6432,-0.7368,1.5005,1.9751
1732024222.6832,-0.7369,1.5006,1.9751
1732024222.6904,-0.7369,1.5006,1.9751
1732024222.7014,-0.7370,1.5006,1.9751
1732024222.7096,-0.7370,1.5006,1.9751
1732024222.7195,-0.7370,1.5006,1.9751
1732024222.7294,-0.7370,1.5006,1.9751
1732024222.7421,-0.7370,1.5006,1.9752
1732024222.7497,-0.7370,1.5007,1.9752
1732024222.7592,-0.7369,1.5007,1.9752
1732024222.7691,-0.7369,1.5007,1.9752
1732024222.7898,-0.7369,1.5007,1.9752
1732024222.7993,-0.7369,1.5007,1.9752
1732024222.8090,-0.7369,1.5007,1.9752
1732024222.8203,-0.7369,1.5007,1.9752
1732024222.8319,-0.7369,1.5008,1.9752
1732024222.8396,-0.7369,1.5008,1.9752
1732024222.8497,-0.7369,1.5008,1.9752
1732024222.8601,-0.7369,1.5008,1.9752
1732024222.8709,-0.7369,1.5008,1.9752
1732024222.8823,-0.7369,1.5008,1.9752
1732024222.8891,-0.7369,1.5008,1.9752
1732024222.8995,-0.7369,1.5008,1.9752
1732024222.9094,-0.7369,1.5008,1.9751
1732024222.9200,-0.7369,1.5008,1.9751
1732024222.9254,-0.7369,1.5007,1.9751
1732024222.9516,-0.7370,1.5007,1.9752
1732024222.9596,-0.7370,1.5007,1.9752
1732024222.9715,-0.7370,1.5006,1.9752
1732024222.9825,-0.7370,1.5006,1.9752
1732024222.9947,-0.7370,1.5006,1.9752
1732024223.0109,-0.7370,1.5006,1.9752
1732024223.0196,-0.7370,1.5006,1.9752
1732024223.0300,-0.7370,1.5006,1.9752
1732024223.0400,-0.7370,1.5007,1.9752
1732024223.0506,-0.7370,1.5007,1.9752
1732024223.0602,-0.7370,1.5007,1.9752
1732024223.0687,-0.7370,1.5007,1.9752
1732024223.0794,-0.7370,1.5006,1.9752
1732024223.0917,-0.7370,1.5006,1.9752
1732024223.0998,-0.7370,1.5006,1.9752
1732024223.1123,-0.7370,1.5006,1.9752
1732024223.1191,-0.7370,1.5006,1.9752
1732024223.1322,-0.7370,1.5006,1.9752
1732024223.1401,-0.7370,1.5006,1.9752
1732024223.1492,-0.7370,1.5006,1.9752
1732024223.1591,-0.7370,1.5006,1.9752
1732024223.1697,-0.7371,1.5006,1.9752
1732024223.1834,-0.7371,1.5006,1.9752
1732024223.1911,-0.7371,1.5006,1.9752
1732024223.1998,-0.7371,1.5006,1.9752
1732024223.2217,-0.7371,1.5006,1.9753
1732024223.2307,-0.7372,1.5006,1.9753
1732024223.2432,-0.7372,1.5006,1.9753
1732024223.2513,-0.7372,1.5006,1.9753
1732024223.2608,-0.7372,1.5006,1.9753
1732024223.2711,-0.7372,1.5006,1.9753
1732024223.2919,-0.7372,1.5006,1.9753
1732024223.3126,-0.7372,1.5006,1.9753
1732024223.3192,-0.7372,1.5006,1.9753
1732024223.3308,-0.7372,1.5006,1.9752
1732024223.3393,-0.7372,1.5006,1.9752
1732024223.3498,-0.7372,1.5006,1.9752
1732024223.3605,-0.7372,1.5006,1.9752
1732024223.3697,-0.7372,1.5006,1.9752
1732024223.3799,-0.7372,1.5006,1.9752
1732024223.3997,-0.7372,1.5006,1.9751
1732024223.4095,-0.7372,1.5006,1.9751
1732024223.4477,-0.7372,1.5006,1.9751
1732024223.5112,-0.7374,1.5004,1.9751
1732024223.5183,-0.7374,1.5004,1.9751
1732024223.5245,-0.7374,1.5004,1.9751
1732024223.5398,-0.7373,1.5004,1.9751
1732024223.5505,-0.7373,1.5005,1.9751
1732024223.5582,-0.7372,1.5005,1.9751
1732024223.5798,-0.7371,1.5005,1.9750
1732024223.5995,-0.7371,1.5005,1.9751
1732024223.6104,-0.7371,1.5005,1.9751
1732024223.6196,-0.7370,1.5005,1.9751
1732024223.6291,-0.7370,1.5005,1.9751
1732024223.6424,-0.7370,1.5005,1.9751
1732024223.6508,-0.7370,1.5005,1.9751
1732024223.6688,-0.7370,1.5005,1.9751
1732024223.6794,-0.7369,1.5005,1.9751
1732024223.6898,-0.7369,1.5005,1.9751
1732024223.6999,-0.7369,1.5005,1.9751
1732024223.7101,-0.7369,1.5005,1.9751
1732024223.7201,-0.7369,1.5006,1.9751
1732024223.7292,-0.7369,1.5006,1.9751
1732024223.7393,-0.7369,1.5006,1.9751
1732024223.7492,-0.7369,1.5006,1.9751
1732024223.7595,-0.7369,1.5006,1.9751
1732024223.7701,-0.7369,1.5006,1.9751
1732024223.7801,-0.7369,1.5006,1.9751
1732024223.7915,-0.7369,1.5006,1.9751
1732024223.8027,-0.7369,1.5006,1.9751
1732024223.8103,-0.7369,1.5006,1.9751
1732024223.8318,-0.7370,1.5006,1.9751
1732024223.8426,-0.7370,1.5005,1.9751
1732024223.8601,-0.7370,1.5005,1.9751
1732024223.8697,-0.7370,1.5005,1.9751
1732024223.8830,-0.7370,1.5005,1.9751
1732024223.8898,-0.7370,1.5005,1.9751
1732024223.9003,-0.7370,1.5005,1.9751
1732024223.9093,-0.7370,1.5005,1.9750
1732024223.9235,-0.7370,1.5005,1.9750
1732024223.9313,-0.7370,1.5005,1.9750
1732024223.9389,-0.7370,1.5005,1.9750
1732024223.9492,-0.7370,1.5005,1.9750
1732024223.9613,-0.7369,1.5005,1.9750
1732024223.9696,-0.7369,1.5005,1.9750
1732024223.9798,-0.7369,1.5005,1.9750
1732024224.0097,-0.7369,1.5005,1.9751
1732024224.0193,-0.7369,1.5005,1.9751
1732024224.0291,-0.7369,1.5005,1.9751
1732024224.0439,-0.7369,1.5005,1.9751
1732024224.0682,-0.7369,1.5005,1.9751
1732024224.0771,-0.7369,1.5005,1.9751
1732024224.4355,-0.7369,1.5006,1.9751
1732024224.4633,-0.7370,1.5006,1.9751
1732024224.4737,-0.7370,1.5006,1.9751
1732024224.4807,-0.7370,1.5006,1.9751
1732024224.4911,-0.7370,1.5006,1.9751
1732024224.4996,-0.7370,1.5006,1.9751
1732024224.5090,-0.7370,1.5006,1.9751
1732024224.5190,-0.7370,1.5006,1.9751
1732024224.5302,-0.7370,1.5006,1.9751
1732024224.5394,-0.7370,1.5006,1.9751
1732024224.5517,-0.7370,1.5006,1.9751
1732024224.5599,-0.7370,1.5006,1.9751
1732024224.5796,-0.7370,1.5006,1.9751
1732024224.5911,-0.7370,1.5006,1.9751
1732024224.5995,-0.7370,1.5006,1.9751
1732024224.6099,-0.7370,1.5006,1.9751
1732024224.6203,-0.7370,1.5006,1.9751
1732024224.6292,-0.7370,1.5006,1.9751
1732024224.6393,-0.7370,1.5006,1.9751
1732024224.6496,-0.7370,1.5006,1.9751
1732024224.6601,-0.7370,1.5006,1.9751
1732024224.6697,-0.7370,1.5006,1.9751
1732024224.6796,-0.7370,1.5006,1.9751
1732024224.6907,-0.7370,1.5006,1.9751
1732024224.6991,-0.7370,1.5006,1.9751
1732024224.7100,-0.7370,1.5006,1.9751
1732024224.7220,-0.7370,1.5006,1.9751
1732024224.7290,-0.7370,1.5006,1.9751
1732024224.7395,-0.7370,1.5006,1.9751
1732024224.7496,-0.7370,1.5006,1.9751
1732024224.7608,-0.7370,1.5006,1.9751
1732024224.7698,-0.7370,1.5006,1.9751
1732024224.7795,-0.7370,1.5006,1.9751
1732024224.7939,-0.7370,1.5006,1.9751
1732024224.8013,-0.7370,1.5006,1.9751
1732024224.8102,-0.7370,1.5006,1.9751
1732024224.8200,-0.7370,1.5006,1.9751
1732024224.8300,-0.7370,1.5006,1.9751
1732024224.8397,-0.7370,1.5006,1.9751
1732024224.8504,-0.7370,1.5006,1.9751
1732024224.8595,-0.7370,1.5006,1.9751
1732024224.8698,-0.7370,1.5006,1.9751
1732024224.8805,-0.7370,1.5006,1.9751
1732024224.9094,-0.7370,1.5006,1.9751
1732024224.9190,-0.7370,1.5006,1.9751
1732024224.9291,-0.7370,1.5006,1.9751
1732024224.9395,-0.7370,1.5006,1.9751
1732024224.9503,-0.7370,1.5006,1.9751
1732024224.9621,-0.7370,1.5006,1.9751
1732024224.9704,-0.7370,1.5006,1.9751
1732024224.9807,-0.7370,1.5006,1.9751
1732024224.9906,-0.7370,1.5006,1.9751
1732024225.0025,-0.7370,1.5006,1.9751
1732024225.0092,-0.7370,1.5006,1.9751
1732024225.0194,-0.7370,1.5006,1.9751
1732024225.0295,-0.7370,1.5006,1.9751
1732024225.0406,-0.7370,1.5006,1.9751
1732024225.0510,-0.7370,1.5006,1.9751
1732024225.0596,-0.7370,1.5006,1.9751
1732024225.0700,-0.7370,1.5006,1.9751
1732024225.0797,-0.7370,1.5006,1.9751
1732024225.0896,-0.7370,1.5006,1.9751
1732024225.1009,-0.7370,1.5006,1.9751
1732024225.1095,-0.7370,1.5006,1.9751
1732024225.1209,-0.7370,1.5006,1.9751
1732024225.1390,-0.7371,1.5006,1.9751
1732024225.1492,-0.7371,1.5006,1.9751
1732024225.1594,-0.7371,1.5006,1.9751
1732024225.1697,-0.7371,1.5006,1.9751
1732024225.1794,-0.7371,1.5006,1.9751
1732024225.1901,-0.7371,1.5006,1.9751
1732024225.2001,-0.7371,1.5006,1.9751
1732024225.2096,-0.7371,1.5006,1.9751
1732024225.2193,-0.7371,1.5006,1.9751
1732024225.2391,-0.7371,1.5006,1.9751
1732024225.2513,-0.7372,1.5006,1.9751
1732024225.2609,-0.7372,1.5006,1.9751
1732024225.2700,-0.7373,1.5006,1.9751
1732024225.2800,-0.7373,1.5006,1.9751
1732024225.2889,-0.7373,1.5006,1.9751
1732024225.2991,-0.7373,1.5006,1.9751
1732024225.3102,-0.7373,1.5006,1.9751
1732024225.3196,-0.7373,1.5006,1.9751
1732024225.3295,-0.7373,1.5006,1.9751
1732024225.3415,-0.7374,1.5006,1.9751
1732024225.3514,-0.7374,1.5005,1.9751
1732024225.3590,-0.7374,1.5006,1.9751
1732024225.3701,-0.7374,1.5006,1.9751
1732024225.3790,-0.7374,1.5006,1.9751
1732024225.3896,-0.7373,1.5006,1.9752
1732024225.4009,-0.7373,1.5006,1.9752
1732024225.4099,-0.7373,1.5006,1.9752
1732024225.4298,-0.7373,1.5007,1.9752
1732024225.4401,-0.7373,1.5006,1.9752
1732024225.4595,-0.7374,1.5006,1.9752
1732024225.4702,-0.7374,1.5006,1.9752
1732024225.4812,-0.7374,1.5006,1.9752
1732024225.4904,-0.7374,1.5006,1.9752
1732024225.5021,-0.7374,1.5006,1.9753
1732024225.5121,-0.7375,1.5006,1.9753
1732024225.5404,-0.7376,1.5006,1.9753
1732024225.5580,-0.7376,1.5005,1.9753
1732024225.5724,-0.7376,1.5005,1.9753
1732024225.5803,-0.7376,1.5005,1.9753
1732024225.5905,-0.7376,1.5005,1.9754
1732024225.5994,-0.7376,1.5005,1.9754
1732024225.6097,-0.7376,1.5005,1.9754
1732024225.6690,-0.7374,1.5006,1.9753
1732024225.6792,-0.7374,1.5006,1.9753
1732024225.6903,-0.7373,1.5006,1.9753
1732024225.7000,-0.7373,1.5006,1.9752
1732024225.7098,-0.7373,1.5006,1.9752
1732024225.7194,-0.7373,1.5007,1.9752
1732024225.7292,-0.7373,1.5007,1.9752
1732024225.7401,-0.7373,1.5007,1.9752
1732024225.7494,-0.7373,1.5007,1.9752
1732024225.7583,-0.7373,1.5007,1.9752
1732024225.7700,-0.7373,1.5007,1.9752
1732024225.7802,-0.7373,1.5007,1.9752
1732024225.7905,-0.7373,1.5007,1.9752
1732024225.8003,-0.7373,1.5007,1.9752
1732024225.8096,-0.7373,1.5007,1.9751
1732024225.8204,-0.7373,1.5008,1.9751
1732024225.8290,-0.7373,1.5008,1.9751
1732024225.8396,-0.7372,1.5008,1.9751
1732024225.8510,-0.7372,1.5008,1.9751
1732024225.8595,-0.7372,1.5008,1.9751
1732024225.8701,-0.7372,1.5008,1.9751
1732024225.8827,-0.7371,1.5008,1.9751
1732024225.8905,-0.7371,1.5008,1.9751
1732024225.8999,-0.7371,1.5008,1.9751
1732024225.9097,-0.7372,1.5008,1.9751
1732024225.9199,-0.7372,1.5008,1.9751
1732024225.9307,-0.7372,1.5008,1.9751
1732024225.9402,-0.7372,1.5008,1.9751
1732024225.9619,-0.7372,1.5008,1.9751
1732024225.9699,-0.7372,1.5008,1.9751
1732024225.9811,-0.7372,1.5008,1.9751
1732024225.9923,-0.7372,1.5008,1.9751
1732024226.0005,-0.7372,1.5008,1.9751
1732024226.0132,-0.7372,1.5008,1.9751
1732024226.0201,-0.7372,1.5008,1.9751
1732024226.0297,-0.7372,1.5008,1.9751
1732024226.0392,-0.7372,1.5009,1.9751
1732024226.0493,-0.7372,1.5009,1.9751
1732024226.0600,-0.7372,1.5009,1.9751
1732024226.0701,-0.7372,1.5009,1.9751
1732024226.0794,-0.7373,1.5009,1.9751
1732024226.0918,-0.7373,1.5009,1.9751
1732024226.1001,-0.7373,1.5009,1.9751
1732024226.1112,-0.7373,1.5009,1.9751
1732024226.1208,-0.7373,1.5008,1.9752
1732024226.1300,-0.7373,1.5008,1.9752
1732024226.1414,-0.7373,1.5008,1.9752
1732024226.1501,-0.7373,1.5008,1.9752
1732024226.1984,-0.7370,1.5008,1.9752
1732024226.2512,-0.7369,1.5008,1.9752
1732024226.2615,-0.7369,1.5008,1.9752
1732024226.2701,-0.7369,1.5008,1.9752
1732024226.2812,-0.7369,1.5008,1.9752
1732024226.2907,-0.7369,1.5008,1.9752
1732024226.2996,-0.7369,1.5008,1.9751
1732024226.3107,-0.7369,1.5008,1.9751
1732024226.3584,-0.7370,1.5008,1.9750
1732024226.3726,-0.7370,1.5008,1.9750
1732024226.4207,-0.7370,1.5007,1.9750
1732024226.4295,-0.7370,1.5007,1.9750
1732024226.4397,-0.7370,1.5007,1.9750
1732024226.4502,-0.7370,1.5008,1.9750
1732024226.4604,-0.7370,1.5008,1.9750
1732024226.4700,-0.7370,1.5008,1.9750
1732024226.4815,-0.7370,1.5008,1.9749
1732024226.4927,-0.7370,1.5008,1.9750
1732024226.5011,-0.7370,1.5008,1.9750
1732024226.5101,-0.7370,1.5008,1.9750
1732024226.5195,-0.7371,1.5008,1.9750
1732024226.5301,-0.7371,1.5008,1.9751
1732024226.5403,-0.7371,1.5008,1.9751
1732024226.5518,-0.7372,1.5008,1.9751
1732024226.5598,-0.7372,1.5008,1.9751
1732024226.5701,-0.7372,1.5008,1.9751
1732024226.5974,-0.7372,1.5007,1.9752
1732024226.6107,-0.7373,1.5007,1.9752
1732024226.6207,-0.7373,1.5007,1.9752
1732024226.6298,-0.7373,1.5006,1.9752
1732024226.6403,-0.7372,1.5006,1.9752
1732024226.6501,-0.7372,1.5006,1.9752
1732024226.6605,-0.7372,1.5006,1.9752
1732024226.6694,-0.7372,1.5006,1.9751
1732024226.6794,-0.7372,1.5006,1.9751
1732024226.6901,-0.7372,1.5005,1.9751
1732024226.7001,-0.7371,1.5005,1.9751
1732024226.7092,-0.7371,1.5005,1.9751
1732024226.7190,-0.7371,1.5005,1.9750
1732024226.7296,-0.7370,1.5005,1.9750
1732024226.7416,-0.7370,1.5005,1.9750
1732024226.7499,-0.7370,1.5005,1.9750
1732024226.7687,-0.7370,1.5005,1.9749
1732024226.7793,-0.7371,1.5006,1.9749
1732024226.7892,-0.7371,1.5006,1.9749
1732024226.7990,-0.7372,1.5006,1.9749
1732024226.8091,-0.7372,1.5007,1.9749
1732024226.8198,-0.7372,1.5007,1.9749
1732024226.8293,-0.7373,1.5007,1.9749
1732024226.8400,-0.7373,1.5007,1.9750
1732024226.8513,-0.7374,1.5007,1.9750
1732024226.8593,-0.7375,1.5006,1.9750
1732024226.8692,-0.7375,1.5006,1.9750
1732024226.8799,-0.7376,1.5006,1.9751
1732024226.8889,-0.7376,1.5006,1.9751
1732024226.8990,-0.7376,1.5006,1.9751
1732024226.9100,-0.7377,1.5006,1.9751
1732024226.9204,-0.7377,1.5006,1.9751
1732024226.9299,-0.7377,1.5006,1.9751
1732024226.9398,-0.7378,1.5006,1.9751
1732024226.9511,-0.7378,1.5006,1.9751
1732024226.9597,-0.7378,1.5007,1.9751
1732024226.9693,-0.7378,1.5007,1.9751
1732024226.9798,-0.7378,1.5007,1.9751
1732024226.9913,-0.7378,1.5008,1.9751
1732024227.0014,-0.7378,1.5008,1.9751
1732024227.0104,-0.7378,1.5008,1.9751
1732024227.0216,-0.7378,1.5008,1.9751
1732024227.0299,-0.7378,1.5008,1.9751
1732024227.0396,-0.7378,1.5008,1.9751
1732024227.0511,-0.7378,1.5008,1.9751
1732024227.0602,-0.7378,1.5008,1.9752
1732024227.0714,-0.7378,1.5008,1.9752
1732024227.0792,-0.7378,1.5008,1.9752
1732024227.0931,-0.7378,1.5008,1.9752
1732024227.1739,-0.7381,1.5007,1.9753
1732024227.2194,-0.7382,1.5007,1.9754
1732024227.2317,-0.7382,1.5007,1.9754
1732024227.2412,-0.7382,1.5007,1.9753
1732024227.2728,-0.7382,1.5007,1.9753
1732024227.2811,-0.7382,1.5007,1.9753
1732024227.2890,-0.7381,1.5007,1.9753
1732024227.3009,-0.7382,1.5007,1.9753
1732024227.3092,-0.7382,1.5006,1.9753
1732024227.3199,-0.7382,1.5006,1.9753
1732024227.3299,-0.7382,1.5005,1.9752
1732024227.3394,-0.7382,1.5005,1.9752
1732024227.3490,-0.7382,1.5004,1.9752
1732024227.3617,-0.7382,1.5005,1.9753
1732024227.3698,-0.7382,1.5005,1.9753
1732024227.3798,-0.7382,1.5005,1.9753
1732024227.3894,-0.7382,1.5005,1.9753
1732024227.3992,-0.7382,1.5005,1.9753
1732024227.4093,-0.7382,1.5005,1.9753
1732024227.4199,-0.7382,1.5005,1.9753
1732024227.4291,-0.7382,1.5006,1.9753
1732024227.4390,-0.7382,1.5006,1.9753
1732024227.4488,-0.7382,1.5006,1.9753
1732024227.4606,-0.7382,1.5006,1.9753
1732024227.4702,-0.7382,1.5007,1.9753
1732024227.4802,-0.7382,1.5007,1.9753
1732024227.4892,-0.7382,1.5007,1.9753
1732024227.4991,-0.7381,1.5007,1.9753
1732024227.5087,-0.7381,1.5007,1.9753
1732024227.5188,-0.7381,1.5007,1.9752
1732024227.5290,-0.7381,1.5007,1.9752
1732024227.5386,-0.7381,1.5007,1.9752
1732024227.5489,-0.7381,1.5007,1.9752
1732024227.5600,-0.7381,1.5006,1.9751
1732024227.5701,-0.7381,1.5006,1.9751
1732024227.5795,-0.7381,1.5006,1.9751
1732024227.5898,-0.7381,1.5005,1.9751
1732024227.5980,-0.7380,1.5005,1.9751
1732024227.6088,-0.7380,1.5005,1.9750
1732024227.6197,-0.7380,1.5005,1.9750
1732024227.6291,-0.7380,1.5005,1.9750
1732024227.6446,-0.7379,1.5005,1.9751
1732024227.6894,-0.7378,1.5006,1.9751
1732024227.7200,-0.7378,1.5006,1.9751
1732024227.7310,-0.7378,1.5007,1.9751
1732024227.7403,-0.7378,1.5007,1.9752
1732024227.7502,-0.7378,1.5007,1.9752
1732024227.7595,-0.7378,1.5007,1.9752
1732024227.7714,-0.7378,1.5008,1.9751
1732024227.7807,-0.7378,1.5008,1.9751
1732024227.7920,-0.7378,1.5008,1.9751
1732024227.8005,-0.7378,1.5008,1.9751
1732024227.8103,-0.7378,1.5008,1.9751
1732024227.8193,-0.7378,1.5009,1.9751
1732024227.8300,-0.7378,1.5008,1.9750
1732024227.8490,-0.7378,1.5008,1.9750
1732024227.8596,-0.7378,1.5008,1.9750
1732024227.8691,-0.7378,1.5008,1.9750
1732024227.8792,-0.7378,1.5008,1.9750
1732024227.8893,-0.7378,1.5008,1.9750
1732024227.8993,-0.7378,1.5008,1.9750
1732024227.9092,-0.7379,1.5008,1.9750
1732024227.9195,-0.7379,1.5008,1.9751
1732024227.9295,-0.7379,1.5008,1.9751
1732024227.9395,-0.7379,1.5008,1.9751
1732024227.9496,-0.7379,1.5008,1.9751
1732024227.9612,-0.7379,1.5008,1.9751
1732024227.9707,-0.7379,1.5008,1.9751
1732024227.9792,-0.7379,1.5008,1.9751
1732024227.9891,-0.7379,1.5008,1.9751
1732024227.9992,-0.7379,1.5008,1.9751
1732024228.0094,-0.7379,1.5007,1.9751
1732024228.0194,-0.7379,1.5007,1.9751
1732024228.0289,-0.7379,1.5007,1.9751
1732024228.0400,-0.7379,1.5007,1.9751
1732024228.0496,-0.7379,1.5007,1.9751
1732024228.0620,-0.7379,1.5008,1.9750
1732024228.0710,-0.7378,1.5008,1.9750
1732024228.0797,-0.7378,1.5008,1.9750
1732024228.0905,-0.7378,1.5008,1.9750
1732024228.1005,-0.7378,1.5008,1.9750
1732024228.1103,-0.7378,1.5008,1.9750
1732024228.1198,-0.7377,1.5008,1.9750
1732024228.1297,-0.7377,1.5008,1.9750
1732024228.1408,-0.7377,1.5008,1.9750
1732024228.1497,-0.7377,1.5008,1.9750
1732024228.1608,-0.7377,1.5008,1.9750
1732024228.1708,-0.7376,1.5007,1.9750
1732024228.1797,-0.7376,1.5007,1.9750
1732024228.1903,-0.7376,1.5007,1.9750
1732024228.1997,-0.7376,1.5007,1.9750
1732024228.2099,-0.7375,1.5006,1.9750
1732024228.2208,-0.7375,1.5006,1.9750
1732024228.2321,-0.7375,1.5006,1.9750
1732024228.2397,-0.7375,1.5006,1.9750
1732024228.2499,-0.7375,1.5006,1.9749
1732024228.2619,-0.7374,1.5006,1.9749
1732024228.2695,-0.7374,1.5007,1.9749
1732024228.2819,-0.7374,1.5007,1.9749
1732024228.2910,-0.7374,1.5007,1.9749
1732024228.2994,-0.7374,1.5007,1.9749
1732024228.3101,-0.7374,1.5007,1.9749
1732024228.3196,-0.7374,1.5008,1.9749
1732024228.3296,-0.7374,1.5008,1.9749
1732024228.3398,-0.7374,1.5008,1.9749
1732024228.3486,-0.7374,1.5008,1.9749
1732024228.3598,-0.7374,1.5008,1.9749
1732024228.3700,-0.7374,1.5008,1.9749
1732024228.3795,-0.7374,1.5008,1.9749
1732024228.3910,-0.7374,1.5008,1.9749
1732024228.3992,-0.7374,1.5008,1.9749
1732024228.4095,-0.7374,1.5007,1.9749
1732024228.4210,-0.7374,1.5007,1.9749
1732024228.4291,-0.7374,1.5007,1.9749
1732024228.4402,-0.7373,1.5008,1.9749
1732024228.4489,-0.7373,1.5008,1.9749
1732024228.4590,-0.7372,1.5008,1.9748
1732024228.4691,-0.7372,1.5008,1.9748
1732024228.4814,-0.7372,1.5008,1.9748
1732024228.4886,-0.7371,1.5008,1.9748
1732024228.4991,-0.7371,1.5008,1.9748
1732024228.5098,-0.7371,1.5008,1.9748
1732024228.5194,-0.7371,1.5009,1.9748
1732024228.5296,-0.7371,1.5009,1.9748
1732024228.5395,-0.7371,1.5009,1.9749
1732024228.5492,-0.7371,1.5009,1.9749
1732024228.5853,-0.7371,1.5009,1.9749
1732024228.6004,-0.7371,1.5009,1.9749
1732024228.6098,-0.7372,1.5009,1.9749
1732024228.6200,-0.7372,1.5009,1.9749
1732024228.6309,-0.7371,1.5009,1.9749
1732024228.6395,-0.7371,1.5008,1.9749
1732024228.6487,-0.7371,1.5008,1.9748
1732024228.6619,-0.7370,1.5008,1.9748
1732024228.6695,-0.7370,1.5008,1.9748
1732024228.6791,-0.7369,1.5008,1.9748
1732024228.6923,-0.7370,1.5007,1.9747
1732024228.6995,-0.7370,1.5007,1.9747
1732024228.7091,-0.7370,1.5007,1.9748
1732024228.7197,-0.7370,1.5007,1.9748
1732024228.7294,-0.7370,1.5007,1.9748
1732024228.7394,-0.7371,1.5007,1.9748
1732024228.7492,-0.7371,1.5007,1.9748
1732024228.7594,-0.7371,1.5007,1.9748
1732024228.7700,-0.7371,1.5008,1.9748
1732024228.7793,-0.7371,1.5008,1.9748
1732024228.7889,-0.7371,1.5009,1.9747
1732024228.7993,-0.7371,1.5009,1.9747
1732024228.8094,-0.7372,1.5009,1.9747
1732024228.8202,-0.7372,1.5010,1.9747
1732024228.8315,-0.7372,1.5010,1.9747
1732024228.8396,-0.7372,1.5010,1.9747
1732024228.8488,-0.7372,1.5010,1.9747
1732024228.8593,-0.7372,1.5010,1.9747
1732024228.8692,-0.7372,1.5010,1.9747
1732024228.8790,-0.7372,1.5010,1.9747
1732024228.8897,-0.7372,1.5010,1.9747
1732024228.8996,-0.7372,1.5010,1.9747
1732024228.9096,-0.7372,1.5010,1.9748
1732024228.9193,-0.7373,1.5010,1.9748
1732024228.9300,-0.7373,1.5010,1.9748
1732024228.9413,-0.7373,1.5009,1.9748
1732024228.9496,-0.7373,1.5009,1.9749
1732024228.9597,-0.7373,1.5009,1.9749
1732024228.9702,-0.7373,1.5009,1.9749
1732024228.9799,-0.7373,1.5009,1.9748
1732024228.9892,-0.7373,1.5009,1.9748
1732024229.0000,-0.7373,1.5009,1.9748
1732024229.0091,-0.7373,1.5009,1.9748
1732024229.0192,-0.7373,1.5009,1.9748
1732024229.0303,-0.7373,1.5009,1.9748
1732024229.0392,-0.7373,1.5009,1.9748
1732024229.0505,-0.7373,1.5009,1.9748
1732024229.0580,-0.7372,1.5009,1.9748
1732024229.0821,-0.7372,1.5010,1.9748
1732024229.0887,-0.7372,1.5010,1.9748
1732024229.0990,-0.7372,1.5010,1.9748
1732024229.1076,-0.7372,1.5010,1.9748
1732024229.1202,-0.7372,1.5010,1.9748
1732024229.1289,-0.7372,1.5011,1.9748
1732024229.1393,-0.7372,1.5011,1.9748
1732024229.1495,-0.7372,1.5011,1.9748
1732024229.1600,-0.7373,1.5011,1.9748
1732024229.1654,-0.7373,1.5011,1.9748
1732024229.1720,-0.7373,1.5011,1.9748
1732024229.1784,-0.7373,1.5011,1.9748
1732024229.1896,-0.7373,1.5011,1.9749
1732024229.2004,-0.7373,1.5010,1.9749
1732024229.2096,-0.7373,1.5010,1.9749
1732024229.2194,-0.7373,1.5010,1.9749
1732024229.2294,-0.7374,1.5010,1.9749
1732024229.2401,-0.7374,1.5010,1.9749
1732024229.2495,-0.7374,1.5010,1.9749
1732024229.2607,-0.7374,1.5011,1.9750
1732024229.2699,-0.7375,1.5011,1.9750
1732024229.2799,-0.7375,1.5011,1.9750
1732024229.2903,-0.7375,1.5011,1.9750
1732024229.2980,-0.7375,1.5011,1.9750
1732024229.3095,-0.7375,1.5011,1.9750
1732024229.3202,-0.7375,1.5011,1.9749
1732024229.3295,-0.7376,1.5011,1.9749
1732024229.3396,-0.7376,1.5011,1.9749
1732024229.3495,-0.7376,1.5011,1.9749
1732024229.3597,-0.7376,1.5011,1.9749
1732024229.3696,-0.7375,1.5011,1.9749
1732024229.3802,-0.7375,1.5011,1.9749
1732024229.3898,-0.7375,1.5011,1.9750
1732024229.3989,-0.7375,1.5011,1.9750
1732024229.4096,-0.7375,1.5011,1.9750
1732024229.4196,-0.7374,1.5011,1.9750
1732024229.4306,-0.7375,1.5011,1.9750
1732024229.4490,-0.7375,1.5011,1.9750
1732024229.4592,-0.7375,1.5011,1.9750
1732024229.4690,-0.7375,1.5011,1.9750
1732024229.4788,-0.7375,1.5011,1.9749
1732024229.4890,-0.7375,1.5011,1.9749
1732024229.4989,-0.7375,1.5011,1.9749
1732024229.5101,-0.7375,1.5011,1.9749
1732024229.5206,-0.7375,1.5011,1.9749
1732024229.5295,-0.7375,1.5011,1.9749
1732024229.5403,-0.7375,1.5011,1.9749
1732024229.5488,-0.7375,1.5011,1.9749
1732024229.5584,-0.7375,1.5011,1.9749
1732024229.5817,-0.7375,1.5011,1.9748
1732024229.5898,-0.7375,1.5011,1.9748
1732024229.6002,-0.7375,1.5011,1.9748
1732024229.6107,-0.7375,1.5011,1.9748
1732024229.6200,-0.7375,1.5011,1.9748
1732024229.6397,-0.7375,1.5010,1.9748
1732024229.6505,-0.7375,1.5010,1.9748
1732024229.6588,-0.7375,1.5010,1.9748
1732024229.6688,-0.7375,1.5010,1.9748
1732024229.6794,-0.7375,1.5010,1.9749
1732024229.6893,-0.7376,1.5010,1.9749
1732024229.6995,-0.7376,1.5010,1.9749
1732024229.7095,-0.7376,1.5010,1.9749
1732024229.7201,-0.7376,1.5011,1.9748
1732024229.7294,-0.7376,1.5011,1.9748
1732024229.7392,-0.7376,1.5011,1.9748
1732024229.7497,-0.7376,1.5011,1.9748
1732024229.7600,-0.7376,1.5011,1.9749
1732024229.7694,-0.7376,1.5011,1.9749
1732024229.7792,-0.7377,1.5011,1.9749
1732024229.7919,-0.7377,1.5011,1.9749
1732024229.8004,-0.7377,1.5010,1.9749
1732024229.8095,-0.7378,1.5010,1.9749
1732024229.8207,-0.7378,1.5010,1.9749
1732024229.8292,-0.7378,1.5010,1.9749
1732024229.8399,-0.7379,1.5010,1.9749
1732024229.8502,-0.7379,1.5009,1.9749
1732024229.8603,-0.7379,1.5009,1.9749
1732024229.8690,-0.7379,1.5009,1.9749
1732024229.8810,-0.7380,1.5008,1.9749
1732024229.8898,-0.7379,1.5008,1.9749
1732024229.8996,-0.7379,1.5008,1.9748
1732024229.9095,-0.7378,1.5008,1.9748
1732024229.9190,-0.7377,1.5008,1.9748
1732024229.9294,-0.7377,1.5008,1.9748
1732024229.9407,-0.7376,1.5008,1.9747
1732024229.9499,-0.7376,1.5008,1.9747
1732024229.9604,-0.7376,1.5008,1.9747
1732024229.9701,-0.7376,1.5008,1.9747
1732024229.9791,-0.7376,1.5008,1.9747
1732024229.9920,-0.7376,1.5009,1.9746
1732024230.0002,-0.7376,1.5009,1.9746
1732024230.0099,-0.7376,1.5009,1.9746
1732024230.0196,-0.7376,1.5009,1.9746
1732024230.0293,-0.7376,1.5009,1.9746
1732024230.0398,-0.7377,1.5009,1.9747
1732024230.0524,-0.7377,1.5009,1.9747
1732024230.0612,-0.7378,1.5010,1.9747
1732024230.0721,-0.7378,1.5010,1.9748
1732024230.0809,-0.7378,1.5010,1.9748
1732024230.0907,-0.7379,1.5010,1.9748
1732024230.1002,-0.7379,1.5010,1.9748
1732024230.1199,-0.7379,1.5010,1.9748
1732024230.1299,-0.7379,1.5010,1.9748
1732024230.1399,-0.7379,1.5010,1.9748
1732024230.1510,-0.7379,1.5010,1.9748
1732024230.1608,-0.7379,1.5010,1.9748
1732024230.1692,-0.7379,1.5010,1.9748
1732024230.1793,-0.7379,1.5010,1.9747
1732024230.1891,-0.7380,1.5010,1.9747
1732024230.1991,-0.7380,1.5010,1.9747
1732024230.2120,-0.7380,1.5010,1.9747
1732024230.2202,-0.7380,1.5010,1.9747
1732024230.2287,-0.7380,1.5010,1.9747
1732024230.2411,-0.7380,1.5010,1.9748
1732024230.2594,-0.7380,1.5010,1.9748
1732024230.2777,-0.7380,1.5010,1.9748
1732024230.2951,-0.7379,1.5010,1.9748
1732024230.3600,-0.7378,1.5011,1.9748
1732024230.3705,-0.7378,1.5011,1.9748
1732024230.3799,-0.7378,1.5011,1.9748
1732024230.3889,-0.7377,1.5011,1.9748
1732024230.3993,-0.7377,1.5011,1.9747
1732024230.4093,-0.7377,1.5011,1.9747
1732024230.4191,-0.7377,1.5011,1.9747
1732024230.4291,-0.7377,1.5011,1.9747
1732024230.4393,-0.7376,1.5011,1.9747
1732024230.4489,-0.7376,1.5012,1.9747
1732024230.4593,-0.7376,1.5012,1.9747
1732024230.4691,-0.7376,1.5012,1.9747
1732024230.4792,-0.7376,1.5013,1.9746
1732024230.4892,-0.7375,1.5013,1.9746
1732024230.5028,-0.7375,1.5013,1.9746
1732024230.5131,-0.7375,1.5013,1.9746
1732024230.5220,-0.7375,1.5013,1.9746
1732024230.5319,-0.7375,1.5013,1.9746
1732024230.5789,-0.7375,1.5013,1.9746
1732024230.5996,-0.7375,1.5013,1.9745
1732024230.6119,-0.7375,1.5013,1.9745
1732024230.6195,-0.7375,1.5013,1.9745
1732024230.6296,-0.7374,1.5013,1.9745
1732024230.6411,-0.7374,1.5013,1.9745
1732024230.6498,-0.7374,1.5013,1.9745
1732024230.6611,-0.7373,1.5013,1.9745
1732024230.6699,-0.7373,1.5013,1.9746
1732024230.6808,-0.7373,1.5013,1.9746
1732024230.6905,-0.7373,1.5013,1.9746
1732024230.6997,-0.7373,1.5013,1.9746
1732024230.7098,-0.7373,1.5012,1.9746
1732024230.7290,-0.7373,1.5012,1.9746
1732024230.7391,-0.7374,1.5012,1.9746
1732024230.7495,-0.7374,1.5012,1.9747
1732024230.7602,-0.7374,1.5012,1.9747
1732024230.7703,-0.7374,1.5012,1.9747
1732024230.7798,-0.7374,1.5012,1.9746
1732024230.7918,-0.7374,1.5012,1.9746
1732024230.7997,-0.7374,1.5012,1.9746
1732024230.8094,-0.7374,1.5012,1.9746
1732024230.8273,-0.7374,1.5012,1.9746
1732024230.8399,-0.7374,1.5012,1.9746
1732024230.8501,-0.7374,1.5012,1.9746
1732024230.8598,-0.7373,1.5012,1.9746
1732024230.8693,-0.7373,1.5012,1.9746
1732024230.8801,-0.7373,1.5013,1.9746
1732024230.8893,-0.7373,1.5013,1.9746
1732024230.8992,-0.7373,1.5013,1.9746
1732024230.9093,-0.7373,1.5013,1.9746
1732024230.9190,-0.7373,1.5013,1.9746
1732024230.9292,-0.7373,1.5013,1.9746
1732024230.9398,-0.7373,1.5013,1.9746
1732024230.9494,-0.7373,1.5013,1.9746
1732024230.9617,-0.7373,1.5012,1.9746
1732024230.9708,-0.7373,1.5012,1.9746
1732024230.9801,-0.7374,1.5011,1.9745
1732024230.9968,-0.7374,1.5011,1.9745
1732024231.1015,-0.7375,1.5011,1.9746
1732024231.1115,-0.7375,1.5011,1.9746
1732024231.1189,-0.7375,1.5012,1.9747
1732024231.1297,-0.7376,1.5012,1.9747
1732024231.1391,-0.7376,1.5013,1.9747
1732024231.1497,-0.7376,1.5013,1.9748
1732024231.1596,-0.7376,1.5013,1.9748
1732024231.1692,-0.7376,1.5013,1.9748
1732024231.1794,-0.7376,1.5013,1.9748
1732024231.1890,-0.7376,1.5012,1.9748
1732024231.2002,-0.7376,1.5012,1.9748
1732024231.2104,-0.7376,1.5012,1.9748
1732024231.2209,-0.7376,1.5012,1.9747
1732024231.2293,-0.7376,1.5012,1.9747
1732024231.2396,-0.7376,1.5012,1.9747
1732024231.2507,-0.7376,1.5012,1.9747
1732024231.2593,-0.7376,1.5012,1.9747
1732024231.2697,-0.7376,1.5012,1.9746
1732024231.2809,-0.7376,1.5012,1.9746
1732024231.2915,-0.7375,1.5012,1.9746
1732024231.2998,-0.7375,1.5012,1.9746
1732024231.3094,-0.7375,1.5012,1.9746
1732024231.3195,-0.7375,1.5012,1.9746
1732024231.3305,-0.7375,1.5012,1.9746
1732024231.3404,-0.7374,1.5012,1.9746
1732024231.3499,-0.7374,1.5012,1.9746
1732024231.3622,-0.7374,1.5012,1.9746
1732024231.3794,-0.7374,1.5012,1.9746
1732024231.3993,-0.7374,1.5012,1.9746
1732024231.4098,-0.7374,1.5012,1.9746
1732024231.4191,-0.7374,1.5012,1.9746
1732024231.4298,-0.7375,1.5012,1.9746
1732024231.4404,-0.7375,1.5012,1.9747
1732024231.4494,-0.7375,1.5012,1.9747
1732024231.4606,-0.7376,1.5012,1.9747
1732024231.4698,-0.7376,1.5012,1.9747
1732024231.4792,-0.7376,1.5012,1.9747
1732024231.4886,-0.7376,1.5012,1.9747
1732024231.4984,-0.7377,1.5012,1.9747
1732024231.5106,-0.7377,1.5012,1.9747
1732024231.5204,-0.7377,1.5012,1.9748
1732024231.5286,-0.7378,1.5012,1.9748
1732024231.5396,-0.7378,1.5012,1.9748
1732024231.5492,-0.7378,1.5011,1.9748
1732024231.5589,-0.7378,1.5012,1.9748
1732024231.5696,-0.7378,1.5012,1.9748
1732024231.5804,-0.7378,1.5012,1.9748
1732024231.5894,-0.7377,1.5012,1.9748
1732024231.5986,-0.7377,1.5012,1.9748
1732024231.6090,-0.7377,1.5012,1.9748
1732024231.6200,-0.7377,1.5012,1.9748
1732024231.6297,-0.7376,1.5012,1.9747
1732024231.6393,-0.7375,1.5013,1.9747
1732024231.6454,-0.7375,1.5013,1.9747
1732024231.6528,-0.7375,1.5013,1.9747
1732024231.6596,-0.7374,1.5013,1.9747
1732024231.6700,-0.7374,1.5013,1.9746
1732024231.6802,-0.7373,1.5014,1.9746
1732024231.6911,-0.7374,1.5014,1.9746
1732024231.6989,-0.7374,1.5014,1.9746
1732024231.7089,-0.7374,1.5013,1.9746
1732024231.7191,-0.7375,1.5013,1.9746
1732024231.7289,-0.7375,1.5013,1.9746
1732024231.7385,-0.7376,1.5013,1.9746
1732024231.7487,-0.7376,1.5013,1.9746
1732024231.7585,-0.7376,1.5013,1.9746
1732024231.7695,-0.7377,1.5013,1.9747
1732024231.7799,-0.7378,1.5013,1.9747
1732024231.7890,-0.7378,1.5012,1.9747
1732024231.8004,-0.7379,1.5012,1.9747
1732024231.8099,-0.7379,1.5012,1.9748
1732024231.8198,-0.7380,1.5012,1.9748
1732024231.8305,-0.7380,1.5012,1.9748
1732024231.8397,-0.7380,1.5012,1.9748
1732024231.8495,-0.7380,1.5012,1.9748
1732024231.8616,-0.7380,1.5012,1.9748
1732024231.8809,-0.7380,1.5012,1.9748
1732024231.8889,-0.7380,1.5012,1.9748
1732024231.9004,-0.7380,1.5011,1.9748
1732024231.9105,-0.7380,1.5011,1.9748
1732024231.9196,-0.7381,1.5011,1.9748
1732024231.9295,-0.7381,1.5011,1.9748
1732024231.9397,-0.7381,1.5011,1.9748
1732024231.9494,-0.7381,1.5011,1.9748
1732024231.9552,-0.7381,1.5011,1.9748
1732024232.0207,-0.7381,1.5012,1.9748
1732024232.0292,-0.7381,1.5012,1.9748
1732024232.0401,-0.7381,1.5012,1.9748
1732024232.0487,-0.7381,1.5012,1.9748
1732024232.0595,-0.7381,1.5012,1.9748
1732024232.0693,-0.7381,1.5013,1.9749
1732024232.0795,-0.7381,1.5013,1.9749
1732024232.0905,-0.7381,1.5013,1.9749
1732024232.0994,-0.7381,1.5012,1.9749
1732024232.1097,-0.7381,1.5012,1.9749
1732024232.1206,-0.7382,1.5012,1.9749
1732024232.1287,-0.7382,1.5012,1.9749
1732024232.1393,-0.7382,1.5012,1.9749
1732024232.1500,-0.7382,1.5012,1.9749
1732024232.1577,-0.7382,1.5012,1.9749
1732024232.1693,-0.7382,1.5012,1.9749
1732024232.1797,-0.7382,1.5012,1.9749
1732024232.1885,-0.7382,1.5012,1.9749
1732024232.1999,-0.7381,1.5012,1.9749
1732024232.2094,-0.7381,1.5012,1.9749
1732024232.2189,-0.7381,1.5012,1.9749
1732024232.2296,-0.7381,1.5012,1.9749
1732024232.2397,-0.7381,1.5012,1.9749
1732024232.2496,-0.7381,1.5012,1.9749
1732024232.2585,-0.7381,1.5012,1.9749
1732024232.2693,-0.7381,1.5012,1.9749
1732024232.2794,-0.7381,1.5012,1.9749
1732024232.2885,-0.7381,1.5012,1.9749
1732024232.2977,-0.7380,1.5012,1.9749
1732024232.3090,-0.7380,1.5012,1.9749
1732024232.3284,-0.7380,1.5012,1.9749
1732024232.3387,-0.7380,1.5013,1.9749
1732024232.3491,-0.7380,1.5013,1.9749
1732024232.3592,-0.7380,1.5013,1.9749
1732024232.3692,-0.7380,1.5013,1.9748
1732024232.3803,-0.7380,1.5013,1.9748
1732024232.3891,-0.7380,1.5013,1.9748
1732024232.3994,-0.7379,1.5013,1.9748
1732024232.4094,-0.7379,1.5013,1.9748
1732024232.4192,-0.7379,1.5013,1.9748
1732024232.4301,-0.7379,1.5013,1.9748
1732024232.4403,-0.7379,1.5013,1.9748
1732024232.4494,-0.7379,1.5013,1.9748
1732024232.4592,-0.7379,1.5013,1.9748
1732024232.4693,-0.7379,1.5013,1.9748
1732024232.4794,-0.7379,1.5013,1.9748
1732024232.4885,-0.7379,1.5013,1.9748
1732024232.4995,-0.7380,1.5012,1.9748
1732024232.5096,-0.7380,1.5012,1.9748
1732024232.5192,-0.7380,1.5012,1.9748
1732024232.5298,-0.7381,1.5011,1.9747
1732024232.5402,-0.7381,1.5011,1.9747
1732024232.5497,-0.7382,1.5010,1.9747
1732024232.5587,-0.7382,1.5010,1.9747
1732024232.5694,-0.7381,1.5010,1.9747
1732024232.5790,-0.7381,1.5011,1.9747
1732024232.5899,-0.7381,1.5011,1.9747
1732024232.5997,-0.7381,1.5011,1.9747
1732024232.6102,-0.7381,1.5011,1.9748
1732024232.6219,-0.7381,1.5011,1.9748
1732024232.6287,-0.7381,1.5011,1.9748
1732024232.6396,-0.7381,1.5011,1.9748
1732024232.6500,-0.7381,1.5011,1.9748
1732024232.6590,-0.7380,1.5012,1.9748
1732024232.6707,-0.7380,1.5012,1.9748
1732024232.6791,-0.7380,1.5012,1.9749
1732024232.6888,-0.7380,1.5012,1.9748
1732024232.6998,-0.7380,1.5012,1.9748
1732024232.7107,-0.7380,1.5013,1.9747
1732024232.7199,-0.7380,1.5013,1.9747
1732024232.7293,-0.7380,1.5013,1.9747
1732024232.7390,-0.7380,1.5013,1.9746
1732024232.7504,-0.7380,1.5014,1.9746
1732024232.7604,-0.7380,1.5014,1.9746
1732024232.7713,-0.7380,1.5013,1.9746
1732024232.7915,-0.7380,1.5013,1.9746
1732024232.7996,-0.7380,1.5013,1.9747
1732024232.8094,-0.7380,1.5013,1.9747
1732024232.8208,-0.7380,1.5013,1.9747
1732024232.8300,-0.7380,1.5013,1.9747
1732024232.8394,-0.7380,1.5013,1.9747
1732024232.8493,-0.7380,1.5013,1.9747
1732024232.8604,-0.7380,1.5013,1.9748
1732024232.8689,-0.7381,1.5013,1.9748
1732024232.8795,-0.7381,1.5013,1.9748
1732024232.8886,-0.7381,1.5013,1.9748
1732024232.8988,-0.7381,1.5012,1.9748
1732024232.9100,-0.7382,1.5012,1.9748
1732024232.9191,-0.7382,1.5011,1.9748
1732024232.9293,-0.7382,1.5011,1.9748
1732024232.9392,-0.7382,1.5011,1.9748
1732024232.9487,-0.7383,1.5010,1.9748
1732024232.9798,-0.7382,1.5010,1.9748
1732024233.0005,-0.7382,1.5011,1.9748
1732024233.0105,-0.7382,1.5011,1.9748
1732024233.0207,-0.7381,1.5011,1.9748
1732024233.0309,-0.7381,1.5011,1.9748
1732024233.0388,-0.7381,1.5012,1.9748
1732024233.0488,-0.7381,1.5012,1.9748
1732024233.0593,-0.7381,1.5013,1.9748
1732024233.0693,-0.7380,1.5013,1.9748
1732024233.0795,-0.7380,1.5013,1.9748
1732024233.0915,-0.7380,1.5013,1.9748
1732024233.1003,-0.7380,1.5013,1.9747
1732024233.1093,-0.7381,1.5013,1.9747
1732024233.1189,-0.7381,1.5013,1.9747
1732024233.1277,-0.7381,1.5013,1.9747
1732024233.1398,-0.7381,1.5013,1.9747
1732024233.1491,-0.7381,1.5013,1.9747
1732024233.1591,-0.7381,1.5013,1.9747
1732024233.1696,-0.7381,1.5013,1.9747
1732024233.1793,-0.7382,1.5013,1.9747
1732024233.1880,-0.7382,1.5013,1.9747
1732024233.1995,-0.7382,1.5013,1.9747
1732024233.2101,-0.7382,1.5013,1.9748
1732024233.2189,-0.7382,1.5013,1.9748
1732024233.2280,-0.7382,1.5013,1.9748
1732024233.2402,-0.7382,1.5013,1.9748
1732024233.2485,-0.7382,1.5013,1.9748
1732024233.2589,-0.7382,1.5013,1.9748
1732024233.2693,-0.7382,1.5013,1.9748
1732024233.2789,-0.7382,1.5013,1.9748
1732024233.2890,-0.7382,1.5013,1.9748
1732024233.2991,-0.7381,1.5013,1.9748
1732024233.3094,-0.7381,1.5013,1.9748
1732024233.3213,-0.7381,1.5013,1.9747
1732024233.3291,-0.7381,1.5013,1.9747
1732024233.3393,-0.7381,1.5013,1.9747
1732024233.3491,-0.7381,1.5013,1.9747
1732024233.3593,-0.7381,1.5013,1.9747
1732024233.3701,-0.7381,1.5013,1.9747
1732024233.3807,-0.7381,1.5013,1.9747
1732024233.3905,-0.7381,1.5013,1.9748
1732024233.3995,-0.7381,1.5013,1.9748
1732024233.4099,-0.7381,1.5013,1.9748
1732024233.4287,-0.7381,1.5013,1.9748
1732024233.4391,-0.7381,1.5013,1.9748
1732024233.4497,-0.7381,1.5013,1.9747
1732024233.4577,-0.7380,1.5013,1.9747
1732024233.4697,-0.7380,1.5013,1.9747
1732024233.4793,-0.7380,1.5013,1.9747
1732024233.4883,-0.7380,1.5013,1.9747
1732024233.4989,-0.7380,1.5013,1.9747
1732024233.5089,-0.7380,1.5013,1.9747
1732024233.5196,-0.7380,1.5013,1.9747
1732024233.5292,-0.7380,1.5012,1.9747
1732024233.5394,-0.7380,1.5012,1.9747
1732024233.5490,-0.7380,1.5012,1.9747
1732024233.5604,-0.7381,1.5012,1.9748
1732024233.5691,-0.7381,1.5012,1.9748
1732024233.5795,-0.7382,1.5012,1.9748
1732024233.5919,-0.7382,1.5012,1.9748
1732024233.6022,-0.7383,1.5012,1.9748
1732024233.6074,-0.7383,1.5012,1.9748
1732024233.6190,-0.7383,1.5012,1.9748
1732024233.6295,-0.7383,1.5012,1.9749
1732024233.6500,-0.7383,1.5012,1.9749
1732024233.6604,-0.7383,1.5012,1.9749
1732024233.6812,-0.7383,1.5012,1.9749
1732024233.6907,-0.7383,1.5012,1.9749
1732024233.6998,-0.7384,1.5011,1.9749
1732024233.7101,-0.7384,1.5011,1.9750
1732024233.7189,-0.7385,1.5011,1.9750
1732024233.7293,-0.7385,1.5011,1.9750
1732024233.7393,-0.7386,1.5011,1.9750
1732024233.7497,-0.7386,1.5010,1.9750
1732024233.7606,-0.7386,1.5011,1.9751
1732024233.7697,-0.7387,1.5011,1.9751
1732024233.7794,-0.7387,1.5011,1.9751
1732024233.7899,-0.7387,1.5011,1.9751
1732024233.8005,-0.7387,1.5011,1.9751
1732024233.8072,-0.7387,1.5011,1.9751
1732024233.8195,-0.7388,1.5011,1.9751
1732024233.8294,-0.7388,1.5011,1.9751
1732024233.8407,-0.7388,1.5011,1.9750
1732024233.8487,-0.7388,1.5011,1.9750
1732024233.8591,-0.7387,1.5011,1.9750
1732024233.8696,-0.7387,1.5012,1.9750
1732024233.8790,-0.7387,1.5012,1.9750
1732024233.8886,-0.7387,1.5012,1.9750
1732024233.8990,-0.7387,1.5012,1.9750
1732024233.9091,-0.7387,1.5012,1.9750
1732024233.9195,-0.7387,1.5012,1.9750
1732024233.9290,-0.7387,1.5012,1.9750
1732024233.9394,-0.7387,1.5012,1.9749
1732024233.9491,-0.7387,1.5013,1.9749
1732024233.9589,-0.7387,1.5012,1.9749
1732024233.9696,-0.7387,1.5012,1.9750
1732024233.9790,-0.7387,1.5012,1.9750
1732024233.9885,-0.7387,1.5012,1.9750
1732024233.9998,-0.7387,1.5012,1.9750
1732024234.0095,-0.7387,1.5012,1.9750
1732024234.0187,-0.7387,1.5012,1.9750
1732024234.0294,-0.7387,1.5012,1.9750
1732024234.0394,-0.7387,1.5011,1.9750
1732024234.0488,-0.7387,1.5011,1.9750
1732024234.0583,-0.7387,1.5011,1.9750
1732024234.0711,-0.7387,1.5011,1.9750
1732024234.0796,-0.7387,1.5011,1.9751
1732024234.0905,-0.7387,1.5011,1.9750
1732024234.0991,-0.7387,1.5010,1.9750
1732024234.1102,-0.7387,1.5010,1.9750
1732024234.1195,-0.7387,1.5010,1.9750
1732024234.1289,-0.7387,1.5009,1.9750
1732024234.1386,-0.7387,1.5009,1.9750
1732024234.1484,-0.7387,1.5009,1.9750
1732024234.1585,-0.7388,1.5009,1.9750
1732024234.1687,-0.7388,1.5009,1.9750
1732024234.1803,-0.7388,1.5009,1.9750
1732024234.1917,-0.7388,1.5009,1.9750
1732024234.1990,-0.7388,1.5009,1.9750
1732024234.2092,-0.7388,1.5009,1.9750
1732024234.2192,-0.7388,1.5009,1.9750
1732024234.2290,-0.7388,1.5009,1.9750
1732024234.2397,-0.7389,1.5010,1.9750
1732024234.2492,-0.7389,1.5010,1.9750
1732024234.2598,-0.7389,1.5010,1.9751
1732024234.2692,-0.7389,1.5011,1.9751
1732024234.2805,-0.7390,1.5011,1.9751
1732024234.2882,-0.7390,1.5011,1.9751
1732024234.2989,-0.7390,1.5011,1.9751
1732024234.3096,-0.7390,1.5011,1.9751
1732024234.3192,-0.7390,1.5011,1.9751
1732024234.3289,-0.7390,1.5010,1.9751
1732024234.3392,-0.7391,1.5010,1.9751
1732024234.3494,-0.7391,1.5010,1.9751
1732024234.3590,-0.7391,1.5010,1.9751
1732024234.3697,-0.7391,1.5010,1.9751
1732024234.3793,-0.7391,1.5010,1.9751
1732024234.3887,-0.7391,1.5010,1.9751
1732024234.3990,-0.7391,1.5010,1.9751
1732024234.4090,-0.7391,1.5009,1.9751
1732024234.4192,-0.7391,1.5009,1.9752
1732024234.4294,-0.7391,1.5009,1.9752
1732024234.4400,-0.7391,1.5009,1.9752
1732024234.4472,-0.7391,1.5008,1.9752
1732024234.4592,-0.7391,1.5008,1.9752
1732024234.4702,-0.7392,1.5008,1.9751
1732024234.4801,-0.7392,1.5008,1.9751
1732024234.4890,-0.7391,1.5008,1.9751
1732024234.4987,-0.7391,1.5008,1.9751
1732024234.5097,-0.7391,1.5008,1.9751
1732024234.5186,-0.7391,1.5008,1.9751
1732024234.5288,-0.7391,1.5009,1.9751
1732024234.5391,-0.7390,1.5009,1.9751
1732024234.5482,-0.7390,1.5009,1.9751
1732024234.5596,-0.7390,1.5010,1.9751
1732024234.5713,-0.7389,1.5010,1.9751
1732024234.5800,-0.7389,1.5010,1.9750
1732024234.5886,-0.7389,1.5011,1.9750
1732024234.5991,-0.7388,1.5011,1.9750
1732024234.6096,-0.7388,1.5011,1.9750
1732024234.6201,-0.7388,1.5011,1.9750
1732024234.6292,-0.7387,1.5012,1.9749
1732024234.6392,-0.7387,1.5012,1.9749
1732024234.6498,-0.7387,1.5012,1.9749
1732024234.6595,-0.7387,1.5012,1.9749
1732024234.6702,-0.7386,1.5012,1.9748
1732024234.6808,-0.7386,1.5012,1.9748
1732024234.6882,-0.7386,1.5012,1.9748
1732024234.6988,-0.7386,1.5012,1.9748
1732024234.7103,-0.7386,1.5012,1.9748
1732024234.7216,-0.7386,1.5012,1.9748
1732024234.7291,-0.7386,1.5012,1.9748
1732024234.7389,-0.7386,1.5012,1.9748
1732024234.7478,-0.7386,1.5012,1.9748
1732024234.7583,-0.7386,1.5012,1.9749
1732024234.7674,-0.7387,1.5012,1.9749
1732024234.7790,-0.7387,1.5012,1.9749
1732024234.7887,-0.7387,1.5012,1.9749
1732024234.7989,-0.7387,1.5012,1.9750
1732024234.8093,-0.7388,1.5011,1.9750
1732024234.8194,-0.7388,1.5011,1.9750
1732024234.8288,-0.7388,1.5011,1.9750
1732024234.8388,-0.7388,1.5011,1.9750
1732024234.8491,-0.7388,1.5011,1.9750
1732024234.8596,-0.7388,1.5011,1.9750
1732024234.8689,-0.7388,1.5011,1.9750
1732024234.8907,-0.7387,1.5011,1.9750
1732024234.8990,-0.7387,1.5012,1.9750
1732024234.9091,-0.7386,1.5012,1.9749
1732024234.9188,-0.7386,1.5012,1.9749
1732024234.9286,-0.7385,1.5013,1.9748
1732024234.9389,-0.7385,1.5013,1.9748
1732024234.9489,-0.7384,1.5013,1.9747
1732024234.9590,-0.7384,1.5013,1.9747
1732024234.9701,-0.7384,1.5013,1.9747
1732024234.9799,-0.7383,1.5013,1.9747
1732024234.9908,-0.7383,1.5013,1.9746
1732024234.9995,-0.7382,1.5013,1.9746
1732024235.0096,-0.7382,1.5014,1.9746
1732024235.0191,-0.7382,1.5013,1.9746
1732024235.0296,-0.7383,1.5013,1.9746
1732024235.0394,-0.7383,1.5013,1.9746
1732024235.0493,-0.7383,1.5013,1.9747
1732024235.0592,-0.7384,1.5012,1.9747
1732024235.0687,-0.7384,1.5012,1.9747
1732024235.0790,-0.7385,1.5012,1.9747
1732024235.0883,-0.7385,1.5012,1.9747
1732024235.0989,-0.7385,1.5012,1.9747
1732024235.1097,-0.7385,1.5012,1.9747
1732024235.1192,-0.7385,1.5012,1.9747
1732024235.1289,-0.7385,1.5012,1.9747
1732024235.1386,-0.7385,1.5012,1.9747
1732024235.1490,-0.7384,1.5012,1.9747
1732024235.1595,-0.7384,1.5012,1.9748
1732024235.1700,-0.7384,1.5012,1.9748
1732024235.1796,-0.7384,1.5012,1.9748
1732024235.1897,-0.7384,1.5012,1.9748
1732024235.1997,-0.7384,1.5012,1.9748
1732024235.2095,-0.7384,1.5013,1.9748
1732024235.2193,-0.7384,1.5013,1.9748
1732024235.2290,-0.7384,1.5013,1.9748
1732024235.2392,-0.7384,1.5013,1.9748
1732024235.2498,-0.7384,1.5013,1.9748
1732024235.2595,-0.7384,1.5013,1.9748
1732024235.2700,-0.7384,1.5013,1.9747
1732024235.2801,-0.7384,1.5013,1.9747
1732024235.2886,-0.7384,1.5013,1.9747
1732024235.2995,-0.7384,1.5013,1.9747
1732024235.3094,-0.7384,1.5013,1.9747
1732024235.3189,-0.7385,1.5013,1.9747
1732024235.3295,-0.7385,1.5013,1.9748
1732024235.3392,-0.7385,1.5013,1.9748
1732024235.3493,-0.7385,1.5013,1.9748
1732024235.3598,-0.7385,1.5014,1.9748
1732024235.3702,-0.7385,1.5014,1.9747
1732024235.3808,-0.7385,1.5014,1.9747
1732024235.3892,-0.7385,1.5014,1.9747
1732024235.4006,-0.7386,1.5014,1.9747
1732024235.4111,-0.7386,1.5014,1.9747
1732024235.4194,-0.7386,1.5014,1.9747
1732024235.4290,-0.7386,1.5014,1.9747
1732024235.4397,-0.7385,1.5014,1.9746
1732024235.4496,-0.7385,1.5014,1.9746
1732024235.4589,-0.7385,1.5014,1.9746
1732024235.4694,-0.7385,1.5014,1.9746
1732024235.4803,-0.7385,1.5014,1.9746
1732024235.4891,-0.7384,1.5014,1.9746
1732024235.4991,-0.7384,1.5014,1.9746
1732024235.5096,-0.7384,1.5014,1.9746
1732024235.5188,-0.7384,1.5014,1.9746
1732024235.5290,-0.7384,1.5014,1.9746
1732024235.5393,-0.7384,1.5014,1.9746
1732024235.5489,-0.7384,1.5014,1.9746
1732024235.5602,-0.7384,1.5014,1.9747
1732024235.5695,-0.7385,1.5014,1.9747
1732024235.5804,-0.7385,1.5014,1.9747
1732024235.5904,-0.7386,1.5013,1.9748
1732024235.5994,-0.7386,1.5013,1.9748
1732024235.6092,-0.7387,1.5013,1.9748
1732024235.6175,-0.7387,1.5013,1.9748
1732024235.6299,-0.7387,1.5013,1.9748
1732024235.6402,-0.7387,1.5013,1.9748
1732024235.6502,-0.7387,1.5013,1.9748
1732024235.6598,-0.7387,1.5013,1.9748
1732024235.6691,-0.7387,1.5013,1.9748
1732024235.6801,-0.7387,1.5013,1.9749
1732024235.6879,-0.7387,1.5013,1.9748
1732024235.6992,-0.7387,1.5013,1.9748
1732024235.7197,-0.7387,1.5013,1.9748
1732024235.7285,-0.7387,1.5014,1.9748
1732024235.7393,-0.7386,1.5014,1.9748
1732024235.7498,-0.7386,1.5014,1.9748
1732024235.7610,-0.7387,1.5014,1.9749
1732024235.7694,-0.7387,1.5014,1.9749
1732024235.7798,-0.7387,1.5014,1.9749
1732024235.7894,-0.7387,1.5014,1.9749
1732024235.7994,-0.7388,1.5013,1.9750
1732024235.8096,-0.7388,1.5013,1.9750
1732024235.8193,-0.7388,1.5013,1.9750
1732024235.8299,-0.7388,1.5013,1.9750
1732024235.8392,-0.7388,1.5013,1.9750
1732024235.8493,-0.7388,1.5014,1.9750
1732024235.8597,-0.7388,1.5014,1.9750
1732024235.8700,-0.7388,1.5014,1.9750
1732024235.8806,-0.7388,1.5014,1.9750
1732024235.8893,-0.7388,1.5014,1.9750
1732024235.8994,-0.7388,1.5013,1.9750
1732024235.9098,-0.7388,1.5013,1.9750
1732024235.9195,-0.7388,1.5013,1.9750
1732024235.9297,-0.7388,1.5013,1.9750
1732024235.9399,-0.7388,1.5013,1.9749
1732024235.9497,-0.7388,1.5013,1.9749
1732024235.9593,-0.7388,1.5013,1.9750
1732024235.9690,-0.7387,1.5013,1.9750
1732024235.9796,-0.7387,1.5012,1.9750
1732024235.9891,-0.7387,1.5012,1.9750
1732024235.9993,-0.7387,1.5012,1.9750
1732024236.0092,-0.7387,1.5012,1.9750
1732024236.0192,-0.7387,1.5012,1.9750
1732024236.0302,-0.7387,1.5012,1.9750
1732024236.0404,-0.7387,1.5012,1.9750
1732024236.0496,-0.7387,1.5012,1.9750
1732024236.0587,-0.7387,1.5013,1.9749
1732024236.0687,-0.7387,1.5013,1.9749
1732024236.0793,-0.7387,1.5013,1.9749
1732024236.0889,-0.7386,1.5013,1.9749
1732024236.0996,-0.7386,1.5013,1.9749
1732024236.1192,-0.7386,1.5013,1.9748
1732024236.1295,-0.7386,1.5013,1.9748
1732024236.1388,-0.7386,1.5013,1.9748
1732024236.1497,-0.7386,1.5013,1.9748
1732024236.1614,-0.7386,1.5013,1.9748
1732024236.1697,-0.7386,1.5013,1.9748
1732024236.1794,-0.7386,1.5013,1.9748
1732024236.1980,-0.7386,1.5013,1.9748
1732024236.2103,-0.7386,1.5013,1.9748
1732024236.2190,-0.7387,1.5013,1.9748
1732024236.2289,-0.7387,1.5013,1.9748
1732024236.2396,-0.7387,1.5013,1.9748
1732024236.2493,-0.7388,1.5013,1.9749
1732024236.2600,-0.7388,1.5013,1.9749
1732024236.2697,-0.7388,1.5013,1.9749
1732024236.2795,-0.7388,1.5013,1.9750
1732024236.2917,-0.7388,1.5013,1.9749
1732024236.2996,-0.7388,1.5013,1.9749
1732024236.3093,-0.7388,1.5013,1.9749
1732024236.3297,-0.7388,1.5013,1.9749
1732024236.3397,-0.7388,1.5013,1.9749
1732024236.3483,-0.7388,1.5013,1.9748
1732024236.3586,-0.7388,1.5013,1.9748
1732024236.3685,-0.7388,1.5013,1.9748
1732024236.3796,-0.7387,1.5013,1.9748
1732024236.3891,-0.7387,1.5013,1.9748
1732024236.4010,-0.7387,1.5014,1.9748
1732024236.4188,-0.7386,1.5014,1.9747
1732024236.4292,-0.7386,1.5014,1.9747
1732024236.4393,-0.7386,1.5014,1.9747
1732024236.4491,-0.7387,1.5014,1.9747
1732024236.4587,-0.7387,1.5014,1.9747
1732024236.4703,-0.7387,1.5014,1.9747
1732024236.4793,-0.7387,1.5014,1.9747
1732024236.4887,-0.7387,1.5014,1.9747
1732024236.4999,-0.7387,1.5014,1.9748
1732024236.5097,-0.7387,1.5014,1.9748
1732024236.5198,-0.7386,1.5014,1.9748
1732024236.5304,-0.7386,1.5013,1.9748
1732024236.5414,-0.7386,1.5013,1.9748
1732024236.5510,-0.7386,1.5013,1.9748
1732024236.5589,-0.7386,1.5013,1.9748
1732024236.5702,-0.7386,1.5013,1.9748
1732024236.5798,-0.7386,1.5013,1.9748
1732024236.5914,-0.7386,1.5013,1.9748
1732024236.6003,-0.7386,1.5013,1.9748
1732024236.6100,-0.7386,1.5013,1.9748
1732024236.6196,-0.7387,1.5013,1.9748
1732024236.6253,-0.7387,1.5013,1.9748
1732024236.6403,-0.7387,1.5013,1.9749
1732024236.6495,-0.7387,1.5013,1.9749
1732024236.6599,-0.7387,1.5012,1.9749
1732024236.6695,-0.7387,1.5012,1.9749
1732024236.6794,-0.7387,1.5012,1.9749
1732024236.6896,-0.7387,1.5012,1.9749
1732024236.6977,-0.7387,1.5012,1.9750
1732024236.7091,-0.7387,1.5013,1.9750
1732024236.7187,-0.7387,1.5013,1.9750
1732024236.7292,-0.7387,1.5013,1.9750
1732024236.7392,-0.7387,1.5013,1.9750
1732024236.7490,-0.7388,1.5013,1.9750
1732024236.7607,-0.7388,1.5013,1.9750
1732024236.7697,-0.7388,1.5013,1.9750
1732024236.7795,-0.7388,1.5013,1.9750
1732024236.7887,-0.7388,1.5013,1.9749
1732024236.7988,-0.7388,1.5013,1.9749
1732024236.8088,-0.7388,1.5012,1.9749
1732024236.8188,-0.7388,1.5012,1.9749
1732024236.8287,-0.7388,1.5012,1.9749
1732024236.8389,-0.7387,1.5012,1.9749
1732024236.8492,-0.7387,1.5013,1.9749
1732024236.8589,-0.7387,1.5013,1.9749
1732024236.8686,-0.7387,1.5013,1.9749
1732024236.8793,-0.7386,1.5013,1.9748
1732024236.8892,-0.7386,1.5013,1.9748
1732024236.8992,-0.7386,1.5013,1.9748
1732024236.9104,-0.7386,1.5013,1.9748
1732024236.9390,-0.7385,1.5014,1.9748
1732024236.9489,-0.7384,1.5014,1.9748
1732024236.9585,-0.7385,1.5014,1.9748
1732024236.9694,-0.7385,1.5014,1.9748
1732024236.9804,-0.7385,1.5014,1.9748
1732024236.9889,-0.7385,1.5014,1.9748
1732024236.9987,-0.7385,1.5014,1.9747
1732024237.0087,-0.7385,1.5014,1.9747
1732024237.0189,-0.7385,1.5014,1.9747
1732024237.0290,-0.7386,1.5014,1.9747
1732024237.0388,-0.7386,1.5014,1.9748
1732024237.0490,-0.7386,1.5014,1.9748
1732024237.0601,-0.7386,1.5013,1.9748
1732024237.0701,-0.7386,1.5013,1.9748
1732024237.0793,-0.7387,1.5013,1.9748
1732024237.0890,-0.7387,1.5013,1.9748
1732024237.0999,-0.7387,1.5013,1.9748
1732024237.1092,-0.7387,1.5013,1.9749
1732024237.1198,-0.7387,1.5013,1.9749
1732024237.1399,-0.7387,1.5013,1.9749
1732024237.1500,-0.7388,1.5013,1.9749
1732024237.1590,-0.7389,1.5013,1.9750
1732024237.1691,-0.7390,1.5014,1.9750
1732024237.1798,-0.7392,1.5014,1.9751
1732024237.1892,-0.7393,1.5015,1.9752
1732024237.2002,-0.7394,1.5015,1.9752
1732024237.2101,-0.7396,1.5015,1.9753
1732024237.2196,-0.7396,1.5016,1.9754
1732024237.2293,-0.7397,1.5017,1.9754
1732024237.2392,-0.7397,1.5018,1.9755
1732024237.2490,-0.7398,1.5019,1.9755
1732024237.2589,-0.7398,1.5020,1.9756
1732024237.2692,-0.7399,1.5021,1.9756
1732024237.2804,-0.7399,1.5022,1.9757
1732024237.2890,-0.7398,1.5022,1.9757
1732024237.3001,-0.7395,1.5023,1.9757
1732024237.3094,-0.7393,1.5024,1.9757
1732024237.3197,-0.7391,1.5025,1.9757
1732024237.3298,-0.7388,1.5025,1.9757
1732024237.3393,-0.7386,1.5026,1.9757
1732024237.3493,-0.7384,1.5027,1.9757
1732024237.3597,-0.7381,1.5027,1.9756
1732024237.3710,-0.7378,1.5027,1.9756
1732024237.3795,-0.7376,1.5028,1.9756
1732024237.3882,-0.7374,1.5028,1.9756
1732024237.3989,-0.7371,1.5028,1.9755
1732024237.4091,-0.7368,1.5028,1.9755
1732024237.4188,-0.7366,1.5028,1.9755
1732024237.4296,-0.7365,1.5028,1.9754
1732024237.4493,-0.7363,1.5027,1.9753
1732024237.4589,-0.7361,1.5026,1.9753
1732024237.4695,-0.7360,1.5026,1.9753
1732024237.4790,-0.7359,1.5025,1.9752
1732024237.4897,-0.7358,1.5025,1.9752
1732024237.5009,-0.7358,1.5025,1.9752
1732024237.5099,-0.7358,1.5025,1.9751
1732024237.5194,-0.7358,1.5025,1.9751
1732024237.5293,-0.7357,1.5025,1.9751
1732024237.5495,-0.7357,1.5025,1.9750
1732024237.5687,-0.7357,1.5025,1.9751
1732024237.5799,-0.7357,1.5026,1.9751
1732024237.5991,-0.7357,1.5026,1.9752
1732024237.6106,-0.7357,1.5026,1.9752
1732024237.6208,-0.7357,1.5027,1.9752
1732024237.6301,-0.7357,1.5027,1.9752
1732024237.6394,-0.7358,1.5027,1.9752
1732024237.6565,-0.7358,1.5027,1.9753
1732024237.6803,-0.7359,1.5028,1.9753
1732024237.6910,-0.7360,1.5027,1.9753
1732024237.7005,-0.7360,1.5027,1.9753
1732024237.7095,-0.7360,1.5027,1.9753
1732024237.7293,-0.7360,1.5027,1.9753
1732024237.7393,-0.7361,1.5026,1.9753
1732024237.7457,-0.7361,1.5026,1.9753
1732024237.7580,-0.7360,1.5027,1.9751
1732024237.7699,-0.7358,1.5028,1.9749
1732024237.7798,-0.7357,1.5028,1.9747
1732024237.7909,-0.7356,1.5029,1.9745
1732024237.7999,-0.7355,1.5030,1.9743
1732024237.8255,-0.7352,1.5031,1.9737
1732024237.9001,-0.7344,1.5036,1.9724
1732024237.9101,-0.7344,1.5037,1.9724
1732024237.9196,-0.7344,1.5037,1.9723
1732024237.9292,-0.7343,1.5037,1.9723
1732024237.9396,-0.7343,1.5037,1.9722
1732024237.9490,-0.7343,1.5037,1.9722
1732024237.9579,-0.7343,1.5038,1.9722
1732024237.9696,-0.7343,1.5038,1.9722
1732024237.9793,-0.7342,1.5038,1.9722
1732024237.9892,-0.7342,1.5038,1.9722
1732024238.0002,-0.7342,1.5038,1.9722
1732024238.0108,-0.7342,1.5038,1.9722
1732024238.0198,-0.7342,1.5038,1.9722
1732024238.0291,-0.7342,1.5038,1.9722
1732024238.0395,-0.7342,1.5038,1.9722
1732024238.0490,-0.7343,1.5038,1.9722
1732024238.0599,-0.7343,1.5038,1.9722
1732024238.0698,-0.7343,1.5038,1.9722
1732024238.0808,-0.7343,1.5038,1.9722
1732024238.0909,-0.7343,1.5038,1.9722
1732024238.0991,-0.7343,1.5038,1.9722
1732024238.1092,-0.7343,1.5037,1.9722
1732024238.1210,-0.7344,1.5037,1.9722
1732024238.1297,-0.7344,1.5037,1.9722
1732024238.1402,-0.7344,1.5037,1.9721
1732024238.1494,-0.7344,1.5037,1.9721
1732024238.1600,-0.7344,1.5037,1.9721
1732024238.1699,-0.7343,1.5037,1.9720
1732024238.1798,-0.7343,1.5037,1.9720
1732024238.1914,-0.7343,1.5037,1.9720
1732024238.1996,-0.7343,1.5037,1.9719
1732024238.2100,-0.7342,1.5037,1.9719
1732024238.2192,-0.7342,1.5037,1.9718
1732024238.2296,-0.7342,1.5037,1.9718
1732024238.2400,-0.7342,1.5038,1.9718
1732024238.2500,-0.7342,1.5038,1.9718
1732024238.2625,-0.7342,1.5038,1.9717
1732024238.2694,-0.7342,1.5038,1.9717
1732024238.2797,-0.7342,1.5038,1.9717
1732024238.2888,-0.7342,1.5038,1.9717
1732024238.2994,-0.7343,1.5038,1.9717
1732024238.3097,-0.7343,1.5038,1.9717
1732024238.3206,-0.7344,1.5038,1.9717
1732024238.3391,-0.7344,1.5037,1.9718
1732024238.3489,-0.7345,1.5037,1.9718
1732024238.3585,-0.7344,1.5037,1.9718
1732024238.3688,-0.7344,1.5037,1.9718
1732024238.3790,-0.7344,1.5038,1.9718
1732024238.3889,-0.7343,1.5038,1.9718
1732024238.4019,-0.7343,1.5038,1.9718
1732024238.4105,-0.7343,1.5038,1.9719
1732024238.4197,-0.7342,1.5038,1.9719
1732024238.4293,-0.7342,1.5038,1.9718
1732024238.4402,-0.7342,1.5039,1.9718
1732024238.4494,-0.7341,1.5039,1.9718
1732024238.4586,-0.7341,1.5039,1.9718
1732024238.4690,-0.7341,1.5039,1.9718
1732024238.4798,-0.7340,1.5040,1.9718
1732024238.4892,-0.7340,1.5040,1.9717
1732024238.5001,-0.7340,1.5040,1.9717
1732024238.5202,-0.7341,1.5040,1.9716
1732024238.5303,-0.7341,1.5040,1.9716
1732024238.5403,-0.7341,1.5040,1.9716
1732024238.5613,-0.7341,1.5040,1.9716
1732024238.5706,-0.7342,1.5040,1.9716
1732024238.5805,-0.7342,1.5039,1.9717
1732024238.5893,-0.7342,1.5039,1.9717
1732024238.5993,-0.7343,1.5039,1.9717
1732024238.6093,-0.7343,1.5039,1.9717
1732024238.6197,-0.7344,1.5039,1.9718
1732024238.6287,-0.7344,1.5039,1.9718
1732024238.6398,-0.7344,1.5038,1.9717
1732024238.6494,-0.7344,1.5038,1.9717
1732024238.6587,-0.7344,1.5038,1.9717
1732024238.6693,-0.7344,1.5038,1.9717
1732024238.6800,-0.7344,1.5038,1.9717
1732024238.6875,-0.7344,1.5038,1.9717
1732024238.6984,-0.7344,1.5038,1.9717
1732024238.7094,-0.7345,1.5038,1.9717
1732024238.7179,-0.7345,1.5038,1.9717
1732024238.7287,-0.7345,1.5038,1.9717
1732024238.7399,-0.7345,1.5038,1.9717
1732024238.7502,-0.7346,1.5038,1.9717
1732024238.7617,-0.7346,1.5039,1.9717
1732024238.7702,-0.7346,1.5039,1.9717
1732024238.7799,-0.7346,1.5039,1.9717
1732024238.7918,-0.7346,1.5039,1.9717
1732024238.8088,-0.7346,1.5039,1.9718
1732024238.8191,-0.7346,1.5040,1.9718
1732024238.8291,-0.7346,1.5039,1.9718
1732024238.8390,-0.7345,1.5039,1.9717
1732024238.8508,-0.7345,1.5039,1.9717
1732024238.8604,-0.7345,1.5039,1.9717
1732024238.8793,-0.7344,1.5039,1.9717
1732024238.8892,-0.7344,1.5039,1.9717
1732024238.8992,-0.7344,1.5039,1.9716
1732024238.9094,-0.7344,1.5039,1.9716
1732024238.9187,-0.7344,1.5039,1.9716
1732024238.9292,-0.7344,1.5039,1.9716
1732024238.9392,-0.7344,1.5039,1.9716
1732024238.9497,-0.7345,1.5039,1.9716
1732024238.9602,-0.7345,1.5039,1.9716
1732024238.9799,-0.7345,1.5039,1.9717
1732024238.9905,-0.7345,1.5039,1.9717
1732024238.9995,-0.7345,1.5039,1.9717
1732024239.0105,-0.7345,1.5039,1.9717
1732024239.0199,-0.7345,1.5039,1.9718
1732024239.0291,-0.7345,1.5039,1.9718
1732024239.0390,-0.7344,1.5038,1.9718
1732024239.0494,-0.7344,1.5038,1.9718
1732024239.0597,-0.7344,1.5038,1.9718
1732024239.0698,-0.7343,1.5038,1.9718
1732024239.0792,-0.7343,1.5038,1.9718
1732024239.0901,-0.7343,1.5038,1.9718
1732024239.0997,-0.7343,1.5038,1.9717
1732024239.1090,-0.7343,1.5039,1.9717
1732024239.1198,-0.7343,1.5039,1.9717
1732024239.1259,-0.7343,1.5039,1.9716
1732024239.1309,-0.7343,1.5039,1.9716
1732024239.1396,-0.7343,1.5039,1.9716
1732024239.1490,-0.7343,1.5039,1.9715
1732024239.1596,-0.7343,1.5039,1.9716
1732024239.1692,-0.7343,1.5039,1.9716
1732024239.1792,-0.7343,1.5039,1.9716
1732024239.1890,-0.7344,1.5039,1.9716
1732024239.1990,-0.7344,1.5039,1.9717
1732024239.2091,-0.7344,1.5039,1.9717
1732024239.2192,-0.7344,1.5039,1.9717
1732024239.2288,-0.7344,1.5039,1.9717
1732024239.2390,-0.7344,1.5039,1.9717
1732024239.2495,-0.7343,1.5039,1.9717
1732024239.2596,-0.7343,1.5039,1.9716
1732024239.2693,-0.7343,1.5039,1.9716
1732024239.2792,-0.7343,1.5038,1.9716
1732024239.2895,-0.7342,1.5038,1.9716
1732024239.2989,-0.7342,1.5038,1.9716
1732024239.3089,-0.7342,1.5038,1.9716
1732024239.3194,-0.7341,1.5038,1.9716
1732024239.3300,-0.7341,1.5038,1.9715
1732024239.3405,-0.7341,1.5038,1.9715
1732024239.3515,-0.7340,1.5038,1.9715
1732024239.3596,-0.7340,1.5038,1.9715
1732024239.3690,-0.7341,1.5038,1.9716
1732024239.3792,-0.7341,1.5038,1.9716
1732024239.3994,-0.7341,1.5038,1.9716
1732024239.4105,-0.7341,1.5038,1.9717
1732024239.4292,-0.7341,1.5038,1.9717
1732024239.4387,-0.7340,1.5038,1.9717
1732024239.4488,-0.7340,1.5038,1.9717
1732024239.4588,-0.7340,1.5038,1.9717
1732024239.4725,-0.7340,1.5038,1.9717
1732024239.4886,-0.7339,1.5038,1.9716
1732024239.4994,-0.7339,1.5038,1.9716
1732024239.5104,-0.7339,1.5038,1.9716
1732024239.5188,-0.7339,1.5038,1.9716
1732024239.5292,-0.7339,1.5038,1.9715
1732024239.5389,-0.7339,1.5037,1.9715
1732024239.5503,-0.7338,1.5037,1.9715
1732024239.5601,-0.7339,1.5037,1.9715
1732024239.5712,-0.7339,1.5037,1.9715
1732024239.5797,-0.7339,1.5038,1.9715
1732024239.5901,-0.7339,1.5038,1.9716
1732024239.6005,-0.7339,1.5038,1.9716
1732024239.6099,-0.7340,1.5038,1.9716
1732024239.6197,-0.7340,1.5038,1.9716
1732024239.6325,-0.7340,1.5038,1.9716
1732024239.6394,-0.7340,1.5038,1.9716
1732024239.6500,-0.7340,1.5037,1.9716
1732024239.6594,-0.7340,1.5037,1.9716
1732024239.6693,-0.7340,1.5037,1.9717
1732024239.6794,-0.7340,1.5037,1.9717
1732024239.6906,-0.7340,1.5037,1.9717
1732024239.6997,-0.7340,1.5037,1.9717
1732024239.7093,-0.7340,1.5037,1.9716
1732024239.7300,-0.7340,1.5037,1.9716
1732024239.7392,-0.7340,1.5037,1.9716
1732024239.7498,-0.7340,1.5037,1.9716
1732024239.7588,-0.7340,1.5037,1.9716
1732024239.7700,-0.7340,1.5037,1.9716
1732024239.7800,-0.7340,1.5037,1.9716
1732024239.7883,-0.7340,1.5037,1.9716
1732024239.7993,-0.7340,1.5037,1.9716
1732024239.8092,-0.7339,1.5037,1.9716
1732024239.8196,-0.7339,1.5037,1.9716
1732024239.8298,-0.7339,1.5037,1.9716
1732024239.8398,-0.7339,1.5037,1.9715
1732024239.8494,-0.7339,1.5037,1.9715
1732024239.8600,-0.7339,1.5037,1.9715
1732024239.8690,-0.7339,1.5037,1.9715
1732024239.8795,-0.7339,1.5037,1.9715
1732024239.8890,-0.7340,1.5037,1.9715
1732024239.8988,-0.7343,1.5036,1.9716
1732024239.9088,-0.7345,1.5035,1.9716
1732024239.9192,-0.7348,1.5034,1.9717
1732024239.9288,-0.7351,1.5033,1.9717
1732024239.9389,-0.7353,1.5032,1.9717
1732024239.9493,-0.7356,1.5031,1.9718
1732024239.9589,-0.7356,1.5032,1.9718
1732024239.9696,-0.7356,1.5032,1.9718
1732024239.9796,-0.7356,1.5032,1.9718
1732024239.9889,-0.7356,1.5032,1.9718
1732024239.9994,-0.7356,1.5032,1.9718
1732024240.0096,-0.7356,1.5032,1.9718
1732024240.0188,-0.7355,1.5033,1.9718
1732024240.0288,-0.7353,1.5034,1.9718
1732024240.0399,-0.7350,1.5034,1.9718
1732024240.0499,-0.7348,1.5035,1.9718
1732024240.0799,-0.7341,1.5038,1.9717
1732024240.0899,-0.7340,1.5038,1.9717
1732024240.0995,-0.7340,1.5038,1.9717
1732024240.1098,-0.7340,1.5038,1.9717
1732024240.1194,-0.7340,1.5038,1.9717
1732024240.1325,-0.7340,1.5039,1.9716
1732024240.1499,-0.7340,1.5039,1.9716
1732024240.1609,-0.7340,1.5039,1.9716
1732024240.1711,-0.7340,1.5039,1.9716
1732024240.1799,-0.7340,1.5038,1.9716
1732024240.1919,-0.7340,1.5038,1.9716
1732024240.1999,-0.7340,1.5038,1.9716
1732024240.2092,-0.7340,1.5038,1.9716
1732024240.2194,-0.7341,1.5038,1.9716
1732024240.2291,-0.7341,1.5038,1.9716
1732024240.2396,-0.7341,1.5038,1.9716
1732024240.2494,-0.7341,1.5038,1.9716
1732024240.2611,-0.7341,1.5038,1.9717
1732024240.2715,-0.7341,1.5038,1.9717
1732024240.2794,-0.7341,1.5038,1.9717
1732024240.2889,-0.7341,1.5038,1.9717
1732024240.2994,-0.7341,1.5038,1.9717
1732024240.3093,-0.7341,1.5039,1.9716
1732024240.3190,-0.7341,1.5039,1.9716
1732024240.3291,-0.7342,1.5039,1.9716
1732024240.3403,-0.7342,1.5039,1.9716
1732024240.3497,-0.7342,1.5039,1.9716
1732024240.3600,-0.7342,1.5039,1.9716
1732024240.3692,-0.7342,1.5039,1.9716
1732024240.3796,-0.7343,1.5039,1.9716
1732024240.3893,-0.7343,1.5038,1.9716
1732024240.3993,-0.7344,1.5038,1.9716
1732024240.4094,-0.7344,1.5038,1.9716
1732024240.4392,-0.7344,1.5038,1.9716
1732024240.4493,-0.7344,1.5038,1.9716
1732024240.4587,-0.7344,1.5038,1.9716
1732024240.4694,-0.7343,1.5038,1.9716
1732024240.4791,-0.7343,1.5038,1.9716
1732024240.4889,-0.7343,1.5038,1.9717
1732024240.4993,-0.7343,1.5038,1.9717
1732024240.5115,-0.7343,1.5038,1.9717
1732024240.5191,-0.7343,1.5038,1.9717
1732024240.5294,-0.7342,1.5037,1.9717
1732024240.5392,-0.7342,1.5037,1.9718
1732024240.5491,-0.7342,1.5037,1.9718
1732024240.5598,-0.7342,1.5037,1.9718
1732024240.5718,-0.7341,1.5038,1.9718
1732024240.5821,-0.7341,1.5038,1.9718
1732024240.5882,-0.7341,1.5038,1.9717
1732024240.5990,-0.7340,1.5039,1.9717
1732024240.6093,-0.7340,1.5039,1.9717
1732024240.6204,-0.7339,1.5039,1.9717
1732024240.6298,-0.7339,1.5039,1.9717
1732024240.6406,-0.7339,1.5039,1.9717
1732024240.6510,-0.7339,1.5040,1.9717
1732024240.6587,-0.7339,1.5040,1.9716
1732024240.6693,-0.7339,1.5040,1.9716
1732024240.6791,-0.7339,1.5040,1.9716
1732024240.6890,-0.7339,1.5040,1.9716
1732024240.6997,-0.7339,1.5040,1.9716
1732024240.7096,-0.7338,1.5040,1.9716
1732024240.7195,-0.7338,1.5039,1.9716
1732024240.7295,-0.7338,1.5039,1.9716
1732024240.7397,-0.7338,1.5039,1.9716
1732024240.7495,-0.7338,1.5039,1.9716
1732024240.7601,-0.7338,1.5039,1.9716
1732024240.7701,-0.7338,1.5038,1.9716
1732024240.7808,-0.7338,1.5038,1.9716
1732024240.7892,-0.7338,1.5038,1.9715
1732024240.7992,-0.7338,1.5038,1.9715
1732024240.8095,-0.7338,1.5038,1.9715
1732024240.8196,-0.7338,1.5038,1.9715
1732024240.8297,-0.7338,1.5038,1.9716
1732024240.8396,-0.7339,1.5038,1.9716
1732024240.8494,-0.7339,1.5038,1.9716
1732024240.8595,-0.7339,1.5038,1.9716
1732024240.8691,-0.7340,1.5038,1.9717
1732024240.8789,-0.7340,1.5038,1.9717
1732024240.8889,-0.7340,1.5038,1.9717
1732024240.8982,-0.7340,1.5038,1.9717
1732024240.9093,-0.7340,1.5038,1.9717
1732024240.9192,-0.7340,1.5037,1.9717
1732024240.9291,-0.7340,1.5037,1.9717
1732024240.9392,-0.7340,1.5037,1.9717
1732024240.9499,-0.7340,1.5037,1.9717
1732024240.9590,-0.7340,1.5037,1.9717
1732024240.9696,-0.7340,1.5037,1.9716
1732024240.9799,-0.7339,1.5038,1.9716
1732024240.9899,-0.7339,1.5038,1.9716
1732024240.9996,-0.7338,1.5038,1.9716
1732024241.0094,-0.7338,1.5038,1.9715
1732024241.0194,-0.7338,1.5038,1.9715
1732024241.0298,-0.7338,1.5038,1.9715
1732024241.0391,-0.7338,1.5038,1.9715
1732024241.0493,-0.7338,1.5038,1.9715
1732024241.0605,-0.7338,1.5038,1.9715
1732024241.0693,-0.7338,1.5038,1.9715
1732024241.0792,-0.7338,1.5038,1.9714
1732024241.0891,-0.7339,1.5038,1.9715
1732024241.1012,-0.7342,1.5036,1.9715
1732024241.1096,-0.7344,1.5036,1.9716
1732024241.1197,-0.7347,1.5035,1.9717
1732024241.1294,-0.7350,1.5034,1.9717
1732024241.1393,-0.7352,1.5033,1.9718
1732024241.1492,-0.7355,1.5032,1.9719
1732024241.1586,-0.7355,1.5031,1.9719
1732024241.1691,-0.7356,1.5031,1.9719
1732024241.1797,-0.7356,1.5031,1.9719
1732024241.1892,-0.7356,1.5031,1.9719
1732024241.1990,-0.7356,1.5031,1.9719
1732024241.2090,-0.7356,1.5031,1.9719
1732024241.2190,-0.7356,1.5031,1.9719
1732024241.2301,-0.7356,1.5031,1.9719
1732024241.2390,-0.7356,1.5031,1.9719
1732024241.2490,-0.7356,1.5030,1.9719
1732024241.2592,-0.7356,1.5030,1.9719
1732024241.2692,-0.7356,1.5030,1.9719
1732024241.2793,-0.7356,1.5030,1.9719
1732024241.2894,-0.7356,1.5030,1.9719
1732024241.2993,-0.7355,1.5030,1.9719
1732024241.3095,-0.7355,1.5030,1.9719
1732024241.3209,-0.7355,1.5030,1.9719
1732024241.3294,-0.7355,1.5030,1.9719
1732024241.3394,-0.7354,1.5030,1.9719
1732024241.3597,-0.7354,1.5031,1.9719
1732024241.3693,-0.7355,1.5031,1.9719
1732024241.3793,-0.7355,1.5031,1.9719
1732024241.3884,-0.7355,1.5031,1.9719
1732024241.3990,-0.7356,1.5031,1.9719
1732024241.4088,-0.7356,1.5031,1.9719
1732024241.4181,-0.7356,1.5031,1.9719
1732024241.4293,-0.7359,1.5030,1.9720
1732024241.4392,-0.7361,1.5029,1.9720
1732024241.4493,-0.7363,1.5028,1.9720
1732024241.4679,-0.7367,1.5026,1.9721
1732024241.4790,-0.7369,1.5025,1.9722
1732024241.4907,-0.7370,1.5025,1.9722
1732024241.4993,-0.7370,1.5025,1.9722
1732024241.5094,-0.7369,1.5025,1.9722
1732024241.5193,-0.7369,1.5025,1.9722
1732024241.5304,-0.7368,1.5025,1.9722
1732024241.5395,-0.7368,1.5025,1.9722
1732024241.5494,-0.7368,1.5025,1.9722
1732024241.5596,-0.7366,1.5026,1.9721
1732024241.5699,-0.7363,1.5027,1.9721
1732024241.5800,-0.7361,1.5027,1.9720
1732024241.5879,-0.7359,1.5028,1.9720
1732024241.6000,-0.7356,1.5029,1.9719
1732024241.6099,-0.7353,1.5030,1.9718
1732024241.6195,-0.7351,1.5031,1.9718
1732024241.6300,-0.7351,1.5031,1.9718
1732024241.6400,-0.7352,1.5031,1.9718
1732024241.6500,-0.7352,1.5031,1.9718
1732024241.6587,-0.7352,1.5031,1.9718
1732024241.6691,-0.7352,1.5031,1.9718
1732024241.6789,-0.7353,1.5031,1.9718
1732024241.6912,-0.7353,1.5031,1.9718
1732024241.6990,-0.7353,1.5031,1.9718
1732024241.7093,-0.7353,1.5031,1.9719
1732024241.7190,-0.7353,1.5031,1.9719
1732024241.7285,-0.7353,1.5032,1.9719
1732024241.7390,-0.7353,1.5032,1.9719
1732024241.7492,-0.7353,1.5032,1.9719
1732024241.7590,-0.7353,1.5032,1.9719
1732024241.7704,-0.7353,1.5032,1.9719
1732024241.7795,-0.7353,1.5032,1.9719
1732024241.7906,-0.7353,1.5032,1.9719
1732024241.7995,-0.7353,1.5032,1.9719
1732024241.8093,-0.7353,1.5032,1.9719
1732024241.8202,-0.7353,1.5032,1.9719
1732024241.8299,-0.7353,1.5032,1.9719
1732024241.8394,-0.7353,1.5032,1.9719
1732024241.8491,-0.7353,1.5032,1.9719
1732024241.8587,-0.7353,1.5032,1.9719
1732024241.8694,-0.7353,1.5032,1.9719
1732024241.8795,-0.7353,1.5032,1.9719
1732024241.8913,-0.7354,1.5031,1.9719
1732024241.8999,-0.7354,1.5031,1.9719
1732024241.9096,-0.7354,1.5031,1.9720
1732024241.9203,-0.7354,1.5031,1.9720
1732024241.9296,-0.7354,1.5032,1.9720
1732024241.9396,-0.7354,1.5032,1.9720
1732024241.9494,-0.7354,1.5032,1.9720
1732024241.9596,-0.7356,1.5031,1.9720
1732024241.9696,-0.7358,1.5030,1.9720
1732024241.9796,-0.7360,1.5029,1.9721
1732024241.9896,-0.7362,1.5028,1.9721
1732024241.9992,-0.7364,1.5027,1.9722
1732024242.0092,-0.7366,1.5026,1.9722
1732024242.0190,-0.7368,1.5025,1.9722
1732024242.0300,-0.7366,1.5026,1.9722
1732024242.1212,-0.7355,1.5031,1.9721
1732024242.1292,-0.7355,1.5031,1.9721
1732024242.1389,-0.7355,1.5031,1.9721
1732024242.1492,-0.7356,1.5031,1.9721
1732024242.1609,-0.7356,1.5031,1.9721
1732024242.1690,-0.7356,1.5031,1.9721
1732024242.1803,-0.7356,1.5031,1.9721
1732024242.1891,-0.7356,1.5031,1.9722
1732024242.1989,-0.7356,1.5031,1.9722
1732024242.2089,-0.7356,1.5030,1.9722
1732024242.2196,-0.7356,1.5030,1.9722
1732024242.2302,-0.7353,1.5031,1.9721
1732024242.2395,-0.7351,1.5032,1.9721
1732024242.2494,-0.7349,1.5033,1.9720
1732024242.2597,-0.7346,1.5034,1.9720
1732024242.2692,-0.7344,1.5035,1.9719
1732024242.2803,-0.7342,1.5036,1.9719
1732024242.2890,-0.7341,1.5036,1.9718
1732024242.2993,-0.7344,1.5035,1.9719
1732024242.3089,-0.7346,1.5034,1.9719
1732024242.3194,-0.7348,1.5033,1.9719
1732024242.3286,-0.7350,1.5032,1.9720
1732024242.3389,-0.7353,1.5031,1.9720
1732024242.3494,-0.7355,1.5030,1.9721
1732024242.3585,-0.7356,1.5030,1.9721
1732024242.3686,-0.7356,1.5030,1.9721
1732024242.3796,-0.7356,1.5030,1.9721
1732024242.3877,-0.7356,1.5030,1.9721
1732024242.3982,-0.7356,1.5030,1.9721
1732024242.4091,-0.7356,1.5030,1.9722
1732024242.4196,-0.7356,1.5030,1.9722
1732024242.4300,-0.7356,1.5030,1.9722
1732024242.4383,-0.7356,1.5030,1.9721
1732024242.4494,-0.7356,1.5030,1.9721
1732024242.4613,-0.7356,1.5030,1.9721
1732024242.4695,-0.7356,1.5030,1.9721
1732024242.4794,-0.7356,1.5030,1.9721
1732024242.4887,-0.7356,1.5030,1.9721
1732024242.4993,-0.7357,1.5030,1.9721
1732024242.5094,-0.7357,1.5030,1.9721
1732024242.5194,-0.7358,1.5030,1.9721
1732024242.5300,-0.7358,1.5031,1.9721
1732024242.5396,-0.7359,1.5031,1.9721
1732024242.5492,-0.7359,1.5031,1.9721
1732024242.5591,-0.7360,1.5031,1.9721
1732024242.5693,-0.7360,1.5031,1.9721
1732024242.5795,-0.7361,1.5031,1.9722
1732024242.5892,-0.7361,1.5031,1.9722
1732024242.6003,-0.7361,1.5031,1.9722
1732024242.6096,-0.7362,1.5031,1.9723
1732024242.6192,-0.7362,1.5031,1.9723
1732024242.6307,-0.7364,1.5029,1.9723
1732024242.6397,-0.7366,1.5029,1.9723
1732024242.6494,-0.7368,1.5027,1.9723
1732024242.6590,-0.7369,1.5026,1.9723
1732024242.6702,-0.7371,1.5025,1.9723
1732024242.6799,-0.7373,1.5024,1.9723
1732024242.6911,-0.7373,1.5024,1.9723
1732024242.6994,-0.7371,1.5025,1.9722
1732024242.7095,-0.7369,1.5026,1.9722
1732024242.7201,-0.7367,1.5027,1.9722
1732024242.7292,-0.7365,1.5028,1.9721
1732024242.7495,-0.7360,1.5029,1.9720
1732024242.7591,-0.7360,1.5030,1.9720
1732024242.7698,-0.7360,1.5029,1.9720
1732024242.7797,-0.7360,1.5029,1.9720
1732024242.7881,-0.7359,1.5029,1.9720
1732024242.7996,-0.7359,1.5029,1.9720
1732024242.8093,-0.7359,1.5029,1.9720
1732024242.8205,-0.7359,1.5029,1.9720
1732024242.8398,-0.7359,1.5029,1.9720
1732024242.8504,-0.7359,1.5029,1.9720
1732024242.8621,-0.7359,1.5029,1.9721
1732024242.8701,-0.7359,1.5029,1.9721
1732024242.8810,-0.7359,1.5029,1.9721
1732024242.8901,-0.7358,1.5030,1.9721
1732024242.9011,-0.7355,1.5031,1.9720
1732024242.9097,-0.7352,1.5032,1.9719
1732024242.9201,-0.7349,1.5033,1.9719
1732024242.9301,-0.7346,1.5034,1.9718
1732024242.9402,-0.7343,1.5035,1.9717
1732024242.9500,-0.7341,1.5036,1.9717
1732024242.9592,-0.7340,1.5037,1.9716
1732024242.9694,-0.7340,1.5037,1.9716
1732024242.9789,-0.7340,1.5037,1.9715
1732024242.9901,-0.7340,1.5037,1.9715
1732024242.9997,-0.7340,1.5037,1.9715
1732024243.0095,-0.7340,1.5037,1.9714
1732024243.0190,-0.7340,1.5037,1.9714
1732024243.0299,-0.7341,1.5037,1.9714
1732024243.0397,-0.7341,1.5037,1.9714
1732024243.0496,-0.7341,1.5037,1.9714
1732024243.0599,-0.7341,1.5037,1.9714
1732024243.0689,-0.7342,1.5036,1.9714
1732024243.0796,-0.7342,1.5036,1.9714
1732024243.0889,-0.7342,1.5036,1.9714
1732024243.0992,-0.7342,1.5037,1.9714
1732024243.1097,-0.7341,1.5037,1.9714
1732024243.1203,-0.7341,1.5037,1.9714
1732024243.1308,-0.7340,1.5037,1.9714
1732024243.1390,-0.7340,1.5037,1.9715
1732024243.1495,-0.7340,1.5038,1.9715
1732024243.1606,-0.7339,1.5038,1.9715
1732024243.1695,-0.7339,1.5038,1.9715
1732024243.1798,-0.7339,1.5038,1.9714
1732024243.1906,-0.7339,1.5038,1.9714
1732024243.1999,-0.7339,1.5038,1.9714
1732024243.2098,-0.7339,1.5038,1.9714
1732024243.2193,-0.7339,1.5038,1.9714
1732024243.2292,-0.7339,1.5038,1.9714
1732024243.2395,-0.7339,1.5037,1.9714
1732024243.2493,-0.7340,1.5037,1.9714
1732024243.2590,-0.7340,1.5037,1.9714
1732024243.2704,-0.7340,1.5037,1.9714
1732024243.2794,-0.7340,1.5037,1.9714
1732024243.2913,-0.7340,1.5037,1.9713
1732024243.3003,-0.7340,1.5037,1.9713
1732024243.3091,-0.7340,1.5037,1.9713
1732024243.3190,-0.7339,1.5037,1.9713
1732024243.3288,-0.7339,1.5037,1.9713
1732024243.3400,-0.7339,1.5037,1.9713
1732024243.3495,-0.7339,1.5037,1.9713
1732024243.3577,-0.7339,1.5037,1.9713
1732024243.3703,-0.7338,1.5038,1.9713
1732024243.3778,-0.7338,1.5038,1.9713
1732024243.4102,-0.7338,1.5038,1.9713
1732024243.4200,-0.7337,1.5038,1.9714
1732024243.4297,-0.7337,1.5038,1.9713
1732024243.4406,-0.7337,1.5038,1.9713
1732024243.4497,-0.7337,1.5038,1.9713
1732024243.4585,-0.7337,1.5038,1.9713
1732024243.4696,-0.7337,1.5038,1.9713
1732024243.4792,-0.7337,1.5038,1.9713
1732024243.4889,-0.7338,1.5037,1.9713
1732024243.4997,-0.7341,1.5036,1.9713
1732024243.5099,-0.7344,1.5035,1.9714
1732024243.5191,-0.7347,1.5034,1.9715
1732024243.5303,-0.7350,1.5033,1.9715
1732024243.5394,-0.7353,1.5032,1.9716
1732024243.5490,-0.7356,1.5031,1.9716
1732024243.5593,-0.7357,1.5030,1.9717
1732024243.5699,-0.7357,1.5030,1.9717
1732024243.5803,-0.7357,1.5030,1.9717
1732024243.5904,-0.7357,1.5030,1.9718
1732024243.6013,-0.7358,1.5030,1.9718
1732024243.6091,-0.7358,1.5029,1.9718
1732024243.6211,-0.7357,1.5029,1.9718
1732024243.6402,-0.7353,1.5031,1.9718
1732024243.6490,-0.7351,1.5031,1.9718
1732024243.6589,-0.7349,1.5032,1.9717
1732024243.6797,-0.7344,1.5033,1.9717
1732024243.6899,-0.7343,1.5034,1.9717
1732024243.6989,-0.7343,1.5034,1.9717
1732024243.7091,-0.7343,1.5034,1.9716
1732024243.7189,-0.7343,1.5034,1.9716
1732024243.7288,-0.7343,1.5035,1.9716
1732024243.7390,-0.7343,1.5035,1.9716
1732024243.7490,-0.7343,1.5035,1.9716
1732024243.7585,-0.7345,1.5034,1.9716
1732024243.7690,-0.7348,1.5033,1.9716
1732024243.7788,-0.7351,1.5032,1.9716
1732024243.7885,-0.7354,1.5030,1.9717
1732024243.7985,-0.7357,1.5029,1.9717
1732024243.8090,-0.7360,1.5028,1.9717
1732024243.8193,-0.7363,1.5026,1.9717
1732024243.8291,-0.7363,1.5026,1.9717
1732024243.8386,-0.7363,1.5026,1.9717
1732024243.8500,-0.7363,1.5026,1.9716
1732024243.8587,-0.7363,1.5026,1.9716
1732024243.8690,-0.7363,1.5026,1.9716
1732024243.8797,-0.7364,1.5026,1.9716
1732024243.8885,-0.7363,1.5026,1.9715
1732024243.8988,-0.7360,1.5027,1.9715
1732024243.9090,-0.7357,1.5028,1.9714
1732024243.9194,-0.7355,1.5029,1.9713
1732024243.9301,-0.7352,1.5030,1.9713
1732024243.9403,-0.7349,1.5031,1.9712
1732024243.9510,-0.7346,1.5031,1.9711
1732024243.9589,-0.7346,1.5032,1.9711
1732024243.9701,-0.7346,1.5032,1.9711
1732024243.9802,-0.7346,1.5032,1.9712
1732024243.9894,-0.7346,1.5032,1.9712
1732024244.0000,-0.7346,1.5032,1.9712
1732024244.0101,-0.7347,1.5032,1.9712
1732024244.0191,-0.7347,1.5032,1.9712
1732024244.0288,-0.7347,1.5032,1.9712
1732024244.0405,-0.7347,1.5032,1.9712
1732024244.0510,-0.7347,1.5032,1.9712
1732024244.0591,-0.7348,1.5032,1.9712
1732024244.0705,-0.7348,1.5032,1.9712
1732024244.0796,-0.7348,1.5032,1.9712
1732024244.0890,-0.7349,1.5032,1.9713
1732024244.0993,-0.7352,1.5031,1.9713
1732024244.1098,-0.7354,1.5030,1.9714
1732024244.1394,-0.7362,1.5026,1.9715
1732024244.1492,-0.7365,1.5025,1.9715
1732024244.1603,-0.7366,1.5025,1.9716
1732024244.1693,-0.7366,1.5025,1.9716
1732024244.1796,-0.7366,1.5025,1.9716
1732024244.1906,-0.7366,1.5025,1.9716
1732024244.1993,-0.7366,1.5025,1.9716
1732024244.2092,-0.7366,1.5025,1.9716
1732024244.2200,-0.7366,1.5025,1.9716
1732024244.2293,-0.7364,1.5026,1.9716
1732024244.2396,-0.7361,1.5027,1.9716
1732024244.2489,-0.7359,1.5028,1.9715
1732024244.2584,-0.7357,1.5029,1.9715
1732024244.2696,-0.7354,1.5030,1.9714
1732024244.2800,-0.7351,1.5031,1.9714
1732024244.2879,-0.7350,1.5031,1.9714
1732024244.3007,-0.7353,1.5030,1.9714
1732024244.3101,-0.7356,1.5029,1.9715
1732024244.3189,-0.7358,1.5028,1.9715
1732024244.3289,-0.7360,1.5027,1.9715
1732024244.3393,-0.7363,1.5026,1.9716
1732024244.3491,-0.7365,1.5025,1.9716
1732024244.3588,-0.7367,1.5024,1.9716
1732024244.3691,-0.7370,1.5023,1.9717
1732024244.3801,-0.7372,1.5022,1.9717
1732024244.3907,-0.7375,1.5022,1.9718
1732024244.3984,-0.7377,1.5021,1.9718
1732024244.4110,-0.7380,1.5020,1.9719
1732024244.4191,-0.7382,1.5020,1.9719
1732024244.4287,-0.7380,1.5020,1.9719
1732024244.4392,-0.7377,1.5021,1.9718
1732024244.4495,-0.7375,1.5022,1.9717
1732024244.4590,-0.7372,1.5023,1.9717
1732024244.4697,-0.7370,1.5024,1.9716
1732024244.4806,-0.7367,1.5025,1.9716
1732024244.4887,-0.7366,1.5026,1.9716
1732024244.4985,-0.7366,1.5026,1.9716
1732024244.5090,-0.7366,1.5025,1.9716
1732024244.5190,-0.7366,1.5025,1.9716
1732024244.5290,-0.7366,1.5025,1.9716
1732024244.5396,-0.7366,1.5025,1.9716
1732024244.5493,-0.7366,1.5025,1.9716
1732024244.5585,-0.7368,1.5024,1.9717
1732024244.5691,-0.7371,1.5023,1.9717
1732024244.5800,-0.7374,1.5022,1.9718
1732024244.5895,-0.7376,1.5021,1.9719
1732024244.6000,-0.7379,1.5020,1.9720
1732024244.6096,-0.7382,1.5019,1.9720
1732024244.6197,-0.7384,1.5018,1.9721
1732024244.6293,-0.7384,1.5018,1.9721
1732024244.6399,-0.7384,1.5018,1.9721
1732024244.6489,-0.7384,1.5018,1.9720
1732024244.6582,-0.7384,1.5018,1.9720
1732024244.6691,-0.7384,1.5018,1.9720
1732024244.6791,-0.7383,1.5018,1.9720
1732024244.6889,-0.7382,1.5018,1.9720
1732024244.6995,-0.7379,1.5019,1.9719
1732024244.7098,-0.7377,1.5020,1.9718
1732024244.7196,-0.7374,1.5021,1.9718
1732024244.7287,-0.7371,1.5022,1.9717
1732024244.7396,-0.7368,1.5024,1.9716
1732024244.7497,-0.7365,1.5025,1.9716
1732024244.7598,-0.7362,1.5026,1.9715
1732024244.7695,-0.7360,1.5027,1.9715
1732024244.7796,-0.7357,1.5028,1.9714
1732024244.7916,-0.7354,1.5029,1.9714
1732024244.7993,-0.7352,1.5030,1.9713
1732024244.8098,-0.7350,1.5031,1.9713
1732024244.8200,-0.7347,1.5032,1.9712
1732024244.8294,-0.7347,1.5032,1.9712
1732024244.8402,-0.7346,1.5032,1.9712
1732024244.8504,-0.7346,1.5032,1.9712
1732024244.8585,-0.7346,1.5032,1.9711
1732024244.8695,-0.7345,1.5032,1.9711
1732024244.8796,-0.7345,1.5033,1.9711
1732024244.8907,-0.7345,1.5033,1.9711
1732024244.8996,-0.7344,1.5033,1.9711
1732024244.9098,-0.7344,1.5033,1.9710
1732024244.9193,-0.7343,1.5033,1.9710
1732024244.9296,-0.7343,1.5034,1.9710
1732024244.9390,-0.7342,1.5034,1.9709
1732024244.9490,-0.7342,1.5034,1.9709
1732024244.9584,-0.7342,1.5034,1.9709
1732024244.9682,-0.7342,1.5034,1.9709
1732024244.9789,-0.7342,1.5034,1.9709
1732024244.9883,-0.7343,1.5034,1.9709
1732024244.9987,-0.7343,1.5034,1.9709
1732024245.0095,-0.7343,1.5034,1.9709
1732024245.0205,-0.7344,1.5033,1.9709
1732024245.0287,-0.7347,1.5032,1.9710
1732024245.0388,-0.7350,1.5031,1.9711
1732024245.0491,-0.7353,1.5030,1.9711
1732024245.0586,-0.7356,1.5029,1.9712
1732024245.0698,-0.7360,1.5027,1.9713
1732024245.0795,-0.7363,1.5026,1.9714
1732024245.0888,-0.7365,1.5026,1.9714
1732024245.1002,-0.7365,1.5026,1.9714
1732024245.1100,-0.7365,1.5026,1.9714
1732024245.1203,-0.7365,1.5026,1.9715
1732024245.1312,-0.7364,1.5026,1.9715
1732024245.1433,-0.7364,1.5026,1.9715
1732024245.1500,-0.7364,1.5026,1.9715
1732024245.1593,-0.7362,1.5026,1.9715
1732024245.1694,-0.7360,1.5027,1.9714
1732024245.1788,-0.7357,1.5028,1.9714
1732024245.1896,-0.7354,1.5029,1.9713
1732024245.1997,-0.7351,1.5030,1.9713
1732024245.2093,-0.7348,1.5030,1.9713
1732024245.2213,-0.7346,1.5031,1.9712
1732024245.2288,-0.7349,1.5030,1.9713
1732024245.2398,-0.7352,1.5029,1.9713
1732024245.2568,-0.7357,1.5027,1.9715
1732024245.2698,-0.7361,1.5025,1.9715
1732024245.2786,-0.7363,1.5024,1.9716
1732024245.3194,-0.7374,1.5021,1.9718
1732024245.3296,-0.7377,1.5020,1.9718
1732024245.3392,-0.7379,1.5019,1.9718
1732024245.3585,-0.7381,1.5018,1.9718
1732024245.3688,-0.7379,1.5019,1.9718
1732024245.3793,-0.7376,1.5020,1.9717
1732024245.3896,-0.7374,1.5021,1.9717
1732024245.3989,-0.7372,1.5022,1.9716
1732024245.4094,-0.7369,1.5023,1.9716
1732024245.4193,-0.7367,1.5024,1.9715
1732024245.4287,-0.7367,1.5024,1.9715
1732024245.4389,-0.7367,1.5024,1.9715
1732024245.4489,-0.7367,1.5024,1.9716
1732024245.4624,-0.7367,1.5024,1.9716
1732024245.4688,-0.7367,1.5024,1.9716
1732024245.4793,-0.7367,1.5024,1.9716
1732024245.4888,-0.7367,1.5024,1.9716
1732024245.4985,-0.7367,1.5024,1.9716
1732024245.5088,-0.7367,1.5024,1.9716
1732024245.5190,-0.7367,1.5024,1.9716
1732024245.5285,-0.7367,1.5024,1.9716
1732024245.5394,-0.7367,1.5024,1.9716
1732024245.5497,-0.7367,1.5024,1.9716
1732024245.5604,-0.7365,1.5025,1.9715
1732024245.5694,-0.7363,1.5026,1.9715
1732024245.5791,-0.7360,1.5027,1.9714
1732024245.5894,-0.7357,1.5028,1.9714
1732024245.5994,-0.7354,1.5029,1.9713
1732024245.6092,-0.7352,1.5030,1.9713
1732024245.6193,-0.7349,1.5031,1.9712
1732024245.6299,-0.7351,1.5030,1.9713
1732024245.6392,-0.7354,1.5029,1.9713
1732024245.6492,-0.7356,1.5028,1.9713
1732024245.6593,-0.7358,1.5027,1.9714
1732024245.6690,-0.7361,1.5026,1.9714
1732024245.6787,-0.7363,1.5025,1.9715
1732024245.6885,-0.7365,1.5024,1.9715
1732024245.6989,-0.7368,1.5023,1.9716
1732024245.7090,-0.7370,1.5023,1.9716
1732024245.7190,-0.7372,1.5022,1.9717
1732024245.7291,-0.7374,1.5021,1.9717
1732024245.7391,-0.7377,1.5020,1.9718
1732024245.7490,-0.7379,1.5019,1.9718
1732024245.7589,-0.7380,1.5018,1.9719
1732024245.7693,-0.7381,1.5018,1.9719
1732024245.7791,-0.7381,1.5018,1.9719
1732024245.7891,-0.7382,1.5018,1.9719
1732024245.7990,-0.7382,1.5018,1.9720
1732024245.8092,-0.7383,1.5018,1.9720
1732024245.8190,-0.7383,1.5018,1.9720
1732024245.8285,-0.7381,1.5019,1.9720
1732024245.8391,-0.7379,1.5020,1.9719
1732024245.8491,-0.7376,1.5021,1.9719
1732024245.8589,-0.7374,1.5022,1.9718
1732024245.8694,-0.7371,1.5023,1.9718
1732024245.8791,-0.7369,1.5024,1.9717
1732024245.8899,-0.7366,1.5025,1.9717
1732024245.8992,-0.7363,1.5026,1.9716
1732024245.9097,-0.7360,1.5027,1.9716
1732024245.9196,-0.7358,1.5028,1.9715
1732024245.9315,-0.7354,1.5030,1.9714
1732024245.9388,-0.7352,1.5030,1.9714
1732024245.9557,-0.7348,1.5032,1.9713
1732024245.9613,-0.7348,1.5032,1.9713
1732024245.9698,-0.7348,1.5032,1.9713
1732024245.9894,-0.7349,1.5032,1.9713
1732024245.9998,-0.7349,1.5031,1.9713
1732024246.0097,-0.7349,1.5031,1.9714
1732024246.0194,-0.7349,1.5031,1.9714
1732024246.0303,-0.7352,1.5030,1.9714
1732024246.0393,-0.7354,1.5029,1.9714
1732024246.0502,-0.7357,1.5028,1.9715
1732024246.0710,-0.7363,1.5026,1.9715
1732024246.0799,-0.7365,1.5025,1.9716
1732024246.0891,-0.7367,1.5024,1.9716
1732024246.0994,-0.7366,1.5024,1.9716
1732024246.1095,-0.7366,1.5024,1.9716
1732024246.1227,-0.7366,1.5024,1.9716
1732024246.1315,-0.7366,1.5025,1.9716
1732024246.1395,-0.7366,1.5025,1.9716
1732024246.1603,-0.7364,1.5026,1.9715
1732024246.1706,-0.7361,1.5027,1.9715
1732024246.1796,-0.7359,1.5028,1.9714
1732024246.1891,-0.7356,1.5029,1.9714
1732024246.1991,-0.7353,1.5030,1.9713
1732024246.2098,-0.7351,1.5031,1.9713
1732024246.2194,-0.7348,1.5032,1.9712
1732024246.2287,-0.7351,1.5031,1.9713
1732024246.2394,-0.7354,1.5030,1.9714
1732024246.2494,-0.7357,1.5029,1.9714
1732024246.2581,-0.7360,1.5028,1.9715
1732024246.2697,-0.7364,1.5026,1.9716
1732024246.2885,-0.7368,1.5024,1.9717
1732024246.2994,-0.7366,1.5024,1.9717
1732024246.3092,-0.7364,1.5023,1.9717
1732024246.3192,-0.7362,1.5023,1.9716
1732024246.3291,-0.7360,1.5022,1.9716
1732024246.3393,-0.7358,1.5022,1.9716
1732024246.3494,-0.7356,1.5021,1.9716
1732024246.3590,-0.7352,1.5022,1.9715
1732024246.3689,-0.7346,1.5023,1.9714
1732024246.3798,-0.7340,1.5024,1.9713
1732024246.3909,-0.7334,1.5025,1.9712
1732024246.3999,-0.7329,1.5025,1.9711
1732024246.4100,-0.7323,1.5026,1.9709
1732024246.4196,-0.7318,1.5027,1.9708
1732024246.4304,-0.7318,1.5027,1.9708
1732024246.4393,-0.7318,1.5027,1.9708
1732024246.4492,-0.7317,1.5027,1.9708
1732024246.4587,-0.7317,1.5027,1.9708
1732024246.4692,-0.7317,1.5027,1.9708
1732024246.4794,-0.7317,1.5027,1.9708
1732024246.4888,-0.7318,1.5026,1.9708
1732024246.4990,-0.7321,1.5025,1.9708
1732024246.5094,-0.7324,1.5024,1.9709
1732024246.5189,-0.7327,1.5023,1.9709
1732024246.5277,-0.7329,1.5023,1.9710
1732024246.5491,-0.7336,1.5021,1.9711
1732024246.5585,-0.7337,1.5020,1.9711
1732024246.5705,-0.7337,1.5020,1.9711
1732024246.5798,-0.7337,1.5020,1.9711
1732024246.5893,-0.7337,1.5020,1.9711
1732024246.5986,-0.7338,1.5020,1.9711
1732024246.6093,-0.7338,1.5020,1.9711
1732024246.6290,-0.7335,1.5021,1.9711
1732024246.6388,-0.7333,1.5021,1.9711
1732024246.6493,-0.7330,1.5022,1.9710
1732024246.6589,-0.7328,1.5023,1.9710
1732024246.6689,-0.7325,1.5024,1.9709
1732024246.6795,-0.7323,1.5025,1.9709
1732024246.6889,-0.7321,1.5025,1.9708
1732024246.6989,-0.7321,1.5026,1.9708
1732024246.7089,-0.7321,1.5026,1.9708
1732024246.7187,-0.7321,1.5026,1.9708
1732024246.7278,-0.7321,1.5026,1.9708
1732024246.7400,-0.7321,1.5027,1.9707
1732024246.7467,-0.7321,1.5027,1.9707
1732024246.7523,-0.7321,1.5027,1.9707
1732024246.7685,-0.7321,1.5027,1.9707
1732024246.7804,-0.7321,1.5027,1.9707
1732024246.7894,-0.7321,1.5027,1.9706
1732024246.7996,-0.7320,1.5027,1.9706
1732024246.8108,-0.7320,1.5027,1.9706
1732024246.8230,-0.7320,1.5028,1.9706
1732024246.8304,-0.7320,1.5028,1.9706
1732024246.8403,-0.7320,1.5028,1.9705
1732024246.8494,-0.7320,1.5028,1.9705
1732024246.8591,-0.7320,1.5028,1.9705
1732024246.8708,-0.7320,1.5028,1.9705
1732024246.8794,-0.7319,1.5028,1.9705
1732024246.8890,-0.7320,1.5028,1.9704
1732024246.9004,-0.7320,1.5028,1.9705
1732024246.9109,-0.7320,1.5028,1.9705
1732024246.9402,-0.7321,1.5028,1.9705
1732024246.9503,-0.7321,1.5027,1.9706
1732024246.9592,-0.7321,1.5027,1.9706
1732024246.9704,-0.7321,1.5027,1.9706
1732024246.9797,-0.7321,1.5027,1.9706
1732024246.9902,-0.7322,1.5027,1.9707
1732024247.0002,-0.7322,1.5027,1.9707
1732024247.0094,-0.7322,1.5027,1.9707
1732024247.0201,-0.7322,1.5027,1.9708
1732024247.0293,-0.7322,1.5027,1.9708
1732024247.0390,-0.7322,1.5027,1.9708
1732024247.0513,-0.7322,1.5027,1.9708
1732024247.0620,-0.7322,1.5027,1.9708
1732024247.0702,-0.7322,1.5027,1.9708
1732024247.0797,-0.7322,1.5028,1.9708
1732024247.0991,-0.7322,1.5028,1.9708
1732024247.1090,-0.7322,1.5028,1.9708
1732024247.1196,-0.7322,1.5028,1.9707
1732024247.1292,-0.7322,1.5028,1.9707
1732024247.1390,-0.7321,1.5028,1.9707
1732024247.1495,-0.7321,1.5028,1.9707
1732024247.1586,-0.7321,1.5028,1.9706
1732024247.1688,-0.7321,1.5028,1.9706
1732024247.1794,-0.7321,1.5028,1.9706
1732024247.1891,-0.7322,1.5028,1.9706
1732024247.1989,-0.7322,1.5029,1.9706
1732024247.2091,-0.7322,1.5029,1.9706
1732024247.2200,-0.7322,1.5029,1.9706
1732024247.2289,-0.7322,1.5029,1.9707
1732024247.2389,-0.7322,1.5028,1.9707
1732024247.2494,-0.7322,1.5028,1.9707
1732024247.2584,-0.7322,1.5028,1.9707
1732024247.2699,-0.7323,1.5028,1.9707
1732024247.2802,-0.7323,1.5028,1.9708
1732024247.2905,-0.7323,1.5028,1.9708
1732024247.2994,-0.7323,1.5028,1.9708
1732024247.3099,-0.7323,1.5028,1.9708
1732024247.3190,-0.7323,1.5028,1.9708
1732024247.3288,-0.7323,1.5028,1.9708
1732024247.3399,-0.7323,1.5027,1.9708
1732024247.3492,-0.7323,1.5027,1.9708
1732024247.3590,-0.7322,1.5027,1.9708
1732024247.3696,-0.7322,1.5027,1.9707
1732024247.3794,-0.7322,1.5027,1.9707
1732024247.3890,-0.7322,1.5027,1.9707
1732024247.3992,-0.7322,1.5027,1.9707
1732024247.4120,-0.7321,1.5027,1.9706
1732024247.4204,-0.7321,1.5027,1.9706
1732024247.4289,-0.7321,1.5027,1.9706
1732024247.4404,-0.7321,1.5027,1.9706
1732024247.4507,-0.7321,1.5028,1.9706
1732024247.4596,-0.7321,1.5028,1.9706
1732024247.4801,-0.7321,1.5028,1.9705
1732024247.4885,-0.7321,1.5028,1.9705
1732024247.4997,-0.7321,1.5028,1.9706
1732024247.5095,-0.7321,1.5028,1.9706
1732024247.5191,-0.7321,1.5028,1.9706
1732024247.5293,-0.7322,1.5028,1.9707
1732024247.5401,-0.7322,1.5028,1.9707
1732024247.5493,-0.7322,1.5028,1.9707
1732024247.5608,-0.7324,1.5027,1.9708
1732024247.5710,-0.7328,1.5026,1.9709
1732024247.5798,-0.7330,1.5025,1.9710
1732024247.5894,-0.7333,1.5024,1.9711
1732024247.5992,-0.7337,1.5022,1.9711
1732024247.6096,-0.7340,1.5021,1.9712
1732024247.6214,-0.7343,1.5020,1.9713
1732024247.6291,-0.7343,1.5020,1.9713
1732024247.6393,-0.7343,1.5020,1.9713
1732024247.6491,-0.7343,1.5020,1.9712
1732024247.6592,-0.7343,1.5020,1.9712
1732024247.6690,-0.7344,1.5021,1.9712
1732024247.6801,-0.7344,1.5021,1.9712
1732024247.6897,-0.7343,1.5021,1.9712
1732024247.6992,-0.7340,1.5022,1.9711
1732024247.7091,-0.7337,1.5023,1.9710
1732024247.7196,-0.7334,1.5024,1.9710
1732024247.7290,-0.7331,1.5025,1.9709
1732024247.7388,-0.7328,1.5026,1.9708
1732024247.7502,-0.7325,1.5027,1.9707
1732024247.7624,-0.7324,1.5027,1.9707
1732024247.7698,-0.7324,1.5027,1.9707
1732024247.7799,-0.7324,1.5027,1.9707
1732024247.7915,-0.7325,1.5027,1.9707
1732024247.7999,-0.7325,1.5028,1.9707
1732024247.8096,-0.7325,1.5028,1.9707
1732024247.8203,-0.7325,1.5028,1.9707
1732024247.8300,-0.7325,1.5028,1.9707
1732024247.8396,-0.7325,1.5028,1.9708
1732024247.8503,-0.7325,1.5028,1.9708
1732024247.8603,-0.7325,1.5028,1.9708
1732024247.8705,-0.7325,1.5028,1.9708
1732024247.8804,-0.7325,1.5028,1.9708
1732024247.8915,-0.7325,1.5028,1.9708
1732024247.8997,-0.7325,1.5028,1.9708
1732024247.9102,-0.7325,1.5028,1.9707
1732024247.9199,-0.7325,1.5028,1.9707
1732024247.9298,-0.7325,1.5028,1.9707
1732024247.9412,-0.7325,1.5028,1.9707
1732024247.9494,-0.7324,1.5028,1.9707
1732024247.9592,-0.7324,1.5029,1.9707
1732024247.9694,-0.7324,1.5029,1.9707
1732024247.9798,-0.7324,1.5029,1.9707
1732024247.9892,-0.7324,1.5029,1.9707
1732024247.9992,-0.7324,1.5030,1.9708
1732024248.0088,-0.7324,1.5030,1.9708
1732024248.0190,-0.7324,1.5030,1.9708
1732024248.0280,-0.7326,1.5029,1.9709
1732024248.0391,-0.7329,1.5028,1.9710
1732024248.0490,-0.7331,1.5027,1.9710
1732024248.0590,-0.7333,1.5026,1.9711
1732024248.0690,-0.7335,1.5025,1.9712
1732024248.0794,-0.7338,1.5024,1.9713
1732024248.0891,-0.7339,1.5023,1.9713
1732024248.0989,-0.7339,1.5023,1.9713
1732024248.1091,-0.7338,1.5023,1.9713
1732024248.1191,-0.7338,1.5023,1.9712
1732024248.1303,-0.7338,1.5023,1.9712
1732024248.1400,-0.7337,1.5023,1.9712
1732024248.1499,-0.7337,1.5023,1.9712
1732024248.1575,-0.7337,1.5023,1.9711
1732024248.1692,-0.7338,1.5022,1.9711
1732024248.1801,-0.7339,1.5022,1.9711
1732024248.1885,-0.7340,1.5021,1.9711
1732024248.1993,-0.7341,1.5021,1.9711
1732024248.2089,-0.7342,1.5020,1.9711
1732024248.2195,-0.7343,1.5020,1.9711
1732024248.2309,-0.7346,1.5019,1.9712
1732024248.2389,-0.7348,1.5018,1.9712
1732024248.2490,-0.7351,1.5017,1.9713
1732024248.2614,-0.7354,1.5016,1.9714
1732024248.2688,-0.7357,1.5015,1.9715
1732024248.2792,-0.7359,1.5014,1.9716
1732024248.2891,-0.7360,1.5014,1.9716
1732024248.2991,-0.7357,1.5015,1.9716
1732024248.3095,-0.7354,1.5016,1.9715
1732024248.3194,-0.7351,1.5017,1.9714
1732024248.3303,-0.7348,1.5018,1.9714
1732024248.3392,-0.7346,1.5019,1.9713
1732024248.3493,-0.7343,1.5020,1.9713
1732024248.3593,-0.7339,1.5021,1.9712
1732024248.3691,-0.7336,1.5022,1.9711
1732024248.3796,-0.7332,1.5023,1.9710
1732024248.3912,-0.7329,1.5024,1.9709
1732024248.3991,-0.7326,1.5025,1.9709
1732024248.4089,-0.7323,1.5026,1.9708
1732024248.4193,-0.7319,1.5027,1.9707
1732024248.4286,-0.7319,1.5027,1.9707
1732024248.4396,-0.7318,1.5027,1.9707
1732024248.4497,-0.7318,1.5026,1.9707
1732024248.4696,-0.7317,1.5026,1.9708
1732024248.4792,-0.7317,1.5025,1.9708
1732024248.4889,-0.7317,1.5025,1.9708
1732024248.4991,-0.7318,1.5026,1.9709
1732024248.5101,-0.7320,1.5026,1.9710
1732024248.5203,-0.7321,1.5027,1.9711
1732024248.5299,-0.7322,1.5027,1.9713
1732024248.5397,-0.7323,1.5027,1.9714
1732024248.5493,-0.7324,1.5028,1.9715
1732024248.5591,-0.7337,1.5016,1.9710
1732024248.5699,-0.7356,1.4997,1.9702
1732024248.5791,-0.7373,1.4981,1.9695
1732024248.5896,-0.7391,1.4962,1.9687
1732024248.6002,-0.7411,1.4944,1.9679
1732024248.6095,-0.7427,1.4927,1.9672
1732024248.6199,-0.7445,1.4910,1.9664
1732024248.6295,-0.7444,1.4910,1.9663
1732024248.6401,-0.7444,1.4910,1.9662
1732024248.6491,-0.7443,1.4910,1.9660
1732024248.6605,-0.7442,1.4909,1.9659
1732024248.6702,-0.7441,1.4909,1.9658
1732024248.6790,-0.7440,1.4909,1.9657
1732024248.6898,-0.7440,1.4909,1.9656
1732024248.7000,-0.7439,1.4909,1.9656
1732024248.7092,-0.7439,1.4909,1.9655
1732024248.7183,-0.7439,1.4909,1.9655
1732024248.7294,-0.7439,1.4909,1.9655
1732024248.7391,-0.7438,1.4909,1.9655
1732024248.7492,-0.7438,1.4909,1.9655
1732024248.7577,-0.7438,1.4908,1.9655
1732024248.7682,-0.7437,1.4908,1.9654
1732024248.7792,-0.7437,1.4908,1.9654
1732024248.7888,-0.7437,1.4908,1.9654
1732024248.7991,-0.7436,1.4907,1.9654
1732024248.8089,-0.7436,1.4907,1.9654
1732024248.8198,-0.7435,1.4907,1.9653
1732024248.8294,-0.7416,1.4916,1.9649
1732024248.8395,-0.7395,1.4926,1.9644
1732024248.8519,-0.7370,1.4937,1.9639
1732024248.8707,-0.7333,1.4955,1.9630
1732024248.8806,-0.7313,1.4964,1.9626
1732024248.8864,-0.7302,1.4969,1.9623
1732024248.8987,-0.7299,1.4975,1.9623
1732024248.9092,-0.7296,1.4980,1.9624
1732024248.9195,-0.7294,1.4985,1.9624
1732024248.9314,-0.7291,1.4991,1.9624
1732024248.9398,-0.7289,1.4995,1.9624
1732024248.9505,-0.7286,1.5000,1.9624
1732024248.9617,-0.7279,1.4997,1.9625
1732024248.9697,-0.7272,1.4994,1.9625
1732024248.9793,-0.7264,1.4989,1.9625
1732024248.9892,-0.7257,1.4985,1.9626
1732024249.0000,-0.7248,1.4980,1.9626
1732024249.0103,-0.7240,1.4975,1.9627
1732024249.0191,-0.7233,1.4971,1.9627
1732024249.0291,-0.7242,1.4973,1.9628
1732024249.0396,-0.7252,1.4976,1.9630
1732024249.0495,-0.7261,1.4979,1.9631
1732024249.0682,-0.7279,1.4983,1.9633
1732024249.0798,-0.7290,1.4986,1.9634
1732024249.0906,-0.7294,1.4987,1.9635
1732024249.1091,-0.7290,1.4984,1.9635
1732024249.1199,-0.7288,1.4983,1.9635
1732024249.1290,-0.7285,1.4982,1.9635
1732024249.1398,-0.7283,1.4980,1.9635
1732024249.1505,-0.7280,1.4979,1.9635
1732024249.1595,-0.7280,1.4979,1.9635
1732024249.1685,-0.7280,1.4979,1.9635
1732024249.1789,-0.7280,1.4979,1.9635
1732024249.1886,-0.7280,1.4979,1.9635
1732024249.1990,-0.7280,1.4979,1.9635
1732024249.2089,-0.7280,1.4979,1.9635
1732024249.2193,-0.7280,1.4979,1.9635
1732024249.2290,-0.7309,1.4981,1.9666
1732024249.2393,-0.7339,1.4984,1.9699
1732024249.2493,-0.7369,1.4987,1.9732
1732024249.2599,-0.7400,1.4989,1.9767
1732024249.2692,-0.7427,1.4992,1.9797
1732024249.2793,-0.7457,1.4994,1.9829
1732024249.2889,-0.7474,1.4996,1.9847
1732024249.2992,-0.7462,1.4995,1.9831
1732024249.3095,-0.7451,1.4995,1.9815
1732024249.3198,-0.7439,1.4994,1.9799
1732024249.3300,-0.7428,1.4994,1.9783
1732024249.3402,-0.7416,1.4993,1.9768
1732024249.3493,-0.7406,1.4993,1.9754
1732024249.3591,-0.7404,1.4993,1.9748
1732024249.3692,-0.7407,1.4994,1.9748
1732024249.3799,-0.7411,1.4995,1.9748
1732024249.3914,-0.7415,1.4997,1.9748
1732024249.3992,-0.7417,1.4997,1.9748
1732024249.4091,-0.7420,1.4998,1.9748
1732024249.4193,-0.7423,1.5000,1.9748
1732024249.4288,-0.7422,1.4997,1.9735
1732024249.4391,-0.7421,1.4993,1.9720
1732024249.4505,-0.7420,1.4989,1.9704
1732024249.4598,-0.7419,1.4986,1.9690
1732024249.4681,-0.7418,1.4984,1.9679
1732024249.4799,-0.7417,1.4980,1.9662
1732024249.4903,-0.7418,1.4975,1.9653
1732024249.4985,-0.7420,1.4971,1.9653
1732024249.5090,-0.7422,1.4965,1.9654
1732024249.5177,-0.7425,1.4961,1.9654
1732024249.5280,-0.7427,1.4955,1.9654
1732024249.5391,-0.7430,1.4949,1.9655
1732024249.5512,-0.7433,1.4943,1.9655
1732024249.5581,-0.7436,1.4943,1.9655
1732024249.5687,-0.7442,1.4944,1.9655
1732024249.5800,-0.7447,1.4946,1.9655
1732024249.5904,-0.7452,1.4948,1.9655
1732024249.6003,-0.7457,1.4949,1.9654
1732024249.6095,-0.7462,1.4950,1.9654
1732024249.6201,-0.7466,1.4951,1.9653
1732024249.6492,-0.7452,1.4908,1.9614
1732024249.6600,-0.7447,1.4892,1.9600
1732024249.6699,-0.7442,1.4878,1.9587
1732024249.6795,-0.7437,1.4864,1.9574
1732024249.6891,-0.7435,1.4859,1.9568
1732024249.6993,-0.7439,1.4874,1.9577
1732024249.7097,-0.7444,1.4889,1.9586
1732024249.7291,-0.7452,1.4918,1.9603
1732024249.7398,-0.7456,1.4934,1.9612
1732024249.7497,-0.7460,1.4949,1.9620
1732024249.7583,-0.7461,1.4953,1.9622
1732024249.7685,-0.7460,1.4954,1.9621
1732024249.7805,-0.7459,1.4955,1.9620
1732024249.7900,-0.7458,1.4956,1.9620
1732024249.7993,-0.7457,1.4956,1.9619
1732024249.8098,-0.7456,1.4957,1.9618
1732024249.8202,-0.7455,1.4958,1.9617
1732024249.8308,-0.7454,1.4957,1.9616
1732024249.8406,-0.7453,1.4957,1.9616
1732024249.8502,-0.7453,1.4956,1.9615
1732024249.8704,-0.7452,1.4956,1.9614
1732024249.8804,-0.7451,1.4955,1.9614
1732024249.8906,-0.7451,1.4955,1.9613
1732024249.8993,-0.7450,1.4956,1.9612
1732024249.9098,-0.7450,1.4957,1.9611
1732024249.9197,-0.7449,1.4958,1.9610
1732024249.9304,-0.7449,1.4958,1.9609
1732024249.9415,-0.7448,1.4959,1.9608
1732024249.9496,-0.7448,1.4960,1.9607
1732024249.9592,-0.7448,1.4960,1.9607
1732024249.9710,-0.7448,1.4959,1.9607
1732024249.9803,-0.7448,1.4959,1.9607
1732024249.9901,-0.7448,1.4959,1.9606
1732024249.9992,-0.7448,1.4958,1.9606
1732024250.0091,-0.7448,1.4958,1.9606
1732024250.0205,-0.7448,1.4957,1.9606
1732024250.0294,-0.7447,1.4957,1.9606
1732024250.0395,-0.7447,1.4957,1.9605
1732024250.0503,-0.7447,1.4956,1.9605
1732024250.0589,-0.7447,1.4956,1.9605
1732024250.0693,-0.7447,1.4956,1.9605
1732024250.0796,-0.7446,1.4956,1.9605
1732024250.0893,-0.7446,1.4955,1.9604
1732024250.0998,-0.7445,1.4955,1.9604
1732024250.1098,-0.7444,1.4954,1.9603
1732024250.1199,-0.7442,1.4954,1.9602
1732024250.1295,-0.7441,1.4953,1.9602
1732024250.1403,-0.7440,1.4953,1.9601
1732024250.1511,-0.7439,1.4952,1.9600
1732024250.1592,-0.7438,1.4952,1.9600
1732024250.1689,-0.7438,1.4952,1.9600
1732024250.1791,-0.7437,1.4951,1.9600
1732024250.1891,-0.7436,1.4951,1.9599
1732024250.1992,-0.7435,1.4951,1.9599
1732024250.2090,-0.7434,1.4950,1.9599
1732024250.2193,-0.7433,1.4950,1.9599
1732024250.2292,-0.7433,1.4950,1.9598
1732024250.2391,-0.7432,1.4950,1.9597
1732024250.2588,-0.7431,1.4950,1.9596
1732024250.2690,-0.7430,1.4950,1.9595
1732024250.2803,-0.7430,1.4950,1.9594
1732024250.2998,-0.7435,1.4947,1.9599
1732024250.3099,-0.7439,1.4945,1.9602
1732024250.3187,-0.7443,1.4943,1.9605
1732024250.3284,-0.7447,1.4941,1.9609
1732024250.3404,-0.7452,1.4939,1.9613
1732024250.3503,-0.7457,1.4937,1.9616
1732024250.3591,-0.7457,1.4936,1.9616
1732024250.3690,-0.7457,1.4935,1.9615
1732024250.3793,-0.7456,1.4934,1.9614
1732024250.3895,-0.7456,1.4933,1.9613
1732024250.3993,-0.7455,1.4932,1.9612
1732024250.4100,-0.7455,1.4931,1.9611
1732024250.4199,-0.7454,1.4930,1.9610
1732024250.4290,-0.7450,1.4929,1.9608
1732024250.4399,-0.7446,1.4928,1.9605
1732024250.4503,-0.7442,1.4927,1.9603
1732024250.4591,-0.7439,1.4926,1.9602
1732024250.4701,-0.7434,1.4924,1.9599
1732024250.4796,-0.7431,1.4923,1.9597
1732024250.4892,-0.7429,1.4923,1.9597
1732024250.4992,-0.7430,1.4924,1.9599
1732024250.5094,-0.7432,1.4924,1.9602
1732024250.5206,-0.7433,1.4925,1.9605
1732024250.5310,-0.7435,1.4926,1.9607
1732024250.5399,-0.7436,1.4927,1.9609
1732024250.5513,-0.7438,1.4928,1.9612
1732024250.5605,-0.7437,1.4928,1.9620
1732024250.5702,-0.7435,1.4929,1.9630
1732024250.5916,-0.7432,1.4931,1.9652
1732024250.6009,-0.7430,1.4932,1.9661
1732024250.6198,-0.7427,1.4934,1.9679
1732024250.6291,-0.7412,1.4933,1.9659
1732024250.6402,-0.7393,1.4933,1.9635
1732024250.6495,-0.7377,1.4933,1.9615
1732024250.6592,-0.7361,1.4933,1.9595
1732024250.6694,-0.7344,1.4933,1.9573
1732024250.6795,-0.7327,1.4932,1.9551
1732024250.6891,-0.7315,1.4932,1.9535
1732024250.6994,-0.7311,1.4933,1.9530
1732024250.7098,-0.7307,1.4934,1.9524
1732024250.7286,-0.7300,1.4936,1.9513
1732024250.7408,-0.7296,1.4938,1.9506
1732024250.7501,-0.7293,1.4938,1.9501
1732024250.7595,-0.7290,1.4939,1.9499
1732024250.7697,-0.7288,1.4938,1.9498
1732024250.7796,-0.7285,1.4938,1.9497
1732024250.7996,-0.7281,1.4938,1.9495
1732024250.8097,-0.7278,1.4937,1.9494
1732024250.8408,-0.7276,1.4938,1.9494
1732024250.8715,-0.7277,1.4939,1.9496
1732024250.8792,-0.7277,1.4940,1.9496
1732024250.8990,-0.7278,1.4940,1.9497
1732024250.9097,-0.7278,1.4939,1.9498
1732024250.9190,-0.7278,1.4939,1.9498
1732024250.9275,-0.7278,1.4939,1.9498
1732024250.9396,-0.7278,1.4939,1.9498
1732024250.9500,-0.7279,1.4938,1.9499
1732024250.9577,-0.7279,1.4939,1.9499
1732024250.9690,-0.7280,1.4940,1.9499
1732024250.9794,-0.7280,1.4940,1.9500
1732024250.9911,-0.7281,1.4941,1.9500
1732024250.9991,-0.7281,1.4942,1.9500
1732024251.0095,-0.7282,1.4943,1.9500
1732024251.0196,-0.7282,1.4943,1.9501
1732024251.0281,-0.7281,1.4943,1.9500
1732024251.0390,-0.7279,1.4943,1.9500
1732024251.0496,-0.7277,1.4943,1.9500
1732024251.0599,-0.7276,1.4942,1.9500
1732024251.0686,-0.7274,1.4942,1.9500
1732024251.0794,-0.7273,1.4942,1.9500
1732024251.0878,-0.7271,1.4941,1.9500
1732024251.0979,-0.7272,1.4941,1.9501
1732024251.1112,-0.7272,1.4941,1.9502
1732024251.1198,-0.7272,1.4941,1.9503
1732024251.1298,-0.7272,1.4941,1.9503
1732024251.1394,-0.7272,1.4940,1.9504
1732024251.1490,-0.7272,1.4940,1.9505
1732024251.1588,-0.7272,1.4940,1.9505
1732024251.1692,-0.7270,1.4940,1.9505
1732024251.1792,-0.7269,1.4939,1.9505
1732024251.1899,-0.7267,1.4939,1.9504
1732024251.1993,-0.7266,1.4938,1.9504
1732024251.2095,-0.7265,1.4938,1.9503
1732024251.2193,-0.7264,1.4938,1.9503
1732024251.2256,-0.7265,1.4938,1.9504
1732024251.2507,-0.7269,1.4939,1.9507
1732024251.2654,-0.7272,1.4939,1.9508
1732024251.2791,-0.7274,1.4940,1.9510
1732024251.2904,-0.7275,1.4940,1.9510
1732024251.3001,-0.7275,1.4940,1.9510
1732024251.3096,-0.7275,1.4940,1.9510
1732024251.3200,-0.7274,1.4941,1.9509
1732024251.3393,-0.7274,1.4941,1.9508
1732024251.3511,-0.7274,1.4941,1.9508
1732024251.3618,-0.7274,1.4941,1.9508
1732024251.3699,-0.7274,1.4941,1.9508
1732024251.3796,-0.7274,1.4941,1.9507
1732024251.3917,-0.7275,1.4942,1.9507
1732024251.3999,-0.7275,1.4942,1.9507
1732024251.4098,-0.7275,1.4942,1.9507
1732024251.4190,-0.7275,1.4942,1.9507
1732024251.4301,-0.7276,1.4942,1.9507
1732024251.4398,-0.7276,1.4943,1.9507
1732024251.4495,-0.7276,1.4943,1.9507
1732024251.4593,-0.7276,1.4943,1.9507
1732024251.4693,-0.7276,1.4943,1.9507
1732024251.4790,-0.7276,1.4943,1.9507
1732024251.4886,-0.7277,1.4943,1.9508
1732024251.4990,-0.7276,1.4943,1.9507
1732024251.5098,-0.7276,1.4942,1.9507
1732024251.5195,-0.7276,1.4942,1.9507
1732024251.5313,-0.7275,1.4942,1.9507
1732024251.5397,-0.7275,1.4941,1.9507
1732024251.5494,-0.7275,1.4941,1.9507
1732024251.5606,-0.7275,1.4941,1.9506
1732024251.5697,-0.7275,1.4941,1.9506
1732024251.5793,-0.7275,1.4941,1.9506
1732024251.5897,-0.7275,1.4941,1.9506
1732024251.6002,-0.7275,1.4941,1.9506
1732024251.6111,-0.7275,1.4941,1.9506
1732024251.6202,-0.7275,1.4941,1.9506
1732024251.6392,-0.7274,1.4941,1.9505
1732024251.6492,-0.7273,1.4941,1.9505
1732024251.6591,-0.7272,1.4940,1.9505
1732024251.6701,-0.7271,1.4940,1.9505
1732024251.6795,-0.7270,1.4940,1.9505
1732024251.6896,-0.7270,1.4940,1.9505
1732024251.6998,-0.7271,1.4940,1.9506
1732024251.7106,-0.7273,1.4940,1.9507
1732024251.7176,-0.7274,1.4941,1.9507
1732024251.7293,-0.7276,1.4941,1.9508
1732024251.7403,-0.7277,1.4941,1.9509
1732024251.7510,-0.7279,1.4942,1.9510
1732024251.7592,-0.7279,1.4942,1.9510
1732024251.7691,-0.7277,1.4942,1.9509
1732024251.7803,-0.7276,1.4942,1.9508
1732024251.7892,-0.7275,1.4942,1.9507
1732024251.8002,-0.7273,1.4941,1.9505
1732024251.8112,-0.7272,1.4941,1.9504
1732024251.8201,-0.7271,1.4941,1.9503
1732024251.8424,-0.7271,1.4941,1.9504
1732024251.8507,-0.7272,1.4942,1.9504
1732024251.8596,-0.7272,1.4942,1.9505
1732024251.8693,-0.7272,1.4942,1.9505
1732024251.8793,-0.7273,1.4942,1.9505
1732024251.8891,-0.7273,1.4942,1.9505
1732024251.8989,-0.7272,1.4942,1.9505
1732024251.9093,-0.7271,1.4941,1.9504
1732024251.9194,-0.7270,1.4941,1.9504
1732024251.9290,-0.7269,1.4941,1.9503
1732024251.9397,-0.7268,1.4941,1.9502
1732024251.9493,-0.7267,1.4941,1.9502
1732024251.9591,-0.7266,1.4940,1.9501
1732024251.9691,-0.7265,1.4940,1.9501
1732024251.9792,-0.7263,1.4940,1.9501
1732024251.9891,-0.7262,1.4940,1.9500
1732024251.9993,-0.7261,1.4939,1.9500
1732024252.0100,-0.7260,1.4939,1.9500
1732024252.0210,-0.7259,1.4939,1.9499
1732024252.0311,-0.7260,1.4939,1.9501
1732024252.0392,-0.7261,1.4940,1.9501
1732024252.0492,-0.7262,1.4940,1.9503
1732024252.0702,-0.7265,1.4941,1.9505
1732024252.0816,-0.7266,1.4941,1.9506
1732024252.0988,-0.7265,1.4942,1.9504
1732024252.1107,-0.7263,1.4942,1.9502
1732024252.1316,-0.7260,1.4943,1.9498
1732024252.1401,-0.7259,1.4943,1.9496
1732024252.1499,-0.7257,1.4944,1.9494
1732024252.1601,-0.7257,1.4944,1.9493
1732024252.1708,-0.7256,1.4945,1.9493
1732024252.1795,-0.7256,1.4945,1.9492
1732024252.1914,-0.7256,1.4946,1.9492
1732024252.2002,-0.7255,1.4946,1.9491
1732024252.2109,-0.7255,1.4947,1.9490
1732024252.2204,-0.7255,1.4947,1.9490
1732024252.2325,-0.7255,1.4947,1.9490
1732024252.2400,-0.7255,1.4948,1.9490
1732024252.2507,-0.7256,1.4948,1.9490
1732024252.2589,-0.7256,1.4948,1.9490
1732024252.2690,-0.7256,1.4948,1.9490
1732024252.2791,-0.7257,1.4948,1.9490
1732024252.2900,-0.7257,1.4948,1.9490
1732024252.3000,-0.7259,1.4949,1.9490
1732024252.3099,-0.7260,1.4949,1.9490
1732024252.3199,-0.7261,1.4950,1.9490
1732024252.3295,-0.7262,1.4950,1.9490
1732024252.3496,-0.7264,1.4951,1.9490
1732024252.3699,-0.7265,1.4951,1.9490
1732024252.3796,-0.7266,1.4951,1.9489
1732024252.3888,-0.7266,1.4951,1.9489
1732024252.3992,-0.7267,1.4951,1.9489
1732024252.4095,-0.7267,1.4951,1.9489
1732024252.4194,-0.7268,1.4951,1.9488
1732024252.4314,-0.7269,1.4951,1.9487
1732024252.4394,-0.7270,1.4951,1.9487
1732024252.4498,-0.7271,1.4951,1.9486
1732024252.4692,-0.7274,1.4951,1.9484
1732024252.4790,-0.7275,1.4951,1.9483
1732024252.4899,-0.7276,1.4951,1.9482
1732024252.4995,-0.7278,1.4952,1.9482
1732024252.5090,-0.7280,1.4952,1.9481
1732024252.5192,-0.7281,1.4953,1.9481
1732024252.5293,-0.7283,1.4954,1.9480
1732024252.5391,-0.7285,1.4955,1.9480
1732024252.5492,-0.7287,1.4956,1.9479
1732024252.5587,-0.7288,1.4957,1.9479
1732024252.5689,-0.7290,1.4957,1.9479
1732024252.5789,-0.7292,1.4958,1.9478
1732024252.5896,-0.7293,1.4959,1.9478
1732024252.6003,-0.7295,1.4959,1.9478
1732024252.6109,-0.7297,1.4960,1.9477
1732024252.6217,-0.7299,1.4961,1.9477
1732024252.6291,-0.7300,1.4962,1.9476
1732024252.6492,-0.7304,1.4963,1.9473
1732024252.6583,-0.7306,1.4964,1.9472
1732024252.6691,-0.7308,1.4965,1.9470
1732024252.6790,-0.7310,1.4965,1.9469
1732024252.6896,-0.7312,1.4966,1.9468
1732024252.6981,-0.7315,1.4967,1.9468
1732024252.7091,-0.7319,1.4968,1.9468
1732024252.7209,-0.7322,1.4970,1.9469
1732024252.7302,-0.7325,1.4970,1.9469
1732024252.7396,-0.7328,1.4971,1.9470
1732024252.7494,-0.7331,1.4972,1.9470
1732024252.7608,-0.7334,1.4974,1.9469
1732024252.7694,-0.7337,1.4975,1.9468
1732024252.7792,-0.7340,1.4976,1.9467
1732024252.7881,-0.7342,1.4976,1.9465
1732024252.7992,-0.7346,1.4978,1.9464
1732024252.8091,-0.7348,1.4979,1.9462
1732024252.8191,-0.7351,1.4980,1.9461
1732024252.8288,-0.7355,1.4979,1.9460
1732024252.8401,-0.7360,1.4978,1.9459
1732024252.8494,-0.7364,1.4977,1.9458
1732024252.8609,-0.7368,1.4976,1.9456
1732024252.8694,-0.7372,1.4975,1.9455
1732024252.8795,-0.7376,1.4974,1.9454
1732024252.8898,-0.7380,1.4974,1.9453
1732024252.8997,-0.7383,1.4975,1.9453
1732024252.9098,-0.7385,1.4976,1.9452
1732024252.9196,-0.7388,1.4977,1.9451
1732024252.9303,-0.7391,1.4978,1.9451
1732024252.9401,-0.7394,1.4979,1.9450
1732024252.9504,-0.7397,1.4981,1.9449
1732024252.9616,-0.7400,1.4981,1.9449
1732024252.9805,-0.7405,1.4982,1.9448
1732024252.9897,-0.7408,1.4982,1.9448
1732024253.0000,-0.7411,1.4983,1.9447
1732024253.0105,-0.7414,1.4983,1.9447
1732024253.0200,-0.7417,1.4984,1.9447
1732024253.0305,-0.7418,1.4984,1.9446
1732024253.0502,-0.7419,1.4986,1.9446
1732024253.0655,-0.7420,1.4987,1.9445
1732024253.1221,-0.7424,1.4987,1.9444
1732024253.1618,-0.7426,1.4987,1.9443
1732024253.1689,-0.7425,1.4987,1.9443
1732024253.1790,-0.7424,1.4987,1.9443
1732024253.1895,-0.7423,1.4987,1.9442
1732024253.1994,-0.7422,1.4988,1.9442
1732024253.2094,-0.7421,1.4988,1.9442
1732024253.2587,-0.7416,1.4987,1.9439
1732024253.2690,-0.7415,1.4986,1.9438
1732024253.2791,-0.7414,1.4986,1.9438
1732024253.2895,-0.7413,1.4986,1.9437
1732024253.2987,-0.7412,1.4986,1.9437
1732024253.3091,-0.7411,1.4985,1.9438
1732024253.3197,-0.7409,1.4985,1.9438
1732024253.3290,-0.7408,1.4985,1.9439
1732024253.3389,-0.7406,1.4984,1.9439
1732024253.3488,-0.7405,1.4984,1.9439
1732024253.3587,-0.7404,1.4984,1.9440
1732024253.3691,-0.7402,1.4984,1.9441
1732024253.3789,-0.7401,1.4983,1.9441
1732024253.3892,-0.7399,1.4983,1.9442
1732024253.3997,-0.7398,1.4983,1.9443
1732024253.4098,-0.7396,1.4983,1.9443
1732024253.4192,-0.7395,1.4983,1.9444
1732024253.4290,-0.7394,1.4983,1.9446
1732024253.4389,-0.7392,1.4982,1.9448
1732024253.4492,-0.7391,1.4982,1.9450
1732024253.4596,-0.7389,1.4981,1.9452
1732024253.4691,-0.7388,1.4981,1.9455
1732024253.4789,-0.7387,1.4980,1.9457
1732024253.4893,-0.7385,1.4980,1.9458
1732024253.4987,-0.7385,1.4979,1.9458
1732024253.5086,-0.7385,1.4979,1.9457
1732024253.5194,-0.7385,1.4979,1.9457
1732024253.5292,-0.7385,1.4978,1.9457
1732024253.5393,-0.7385,1.4978,1.9456
1732024253.5501,-0.7385,1.4977,1.9456
1732024253.5706,-0.7384,1.4976,1.9459
1732024253.5796,-0.7384,1.4975,1.9460
1732024253.5904,-0.7384,1.4974,1.9462
1732024253.6005,-0.7384,1.4973,1.9463
1732024253.6103,-0.7383,1.4972,1.9465
1732024253.6211,-0.7383,1.4972,1.9466
1732024253.6399,-0.7381,1.4971,1.9466
1732024253.6505,-0.7380,1.4971,1.9466
1732024253.6620,-0.7379,1.4971,1.9466
1732024253.6701,-0.7378,1.4970,1.9466
1732024253.6802,-0.7377,1.4970,1.9466
1732024253.6904,-0.7376,1.4970,1.9466
1732024253.6994,-0.7374,1.4970,1.9466
1732024253.7103,-0.7373,1.4970,1.9466
1732024253.7199,-0.7372,1.4971,1.9466
1732024253.7295,-0.7370,1.4971,1.9466
1732024253.7398,-0.7369,1.4971,1.9466
1732024253.7497,-0.7368,1.4971,1.9466
1732024253.7592,-0.7367,1.4971,1.9466
1732024253.7694,-0.7366,1.4971,1.9466
1732024253.7793,-0.7366,1.4971,1.9466
1732024253.7891,-0.7365,1.4970,1.9466
1732024253.7994,-0.7365,1.4970,1.9467
1732024253.8093,-0.7364,1.4970,1.9467
1732024253.8195,-0.7364,1.4970,1.9467
1732024253.8297,-0.7364,1.4970,1.9469
1732024253.8404,-0.7363,1.4970,1.9471
1732024253.8493,-0.7363,1.4970,1.9472
1732024253.8692,-0.7362,1.4970,1.9476
1732024253.8792,-0.7362,1.4971,1.9478
1732024253.8893,-0.7362,1.4971,1.9479
1732024253.8997,-0.7362,1.4970,1.9479
1732024253.9094,-0.7363,1.4970,1.9479
1732024253.9197,-0.7364,1.4970,1.9480
1732024253.9296,-0.7364,1.4970,1.9480
1732024253.9393,-0.7365,1.4970,1.9480
1732024253.9492,-0.7365,1.4969,1.9480
1732024253.9585,-0.7366,1.4969,1.9480
1732024253.9694,-0.7366,1.4970,1.9478
1732024253.9798,-0.7367,1.4970,1.9476
1732024253.9917,-0.7367,1.4970,1.9474
1732024254.0008,-0.7368,1.4970,1.9472
1732024254.0091,-0.7368,1.4970,1.9471
1732024254.0190,-0.7368,1.4970,1.9469
1732024254.0262,-0.7368,1.4970,1.9469
1732024254.0389,-0.7368,1.4970,1.9469
1732024254.0497,-0.7368,1.4970,1.9468
1732024254.0592,-0.7367,1.4970,1.9468
1732024254.0692,-0.7367,1.4970,1.9468
1732024254.0791,-0.7367,1.4970,1.9468
1732024254.0893,-0.7367,1.4970,1.9468
1732024254.0998,-0.7366,1.4971,1.9468
1732024254.1096,-0.7366,1.4971,1.9467
1732024254.1191,-0.7366,1.4971,1.9467
1732024254.1267,-0.7366,1.4971,1.9467
1732024254.1384,-0.7365,1.4971,1.9466
1732024254.1496,-0.7365,1.4972,1.9466
1732024254.1604,-0.7365,1.4972,1.9466
1732024254.1696,-0.7365,1.4972,1.9466
1732024254.1796,-0.7365,1.4972,1.9466
1732024254.1892,-0.7366,1.4972,1.9466
1732024254.1987,-0.7366,1.4972,1.9466
1732024254.2087,-0.7366,1.4972,1.9466
1732024254.2192,-0.7366,1.4972,1.9466
1732024254.2286,-0.7366,1.4972,1.9467
1732024254.2397,-0.7367,1.4972,1.9467
1732024254.2490,-0.7367,1.4972,1.9467
1732024254.2590,-0.7367,1.4972,1.9467
1732024254.2693,-0.7368,1.4972,1.9467
1732024254.2791,-0.7368,1.4972,1.9467
1732024254.2889,-0.7368,1.4972,1.9468
1732024254.2992,-0.7368,1.4972,1.9468
1732024254.3088,-0.7368,1.4972,1.9468
1732024254.3195,-0.7368,1.4972,1.9467
1732024254.3289,-0.7368,1.4971,1.9467
1732024254.3391,-0.7367,1.4971,1.9467
1732024254.3491,-0.7367,1.4971,1.9467
1732024254.3579,-0.7367,1.4971,1.9467
1732024254.3685,-0.7368,1.4971,1.9468
1732024254.3788,-0.7368,1.4971,1.9468
1732024254.3899,-0.7369,1.4972,1.9468
1732024254.4297,-0.7369,1.4973,1.9468
1732024254.4392,-0.7369,1.4972,1.9467
1732024254.4498,-0.7368,1.4972,1.9467
1732024254.4592,-0.7367,1.4972,1.9466
1732024254.4691,-0.7367,1.4972,1.9466
1732024254.4788,-0.7366,1.4972,1.9465
1732024254.4891,-0.7365,1.4972,1.9465
1732024254.5001,-0.7365,1.4972,1.9466
1732024254.5092,-0.7365,1.4972,1.9468
1732024254.5203,-0.7365,1.4972,1.9470
1732024254.5311,-0.7365,1.4972,1.9471
1732024254.5395,-0.7365,1.4972,1.9473
1732024254.5594,-0.7365,1.4973,1.9475
1732024254.5686,-0.7366,1.4973,1.9476
1732024254.5790,-0.7366,1.4973,1.9477
1732024254.5899,-0.7367,1.4973,1.9477
1732024254.6010,-0.7368,1.4973,1.9478
1732024254.6107,-0.7369,1.4973,1.9479
1732024254.6217,-0.7370,1.4973,1.9479
1732024254.6299,-0.7370,1.4973,1.9478
1732024254.6392,-0.7371,1.4973,1.9477
1732024254.6490,-0.7371,1.4973,1.9475
1732024254.6594,-0.7371,1.4973,1.9474
1732024254.6705,-0.7371,1.4972,1.9472
1732024254.6798,-0.7371,1.4972,1.9470
1732024254.6917,-0.7372,1.4972,1.9469
1732024254.7035,-0.7372,1.4972,1.9469
1732024254.7106,-0.7372,1.4972,1.9470
1732024254.7199,-0.7372,1.4972,1.9470
1732024254.7306,-0.7372,1.4972,1.9470
1732024254.7400,-0.7372,1.4972,1.9470
1732024254.7499,-0.7372,1.4972,1.9470
1732024254.7611,-0.7372,1.4972,1.9470
1732024254.7705,-0.7372,1.4972,1.9470
1732024254.7807,-0.7373,1.4972,1.9470
1732024254.7901,-0.7373,1.4972,1.9470
1732024254.8003,-0.7373,1.4972,1.9470
1732024254.8102,-0.7373,1.4972,1.9470
1732024254.8193,-0.7374,1.4972,1.9470
1732024254.8287,-0.7374,1.4972,1.9471
1732024254.8394,-0.7374,1.4973,1.9471
1732024254.8495,-0.7374,1.4973,1.9471
1732024254.8561,-0.7374,1.4973,1.9471
1732024254.8688,-0.7374,1.4973,1.9471
1732024254.8794,-0.7374,1.4973,1.9471
1732024254.8889,-0.7375,1.4973,1.9471
1732024254.8996,-0.7374,1.4972,1.9471
1732024254.9089,-0.7374,1.4972,1.9470
1732024254.9186,-0.7373,1.4972,1.9470
1732024254.9292,-0.7373,1.4972,1.9469
1732024254.9399,-0.7372,1.4972,1.9469
1732024254.9490,-0.7372,1.4972,1.9469
1732024254.9590,-0.7371,1.4972,1.9468
1732024254.9691,-0.7371,1.4972,1.9469
1732024254.9789,-0.7371,1.4972,1.9469
1732024254.9892,-0.7371,1.4972,1.9469
1732024255.0001,-0.7371,1.4972,1.9469
1732024255.0096,-0.7371,1.4972,1.9469
1732024255.0194,-0.7372,1.4972,1.9469
1732024255.0287,-0.7371,1.4972,1.9469
1732024255.0387,-0.7371,1.4972,1.9469
1732024255.0486,-0.7370,1.4972,1.9468
1732024255.0587,-0.7370,1.4972,1.9468
1732024255.0689,-0.7369,1.4972,1.9468
1732024255.0787,-0.7369,1.4972,1.9467
1732024255.0866,-0.7368,1.4972,1.9467
1732024255.1011,-0.7369,1.4972,1.9467
1732024255.1114,-0.7370,1.4971,1.9468
1732024255.1269,-0.7372,1.4971,1.9468
1732024255.1947,-0.7376,1.4971,1.9471
1732024255.2033,-0.7376,1.4971,1.9472
1732024255.3260,-0.7382,1.4971,1.9477
1732024255.3335,-0.7383,1.4971,1.9477
1732024255.3564,-0.7384,1.4971,1.9479
1732024255.3687,-0.7383,1.4972,1.9480
1732024255.3793,-0.7382,1.4972,1.9482
1732024255.3891,-0.7381,1.4972,1.9483
1732024255.3993,-0.7380,1.4972,1.9484
1732024255.4098,-0.7379,1.4973,1.9485
1732024255.4192,-0.7378,1.4973,1.9487
1732024255.4300,-0.7379,1.4973,1.9486
1732024255.4387,-0.7380,1.4973,1.9484
1732024255.4504,-0.7381,1.4973,1.9483
1732024255.4593,-0.7382,1.4973,1.9481
1732024255.4730,-0.7383,1.4973,1.9479
1732024255.4807,-0.7384,1.4972,1.9478
1732024255.4907,-0.7384,1.4972,1.9477
1732024255.5101,-0.7383,1.4972,1.9476
1732024255.5200,-0.7382,1.4972,1.9476
1732024255.5297,-0.7381,1.4972,1.9475
1732024255.5400,-0.7381,1.4972,1.9475
1732024255.5501,-0.7380,1.4972,1.9474
1732024255.5606,-0.7379,1.4973,1.9474
1732024255.5713,-0.7379,1.4973,1.9474
1732024255.5805,-0.7379,1.4973,1.9474
1732024255.5905,-0.7379,1.4973,1.9474
1732024255.6013,-0.7379,1.4973,1.9474
1732024255.6105,-0.7379,1.4974,1.9474
1732024255.6192,-0.7379,1.4974,1.9474
1732024255.6262,-0.7379,1.4974,1.9474
1732024255.6381,-0.7379,1.4974,1.9474
1732024255.6492,-0.7380,1.4974,1.9474
1732024255.6596,-0.7380,1.4974,1.9475
1732024255.6687,-0.7380,1.4973,1.9475
1732024255.6787,-0.7380,1.4973,1.9475
1732024255.6893,-0.7381,1.4973,1.9476
1732024255.6985,-0.7381,1.4973,1.9476
1732024255.7086,-0.7380,1.4974,1.9476
1732024255.7192,-0.7380,1.4974,1.9476
1732024255.7281,-0.7380,1.4974,1.9476
1732024255.7376,-0.7380,1.4974,1.9476
1732024255.7501,-0.7380,1.4974,1.9475
1732024255.7586,-0.7380,1.4974,1.9476
1732024255.7690,-0.7381,1.4974,1.9476
1732024255.7786,-0.7381,1.4974,1.9477
1732024255.7984,-0.7382,1.4974,1.9478
1732024255.8096,-0.7383,1.4974,1.9479
1732024255.8196,-0.7384,1.4974,1.9479
1732024255.8291,-0.7383,1.4974,1.9479
1732024255.8390,-0.7383,1.4974,1.9479
1732024255.8488,-0.7382,1.4974,1.9478
1732024255.8604,-0.7382,1.4974,1.9478
1732024255.8694,-0.7382,1.4974,1.9477
1732024255.8792,-0.7381,1.4974,1.9477
1732024255.8917,-0.7381,1.4973,1.9476
1732024255.8997,-0.7381,1.4973,1.9476
1732024255.9097,-0.7381,1.4973,1.9476
1732024255.9196,-0.7382,1.4973,1.9476
1732024255.9293,-0.7382,1.4973,1.9476
1732024255.9388,-0.7382,1.4973,1.9476
1732024255.9493,-0.7382,1.4973,1.9476
1732024255.9590,-0.7383,1.4973,1.9476
1732024255.9695,-0.7383,1.4973,1.9476
1732024255.9802,-0.7383,1.4973,1.9476
1732024255.9892,-0.7383,1.4973,1.9476
1732024255.9995,-0.7383,1.4973,1.9476
1732024256.0091,-0.7384,1.4973,1.9476
1732024256.0193,-0.7384,1.4973,1.9476
1732024256.0286,-0.7384,1.4973,1.9476
1732024256.0389,-0.7383,1.4973,1.9476
1732024256.0492,-0.7383,1.4973,1.9476
1732024256.0601,-0.7383,1.4973,1.9476
1732024256.0711,-0.7383,1.4973,1.9476
1732024256.0797,-0.7382,1.4973,1.9476
1732024256.1067,-0.7381,1.4973,1.9475
1732024256.1133,-0.7381,1.4973,1.9474
1732024256.1202,-0.7381,1.4973,1.9474
1732024256.1300,-0.7380,1.4973,1.9474
1732024256.1405,-0.7380,1.4973,1.9473
1732024256.1495,-0.7380,1.4973,1.9473
1732024256.1591,-0.7379,1.4973,1.9473
1732024256.1690,-0.7379,1.4973,1.9475
1732024256.1795,-0.7379,1.4973,1.9477
1732024256.1894,-0.7379,1.4973,1.9479
1732024256.1985,-0.7378,1.4974,1.9480
1732024256.2089,-0.7378,1.4974,1.9482
1732024256.2200,-0.7378,1.4974,1.9484
1732024256.2288,-0.7379,1.4974,1.9484
1732024256.2399,-0.7380,1.4974,1.9482
1732024256.2496,-0.7381,1.4974,1.9481
1732024256.2589,-0.7382,1.4973,1.9480
1732024256.2698,-0.7383,1.4973,1.9479
1732024256.2791,-0.7384,1.4973,1.9478
1732024256.2878,-0.7385,1.4973,1.9477
1732024256.2990,-0.7384,1.4973,1.9477
1732024256.3110,-0.7384,1.4973,1.9476
1732024256.3225,-0.7383,1.4973,1.9476
1732024256.3298,-0.7383,1.4973,1.9476
1732024256.3392,-0.7382,1.4973,1.9476
1732024256.3492,-0.7382,1.4973,1.9475
1732024256.3598,-0.7382,1.4973,1.9475
1732024256.3691,-0.7382,1.4973,1.9475
1732024256.3790,-0.7382,1.4973,1.9475
1732024256.3885,-0.7382,1.4972,1.9475
1732024256.3985,-0.7382,1.4972,1.9475
1732024256.4098,-0.7382,1.4972,1.9475
1732024256.4190,-0.7382,1.4972,1.9475
1732024256.4265,-0.7383,1.4972,1.9475
1732024256.4391,-0.7383,1.4973,1.9476
1732024256.4489,-0.7383,1.4973,1.9476
1732024256.4696,-0.7384,1.4974,1.9476
1732024256.4793,-0.7384,1.4974,1.9476
1732024256.4892,-0.7384,1.4974,1.9477
1732024256.5001,-0.7384,1.4975,1.9479
1732024256.5096,-0.7385,1.4975,1.9481
1732024256.5197,-0.7385,1.4975,1.9483
1732024256.5277,-0.7385,1.4975,1.9485
1732024256.5385,-0.7385,1.4975,1.9487
1732024256.5491,-0.7386,1.4976,1.9489
1732024256.5566,-0.7386,1.4976,1.9490
1732024256.5689,-0.7386,1.4976,1.9488
1732024256.5786,-0.7387,1.4976,1.9487
1732024256.5889,-0.7387,1.4975,1.9485
1732024256.5991,-0.7387,1.4975,1.9484
1732024256.6095,-0.7388,1.4975,1.9482
1732024256.6190,-0.7388,1.4975,1.9481
1732024256.6294,-0.7388,1.4975,1.9481
1732024256.6394,-0.7387,1.4975,1.9482
1732024256.6489,-0.7386,1.4975,1.9483
1732024256.6590,-0.7385,1.4975,1.9485
1732024256.6687,-0.7384,1.4975,1.9486
1732024256.6796,-0.7384,1.4975,1.9487
1732024256.6894,-0.7383,1.4975,1.9488
1732024256.7005,-0.7383,1.4975,1.9488
1732024256.7095,-0.7383,1.4975,1.9487
1732024256.7198,-0.7383,1.4975,1.9487
1732024256.7302,-0.7383,1.4975,1.9487
1732024256.7400,-0.7383,1.4975,1.9487
1732024256.7513,-0.7384,1.4976,1.9486
1732024256.7606,-0.7384,1.4976,1.9486
1732024256.7707,-0.7385,1.4976,1.9484
1732024256.7802,-0.7386,1.4975,1.9483
1732024256.7911,-0.7387,1.4975,1.9482
1732024256.7997,-0.7388,1.4975,1.9481
1732024256.8105,-0.7388,1.4975,1.9480
1732024256.8207,-0.7389,1.4975,1.9479
1732024256.8313,-0.7390,1.4975,1.9481
1732024256.8401,-0.7390,1.4975,1.9483
1732024256.8501,-0.7391,1.4976,1.9485
1732024256.8610,-0.7391,1.4976,1.9488
1732024256.8729,-0.7392,1.4976,1.9491
1732024256.8805,-0.7392,1.4976,1.9492
1732024256.8908,-0.7393,1.4976,1.9494
1732024256.9015,-0.7394,1.4976,1.9493
1732024256.9102,-0.7395,1.4976,1.9492
1732024256.9395,-0.7400,1.4975,1.9488
1732024256.9490,-0.7401,1.4975,1.9487
1732024256.9591,-0.7401,1.4975,1.9486
1732024256.9694,-0.7401,1.4976,1.9486
1732024256.9794,-0.7400,1.4976,1.9486
1732024256.9888,-0.7399,1.4976,1.9486
1732024256.9987,-0.7398,1.4976,1.9486
1732024257.0092,-0.7397,1.4976,1.9485
1732024257.0194,-0.7396,1.4977,1.9485
1732024257.0300,-0.7396,1.4976,1.9485
1732024257.0400,-0.7395,1.4976,1.9485
1732024257.0495,-0.7395,1.4976,1.9485
1732024257.0610,-0.7394,1.4976,1.9485
1732024257.0695,-0.7394,1.4976,1.9485
1732024257.0796,-0.7394,1.4976,1.9485
1732024257.0904,-0.7393,1.4976,1.9485
1732024257.0991,-0.7394,1.4976,1.9485
1732024257.1093,-0.7394,1.4976,1.9485
1732024257.1204,-0.7395,1.4976,1.9486
1732024257.1324,-0.7396,1.4976,1.9486
1732024257.1400,-0.7396,1.4977,1.9486
1732024257.1493,-0.7396,1.4977,1.9486
1732024257.1593,-0.7397,1.4977,1.9487
1732024257.1693,-0.7397,1.4977,1.9487
1732024257.1804,-0.7397,1.4976,1.9487
1732024257.1892,-0.7397,1.4976,1.9487
1732024257.1992,-0.7397,1.4976,1.9487
1732024257.2093,-0.7398,1.4976,1.9487
1732024257.2200,-0.7398,1.4976,1.9487
1732024257.2318,-0.7398,1.4976,1.9487
1732024257.2399,-0.7399,1.4976,1.9487
1732024257.2491,-0.7399,1.4976,1.9487
1732024257.2589,-0.7400,1.4977,1.9487
1732024257.2689,-0.7400,1.4977,1.9487
1732024257.2789,-0.7401,1.4977,1.9486
1732024257.2905,-0.7402,1.4978,1.9486
1732024257.2990,-0.7401,1.4977,1.9487
1732024257.3093,-0.7401,1.4977,1.9487
1732024257.3197,-0.7401,1.4977,1.9487
1732024257.3289,-0.7401,1.4977,1.9487
1732024257.3389,-0.7401,1.4976,1.9488
1732024257.3489,-0.7400,1.4976,1.9488
1732024257.3589,-0.7400,1.4976,1.9488
1732024257.3693,-0.7399,1.4976,1.9489
1732024257.3790,-0.7399,1.4975,1.9489
1732024257.3891,-0.7398,1.4975,1.9490
1732024257.3997,-0.7397,1.4975,1.9490
1732024257.4092,-0.7396,1.4974,1.9491
1732024257.4193,-0.7396,1.4974,1.9491
1732024257.4307,-0.7394,1.4974,1.9493
1732024257.4390,-0.7393,1.4973,1.9494
1732024257.4492,-0.7391,1.4973,1.9496
1732024257.4616,-0.7389,1.4972,1.9498
1732024257.4692,-0.7388,1.4972,1.9500
1732024257.4794,-0.7386,1.4971,1.9502
1732024257.4901,-0.7384,1.4971,1.9504
1732024257.5103,-0.7382,1.4968,1.9505
1732024257.5194,-0.7381,1.4967,1.9506
1732024257.5303,-0.7380,1.4965,1.9507
1732024257.5387,-0.7380,1.4964,1.9508
1732024257.5498,-0.7379,1.4963,1.9509
1732024257.5613,-0.7377,1.4961,1.9508
1732024257.5694,-0.7375,1.4960,1.9507
1732024257.5803,-0.7372,1.4958,1.9506
1732024257.5894,-0.7370,1.4957,1.9505
1732024257.6004,-0.7368,1.4956,1.9504
1732024257.6094,-0.7366,1.4954,1.9503
1732024257.6207,-0.7363,1.4953,1.9502
1732024257.6391,-0.7358,1.4952,1.9502
1732024257.6495,-0.7355,1.4951,1.9502
1732024257.6699,-0.7348,1.4950,1.9503
1732024257.6797,-0.7346,1.4949,1.9503
1732024257.6893,-0.7343,1.4949,1.9503
1732024257.6991,-0.7338,1.4948,1.9504
1732024257.7097,-0.7333,1.4946,1.9504
1732024257.7200,-0.7328,1.4945,1.9504
1732024257.7304,-0.7323,1.4944,1.9505
1732024257.7397,-0.7319,1.4943,1.9505
1732024257.7499,-0.7314,1.4942,1.9506
1732024257.7589,-0.7310,1.4940,1.9507
1732024257.7796,-0.7297,1.4936,1.9514
1732024257.7890,-0.7291,1.4933,1.9518
1732024257.7996,-0.7284,1.4931,1.9522
1732024257.8098,-0.7278,1.4929,1.9525
1732024257.8193,-0.7272,1.4926,1.9528
1732024257.8301,-0.7265,1.4923,1.9532
1732024257.8401,-0.7258,1.4919,1.9534
1732024257.8496,-0.7252,1.4915,1.9537
1732024257.8607,-0.7245,1.4910,1.9540
1732024257.8693,-0.7240,1.4907,1.9542
1732024257.8795,-0.7233,1.4903,1.9545
1732024257.8881,-0.7227,1.4900,1.9547
1732024257.8982,-0.7219,1.4895,1.9554
1732024257.9094,-0.7210,1.4890,1.9561
1732024257.9203,-0.7201,1.4885,1.9569
1732024257.9278,-0.7195,1.4881,1.9574
1732024257.9384,-0.7186,1.4876,1.9582
1732024257.9490,-0.7178,1.4871,1.9589
1732024257.9586,-0.7169,1.4866,1.9595
1732024257.9687,-0.7159,1.4860,1.9600
1732024257.9798,-0.7147,1.4853,1.9606
1732024257.9918,-0.7135,1.4845,1.9612
1732024258.0004,-0.7126,1.4840,1.9616
1732024258.0097,-0.7117,1.4834,1.9621
1732024258.0197,-0.7107,1.4828,1.9626
1732024258.0299,-0.7094,1.4820,1.9634
1732024258.0390,-0.7082,1.4813,1.9641
1732024258.0498,-0.7069,1.4805,1.9649
1732024258.0598,-0.7056,1.4798,1.9657
1732024258.0689,-0.7044,1.4791,1.9664
1732024258.0794,-0.7030,1.4783,1.9672
1732024258.0911,-0.7015,1.4774,1.9682
1732024258.0988,-0.7005,1.4768,1.9690
1732024258.1094,-0.6990,1.4759,1.9701
1732024258.1290,-0.6963,1.4742,1.9721
1732024258.1393,-0.6949,1.4733,1.9732
1732024258.1498,-0.6935,1.4724,1.9743
1732024258.1590,-0.6922,1.4716,1.9752
1732024258.1792,-0.6889,1.4693,1.9775
1732024258.1892,-0.6873,1.4682,1.9787
1732024258.1987,-0.6858,1.4672,1.9797
1732024258.2093,-0.6841,1.4660,1.9809
1732024258.2194,-0.6825,1.4649,1.9821
1732024258.2297,-0.6814,1.4630,1.9832
1732024258.2392,-0.6807,1.4609,1.9842
1732024258.2492,-0.6799,1.4587,1.9852
1732024258.2620,-0.6789,1.4559,1.9866
1732024258.2692,-0.6783,1.4543,1.9873
1732024258.2791,-0.6775,1.4522,1.9884
1732024258.2894,-0.6765,1.4500,1.9894
1732024258.2999,-0.6737,1.4485,1.9903
1732024258.3092,-0.6711,1.4472,1.9911
1732024258.3201,-0.6682,1.4457,1.9921
1732024258.3277,-0.6661,1.4446,1.9927
1732024258.3387,-0.6631,1.4430,1.9936
1732024258.3495,-0.6602,1.4415,1.9946
1732024258.3587,-0.6574,1.4402,1.9953
1732024258.3689,-0.6537,1.4386,1.9959
1732024258.3787,-0.6502,1.4371,1.9965
1732024258.3889,-0.6465,1.4355,1.9971
1732024258.3992,-0.6428,1.4339,1.9977
1732024258.4091,-0.6392,1.4324,1.9983
1732024258.4196,-0.6354,1.4308,1.9989
1732024258.4319,-0.6329,1.4269,1.9955
1732024258.4392,-0.6318,1.4243,1.9928
1732024258.4489,-0.6302,1.4209,1.9893
1732024258.4575,-0.6288,1.4179,1.9862
1732024258.4689,-0.6270,1.4138,1.9820
1732024258.4793,-0.6253,1.4102,1.9782
1732024258.4910,-0.6224,1.4073,1.9732
1732024258.5010,-0.6166,1.4091,1.9663
1732024258.5091,-0.6119,1.4106,1.9608
1732024258.5200,-0.6055,1.4126,1.9532
1732024258.5288,-0.6003,1.4142,1.9471
1732024258.5494,-0.5883,1.4179,1.9330
1732024258.5690,-0.5772,1.4166,1.9311
1732024258.5798,-0.5712,1.4147,1.9329
1732024258.5896,-0.5657,1.4129,1.9345
1732024258.5995,-0.5602,1.4112,1.9361
1732024258.6091,-0.5549,1.4095,1.9377
1732024258.6293,-0.5446,1.4063,1.9406
1732024258.6395,-0.5403,1.4050,1.9417
1732024258.6492,-0.5363,1.4038,1.9428
1732024258.6591,-0.5321,1.4026,1.9439
1732024258.6691,-0.5280,1.4013,1.9450
1732024258.6797,-0.5235,1.4000,1.9462
1732024258.6898,-0.5193,1.3987,1.9473
1732024258.6990,-0.5157,1.3974,1.9477
1732024258.7101,-0.5114,1.3958,1.9483
1732024258.7193,-0.5079,1.3945,1.9487
1732024258.7296,-0.5039,1.3931,1.9493
1732024258.7395,-0.5000,1.3917,1.9497
1732024258.7502,-0.4959,1.3901,1.9503
1732024258.7587,-0.4926,1.3890,1.9500
1732024258.7691,-0.4887,1.3878,1.9483
1732024258.7793,-0.4849,1.3866,1.9467
1732024258.7891,-0.4813,1.3855,1.9451
1732024258.7989,-0.4776,1.3844,1.9435
1732024258.8096,-0.4736,1.3831,1.9418
1732024258.8299,-0.4624,1.3799,1.9399
1732024258.8402,-0.4536,1.3775,1.9400
1732024258.8493,-0.4460,1.3754,1.9401
1732024258.8590,-0.4378,1.3732,1.9402
1732024258.8793,-0.4206,1.3686,1.9404
1732024258.8895,-0.4121,1.3662,1.9405
1732024258.8981,-0.4070,1.3643,1.9404
1732024258.9090,-0.4004,1.3619,1.9403
1732024258.9189,-0.3945,1.3597,1.9402
1732024258.9290,-0.3884,1.3575,1.9401
1732024258.9399,-0.3819,1.3551,1.9400
1732024258.9513,-0.3750,1.3526,1.9399
1732024258.9597,-0.3705,1.3508,1.9408
1732024258.9693,-0.3660,1.3486,1.9429
1732024258.9790,-0.3614,1.3465,1.9451
1732024258.9887,-0.3568,1.3443,1.9472
1732024258.9987,-0.3521,1.3421,1.9495
1732024259.0098,-0.3468,1.3396,1.9519
1732024259.0191,-0.3424,1.3375,1.9540
1732024259.0489,-0.3252,1.3286,1.9543
1732024259.0590,-0.3192,1.3254,1.9541
1732024259.0690,-0.3134,1.3224,1.9540
1732024259.0788,-0.3076,1.3193,1.9539
1732024259.0893,-0.3015,1.3162,1.9537
1732024259.0990,-0.2974,1.3146,1.9528
1732024259.1097,-0.2930,1.3128,1.9519
1732024259.1201,-0.2886,1.3111,1.9509
1732024259.1293,-0.2848,1.3096,1.9501
1732024259.1390,-0.2808,1.3080,1.9493
1732024259.1492,-0.2765,1.3063,1.9483
1732024259.1697,-0.2639,1.3013,1.9476
1732024259.1792,-0.2572,1.2987,1.9475
1732024259.1897,-0.2498,1.2958,1.9474
1732024259.1998,-0.2427,1.2930,1.9473
1732024259.2199,-0.2285,1.2874,1.9470
1732024259.2319,-0.2220,1.2840,1.9464
1732024259.2388,-0.2185,1.2820,1.9460
1732024259.2494,-0.2131,1.2789,1.9454
1732024259.2611,-0.2072,1.2755,1.9447
1732024259.2706,-0.2023,1.2728,1.9441
1732024259.2797,-0.1977,1.2701,1.9436
1732024259.2898,-0.1927,1.2672,1.9430
1732024259.3005,-0.1885,1.2644,1.9421
1732024259.3091,-0.1852,1.2621,1.9414
1732024259.3204,-0.1808,1.2592,1.9405
1732024259.3390,-0.1736,1.2543,1.9391
1732024259.3491,-0.1697,1.2516,1.9383
1732024259.3589,-0.1655,1.2489,1.9352
1732024259.3691,-0.1605,1.2458,1.9276
1732024259.3792,-0.1556,1.2428,1.9202
1732024259.3890,-0.1508,1.2398,1.9128
1732024259.3997,-0.1456,1.2366,1.9049
1732024259.4085,-0.1413,1.2340,1.8983
1732024259.4196,-0.1358,1.2306,1.8901
1732024259.4313,-0.1330,1.2290,1.8918
1732024259.4399,-0.1316,1.2281,1.8952
1732024259.4498,-0.1299,1.2271,1.8991
1732024259.4698,-0.1265,1.2252,1.9071
1732024259.4789,-0.1250,1.2243,1.9107
1732024259.4890,-0.1232,1.2232,1.9147
1732024259.4996,-0.1159,1.2193,1.9144
1732024259.5088,-0.1096,1.2159,1.9141
1732024259.5188,-0.1028,1.2123,1.9138
1732024259.5303,-0.0949,1.2081,1.9135
1732024259.5386,-0.0892,1.2050,1.9133
1732024259.5491,-0.0820,1.2012,1.9130
1732024259.5615,-0.0733,1.1969,1.9126
1732024259.5690,-0.0679,1.1945,1.9122
1732024259.5789,-0.0608,1.1913,1.9118
1732024259.5905,-0.0525,1.1875,1.9113
1732024259.5998,-0.0459,1.1845,1.9109
1732024259.6095,-0.0390,1.1814,1.9104
1732024259.6195,-0.0318,1.1782,1.9100
1732024259.6266,-0.0237,1.1738,1.9095
1732024259.6394,-0.0056,1.1635,1.9086
1732024259.6575,0.0199,1.1489,1.9072
1732024259.6693,0.0364,1.1395,1.9064
1732024259.6790,0.0502,1.1316,1.9056
1732024259.6891,0.0641,1.1237,1.9049
1732024259.7000,0.0661,1.1222,1.9048
1732024259.7095,0.0679,1.1208,1.9047
1732024259.7191,0.0697,1.1195,1.9046
1732024259.7304,0.0718,1.1178,1.9045
1732024259.7391,0.0734,1.1166,1.9044
1732024259.7488,0.0752,1.1152,1.9043
1732024259.7600,0.0796,1.1130,1.9040
1732024259.7692,0.0861,1.1104,1.9035
1732024259.7790,0.0930,1.1076,1.9029
1732024259.7895,0.1004,1.1046,1.9024
1732024259.8005,0.1081,1.1015,1.9017
1732024259.8093,0.1143,1.0990,1.9013
1732024259.8194,0.1214,1.0962,1.9007
1732024259.8301,0.1297,1.0925,1.9003
1732024259.8392,0.1371,1.0891,1.9001
1732024259.8490,0.1450,1.0856,1.8998
1732024259.8605,0.1544,1.0813,1.8995
1732024259.8690,0.1612,1.0782,1.8993
1732024259.8804,0.1705,1.0741,1.8990
1732024259.8897,0.1791,1.0702,1.8986
1732024259.9005,0.2033,1.0601,1.8963
1732024259.9098,0.2241,1.0514,1.8944
1732024259.9190,0.2448,1.0428,1.8925
1732024259.9301,0.2698,1.0324,1.8901
1732024259.9386,0.2889,1.0244,1.8884
1732024259.9488,0.3118,1.0148,1.8862
1732024259.9790,0.3199,1.0112,1.8858
1732024259.9902,0.3163,1.0126,1.8862
1732024260.0001,0.3131,1.0138,1.8867
1732024260.0092,0.3101,1.0149,1.8870
1732024260.0231,0.3062,1.0164,1.8876
1732024260.0306,0.3107,1.0144,1.8877
1732024260.0390,0.3159,1.0121,1.8878
1732024260.0493,0.3222,1.0092,1.8878
1732024260.0589,0.3281,1.0066,1.8879
1732024260.0690,0.3343,1.0038,1.8880
1732024260.0790,0.3405,1.0010,1.8881
1732024260.0892,0.3467,0.9982,1.8882
1732024260.1003,0.3536,0.9949,1.8883
1732024260.1093,0.3591,0.9922,1.8884
1732024260.1195,0.3654,0.9892,1.8885
1732024260.1308,0.3724,0.9858,1.8887
1732024260.1416,0.3791,0.9826,1.8888
1732024260.1501,0.3844,0.9800,1.8889
1732024260.2292,0.4616,0.9501,1.8828
1732024260.2417,0.4715,0.9472,1.8818
1732024260.2497,0.4779,0.9452,1.8812
1732024260.2595,0.4857,0.9429,1.8805
1732024260.2895,0.5095,0.9357,1.8782
1732024260.3008,0.5192,0.9328,1.8768
1732024260.3093,0.5266,0.9307,1.8757
1732024260.3187,0.5347,0.9283,1.8745
1732024260.3316,0.5458,0.9250,1.8729
1732024260.3396,0.5526,0.9230,1.8720
1732024260.3489,0.5606,0.9206,1.8708
1732024260.3587,0.5693,0.9178,1.8699
1732024260.3695,0.5791,0.9137,1.8697
1732024260.3793,0.5881,0.9100,1.8695
1732024260.4000,0.6070,0.9022,1.8692
1732024260.4093,0.6155,0.8987,1.8691
1732024260.4192,0.6246,0.8950,1.8689
1732024260.4487,0.6733,0.8822,1.8666
1732024260.4597,0.6928,0.8773,1.8657
1732024260.4690,0.7091,0.8731,1.8649
1732024260.4799,0.7283,0.8683,1.8639
1732024260.4890,0.7443,0.8643,1.8631
1732024260.4991,0.7454,0.8648,1.8645
1732024260.5104,0.7456,0.8657,1.8662
1732024260.5198,0.7457,0.8665,1.8676
1732024260.5390,0.7459,0.8680,1.8704
1732024260.5494,0.7461,0.8689,1.8719
1732024260.5611,0.7504,0.8677,1.8728
1732024260.5697,0.7581,0.8645,1.8725
1732024260.5793,0.7667,0.8609,1.8722
1732024260.5915,0.7776,0.8564,1.8718
1732024260.5984,0.7838,0.8538,1.8716
1732024260.6093,0.7935,0.8497,1.8712
1732024260.6194,0.8026,0.8459,1.8709
1732024260.6279,0.8094,0.8421,1.8713
1732024260.6379,0.8170,0.8370,1.8724
1732024260.6494,0.8255,0.8311,1.8736
1732024260.6593,0.8329,0.8260,1.8747
1732024260.6706,0.8413,0.8203,1.8759
1732024260.6794,0.8480,0.8157,1.8769
1732024260.6903,0.8562,0.8103,1.8780
1732024260.7005,0.8658,0.8080,1.8773
1732024260.7109,0.8756,0.8058,1.8767
1732024260.7195,0.8837,0.8039,1.8761
1732024260.7312,0.8947,0.8013,1.8754
1732024260.7405,0.9035,0.7993,1.8748
1732024260.7489,0.9115,0.7974,1.8743
1732024260.7601,0.9222,0.7944,1.8737
1732024260.7701,0.9322,0.7909,1.8732
1732024260.7790,0.9410,0.7877,1.8728
1732024260.7893,0.9513,0.7840,1.8723
1732024260.7985,0.9605,0.7807,1.8719
1732024260.8089,0.9709,0.7770,1.8714
1732024260.8186,0.9805,0.7735,1.8710
1732024260.8310,0.9955,0.7680,1.8705
1732024260.8388,1.0059,0.7642,1.8702
1732024260.8490,1.0194,0.7592,1.8698
1732024260.8605,1.0348,0.7535,1.8694
1732024260.8690,1.0461,0.7493,1.8691
1732024260.8791,1.0595,0.7443,1.8687
1732024260.8889,1.0725,0.7395,1.8684
1732024260.8997,1.0790,0.7381,1.8670
1732024260.9099,1.0844,0.7371,1.8655
1732024260.9207,1.0901,0.7360,1.8640
1732024260.9299,1.0950,0.7351,1.8627
1732024260.9401,1.1004,0.7341,1.8613
1732024260.9490,1.1051,0.7332,1.8601
1732024260.9585,1.1107,0.7318,1.8589
1732024260.9690,1.1196,0.7283,1.8584
1732024260.9790,1.1280,0.7249,1.8579
1732024260.9891,1.1364,0.7215,1.8574
1732024261.0002,1.1458,0.7177,1.8568
1732024261.0091,1.1533,0.7147,1.8564
1732024261.0197,1.1622,0.7111,1.8559
1732024261.0386,1.1806,0.7036,1.8549
1732024261.0490,1.1910,0.6992,1.8544
1732024261.0594,1.2014,0.6949,1.8539
1732024261.0691,1.2112,0.6909,1.8534
1732024261.0793,1.2214,0.6867,1.8529
1732024261.1002,1.2560,0.6736,1.8519
1732024261.1059,1.2692,0.6688,1.8516
1732024261.1395,1.3471,0.6406,1.8500
1732024261.1519,1.3760,0.6301,1.8494
1732024261.1593,1.3868,0.6264,1.8492
1732024261.1709,1.3875,0.6267,1.8495
1732024261.1896,1.3887,0.6273,1.8501
1732024261.2015,1.3895,0.6277,1.8504
1732024261.2108,1.3901,0.6280,1.8507
1732024261.2191,1.3906,0.6283,1.8509
1732024261.2287,1.3959,0.6262,1.8510
1732024261.2391,1.4053,0.6222,1.8508
1732024261.2495,1.4147,0.6181,1.8506
1732024261.2593,1.4236,0.6142,1.8505
1732024261.2697,1.4330,0.6101,1.8503
1732024261.2796,1.4420,0.6062,1.8501
1732024261.2891,1.4506,0.6025,1.8500
1732024261.3332,1.4987,0.5853,1.8472
1732024261.3646,1.5329,0.5730,1.8453
1732024261.3740,1.5431,0.5691,1.8448
1732024261.4092,1.5814,0.5546,1.8429
1732024261.4191,1.5922,0.5506,1.8424
1732024261.4325,1.6148,0.5418,1.8417
1732024261.4393,1.6283,0.5366,1.8413
1732024261.4493,1.6479,0.5290,1.8407
1732024261.4602,1.6694,0.5206,1.8400
1732024261.4711,1.6908,0.5123,1.8394
1732024261.4802,1.7087,0.5053,1.8389
1732024261.4890,1.7261,0.4986,1.8384
1732024261.4989,1.7331,0.4972,1.8374
1732024261.5095,1.7394,0.4963,1.8363
1732024261.5200,1.7455,0.4954,1.8353
1732024261.5288,1.7507,0.4946,1.8344
1732024261.5394,1.7570,0.4937,1.8333
1732024261.5500,1.7632,0.4928,1.8322
1732024261.5589,1.7697,0.4913,1.8312
1732024261.5693,1.7812,0.4874,1.8297
1732024261.5793,1.7923,0.4836,1.8283
1732024261.5894,1.8036,0.4798,1.8269
1732024261.6025,1.8181,0.4749,1.8250
1732024261.6095,1.8259,0.4722,1.8240
1732024261.6192,1.8367,0.4686,1.8226
1732024261.6290,1.8536,0.4629,1.8209
1732024261.6399,1.8767,0.4551,1.8189
1732024261.6510,1.9004,0.4471,1.8168
1732024261.6597,1.9190,0.4409,1.8151
1732024261.6694,1.9397,0.4339,1.8133
1732024261.6797,1.9617,0.4265,1.8114
1732024261.6899,1.9833,0.4193,1.8095
1732024261.6998,1.9867,0.4186,1.8094
1732024261.7097,1.9902,0.4179,1.8094
1732024261.7220,1.9944,0.4170,1.8094
1732024261.7289,1.9969,0.4165,1.8094
1732024261.7398,2.0006,0.4158,1.8094
1732024261.7496,2.0041,0.4151,1.8093
1732024261.7606,2.0126,0.4124,1.8089
1732024261.7697,2.0263,0.4076,1.8078
1732024261.7808,2.0429,0.4018,1.8066
1732024261.7898,2.0563,0.3970,1.8056
1732024261.8007,2.0726,0.3913,1.8044
1732024261.8097,2.0861,0.3865,1.8034
1732024261.8200,2.1015,0.3811,1.8022
1732024261.8383,2.1161,0.3742,1.8022
1732024261.8490,2.1231,0.3704,1.8024
1732024261.8592,2.1297,0.3669,1.8026
1732024261.8697,2.1366,0.3633,1.8029
1732024261.8798,2.1432,0.3598,1.8031
1732024261.8911,2.1516,0.3556,1.8032
1732024261.8995,2.1646,0.3503,1.8028
1732024261.9093,2.1796,0.3441,1.8022
1732024261.9193,2.1950,0.3378,1.8016
1732024261.9275,2.2076,0.3327,1.8012
1732024261.9415,2.2292,0.3239,1.8004
1732024261.9495,2.2415,0.3189,1.7999
1732024261.9594,2.2539,0.3135,1.7997
1732024261.9693,2.2597,0.3102,1.8003
1732024261.9792,2.2654,0.3069,1.8009
1732024261.9899,2.2715,0.3034,1.8016
1732024262.0193,2.2885,0.2937,1.8035
1732024262.0285,2.3015,0.2898,1.8034
1732024262.0390,2.3227,0.2847,1.8028
1732024262.0490,2.3430,0.2798,1.8023
1732024262.0578,2.3607,0.2756,1.8018
1732024262.0687,2.3828,0.2703,1.8012
1732024262.0790,2.4037,0.2653,1.8006
1732024262.0892,2.4244,0.2603,1.8001
1732024262.1006,2.4308,0.2551,1.7987
1732024262.1092,2.4348,0.2513,1.7977
1732024262.1193,2.4396,0.2467,1.7965
1732024262.1392,2.4489,0.2377,1.7941
1732024262.1492,2.4536,0.2332,1.7929
1732024262.1592,2.4607,0.2280,1.7918
1732024262.1693,2.4743,0.2208,1.7912
1732024262.1795,2.4881,0.2134,1.7905
1732024262.1895,2.5015,0.2063,1.7899
1732024262.1989,2.5143,0.1996,1.7893
1732024262.2094,2.5285,0.1920,1.7886
1732024262.2194,2.5419,0.1849,1.7880
1732024262.2281,2.5507,0.1803,1.7876
1732024262.2390,2.5589,0.1762,1.7873
1732024262.2492,2.5665,0.1723,1.7869
1732024262.2578,2.5730,0.1691,1.7867
1732024262.2686,2.5811,0.1649,1.7864
1732024262.2797,2.5894,0.1608,1.7860
1732024262.2890,2.5964,0.1572,1.7857
1732024262.3008,2.6107,0.1510,1.7854
1732024262.3104,2.6227,0.1459,1.7851
1732024262.3191,2.6336,0.1413,1.7849
1732024262.3291,2.6461,0.1360,1.7846
1732024262.3389,2.6584,0.1308,1.7843
1732024262.3496,2.6718,0.1251,1.7840
1732024262.3592,2.6819,0.1199,1.7844
1732024262.3689,2.6870,0.1143,1.7866
1732024262.3789,2.6923,0.1086,1.7889
1732024262.3892,2.6977,0.1027,1.7912
1732024262.3987,2.7026,0.0972,1.7933
1732024262.4096,2.7083,0.0910,1.7958
1732024262.4194,2.7135,0.0853,1.7980
1732024262.4288,2.7236,0.0811,1.7981
1732024262.4388,2.7380,0.0773,1.7967
1732024262.4490,2.7526,0.0735,1.7953
1732024262.4612,2.7702,0.0689,1.7936
1732024262.4695,2.7822,0.0657,1.7924
1732024262.4794,2.7963,0.0620,1.7911
1732024262.4894,2.8108,0.0582,1.7897
1732024262.4999,2.8182,0.0508,1.7913
1732024262.5090,2.8243,0.0441,1.7929
1732024262.5197,2.8315,0.0363,1.7948
1732024262.5315,2.8394,0.0277,1.7969
1732024262.5399,2.8450,0.0216,1.7984
1732024262.5495,2.8515,0.0146,1.8000
1732024262.5608,2.8645,0.0059,1.8009
1732024262.5689,2.8801,-0.0007,1.8001
1732024262.5792,2.9000,-0.0090,1.7991
1732024262.5901,2.9211,-0.0179,1.7980
1732024262.5981,2.9365,-0.0245,1.7972
1732024262.6099,2.9593,-0.0341,1.7961
1732024262.6195,2.9777,-0.0418,1.7951
1732024262.6305,2.9874,-0.0468,1.7952
1732024262.6395,2.9905,-0.0492,1.7957
1732024262.6498,2.9940,-0.0519,1.7962
1732024262.6591,2.9972,-0.0544,1.7967
1732024262.6697,3.0008,-0.0572,1.7973
1732024262.6796,3.0042,-0.0598,1.7979
1732024262.6899,3.0077,-0.0625,1.7984
1732024262.6987,3.0167,-0.0643,1.7933
1732024262.7092,3.0274,-0.0665,1.7872
1732024262.7194,3.0379,-0.0686,1.7813
1732024262.7301,3.0488,-0.0708,1.7751
1732024262.7393,3.0581,-0.0727,1.7698
1732024262.7493,3.0683,-0.0747,1.7640
1732024262.7596,3.0786,-0.0802,1.7584
1732024262.7689,3.0875,-0.0926,1.7540
1732024262.7789,3.0969,-0.1058,1.7493
1732024262.7893,3.1067,-0.1197,1.7445
1732024262.7995,3.1165,-0.1333,1.7397
1732024262.8101,3.1265,-0.1474,1.7347
1732024262.8197,3.1356,-0.1601,1.7302
1732024262.8304,3.1454,-0.1688,1.7322
1732024262.8390,3.1532,-0.1737,1.7366
1732024262.8493,3.1626,-0.1796,1.7420
1732024262.8691,3.1805,-0.1908,1.7522
1732024262.8788,3.1893,-0.1962,1.7572
1732024262.8894,3.1988,-0.2022,1.7626
1732024262.8989,3.2151,-0.2068,1.7658
1732024262.9092,3.2333,-0.2119,1.7692
1732024262.9204,3.2529,-0.2172,1.7729
1732024262.9290,3.2681,-0.2214,1.7757
1732024262.9395,3.2867,-0.2265,1.7792
1732024262.9490,3.3034,-0.2311,1.7823
1732024262.9576,3.3175,-0.2357,1.7833
1732024262.9687,3.3253,-0.2464,1.7664
1732024262.9790,3.3324,-0.2561,1.7508
1732024262.9893,3.3396,-0.2660,1.7350
1732024262.9981,3.3457,-0.2744,1.7216
1732024263.0090,3.3533,-0.2849,1.7050
1732024263.0192,3.3603,-0.2945,1.6895
1732024263.0292,3.3693,-0.3045,1.6804
1732024263.0389,3.3795,-0.3146,1.6758
1732024263.0490,3.3900,-0.3250,1.6710
1732024263.0589,3.4003,-0.3352,1.6663
1732024263.0690,3.4108,-0.3456,1.6615
1732024263.0792,3.4214,-0.3561,1.6567
1732024263.0892,3.4318,-0.3664,1.6519
1732024263.0993,3.4393,-0.3745,1.6494
1732024263.1094,3.4464,-0.3825,1.6471
1732024263.1198,3.4539,-0.3907,1.6446
1732024263.1314,3.4621,-0.3998,1.6419
1732024263.1395,3.4679,-0.4062,1.6401
1732024263.1494,3.4749,-0.4140,1.6378
1732024263.1603,3.4828,-0.4224,1.6342
1732024263.1692,3.4892,-0.4290,1.6296
1732024263.1795,3.4968,-0.4366,1.6242
1732024263.1897,3.5044,-0.4443,1.6188
1732024263.2095,3.5189,-0.4589,1.6086
1732024263.2199,3.5266,-0.4667,1.6031
1732024263.2393,3.5524,-0.4705,1.5941
1732024263.2492,3.5667,-0.4713,1.5896
1732024263.2594,3.5815,-0.4721,1.5850
1732024263.2701,3.5971,-0.4730,1.5802
1732024263.2812,3.6133,-0.4738,1.5751
1732024263.3006,3.6301,-0.4741,1.5714
1732024263.3100,3.6336,-0.4736,1.5716
1732024263.3193,3.6371,-0.4732,1.5718
1732024263.3290,3.6407,-0.4727,1.5721
1732024263.3391,3.6444,-0.4723,1.5723
1732024263.3497,3.6484,-0.4718,1.5725
1732024263.3597,3.6556,-0.4764,1.5704
1732024263.3699,3.6714,-0.4932,1.5627
1732024263.3797,3.6867,-0.5095,1.5553
1732024263.3921,3.7060,-0.5301,1.5459
1732024263.3985,3.7160,-0.5407,1.5410
1732024263.4088,3.7321,-0.5579,1.5331
1732024263.4190,3.7480,-0.5748,1.5254
1732024263.4278,3.7577,-0.5849,1.5273
1732024263.4399,3.7656,-0.5925,1.5419
1732024263.4495,3.7719,-0.5985,1.5534
1732024263.4584,3.7777,-0.6040,1.5640
1732024263.4694,3.7849,-0.6110,1.5773
1732024263.4796,3.7915,-0.6173,1.5895
1732024263.4909,3.7992,-0.6248,1.6025
1732024263.5004,3.8088,-0.6349,1.6058
1732024263.5096,3.8183,-0.6448,1.6090
1732024263.5201,3.8289,-0.6559,1.6127
1732024263.5289,3.8380,-0.6654,1.6158
1732024263.5393,3.8485,-0.6765,1.6194
1732024263.5503,3.8598,-0.6883,1.6233
1732024263.5597,3.8680,-0.6981,1.6250
1732024263.5697,3.8736,-0.7085,1.6233
1732024263.5798,3.8792,-0.7188,1.6216
1732024263.5896,3.8846,-0.7289,1.6199
1732024263.5988,3.8897,-0.7384,1.6184
1732024263.6095,3.8957,-0.7494,1.6165
1732024263.6191,3.9011,-0.7593,1.6149
1732024263.6294,3.9070,-0.7687,1.6119
1732024263.6397,3.9130,-0.7773,1.6079
1732024263.6502,3.9191,-0.7859,1.6039
1732024263.6595,3.9246,-0.7936,1.6004
1732024263.6701,3.9308,-0.8023,1.5963
1732024263.6793,3.9363,-0.8100,1.5927
1732024263.6898,3.9424,-0.8187,1.5887
1732024263.7000,3.9494,-0.8280,1.5844
1732024263.7096,3.9561,-0.8368,1.5802
1732024263.7198,3.9631,-0.8462,1.5759
1732024263.7282,3.9689,-0.8538,1.5723
1732024263.7397,3.9768,-0.8644,1.5673
1732024263.7501,3.9840,-0.8739,1.5629
1732024263.7602,3.9915,-0.8862,1.5584
1732024263.7696,3.9992,-0.9030,1.5541
1732024263.7796,4.0076,-0.9210,1.5495
1732024263.7896,4.0159,-0.9390,1.5450
1732024263.7989,4.0236,-0.9556,1.5407
1732024263.8095,4.0324,-0.9746,1.5359
1732024263.8199,4.0410,-0.9932,1.5311
1732024263.8294,4.0478,-1.0043,1.5288
1732024263.8403,4.0550,-1.0128,1.5277
1732024263.8495,4.0610,-1.0199,1.5267
1732024263.8595,4.0675,-1.0276,1.5256
1732024263.8701,4.0744,-1.0358,1.5245
1732024263.8800,4.0809,-1.0436,1.5234
1732024263.8896,4.0872,-1.0510,1.5224
1732024263.8991,4.0981,-1.0508,1.5236
1732024263.9097,4.1106,-1.0499,1.5252
1732024263.9193,4.1219,-1.0492,1.5266
1732024263.9398,4.1462,-1.0475,1.5297
1732024263.9495,4.1576,-1.0468,1.5311
1732024263.9606,4.1690,-1.0483,1.5348
1732024263.9692,4.1752,-1.0533,1.5408
1732024263.9800,4.1830,-1.0594,1.5484
1732024263.9896,4.1899,-1.0649,1.5551
1732024263.9989,4.1967,-1.0703,1.5617
1732024264.0096,4.2044,-1.0765,1.5692
1732024264.0205,4.2122,-1.0827,1.5769
1732024264.0281,4.2196,-1.0891,1.5789
1732024264.0383,4.2310,-1.0994,1.5787
1732024264.0499,4.2441,-1.1112,1.5785
1732024264.0596,4.2550,-1.1210,1.5783
1732024264.0695,4.2661,-1.1310,1.5780
1732024264.0794,4.2772,-1.1411,1.5778
1732024264.0898,4.2890,-1.1517,1.5776
1732024264.0997,4.2954,-1.1541,1.5733
1732024264.1095,4.3014,-1.1561,1.5689
1732024264.1193,4.3075,-1.1582,1.5644
1732024264.1290,4.3136,-1.1603,1.5600
1732024264.1381,4.3192,-1.1622,1.5559
1732024264.1498,4.3265,-1.1646,1.5506
1732024264.1594,4.3279,-1.1774,1.5469
1732024264.1729,4.3116,-1.2386,1.5446
1732024264.1809,4.3020,-1.2747,1.5432
1732024264.1954,4.2845,-1.3403,1.5406
1732024264.2097,4.2673,-1.4052,1.5381
1732024264.2201,4.2548,-1.4521,1.5363
1732024264.2275,4.2568,-1.4652,1.5457
1732024264.2388,4.2748,-1.4585,1.5749
1732024264.2495,4.2916,-1.4523,1.6022
1732024264.2600,4.3081,-1.4461,1.6291
1732024264.2706,4.3248,-1.4399,1.6562
1732024264.2807,4.3408,-1.4339,1.6822
1732024264.2987,4.3646,-1.4411,1.6922
1732024264.3092,4.3754,-1.4569,1.6745
1732024264.3194,4.3859,-1.4721,1.6574
1732024264.3264,4.3932,-1.4826,1.6456
1732024264.3391,4.4063,-1.5017,1.6242
1732024264.3494,4.4169,-1.5170,1.6069
1732024264.3583,4.4255,-1.5298,1.5959
1732024264.3693,4.4329,-1.5416,1.6088
1732024264.3797,4.4398,-1.5526,1.6208
1732024264.3891,4.4460,-1.5626,1.6317
1732024264.3994,4.4529,-1.5737,1.6437
1732024264.4093,4.4594,-1.5842,1.6552
1732024264.4192,4.4660,-1.5947,1.6667
1732024264.4281,4.4737,-1.6076,1.6766
1732024264.4394,4.4857,-1.6276,1.6885
1732024264.4488,4.4957,-1.6444,1.6984
1732024264.4591,4.5067,-1.6627,1.7092
1732024264.4692,4.5174,-1.6806,1.7198
1732024264.4793,4.5282,-1.6987,1.7305
1732024264.4892,4.5387,-1.7162,1.7408
1732024264.4991,4.5452,-1.7256,1.7438
1732024264.5097,4.5516,-1.7345,1.7460
1732024264.5194,4.5575,-1.7427,1.7480
1732024264.5391,4.5694,-1.7594,1.7521
1732024264.5490,4.5755,-1.7679,1.7542
1732024264.5577,4.5807,-1.7751,1.7556
1732024264.5686,4.5876,-1.7824,1.7529
1732024264.5792,4.5943,-1.7894,1.7504
1732024264.5880,4.5998,-1.7953,1.7483
1732024264.6003,4.6076,-1.8036,1.7453
1732024264.6090,4.6130,-1.8093,1.7432
1732024264.6200,4.6200,-1.8167,1.7405
1732024264.6392,4.6388,-1.8441,1.7470
1732024264.6491,4.6493,-1.8599,1.7517
1732024264.6589,4.6596,-1.8754,1.7562
1732024264.6690,4.6703,-1.8916,1.7609
1732024264.6787,4.6805,-1.9070,1.7654
1732024264.6889,4.6913,-1.9234,1.7702
1732024264.6991,4.6978,-1.9323,1.7729
1732024264.7092,4.7035,-1.9401,1.7752
1732024264.7189,4.7091,-1.9478,1.7775
1732024264.7278,4.7143,-1.9547,1.7796
1732024264.7491,4.7264,-1.9713,1.7845
1732024264.7589,4.7322,-1.9791,1.7865
1732024264.7692,4.7383,-1.9874,1.7872
1732024264.7800,4.7447,-1.9961,1.7880
1732024264.7898,4.7506,-2.0040,1.7887
1732024264.8089,4.7620,-2.0195,1.7901
1732024264.8199,4.7686,-2.0284,1.7909
1732024264.8302,4.7753,-2.0378,1.7917
1732024264.8392,4.7815,-2.0465,1.7925
1732024264.8494,4.7886,-2.0565,1.7933
1732024264.8697,4.8025,-2.0761,1.7950
1732024264.8792,4.8090,-2.0853,1.7957
1732024264.8895,4.8161,-2.0954,1.7966
1732024264.8989,4.8284,-2.1082,1.7968
1732024264.9090,4.8422,-2.1223,1.7969
1732024264.9197,4.8568,-2.1373,1.7971
1732024264.9291,4.8696,-2.1505,1.7973
1732024264.9391,4.8833,-2.1645,1.7974
1732024264.9492,4.8971,-2.1786,1.7976
1732024264.9592,4.9086,-2.1907,1.7977
1732024264.9692,4.9136,-2.1970,1.7974
1732024264.9790,4.9184,-2.2031,1.7972
1732024264.9894,4.9236,-2.2096,1.7969
1732024264.9992,4.9284,-2.2157,1.7967
1732024265.0100,4.9337,-2.2224,1.7964
1732024265.0201,4.9388,-2.2288,1.7961
1732024265.0291,4.9444,-2.2355,1.7957
1732024265.0393,4.9517,-2.2440,1.7950
1732024265.0494,4.9589,-2.2524,1.7944
1732024265.0605,4.9669,-2.2617,1.7936
1732024265.0699,4.9736,-2.2695,1.7930
1732024265.0800,4.9808,-2.2780,1.7924
1732024265.0897,4.9878,-2.2860,1.7917
1732024265.0999,4.9947,-2.2950,1.7922
1732024265.1109,5.0023,-2.3048,1.7928
1732024265.1194,5.0081,-2.3123,1.7932
1732024265.1316,5.0164,-2.3232,1.7939
1732024265.1430,5.0242,-2.3333,1.7944
1732024265.1501,5.0290,-2.3395,1.7948
1732024265.1591,5.0367,-2.3495,1.7958
1732024265.1699,5.0510,-2.3679,1.7989
1732024265.1801,5.0647,-2.3855,1.8018
1732024265.1896,5.0774,-2.4018,1.8046
1732024265.1999,5.0912,-2.4197,1.8075
1732024265.2100,5.1047,-2.4370,1.8104
1732024265.2199,5.1180,-2.4541,1.8133
1732024265.2297,5.1259,-2.4653,1.8152
1732024265.2395,5.1307,-2.4731,1.8167
1732024265.2492,5.1355,-2.4808,1.8181
1732024265.2559,5.1388,-2.4862,1.8191
1732024265.2689,5.1452,-2.4965,1.8211
1732024265.2793,5.1503,-2.5048,1.8226
1732024265.2895,5.1553,-2.5130,1.8241
1732024265.2984,5.1608,-2.5201,1.8252
1732024265.3100,5.1681,-2.5293,1.8264
1732024265.3206,5.1747,-2.5377,1.8276
1732024265.3293,5.1802,-2.5447,1.8286
1732024265.3396,5.1867,-2.5529,1.8297
1732024265.3495,5.1929,-2.5608,1.8308
1732024265.3595,5.1955,-2.5581,1.8303
1732024265.3691,5.1880,-2.5272,1.8255
1732024265.3790,5.1803,-2.4954,1.8205
1732024265.3891,5.1725,-2.4631,1.8155
1732024265.3989,5.1650,-2.4319,1.8106
1732024265.4096,5.1567,-2.3974,1.8053
1732024265.4191,5.1493,-2.3669,1.8005
1732024265.4305,5.1569,-2.3952,1.8019
1732024265.4396,5.1710,-2.4501,1.8065
1732024265.4498,5.1871,-2.5120,1.8118
1732024265.4582,5.2001,-2.5624,1.8160
1732024265.4705,5.2193,-2.6368,1.8223
1732024265.4800,5.2343,-2.6945,1.8272
1732024265.4884,5.2473,-2.7451,1.8314
1732024265.4993,5.2557,-2.7675,1.8261
1732024265.5093,5.2618,-2.7800,1.8192
1732024265.5193,5.2679,-2.7925,1.8124
1732024265.5493,5.2861,-2.8301,1.7918
1732024265.5596,5.2927,-2.8421,1.7889
1732024265.5691,5.2996,-2.8508,1.7966
1732024265.5792,5.3069,-2.8599,1.8048
1732024265.5898,5.3146,-2.8696,1.8135
1732024265.5982,5.3207,-2.8773,1.8203
1732024265.6087,5.3283,-2.8870,1.8289
1732024265.6191,5.3358,-2.8964,1.8373
1732024265.6292,5.3449,-2.9059,1.8388
1732024265.6415,5.3576,-2.9178,1.8340
1732024265.6495,5.3658,-2.9255,1.8309
1732024265.6582,5.3748,-2.9339,1.8276
1732024265.6690,5.3858,-2.9443,1.8234
1732024265.6789,5.3960,-2.9538,1.8196
1732024265.6890,5.4064,-2.9635,1.8157
1732024265.6989,5.4123,-2.9755,1.8208
1732024265.7087,5.4176,-2.9877,1.8271
1732024265.7194,5.4234,-3.0010,1.8340
1732024265.7295,5.4288,-3.0136,1.8404
1732024265.7385,5.4337,-3.0248,1.8462
1732024265.7489,5.4393,-3.0377,1.8528
1732024265.7588,5.4400,-3.0480,1.8590
1732024265.7687,5.4223,-3.0503,1.8644
1732024265.7797,5.4026,-3.0528,1.8704
1732024265.7893,5.3855,-3.0549,1.8755
1732024265.7994,5.3673,-3.0573,1.8811
1732024265.8083,5.3515,-3.0593,1.8859
1732024265.8192,5.3319,-3.0618,1.8918
1732024265.8280,5.3349,-3.0739,1.8942
1732024265.8390,5.3615,-3.1016,1.8944
1732024265.8491,5.3859,-3.1270,1.8946
1732024265.8592,5.4103,-3.1523,1.8948
1732024265.8695,5.4353,-3.1783,1.8950
1732024265.8796,5.4595,-3.2034,1.8952
1732024265.8895,5.4835,-3.2284,1.8954
1732024265.8981,5.4701,-3.2089,1.8946
1732024265.9090,5.4493,-3.1797,1.8936
1732024265.9199,5.4286,-3.1505,1.8926
1732024265.9271,5.4149,-3.1310,1.8920
1732024265.9387,5.3928,-3.0999,1.8909
1732024265.9489,5.3734,-3.0726,1.8900
1732024265.9591,5.3649,-3.0625,1.8904
1732024265.9690,5.3944,-3.1122,1.8956
1732024265.9794,5.4253,-3.1642,1.9011
1732024265.9895,5.4553,-3.2148,1.9064
1732024265.9991,5.4841,-3.2633,1.9115
1732024266.0085,5.5120,-3.3103,1.9164
1732024266.0189,5.5430,-3.3624,1.9219
1732024266.0284,5.5641,-3.3922,1.9231
1732024266.0490,5.5943,-3.4185,1.9174
1732024266.0593,5.6095,-3.4318,1.9146
1732024266.0697,5.6247,-3.4451,1.9117
1732024266.0789,5.6382,-3.4569,1.9092
1732024266.0889,5.6529,-3.4697,1.9064
1732024266.0994,5.6595,-3.4779,1.9098
1732024266.1088,5.6642,-3.4846,1.9137
1732024266.1191,5.6694,-3.4920,1.9179
1732024266.1295,5.6746,-3.4993,1.9221
1732024266.1390,5.6794,-3.5061,1.9260
1732024266.1492,5.6845,-3.5133,1.9302
1732024266.1590,5.6841,-3.5190,1.9338
1732024266.1694,5.6629,-3.5198,1.9363
1732024266.1789,5.6436,-3.5206,1.9386
1732024266.1879,5.6252,-3.5213,1.9407
1732024266.1989,5.6027,-3.5222,1.9433
1732024266.2097,5.5805,-3.5231,1.9459
1732024266.2192,5.5612,-3.5238,1.9482
1732024266.2281,5.5668,-3.5346,1.9480
1732024266.2390,5.6020,-3.5598,1.9451
1732024266.2494,5.6353,-3.5836,1.9424
1732024266.2575,5.6616,-3.6024,1.9402
1732024266.2684,5.6966,-3.6274,1.9373
1732024266.2798,5.7333,-3.6536,1.9342
1732024266.2898,5.7654,-3.6766,1.9315
1732024266.2989,5.7758,-3.6969,1.9197
1732024266.3113,5.7884,-3.7245,1.9028
1732024266.3289,5.8064,-3.7636,1.8789
1732024266.3391,5.8167,-3.7863,1.8651
1732024266.3491,5.8268,-3.8083,1.8516
1732024266.3591,5.8365,-3.8259,1.8427
1732024266.3686,5.8439,-3.8265,1.8507
1732024266.3796,5.8525,-3.8272,1.8598
1732024266.3902,5.8607,-3.8279,1.8687
1732024266.4013,5.8693,-3.8286,1.8778
1732024266.4101,5.8762,-3.8291,1.8852
1732024266.4198,5.8837,-3.8297,1.8933
1732024266.4287,5.8935,-3.8333,1.8956
1732024266.4391,5.9073,-3.8399,1.8937
1732024266.4495,5.9212,-3.8467,1.8919
1732024266.4589,5.9337,-3.8527,1.8902
1732024266.4690,5.9472,-3.8593,1.8884
1732024266.4801,5.9619,-3.8664,1.8865
1732024266.4894,5.9744,-3.8724,1.8848
1732024266.4987,5.9599,-3.8626,1.8871
1732024266.5092,5.9404,-3.8496,1.8902
1732024266.5194,5.9214,-3.8370,1.8932
1732024266.5309,5.9002,-3.8228,1.8966
1732024266.5500,5.8646,-3.7991,1.9022
1732024266.5593,5.8566,-3.8000,1.9015
1732024266.5698,5.8784,-3.8418,1.8896
1732024266.5794,5.8981,-3.8796,1.8787
1732024266.5904,5.9210,-3.9237,1.8661
1732024266.6003,5.9413,-3.9628,1.8549
1732024266.6109,5.9634,-4.0053,1.8427
1732024266.6202,5.9826,-4.0421,1.8322
1732024266.6393,6.0027,-4.0769,1.8215
1732024266.6493,6.0109,-4.0904,1.8173
1732024266.6591,6.0190,-4.1035,1.8131
1732024266.6692,6.0274,-4.1173,1.8088
1732024266.6790,6.0354,-4.1304,1.8046
1732024266.6898,6.0443,-4.1450,1.8000
1732024266.6992,6.0526,-4.1565,1.7971
1732024266.7089,6.0612,-4.1684,1.7941
1732024266.7189,6.0700,-4.1805,1.7910
1732024266.7290,6.0790,-4.1929,1.7879
1732024266.7391,6.0879,-4.2052,1.7848
1732024266.7603,6.0959,-4.2212,1.7837
1732024266.7697,6.0737,-4.2050,1.7962
1732024266.7817,6.0453,-4.1841,1.8123
1732024266.7900,6.0255,-4.1696,1.8234
1732024266.7994,6.0033,-4.1533,1.8359
1732024266.8092,5.9800,-4.1362,1.8491
1732024266.8192,5.9563,-4.1187,1.8625
1732024266.8291,5.9559,-4.1128,1.8742
1732024266.8388,5.9744,-4.1163,1.8846
1732024266.8489,5.9937,-4.1199,1.8955
1732024266.8593,6.0135,-4.1235,1.9066
1732024266.8691,6.0323,-4.1270,1.9172
1732024266.8791,6.0514,-4.1306,1.9279
1732024266.8910,6.0731,-4.1347,1.9400
1732024266.8990,6.0765,-4.1362,1.9399
1732024266.9087,6.0807,-4.1379,1.9399
1732024266.9191,6.0851,-4.1398,1.9398
1732024266.9289,6.0892,-4.1416,1.9397
1732024266.9390,6.0935,-4.1435,1.9397
1732024266.9500,6.0981,-4.1455,1.9396
1732024266.9591,6.1040,-4.1491,1.9387
1732024266.9695,6.1192,-4.1609,1.9346
1732024266.9791,6.1333,-4.1717,1.9308
1732024266.9891,6.1479,-4.1831,1.9268
1732024266.9992,6.1627,-4.1946,1.9227
1732024267.0089,6.1769,-4.2056,1.9188
1732024267.0192,6.1919,-4.2172,1.9147
1732024267.0290,6.2218,-4.2472,1.9012
1732024267.0392,6.2673,-4.2959,1.8781
1732024267.0490,6.3109,-4.3425,1.8561
1732024267.0595,6.3576,-4.3925,1.8324
1732024267.0692,6.4010,-4.4389,1.8105
1732024267.0792,6.4454,-4.4864,1.7880
1732024267.0899,6.4928,-4.5371,1.7640
1732024267.0995,6.4972,-4.5132,1.7653
1732024267.1093,6.4991,-4.4839,1.7682
1732024267.1190,6.5010,-4.4549,1.7712
1732024267.1295,6.5030,-4.4237,1.7743
1732024267.1391,6.5049,-4.3949,1.7772
1732024267.1497,6.5070,-4.3634,1.7803
1732024267.1578,6.5093,-4.3427,1.7819
1732024267.1690,6.5255,-4.3693,1.7704
1732024267.1794,6.5404,-4.3940,1.7597
1732024267.1897,6.5553,-4.4185,1.7491
1732024267.2100,6.5846,-4.4670,1.7282
1732024267.2196,6.5985,-4.4898,1.7184
1732024267.2320,6.6108,-4.5209,1.7124
1732024267.2398,6.6168,-4.5410,1.7110
1732024267.2493,6.6240,-4.5654,1.7092
1732024267.2590,6.6314,-4.5904,1.7074
1732024267.2693,6.6392,-4.6168,1.7055
1732024267.2798,6.6472,-4.6438,1.7035
1732024267.2896,6.6546,-4.6688,1.7017
1732024267.3019,6.6561,-4.6465,1.7160
1732024267.3090,6.6566,-4.6310,1.7250
1732024267.3193,6.6573,-4.6083,1.7382
1732024267.3277,6.6579,-4.5898,1.7490
1732024267.3384,6.6587,-4.5663,1.7626
1732024267.3489,6.6594,-4.5433,1.7760
1732024267.3577,6.6615,-4.5260,1.7853
1732024267.3688,6.6964,-4.5511,1.7520
1732024267.3790,6.7285,-4.5742,1.7215
1732024267.3893,6.7613,-4.5977,1.6903
1732024267.4010,6.7983,-4.6242,1.6551
1732024267.4091,6.8238,-4.6426,1.6307
1732024267.4195,6.8566,-4.6662,1.5995
1732024267.4291,6.8746,-4.6916,1.5872
1732024267.4390,6.8822,-4.7212,1.5891
1732024267.4493,6.8902,-4.7520,1.5912
1732024267.4587,6.8974,-4.7804,1.5930
1732024267.4695,6.9058,-4.8127,1.5952
1732024267.4793,6.9133,-4.8421,1.5971
1732024267.4894,6.9211,-4.8723,1.5991
1732024267.4977,6.9392,-4.8602,1.5924
1732024267.5088,6.9659,-4.8353,1.5815
1732024267.5193,6.9912,-4.8117,1.5711
1732024267.5289,7.0145,-4.7900,1.5616
1732024267.5391,7.0391,-4.7672,1.5516
1732024267.5488,7.0624,-4.7454,1.5420
1732024267.5592,7.0849,-4.7254,1.5344
1732024267.5690,7.0943,-4.7208,1.5390
1732024267.5789,7.1039,-4.7162,1.5436
1732024267.5901,7.1146,-4.7111,1.5487
1732024267.6002,7.1244,-4.7064,1.5534
1732024267.6091,7.1330,-4.7023,1.5575
1732024267.6198,7.1433,-4.6974,1.5625
1732024267.6298,7.1423,-4.6906,1.5735
1732024267.6397,7.1336,-4.6823,1.5890
1732024267.6494,7.1251,-4.6743,1.6041
1732024267.6596,7.1161,-4.6658,1.6200
1732024267.6697,7.1071,-4.6573,1.6360
1732024267.6795,7.0985,-4.6492,1.6512
1732024267.6909,7.0888,-4.6401,1.6687
1732024267.6993,7.1023,-4.6538,1.6635
1732024267.7096,7.1187,-4.6704,1.6571
1732024267.7191,7.1340,-4.6859,1.6512
1732024267.7291,7.1500,-4.7021,1.6449
1732024267.7393,7.1663,-4.7187,1.6386
1732024267.7492,7.1821,-4.7347,1.6324
1732024267.7579,7.1965,-4.7465,1.6279
1732024267.7695,7.2242,-4.7078,1.6422
1732024267.7795,7.2482,-4.6743,1.6546
1732024267.7905,7.2746,-4.6375,1.6683
1732024267.7985,7.2938,-4.6108,1.6782
1732024267.8101,7.3214,-4.5722,1.6924
1732024267.8194,7.3437,-4.5411,1.7040
1732024267.8280,7.3628,-4.5283,1.7091
1732024267.8385,7.3838,-4.5368,1.7069
1732024267.8494,7.4057,-4.5456,1.7047
1732024267.8588,7.4245,-4.5531,1.7028
1732024267.8687,7.4441,-4.5610,1.7008
1732024267.8795,7.4658,-4.5697,1.6987
1732024267.8895,7.4858,-4.5778,1.6966
1732024267.8982,7.4914,-4.5822,1.6942
1732024267.9095,7.4960,-4.5873,1.6910
1732024267.9200,7.5003,-4.5921,1.6880
1732024267.9290,7.5040,-4.5962,1.6854
1732024267.9391,7.5081,-4.6007,1.6825
1732024267.9490,7.5122,-4.6053,1.6796
1732024267.9594,7.5166,-4.6124,1.6778
1732024267.9699,7.5218,-4.6301,1.6812
1732024267.9807,7.5270,-4.6481,1.6846
1732024267.9893,7.5312,-4.6625,1.6874
1732024267.9993,7.5361,-4.6793,1.6906
1732024268.0090,7.5409,-4.6955,1.6936
1732024268.0190,7.5458,-4.7124,1.6968
1732024268.0288,7.5562,-4.7082,1.6979
1732024268.0403,7.5756,-4.6770,1.6966
1732024268.0503,7.5925,-4.6500,1.6955
1732024268.0598,7.6085,-4.6243,1.6944
1732024268.0697,7.6252,-4.5975,1.6933
1732024268.0793,7.6414,-4.5715,1.6922
1732024268.0891,7.6579,-4.5450,1.6911
1732024268.0989,7.6718,-4.5362,1.6954
1732024268.1092,7.6858,-4.5308,1.7009
1732024268.1205,7.7013,-4.5249,1.7071
1732024268.1308,7.7153,-4.5195,1.7127
1732024268.1401,7.7281,-4.5146,1.7177
1732024268.1524,7.7448,-4.5082,1.7244
1732024268.1600,7.7514,-4.5083,1.7264
1732024268.1657,7.7506,-4.5145,1.7247
1732024268.1788,7.7488,-4.5288,1.7206
1732024268.1897,7.7473,-4.5407,1.7173
1732024268.2011,7.7457,-4.5531,1.7138
1732024268.2104,7.7445,-4.5632,1.7110
1732024268.2202,7.7431,-4.5739,1.7080
1732024268.2304,7.7578,-4.5892,1.7022
1732024268.2396,7.7800,-4.6053,1.6956
1732024268.2494,7.8037,-4.6225,1.6885
1732024268.2579,7.8244,-4.6375,1.6823
1732024268.2701,7.8539,-4.6589,1.6735
1732024268.2797,7.8771,-4.6757,1.6666
1732024268.2909,7.9041,-4.6951,1.6585
1732024268.2992,7.9134,-4.6898,1.6546
1732024268.3109,7.9266,-4.6822,1.6491
1732024268.3202,7.9371,-4.6761,1.6446
1732024268.3266,7.9442,-4.6720,1.6416
1732024268.3395,7.9587,-4.6637,1.6355
1732024268.3492,7.9697,-4.6574,1.6309
1732024268.3598,7.9809,-4.6501,1.6286
1732024268.3695,7.9888,-4.6419,1.6352
1732024268.3800,7.9974,-4.6331,1.6423
1732024268.3917,8.0070,-4.6232,1.6502
1732024268.3987,8.0127,-4.6173,1.6550
1732024268.4099,8.0219,-4.6079,1.6626
1732024268.4200,8.0301,-4.5995,1.6694
1732024268.4279,8.0346,-4.5935,1.6701
1732024268.4389,8.0377,-4.5864,1.6641
1732024268.4494,8.0408,-4.5795,1.6582
1732024268.4612,8.0442,-4.5719,1.6517
1732024268.4697,8.0466,-4.5664,1.6470
1732024268.4793,8.0494,-4.5601,1.6417
1732024268.4991,8.0628,-4.5630,1.6321
1732024268.5088,8.0748,-4.5752,1.6282
1732024268.5202,8.0888,-4.5894,1.6236
1732024268.5279,8.0982,-4.5990,1.6205
1732024268.5397,8.1127,-4.6138,1.6158
1732024268.5494,8.1246,-4.6259,1.6119
1732024268.5590,8.1371,-4.6345,1.6077
1732024268.5700,8.1557,-4.6240,1.6009
1732024268.5794,8.1715,-4.6151,1.5952
1732024268.5911,8.1912,-4.6040,1.5880
1732024268.5988,8.2042,-4.5966,1.5833
1732024268.6096,8.2225,-4.5863,1.5766
1732024268.6216,8.2427,-4.5749,1.5692
1732024268.6293,8.2519,-4.5717,1.5657
1732024268.6399,8.2618,-4.5700,1.5617
1732024268.6496,8.2709,-4.5685,1.5581
1732024268.6599,8.2806,-4.5670,1.5542
1732024268.6717,8.2915,-4.5651,1.5498
1732024268.6798,8.2991,-4.5639,1.5468
1732024268.6905,8.3091,-4.5623,1.5428
1732024268.6979,8.3125,-4.5593,1.5424
1732024268.7091,8.3172,-4.5548,1.5420
1732024268.7192,8.3215,-4.5507,1.5416
1732024268.7312,8.3266,-4.5459,1.5411
1732024268.7397,8.3302,-4.5424,1.5408
1732024268.7497,8.3345,-4.5384,1.5404
1732024268.7596,8.3412,-4.5386,1.5384
1732024268.7698,8.3580,-4.5551,1.5298
1732024268.7790,8.3732,-4.5700,1.5221
1732024268.7900,8.3912,-4.5876,1.5130
1732024268.8001,8.4080,-4.6040,1.5045
1732024268.8092,8.4229,-4.6186,1.4969
1732024268.8211,8.4424,-4.6377,1.4870
1732024268.8300,8.4534,-4.6340,1.4953
1732024268.8390,8.4624,-4.6207,1.5120
1732024268.8489,8.4724,-4.6060,1.5305
1732024268.8594,8.4829,-4.5906,1.5499
1732024268.8697,8.4932,-4.5753,1.5690
1732024268.8793,8.5029,-4.5611,1.5869
1732024268.8903,8.5140,-4.5448,1.6074
1732024268.8992,8.5075,-4.5426,1.6159
1732024268.9103,8.4981,-4.5407,1.6260
1732024268.9200,8.4900,-4.5390,1.6347
1732024268.9296,8.4819,-4.5374,1.6435
1732024268.9395,8.4735,-4.5357,1.6525
1732024268.9491,8.4655,-4.5340,1.6612
1732024268.9589,8.4635,-4.5295,1.6677
1732024268.9697,8.5015,-4.5060,1.6594
1732024268.9789,8.5338,-4.4861,1.6523
1732024268.9891,8.5696,-4.4641,1.6446
1732024268.9991,8.6050,-4.4422,1.6369
1732024269.0089,8.6392,-4.4211,1.6294
1732024269.0187,8.6738,-4.3998,1.6219
1732024269.0296,8.6990,-4.3944,1.6214
1732024269.0392,8.7093,-4.4057,1.6280
1732024269.0495,8.7204,-4.4179,1.6350
1732024269.0593,8.7309,-4.4295,1.6417
1732024269.0714,8.7441,-4.4439,1.6500
1732024269.0804,8.7538,-4.4546,1.6561
1732024269.0893,8.7634,-4.4652,1.6622
1732024269.1004,8.7814,-4.4578,1.6484
1732024269.1113,8.8001,-4.4474,1.6316
1732024269.1202,8.8151,-4.4389,1.6180
1732024269.1300,8.8320,-4.4295,1.6028
1732024269.1400,8.8491,-4.4200,1.5874
1732024269.1493,8.8649,-4.4111,1.5731
1732024269.1593,8.8804,-4.4031,1.5595
1732024269.1711,8.8906,-4.4022,1.5534
1732024269.1802,8.8984,-4.4014,1.5487
1732024269.1893,8.9062,-4.4006,1.5440
1732024269.2000,8.9154,-4.3998,1.5384
1732024269.2098,8.9239,-4.3989,1.5333
1732024269.2209,8.9334,-4.3980,1.5276
1732024269.2294,8.9435,-4.3971,1.5215
1732024269.2394,8.9574,-4.3960,1.5131
1732024269.2504,8.9728,-4.3947,1.5038
1732024269.2595,8.9854,-4.3937,1.4961
1732024269.2701,9.0002,-4.3925,1.4872
1732024269.2796,9.0135,-4.3914,1.4791
1732024269.2890,9.0265,-4.3903,1.4712
1732024269.2989,9.0452,-4.3992,1.4663
1732024269.3103,9.0681,-4.4122,1.4615
1732024269.3207,9.0890,-4.4240,1.4571
1732024269.3300,9.1077,-4.4346,1.4532
1732024269.3400,9.1277,-4.4459,1.4490
1732024269.3501,9.1480,-4.4574,1.4447
1732024269.3610,9.1661,-4.4654,1.4438
1732024269.3690,9.1733,-4.4642,1.4488
1732024269.3792,9.1825,-4.4627,1.4552
1732024269.3894,9.1917,-4.4613,1.4616
1732024269.3990,9.2004,-4.4599,1.4677
1732024269.4117,9.2118,-4.4580,1.4756
1732024269.4206,9.2198,-4.4567,1.4812
1732024269.4294,9.2272,-4.4506,1.4846
1732024269.4397,9.2352,-4.4395,1.4866
1732024269.4498,9.2431,-4.4285,1.4887
1732024269.4594,9.2506,-4.4181,1.4906
1732024269.4695,9.2585,-4.4071,1.4927
1732024269.4806,9.2672,-4.3950,1.4949
1732024269.4904,9.2748,-4.3844,1.4969
1732024269.4990,9.2865,-4.4023,1.5039
1732024269.5096,9.3013,-4.4263,1.5130
1732024269.5191,9.3146,-4.4480,1.5212
1732024269.5289,9.3284,-4.4703,1.5297
1732024269.5393,9.3429,-4.4939,1.5386
1732024269.5495,9.3572,-4.5172,1.5474
1732024269.5598,9.3746,-4.5362,1.5529
1732024269.5701,9.4034,-4.5395,1.5462
1732024269.5797,9.4302,-4.5425,1.5400
1732024269.5899,9.4586,-4.5457,1.5334
1732024269.6007,9.4888,-4.5491,1.5264
1732024269.6102,9.5152,-4.5521,1.5203
1732024269.6203,9.5433,-4.5553,1.5138
1732024269.6292,9.5375,-4.5589,1.5304
1732024269.6599,9.4346,-4.5739,1.6480
1732024269.6693,9.4029,-4.5785,1.6842
1732024269.6796,9.3682,-4.5835,1.7240
1732024269.6898,9.3341,-4.5885,1.7630
1732024269.6991,9.3730,-4.5709,1.7414
1732024269.7096,9.4273,-4.5477,1.7083
1732024269.7289,9.5278,-4.5049,1.6472
1732024269.7394,9.5825,-4.4816,1.6139
1732024269.7494,9.6344,-4.4595,1.5824
1732024269.7593,9.6790,-4.4429,1.5567
1732024269.7689,9.6903,-4.4515,1.5578
1732024269.7793,9.7025,-4.4608,1.5590
1732024269.7893,9.7143,-4.4697,1.5602
1732024269.7988,9.7254,-4.4781,1.5613
1732024269.8103,9.7389,-4.4883,1.5626
1732024269.8208,9.7512,-4.4977,1.5638
1732024269.8290,9.7689,-4.5027,1.5613
1732024269.8391,9.7980,-4.5068,1.5549
1732024269.8493,9.8276,-4.5110,1.5485
1732024269.8596,9.8572,-4.5152,1.5421
1732024269.8699,9.8870,-4.5194,1.5356
1732024269.8791,9.9137,-4.5232,1.5298
1732024269.8894,9.9432,-4.5274,1.5234
1732024269.9012,9.9541,-4.5226,1.5165
1732024269.9093,9.9591,-4.5183,1.5119
1732024269.9193,9.9652,-4.5130,1.5062
1732024269.9301,9.9718,-4.5074,1.5000
1732024269.9396,9.9777,-4.5023,1.4946
1732024269.9491,9.9835,-4.4973,1.4892
1732024269.9589,9.9916,-4.4943,1.4838
1732024269.9706,10.0195,-4.5094,1.4785
1732024269.9798,10.0411,-4.5211,1.4744
1732024269.9892,10.0632,-4.5331,1.4702
1732024269.9992,10.0869,-4.5459,1.4658
1732024270.0104,10.1134,-4.5602,1.4607
1732024270.0189,10.1334,-4.5711,1.4570
1732024270.0287,10.1488,-4.5737,1.4554
1732024270.0390,10.1547,-4.5633,1.4574
1732024270.0492,10.1605,-4.5531,1.4593
1732024270.0588,10.1660,-4.5434,1.4612
1732024270.0689,10.1717,-4.5333,1.4632
1732024270.0791,10.1775,-4.5230,1.4652
1732024270.0888,10.1830,-4.5132,1.4671
1732024270.0990,10.2011,-4.5103,1.4602
1732024270.1092,10.2226,-4.5094,1.4508
1732024270.1195,10.2443,-4.5085,1.4413
1732024270.1293,10.2650,-4.5076,1.4323
1732024270.1409,10.2892,-4.5066,1.4217
1732024270.1498,10.3081,-4.5059,1.4135
1732024270.1598,10.3264,-4.5026,1.4044
1732024270.1691,10.3342,-4.4910,1.3961
1732024270.1790,10.3425,-4.4786,1.3872
1732024270.1889,10.3507,-4.4662,1.3784
1732024270.1986,10.3588,-4.4541,1.3698
1732024270.2089,10.3674,-4.4412,1.3605
1732024270.2196,10.3763,-4.4279,1.3510
1732024270.2304,10.3721,-4.4348,1.3626
1732024270.2396,10.3596,-4.4544,1.3868
1732024270.2494,10.3462,-4.4754,1.4129
1732024270.2592,10.3328,-4.4965,1.4389
1732024270.2686,10.3200,-4.5168,1.4639
1732024270.2789,10.3060,-4.5387,1.4910
1732024270.2889,10.2923,-4.5602,1.5175
1732024270.2992,10.3204,-4.5634,1.5125
1732024270.3093,10.3593,-4.5615,1.4989
1732024270.3212,10.4049,-4.5592,1.4829
1732024270.3398,10.4765,-4.5556,1.4578
1732024270.3498,10.5151,-4.5536,1.4442
1732024270.3711,10.5775,-4.5423,1.4195
1732024270.3793,10.5969,-4.5363,1.4110
1732024270.3913,10.6255,-4.5275,1.3985
1732024270.4120,10.6750,-4.5122,1.3768
1732024270.4224,10.6999,-4.5046,1.3659
1732024270.4398,10.7363,-4.5086,1.3561
1732024270.4494,10.7561,-4.5121,1.3513
1732024270.4592,10.7764,-4.5156,1.3464
1732024270.4714,10.8015,-4.5200,1.3403
1732024270.4807,10.8207,-4.5234,1.3356
1732024270.4995,10.8438,-4.5154,1.3304
1732024270.5095,10.8458,-4.5012,1.3303
1732024270.5204,10.8479,-4.4859,1.3303
1732024270.5393,10.8515,-4.4590,1.3302
1732024270.5493,10.8534,-4.4449,1.3301
1732024270.5595,10.8560,-4.4321,1.3295
1732024270.5796,10.8664,-4.4233,1.3224
1732024270.5891,10.8714,-4.4191,1.3190
1732024270.6005,10.8773,-4.4140,1.3150
1732024270.6089,10.8817,-4.4104,1.3120
1732024270.6299,10.9031,-4.3968,1.2978
1732024270.6398,10.9273,-4.3844,1.2818
1732024270.6502,10.9529,-4.3714,1.2650
1732024270.6613,10.9802,-4.3575,1.2470
1732024270.6812,11.0291,-4.3326,1.2148
1732024270.6896,11.0496,-4.3221,1.2013
1732024270.7007,11.0617,-4.3155,1.1934
1732024270.7103,11.0698,-4.3108,1.1882
1732024270.7196,11.0777,-4.3063,1.1831
1732024270.7303,11.0867,-4.3011,1.1773
1732024270.7405,11.0953,-4.2961,1.1717
1732024270.7496,11.1030,-4.2917,1.1668
1732024270.7591,11.1087,-4.2880,1.1639
1732024270.7700,11.0969,-4.2912,1.1786
1732024270.7805,11.0854,-4.2944,1.1928
1732024270.8014,11.0626,-4.3006,1.2212
1732024270.8115,11.0516,-4.3036,1.2349
1732024270.8206,11.0417,-4.3063,1.2473
1732024270.8289,11.0389,-4.2912,1.2460
1732024270.8392,11.0427,-4.2524,1.2300
1732024270.8492,11.0464,-4.2149,1.2146
1732024270.8590,11.0500,-4.1777,1.1994
1732024270.8689,11.0536,-4.1404,1.1841
1732024270.8795,11.0575,-4.1008,1.1678
1732024270.8895,11.0612,-4.0629,1.1522
1732024270.8994,11.0559,-4.0295,1.1422
1732024270.9089,11.0488,-3.9978,1.1336
1732024270.9194,11.0412,-3.9633,1.1243
1732024270.9288,11.0343,-3.9321,1.1158
1732024270.9389,11.0269,-3.8985,1.1067
1732024270.9496,11.0190,-3.8631,1.0971
1732024270.9590,11.0122,-3.8336,1.0892
1732024270.9699,11.0045,-3.8130,1.0852
1732024270.9797,10.9976,-3.7945,1.0815
1732024270.9892,10.9910,-3.7767,1.0781
1732024270.9995,10.9838,-3.7573,1.0743
1732024271.0090,10.9771,-3.7395,1.0708
1732024271.0201,10.9693,-3.7185,1.0667
1732024271.0304,10.9743,-3.7048,1.0604
1732024271.0392,10.9868,-3.6966,1.0531
1732024271.0493,11.0011,-3.6873,1.0449
1732024271.0588,11.0146,-3.6785,1.0371
1732024271.0786,11.0426,-3.6603,1.0209
1732024271.0890,11.0572,-3.6508,1.0124
1732024271.0992,11.0690,-3.6331,0.9999
1732024271.1098,11.0803,-3.6125,0.9860
1732024271.1292,11.1013,-3.5744,0.9601
1732024271.1391,11.1119,-3.5550,0.9469
1732024271.1495,11.1230,-3.5348,0.9331
1732024271.1593,11.1303,-3.5203,0.9239
1732024271.1696,11.1167,-3.5361,0.9392
1732024271.1799,11.1031,-3.5519,0.9545
1732024271.1894,11.0905,-3.5664,0.9686
1732024271.2004,11.0759,-3.5833,0.9850
1732024271.2090,11.0645,-3.5965,0.9978
1732024271.2188,11.0516,-3.6115,1.0123
1732024271.2289,11.0576,-3.6010,1.0114
1732024271.2392,11.0909,-3.5539,0.9880
1732024271.2490,11.1230,-3.5087,0.9656
1732024271.2590,11.1555,-3.4627,0.9428
1732024271.2687,11.1868,-3.4186,0.9208
1732024271.2791,11.2207,-3.3707,0.8971
1732024271.2889,11.2524,-3.3259,0.8749
1732024271.2989,11.2558,-3.3155,0.8768
1732024271.3095,11.2492,-3.3166,0.8873
1732024271.3195,11.2431,-3.3177,0.8972
1732024271.3292,11.2371,-3.3188,0.9069
1732024271.3392,11.2309,-3.3199,0.9169
1732024271.3491,11.2247,-3.3210,0.9267
1732024271.3589,11.2197,-3.3224,0.9369
1732024271.3697,11.2250,-3.3283,0.9531
1732024271.3803,11.2301,-3.3340,0.9689
1732024271.3899,11.2348,-3.3392,0.9833
1732024271.4004,11.2399,-3.3449,0.9991
1732024271.4097,11.2444,-3.3499,1.0131
1732024271.4197,11.2493,-3.3553,1.0280
1732024271.4304,11.2529,-3.3609,1.0378
1732024271.4395,11.2549,-3.3656,1.0416
1732024271.4488,11.2569,-3.3705,1.0454
1732024271.4591,11.2591,-3.3758,1.0497
1732024271.4693,11.2613,-3.3811,1.0538
1732024271.4787,11.2633,-3.3860,1.0577
1732024271.4898,11.2657,-3.3918,1.0623
1732024271.4987,11.2619,-3.3760,1.0576
1732024271.5094,11.2558,-3.3517,1.0498
1732024271.5190,11.2503,-3.3300,1.0428
1732024271.5322,11.2429,-3.3003,1.0333
1732024271.5486,11.2335,-3.2632,1.0213
1732024271.5690,11.2443,-3.2199,1.0094
1732024271.5793,11.2594,-3.1993,1.0045
1732024271.5893,11.2740,-3.1793,0.9999
1732024271.5990,11.2881,-3.1601,0.9954
1732024271.6188,11.3171,-3.1205,0.9861
1732024271.6271,11.3289,-3.1074,0.9843
1732024271.6390,11.3440,-3.1010,0.9893
1732024271.6493,11.3571,-3.0955,0.9935
1732024271.6600,11.3707,-3.0897,0.9979
1732024271.6718,11.3858,-3.0833,1.0028
1732024271.6805,11.3968,-3.0786,1.0064
1732024271.6902,11.4091,-3.0733,1.0104
1732024271.7347,11.4103,-3.0355,1.0407
1732024271.7886,11.4464,-2.7503,0.9540
1732024271.8002,11.4601,-2.6497,0.9151
1732024271.8113,11.4733,-2.5531,0.8778
1732024271.8206,11.4844,-2.4721,0.8464
1732024271.8317,11.4578,-2.4222,0.8405
1732024271.8407,11.4169,-2.4032,0.8506
1732024271.8500,11.3751,-2.3837,0.8609
1732024271.8606,11.3272,-2.3614,0.8727
1732024271.8695,11.2869,-2.3426,0.8826
1732024271.8798,11.2406,-2.3210,0.8940
1732024271.8892,11.1981,-2.3012,0.9045
1732024271.8990,11.1894,-2.2895,0.9066
1732024271.9096,11.1910,-2.2795,0.9061
1732024271.9195,11.1925,-2.2702,0.9057
1732024271.9290,11.1939,-2.2613,0.9053
1732024271.9389,11.1953,-2.2520,0.9048
1732024271.9488,11.1968,-2.2427,0.9044
1732024271.9594,11.1960,-2.2314,0.9039
1732024271.9699,11.1797,-2.2113,0.9034
1732024271.9795,11.1648,-2.1930,0.9030
1732024271.9903,11.1480,-2.1723,0.9024
1732024272.0000,11.1329,-2.1537,0.9020
1732024272.0089,11.1191,-2.1366,0.9016
1732024272.0194,11.1027,-2.1164,0.9011
1732024272.0302,11.0844,-2.1000,0.9080
1732024272.0396,11.0671,-2.0892,0.9202
1732024272.0494,11.0489,-2.0779,0.9331
1732024272.0596,11.0301,-2.0662,0.9463
1732024272.0699,11.0111,-2.0544,0.9598
1732024272.0790,10.9943,-2.0439,0.9717
1732024272.0896,10.9748,-2.0318,0.9855
1732024272.0986,10.9567,-2.0184,0.9906
1732024272.1113,10.9307,-1.9984,0.9956
1732024272.1195,10.9139,-1.9855,0.9988
1732024272.1299,10.8926,-1.9692,1.0028
1732024272.1404,10.8711,-1.9527,1.0069
1732024272.1495,10.8526,-1.9385,1.0105
1732024272.1591,10.8369,-1.9244,1.0135
1732024272.1703,10.8571,-1.9189,1.0104
1732024272.1799,10.8745,-1.9142,1.0077
1732024272.1895,10.8918,-1.9095,1.0050
1732024272.1957,10.9031,-1.9065,1.0032
1732024272.2297,10.9504,-1.8812,0.9865
1732024272.2391,10.9407,-1.8605,0.9705
1732024272.2488,10.9307,-1.8390,0.9538
1732024272.2578,10.9214,-1.8190,0.9384
1732024272.2705,10.9084,-1.7910,0.9167
1732024272.2792,10.8994,-1.7718,0.9019
1732024272.2895,10.8887,-1.7489,0.8841
1732024272.3001,10.8997,-1.7584,0.8897
1732024272.3090,10.9129,-1.7722,0.8986
1732024272.3192,10.9280,-1.7882,0.9089
1732024272.3290,10.9426,-1.8037,0.9188
1732024272.3385,10.9567,-1.8185,0.9283
1732024272.3495,10.9730,-1.8357,0.9394
1732024272.3589,10.9810,-1.8449,0.9474
1732024272.3690,10.9253,-1.7948,0.9403
1732024272.3803,10.8623,-1.7382,0.9323
1732024272.3901,10.8082,-1.6896,0.9254
1732024272.4000,10.7532,-1.6401,0.9183
1732024272.4095,10.7002,-1.5924,0.9116
1732024272.4200,10.6420,-1.5401,0.9042
1732024272.4313,10.6208,-1.5060,0.8898
1732024272.4400,10.6276,-1.4922,0.8753
1732024272.4500,10.6354,-1.4764,0.8587
1732024272.4600,10.6432,-1.4606,0.8420
1732024272.4695,10.6506,-1.4456,0.8262
1732024272.4796,10.6585,-1.4295,0.8093
1732024272.4896,10.6663,-1.4136,0.7926
1732024272.4989,10.6622,-1.4030,0.7849
1732024272.5103,10.6538,-1.3911,0.7779
1732024272.5192,10.6473,-1.3819,0.7724
1732024272.5293,10.6398,-1.3713,0.7661
1732024272.5393,10.6324,-1.3609,0.7599
1732024272.5502,10.6244,-1.3496,0.7531
1732024272.5594,10.6178,-1.3374,0.7467
1732024272.5687,10.6116,-1.3088,0.7355
1732024272.5794,10.6046,-1.2761,0.7227
1732024272.5907,10.5972,-1.2416,0.7092
1732024272.5996,10.5914,-1.2142,0.6985
1732024272.6102,10.5845,-1.1820,0.6859
1732024272.6206,10.5777,-1.1502,0.6735
1732024272.6298,10.5645,-1.1374,0.6680
1732024272.6395,10.5443,-1.1374,0.6671
1732024272.6503,10.5217,-1.1375,0.6660
1732024272.6601,10.5013,-1.1376,0.6651
1732024272.6707,10.4792,-1.1376,0.6641
1732024272.6793,10.4614,-1.1377,0.6633
1732024272.6897,10.4397,-1.1378,0.6624
1732024272.6988,10.4421,-1.1342,0.6627
1732024272.7088,10.4503,-1.1295,0.6633
1732024272.7203,10.4596,-1.1240,0.6640
1732024272.7304,10.4679,-1.1192,0.6647
1732024272.7396,10.4754,-1.1148,0.6653
1732024272.7496,10.4836,-1.1101,0.6659
1732024272.7594,10.4881,-1.1009,0.6639
1732024272.7698,10.4685,-1.0595,0.6429
1732024272.7802,10.4490,-1.0185,0.6221
1732024272.7896,10.4314,-0.9812,0.6032
1732024272.8191,10.3759,-0.8642,0.5440
1732024272.8290,10.3637,-0.8344,0.5274
1732024272.8395,10.3597,-0.8164,0.5148
1732024272.8493,10.3560,-0.7996,0.5031
1732024272.8603,10.3518,-0.7806,0.4898
1732024272.8713,10.3477,-0.7617,0.4766
1732024272.8800,10.3444,-0.7467,0.4662
1732024272.8888,10.3411,-0.7316,0.4556
1732024272.8982,10.3286,-0.7272,0.4576
1732024272.9199,10.2916,-0.7276,0.4741
1732024272.9300,10.2743,-0.7278,0.4818
1732024272.9400,10.2573,-0.7280,0.4894
1732024272.9501,10.2401,-0.7282,0.4971
1732024272.9594,10.2260,-0.7257,0.5029
1732024272.9696,10.2221,-0.7050,0.5015
1732024272.9804,10.2179,-0.6828,0.4999
1732024272.9892,10.2145,-0.6649,0.4987
1732024272.9989,10.2107,-0.6450,0.4973
1732024273.0092,10.2067,-0.6240,0.4958
1732024273.0200,10.2026,-0.6021,0.4942
1732024273.0305,10.1909,-0.5889,0.5034
1732024273.0399,10.1745,-0.5833,0.5199
1732024273.0493,10.1583,-0.5778,0.5363
1732024273.0591,10.1412,-0.5720,0.5535
1732024273.0688,10.1244,-0.5663,0.5704
1732024273.0793,10.1062,-0.5601,0.5887
1732024273.0893,10.0889,-0.5542,0.6061
1732024273.0991,10.0882,-0.5237,0.5923
1732024273.1101,10.0924,-0.4821,0.5673
1732024273.1200,10.0963,-0.4444,0.5446
1732024273.1302,10.1003,-0.4055,0.5212
1732024273.1410,10.1046,-0.3640,0.4962
1732024273.1495,10.1079,-0.3317,0.4767
1732024273.1604,10.1076,-0.2983,0.4564
1732024273.1904,10.0598,-0.2913,0.4496
1732024273.1984,10.0469,-0.2894,0.4478
1732024273.2089,10.0303,-0.2869,0.4454
1732024273.2191,10.0139,-0.2845,0.4431
1732024273.2278,10.0048,-0.2751,0.4382
1732024273.2419,10.0049,-0.2369,0.4211
1732024273.2484,10.0049,-0.2191,0.4131
1732024273.2607,10.0050,-0.1857,0.3982
1732024273.2694,10.0050,-0.1622,0.3876
1732024273.2764,10.0050,-0.1432,0.3791
1732024273.2895,10.0051,-0.1077,0.3632
1732024273.2998,9.9941,-0.0861,0.3659
1732024273.3194,9.9680,-0.0477,0.3780
1732024273.3294,9.9548,-0.0282,0.3841
1732024273.3391,9.9420,-0.0094,0.3900
1732024273.3494,9.9282,0.0109,0.3964
1732024273.3594,9.9159,0.0301,0.4004
1732024273.3701,9.9090,0.0480,0.3889
1732024273.3797,9.9029,0.0641,0.3784
1732024273.3893,9.8967,0.0804,0.3680
1732024273.3994,9.8903,0.0972,0.3571
1732024273.4093,9.8839,0.1139,0.3463
1732024273.4189,9.8777,0.1301,0.3359
1732024273.4304,9.8715,0.1283,0.3381
1732024273.4395,9.8675,0.1088,0.3525
1732024273.4492,9.8633,0.0882,0.3676
1732024273.4594,9.8588,0.0663,0.3838
1732024273.4690,9.8546,0.0459,0.3988
1732024273.4794,9.8501,0.0239,0.4150
1732024273.4894,9.8457,0.0026,0.4307
1732024273.4989,9.8328,0.0239,0.4220
1732024273.5103,9.8142,0.0639,0.4033
1732024273.5196,9.7991,0.0964,0.3881
1732024273.5301,9.7821,0.1330,0.3709
1732024273.5399,9.7661,0.1675,0.3548
1732024273.5492,9.7510,0.2001,0.3395
1732024273.5591,9.7365,0.2318,0.3248
1732024273.5691,9.7367,0.2347,0.3248
1732024273.5794,9.7369,0.2377,0.3249
1732024273.5891,9.7371,0.2405,0.3249
1732024273.6008,9.7374,0.2439,0.3249
1732024273.6119,9.7376,0.2471,0.3249
1732024273.6206,9.7378,0.2496,0.3249
1732024273.6301,9.7250,0.2623,0.3179
1732024273.6394,9.7025,0.2824,0.3058
1732024273.6492,9.6785,0.3038,0.2928
1732024273.6587,9.6553,0.3244,0.2803
1732024273.6688,9.6307,0.3464,0.2670
1732024273.6788,9.6063,0.3681,0.2538
1732024273.6893,9.5810,0.3907,0.2401
1732024273.6990,9.5603,0.3928,0.2377
1732024273.7093,9.5396,0.3890,0.2384
1732024273.7196,9.5187,0.3851,0.2391
1732024273.7281,9.5015,0.3820,0.2397
1732024273.7388,9.4801,0.3780,0.2405
1732024273.7489,9.4596,0.3742,0.2412
1732024273.7592,9.4404,0.3731,0.2406
1732024273.7688,9.4356,0.3967,0.2288
1732024273.7791,9.4304,0.4220,0.2161
1732024273.7903,9.4247,0.4495,0.2023
1732024273.7992,9.4203,0.4713,0.1914
1732024273.8096,9.4150,0.4967,0.1787
1732024273.8193,9.4102,0.5203,0.1668
1732024273.8283,9.3995,0.5335,0.1612
1732024273.8390,9.3750,0.5317,0.1650
1732024273.8492,9.3515,0.5299,0.1687
1732024273.8594,9.3281,0.5282,0.1724
1732024273.8883,9.2615,0.5232,0.1828
1732024273.8986,9.2454,0.5388,0.1731
1732024273.9088,9.2327,0.5621,0.1575
1732024273.9190,9.2201,0.5853,0.1420
1732024273.9497,9.1821,0.6552,0.0952
1732024273.9591,9.1704,0.6747,0.0846
1732024273.9713,9.1560,0.6740,0.1177
1732024273.9793,9.1464,0.6736,0.1397
1732024273.9891,9.1349,0.6731,0.1662
1732024273.9988,9.1234,0.6726,0.1927
1732024274.0092,9.1110,0.6720,0.2211
1732024274.0191,9.0992,0.6715,0.2482
1732024274.0393,9.0659,0.7034,0.2275
1732024274.0494,9.0475,0.7259,0.2020
1732024274.0599,9.0283,0.7493,0.1754
1732024274.0689,9.0119,0.7694,0.1527
1732024274.0794,8.9926,0.7930,0.1260
1732024274.0892,8.9747,0.8148,0.1012
1732024274.0987,8.9623,0.8165,0.0981
1732024274.1098,8.9497,0.8110,0.1025
1732024274.1196,8.9385,0.8061,0.1065
1732024274.1293,8.9275,0.8013,0.1104
1732024274.1389,8.9166,0.7965,0.1142
1732024274.1487,8.9054,0.7916,0.1181
1732024274.1602,8.8916,0.7908,0.1197
1732024274.1715,8.8742,0.8138,0.1068
1732024274.1793,8.8622,0.8296,0.0978
1732024274.1896,8.8465,0.8504,0.0861
1732024274.1992,8.8316,0.8700,0.0750
1732024274.2093,8.8161,0.8904,0.0635
1732024274.2198,8.8000,0.9118,0.0514
1732024274.2264,8.7907,0.9214,0.0462
1732024274.2390,8.7784,0.9139,0.0526
1732024274.2490,8.7687,0.9079,0.0577
1732024274.2601,8.7579,0.9013,0.0632
1732024274.2689,8.7493,0.8960,0.0677
1732024274.2790,8.7395,0.8900,0.0728
1732024274.2893,8.7295,0.8839,0.0780
1732024274.2991,8.7170,0.8884,0.0751
1732024274.3096,8.7028,0.8967,0.0695
1732024274.3192,8.6896,0.9042,0.0644
1732024274.3294,8.6757,0.9123,0.0589
1732024274.3394,8.6621,0.9202,0.0535
1732024274.3501,8.6476,0.9286,0.0478
1732024274.3615,8.6334,0.9310,0.0518
1732024274.3694,8.6260,0.9209,0.0728
1732024274.3800,8.6162,0.9075,0.1006
1732024274.3907,8.6063,0.8940,0.1288
1732024274.3990,8.5986,0.8835,0.1506
1732024274.4094,8.5889,0.8702,0.1782
1732024274.4192,8.5799,0.8578,0.2038
1732024274.4291,8.5684,0.8604,0.2146
1732024274.4396,8.5527,0.8859,0.2029
1732024274.4506,8.5361,0.9127,0.1906
1732024274.4602,8.5218,0.9360,0.1800
1732024274.4698,8.5075,0.9592,0.1693
1732024274.4798,8.4924,0.9837,0.1581
1732024274.4906,8.4763,1.0098,0.1462
1732024274.4990,8.4653,0.9988,0.1556
1732024274.5090,8.4525,0.9805,0.1700
1732024274.5198,8.4388,0.9607,0.1856
1732024274.5302,8.4255,0.9415,0.2006
1732024274.5392,8.4141,0.9251,0.2135
1732024274.5497,8.4006,0.9057,0.2288
1732024274.5598,8.3883,0.8911,0.2418
1732024274.5691,8.3799,0.8988,0.2457
1732024274.5800,8.3700,0.9078,0.2504
1732024274.5893,8.3616,0.9155,0.2544
1732024274.5989,8.3528,0.9235,0.2585
1732024274.6091,8.3436,0.9319,0.2629
1732024274.6199,8.3338,0.9409,0.2675
1732024274.6311,8.3176,0.9432,0.2708
1732024274.6409,8.2988,0.9400,0.2726
1732024274.6515,8.2787,0.9366,0.2745
1732024274.6600,8.2625,0.9339,0.2760
1732024274.6797,8.2251,0.9276,0.2796
1732024274.6895,8.2065,0.9245,0.2813
1732024274.6990,8.1968,0.9378,0.2859
1732024274.7100,8.1886,0.9586,0.2922
1732024274.7202,8.1809,0.9781,0.2980
1732024274.7311,8.1727,0.9988,0.3042
1732024274.7396,8.1664,1.0151,0.3091
1732024274.7497,8.1588,1.0343,0.3149
1732024274.7598,8.1502,1.0478,0.3201
1732024274.7683,8.1382,1.0303,0.3216
1732024274.7794,8.1225,1.0074,0.3236
1732024274.7897,8.1080,0.9861,0.3255
1732024274.7990,8.0948,0.9669,0.3271
1732024274.8092,8.0803,0.9457,0.3290
1732024274.8201,8.0649,0.9233,0.3309
1732024274.8293,8.0563,0.9106,0.3336
1732024274.8389,8.0527,0.9050,0.3376
1732024274.8495,8.0487,0.8989,0.3419
1732024274.8591,8.0451,0.8934,0.3459
1732024274.8686,8.0415,0.8879,0.3499
1732024274.8801,8.0372,0.8813,0.3546
1732024274.8897,8.0336,0.8758,0.3585
1732024274.8995,8.0220,0.8657,0.3625
1732024274.9100,8.0076,0.8537,0.3668
1732024274.9194,7.9945,0.8428,0.3706
1732024274.9299,7.9800,0.8308,0.3749
1732024274.9392,7.9671,0.8201,0.3786
1732024274.9492,7.9533,0.8086,0.3827
1732024274.9612,7.9368,0.7961,0.3869
1732024274.9702,7.9245,0.7893,0.3884
1732024274.9801,7.9111,0.7820,0.3902
1732024274.9895,7.8983,0.7750,0.3918
1732024275.0089,7.8719,0.7605,0.3952
1732024275.0191,7.8580,0.7529,0.3970
1732024275.0288,7.8450,0.7469,0.3989
1732024275.0391,7.8317,0.7423,0.4011
1732024275.0491,7.8186,0.7379,0.4032
1732024275.0594,7.8053,0.7334,0.4055
1732024275.0678,7.7943,0.7297,0.4073
1732024275.0795,7.7790,0.7245,0.4098
1732024275.0892,7.7665,0.7203,0.4119
1732024275.0989,7.7539,0.7168,0.4140
1732024275.1094,7.7404,0.7134,0.4162
1732024275.1193,7.7276,0.7101,0.4184
1732024275.1296,7.7143,0.7068,0.4206
1732024275.1401,7.7008,0.7034,0.4229
1732024275.1493,7.6889,0.7003,0.4249
1732024275.1592,7.6763,0.6972,0.4270
1732024275.1720,7.6622,0.6945,0.4299
1732024275.1789,7.6545,0.6930,0.4315
1732024275.1890,7.6433,0.6909,0.4338
1732024275.1979,7.6335,0.6890,0.4358
1732024275.2089,7.6214,0.6867,0.4383
1732024275.2197,7.6094,0.6844,0.4407
1732024275.2389,7.5848,0.6795,0.4444
1732024275.2496,7.5705,0.6766,0.4463
1732024275.2591,7.5576,0.6739,0.4480
1732024275.2719,7.5404,0.6704,0.4503
1732024275.2790,7.5309,0.6684,0.4516
1732024275.2889,7.5176,0.6657,0.4534
1732024275.2990,7.4985,0.6472,0.4468
1732024275.3096,7.4760,0.6212,0.4363
1732024275.3193,7.4556,0.5975,0.4269
1732024275.3300,7.4329,0.5711,0.4163
1732024275.3397,7.4124,0.5474,0.4067
1732024275.3486,7.3937,0.5257,0.3980
1732024275.3589,7.3727,0.5022,0.3891
1732024275.3692,7.3672,0.5147,0.4065
1732024275.3789,7.3620,0.5266,0.4230
1732024275.3893,7.3565,0.5392,0.4406
1732024275.3995,7.3510,0.5517,0.4579
1732024275.4094,7.3458,0.5637,0.4745
1732024275.4195,7.3404,0.5760,0.4916
1732024275.4291,7.3309,0.5773,0.4953
1732024275.4402,7.3132,0.5620,0.4794
1732024275.4491,7.2989,0.5498,0.4666
1732024275.4593,7.2826,0.5358,0.4519
1732024275.4696,7.2661,0.5216,0.4371
1732024275.4798,7.2497,0.5075,0.4224
1732024275.4896,7.2340,0.4940,0.4082
1732024275.4992,7.2251,0.4951,0.4193
1732024275.5094,7.2177,0.5006,0.4388
1732024275.5190,7.2108,0.5059,0.4571
1732024275.5290,7.2035,0.5114,0.4762
1732024275.5391,7.1962,0.5169,0.4954
1732024275.5496,7.1886,0.5226,0.5154
1732024275.5609,7.1793,0.5257,0.5328
1732024275.5698,7.1690,0.5197,0.5346
1732024275.5917,7.1435,0.5048,0.5391
1732024275.5994,7.1346,0.4996,0.5407
1732024275.6096,7.1227,0.4926,0.5428
1732024275.6194,7.1113,0.4859,0.5449
1732024275.6289,7.1006,0.4799,0.5473
1732024275.6391,7.0895,0.4741,0.5506
1732024275.6487,7.0792,0.4686,0.5537
1732024275.6602,7.0668,0.4621,0.5574
1732024275.6693,7.0570,0.4569,0.5603
1732024275.6805,7.0448,0.4505,0.5640
1732024275.6901,7.0345,0.4450,0.5671
1732024275.6991,7.0388,0.4335,0.5682
1732024275.7094,7.0475,0.4184,0.5691
1732024275.7201,7.0565,0.4028,0.5700
1732024275.7289,7.0640,0.3899,0.5707
1732024275.7391,7.0725,0.3750,0.5716
1732024275.7493,7.0811,0.3602,0.5725
1732024275.7604,7.0831,0.3470,0.5743
1732024275.7697,7.0553,0.3482,0.5794
1732024275.7791,7.0275,0.3494,0.5845
1732024275.7892,6.9976,0.3507,0.5900
1732024275.7991,6.9684,0.3519,0.5954
1732024275.8088,6.9394,0.3532,0.6007
1732024275.8192,6.9085,0.3545,0.6064
1732024275.8290,6.8870,0.3524,0.6105
1732024275.8392,6.8762,0.3447,0.6128
1732024275.8499,6.8649,0.3366,0.6153
1732024275.8593,6.8550,0.3295,0.6175
1732024275.8686,6.8452,0.3225,0.6197
1732024275.8793,6.8340,0.3145,0.6222
1732024275.8889,6.8238,0.3072,0.6244
1732024275.8988,6.8137,0.3001,0.6263
1732024275.9093,6.8032,0.2928,0.6280
1732024275.9190,6.7935,0.2860,0.6296
1732024275.9288,6.7837,0.2791,0.6312
1732024275.9389,6.7736,0.2721,0.6329
1732024275.9491,6.7633,0.2649,0.6346
1732024275.9593,6.7529,0.2575,0.6366
1732024275.9700,6.7392,0.2464,0.6422
1732024275.9792,6.7275,0.2369,0.6470
1732024275.9929,6.7099,0.2228,0.6542
1732024276.0015,6.6988,0.2138,0.6587
1732024276.0094,6.6888,0.2057,0.6628
1732024276.0306,6.6646,0.1874,0.6731
1732024276.0392,6.6587,0.1844,0.6761
1732024276.0490,6.6518,0.1810,0.6797
1732024276.0594,6.6445,0.1775,0.6834
1732024276.0687,6.6380,0.1743,0.6867
1732024276.0815,6.6291,0.1699,0.6913
1732024276.0893,6.6236,0.1672,0.6942
1732024276.1002,6.6123,0.1572,0.6983
1732024276.1120,6.5988,0.1442,0.7028
1732024276.1199,6.5898,0.1355,0.7059
1732024276.1298,6.5785,0.1247,0.7097
1732024276.1400,6.5669,0.1135,0.7136
1732024276.1498,6.5556,0.1027,0.7174
1732024276.1601,6.5440,0.0917,0.7213
1732024276.1702,6.5339,0.0829,0.7248
1732024276.1798,6.5244,0.0746,0.7281
1732024276.1895,6.5147,0.0662,0.7314
1732024276.1984,6.5058,0.0585,0.7344
1732024276.2088,6.4954,0.0494,0.7380
1732024276.2194,6.4848,0.0403,0.7417
1732024276.2277,6.4763,0.0313,0.7446
1732024276.2385,6.4644,0.0142,0.7485
1732024276.2494,6.4526,-0.0030,0.7524
1732024276.2585,6.4426,-0.0175,0.7557
1732024276.2679,6.4323,-0.0324,0.7592
1732024276.2809,6.4181,-0.0530,0.7639
1732024276.2900,6.4081,-0.0675,0.7672
1732024276.2960,6.4030,-0.0716,0.7687
1732024276.3096,6.3932,-0.0743,0.7714
1732024276.3201,6.3857,-0.0764,0.7735
1732024276.3296,6.3789,-0.0783,0.7753
1732024276.3396,6.3717,-0.0803,0.7773
1732024276.3510,6.3635,-0.0826,0.7795
1732024276.3620,6.3547,-0.0881,0.7824
1732024276.3688,6.3481,-0.0961,0.7852
1732024276.3798,6.3372,-0.1094,0.7897
1732024276.3891,6.3281,-0.1206,0.7936
1732024276.4015,6.3159,-0.1355,0.7987
1732024276.4095,6.3081,-0.1451,0.8020
1732024276.4192,6.2985,-0.1567,0.8060
1732024276.4282,6.2899,-0.1670,0.8095
1732024276.4393,6.2798,-0.1783,0.8131
1732024276.4490,6.2709,-0.1882,0.8163
1732024276.4593,6.2615,-0.1987,0.8196
1732024276.4701,6.2517,-0.2097,0.8232
1732024276.4794,6.2433,-0.2191,0.8262
1732024276.4889,6.2347,-0.2287,0.8293
1732024276.5008,6.2222,-0.2437,0.8340
1732024276.5088,6.2134,-0.2545,0.8373
1732024276.5196,6.2014,-0.2691,0.8418
1732024276.5303,6.1897,-0.2835,0.8463
1732024276.5411,6.1778,-0.2981,0.8508
1732024276.5500,6.1680,-0.3101,0.8545
1732024276.5692,6.1510,-0.3286,0.8617
1732024276.5793,6.1441,-0.3349,0.8651
1732024276.5894,6.1371,-0.3412,0.8684
1732024276.5998,6.1299,-0.3477,0.8719
1732024276.6103,6.1227,-0.3542,0.8754
1732024276.6207,6.1155,-0.3607,0.8788
1732024276.6292,6.1094,-0.3673,0.8815
1732024276.6492,6.0938,-0.3871,0.8874
1732024276.6593,6.0860,-0.3970,0.8903
1732024276.6690,6.0785,-0.4066,0.8931
1732024276.6785,6.0711,-0.4161,0.8959
1732024276.6898,6.0623,-0.4272,0.8992
1732024276.6989,6.0552,-0.4360,0.9024
1732024276.7092,6.0471,-0.4458,0.9063
1732024276.7195,6.0390,-0.4558,0.9101
1732024276.7290,6.0315,-0.4650,0.9137
1732024276.7391,6.0236,-0.4746,0.9175
1732024276.7492,6.0157,-0.4843,0.9212
1732024276.7600,6.0073,-0.4947,0.9252
1732024276.7704,6.0000,-0.5052,0.9280
1732024276.7800,5.9934,-0.5148,0.9306
1732024276.7893,5.9869,-0.5241,0.9332
1732024276.8025,5.9777,-0.5374,0.9368
1732024276.8103,5.9723,-0.5452,0.9389
1732024276.8197,5.9658,-0.5546,0.9415
1732024276.8320,5.9555,-0.5682,0.9456
1732024276.8392,5.9484,-0.5769,0.9484
1732024276.8499,5.9380,-0.5897,0.9526
1732024276.8600,5.9282,-0.6018,0.9566
1732024276.8815,5.9073,-0.6276,0.9651
1732024276.8920,5.8970,-0.6402,0.9692
1732024276.9010,5.8908,-0.6480,0.9724
1732024276.9091,5.8854,-0.6549,0.9753
1732024276.9191,5.8786,-0.6635,0.9789
1732024276.9294,5.8717,-0.6722,0.9825
1732024276.9394,5.8649,-0.6807,0.9861
1732024276.9497,5.8580,-0.6895,0.9898
1732024276.9598,5.8510,-0.6985,0.9934
1732024276.9691,5.8427,-0.7124,0.9973
1732024276.9797,5.8331,-0.7283,1.0018
1732024276.9905,5.8234,-0.7445,1.0063
1732024276.9993,5.8155,-0.7577,1.0101
1732024277.0104,5.8055,-0.7744,1.0147
1732024277.0201,5.7968,-0.7887,1.0188
1732024277.0278,5.7902,-0.7987,1.0218
1732024277.0389,5.7820,-0.8058,1.0252
1732024277.0489,5.7746,-0.8122,1.0282
1732024277.0593,5.7669,-0.8189,1.0314
1732024277.0698,5.7591,-0.8256,1.0346
1732024277.0789,5.7524,-0.8315,1.0373
1732024277.0894,5.7447,-0.8382,1.0405
1732024277.0990,5.7367,-0.8513,1.0443
1732024277.1089,5.7281,-0.8683,1.0486
1732024277.1190,5.7192,-0.8857,1.0530
1732024277.1320,5.7078,-0.9080,1.0587
1732024277.1395,5.7012,-0.9208,1.0620
1732024277.1509,5.6912,-0.9405,1.0670
1732024277.1623,5.6817,-0.9570,1.0715
1732024277.1795,5.6690,-0.9701,1.0762
1732024277.1897,5.6614,-0.9779,1.0790
1732024277.1991,5.6545,-0.9850,1.0815
1732024277.2089,5.6472,-0.9925,1.0842
1732024277.2199,5.6392,-1.0008,1.0872
1732024277.2295,5.6321,-1.0091,1.0896
1732024277.2399,5.6244,-1.0197,1.0919
1732024277.2496,5.6173,-1.0295,1.0941
1732024277.2592,5.6103,-1.0393,1.0962
1732024277.2711,5.6015,-1.0514,1.0988
1732024277.2794,5.5955,-1.0598,1.1006
1732024277.2893,5.5882,-1.0698,1.1028
1732024277.3023,5.5763,-1.0894,1.1087
1732024277.3085,5.5703,-1.0997,1.1120
1732024277.3191,5.5600,-1.1173,1.1177
1732024277.3301,5.5493,-1.1357,1.1235
1732024277.3393,5.5404,-1.1509,1.1284
1732024277.3504,5.5297,-1.1693,1.1343
1732024277.3592,5.5211,-1.1840,1.1390
1732024277.3701,5.5142,-1.1961,1.1416
1732024277.3803,5.5078,-1.2075,1.1441
1732024277.3902,5.5016,-1.2186,1.1464
1732024277.3995,5.4958,-1.2288,1.1486
1732024277.4090,5.4899,-1.2394,1.1509
1732024277.4191,5.4835,-1.2507,1.1533
1732024277.4277,5.4779,-1.2604,1.1556
1732024277.4390,5.4691,-1.2736,1.1601
1732024277.4490,5.4613,-1.2853,1.1640
1732024277.4605,5.4525,-1.2987,1.1686
1732024277.4696,5.4454,-1.3094,1.1722
1732024277.4801,5.4373,-1.3216,1.1763
1732024277.4907,5.4290,-1.3340,1.1805
1732024277.4994,5.4206,-1.3464,1.1836
1732024277.5091,5.4109,-1.3607,1.1870
1732024277.5206,5.3992,-1.3776,1.1909
1732024277.5303,5.3894,-1.3920,1.1942
1732024277.5390,5.3806,-1.4049,1.1972
1732024277.5492,5.3702,-1.4200,1.2007
1732024277.5595,5.3600,-1.4351,1.2042
1732024277.5685,5.3544,-1.4425,1.2066
1732024277.5790,5.3481,-1.4510,1.2093
1732024277.5891,5.3419,-1.4593,1.2120
1732024277.5987,5.3361,-1.4672,1.2145
1732024277.6109,5.3286,-1.4772,1.2177
1732024277.6208,5.3226,-1.4854,1.2202
1732024277.6325,5.3149,-1.4968,1.2236
1732024277.6401,5.3097,-1.5052,1.2258
1732024277.6514,5.3019,-1.5176,1.2292
1732024277.6601,5.2960,-1.5271,1.2318
1732024277.6813,5.2814,-1.5504,1.2381
1732024277.6900,5.2754,-1.5600,1.2407
1732024277.6956,5.2715,-1.5666,1.2424
1732024277.7606,5.2231,-1.6512,1.2641
1732024277.7694,5.2134,-1.6644,1.2689
1732024277.7794,5.2023,-1.6797,1.2744
1732024277.7896,5.1910,-1.6951,1.2799
1732024277.8078,5.1709,-1.7227,1.2899
1732024277.8196,5.1578,-1.7406,1.2963
1732024277.8285,5.1494,-1.7527,1.3005
1732024277.8388,5.1442,-1.7624,1.3032
1732024277.8500,5.1385,-1.7730,1.3062
1732024277.8595,5.1337,-1.7820,1.3087
1732024277.8673,5.1298,-1.7894,1.3108
1732024277.8791,5.1239,-1.8005,1.3139
1732024277.8903,5.1182,-1.8112,1.3169
1732024277.8979,5.1126,-1.8186,1.3192
1732024277.9096,5.1025,-1.8303,1.3231
1732024277.9194,5.0941,-1.8401,1.3264
1732024277.9318,5.0836,-1.8524,1.3305
1732024277.9398,5.0767,-1.8604,1.3331
1732024277.9491,5.0688,-1.8696,1.3362
1732024277.9594,5.0599,-1.8799,1.3397
1732024277.9696,5.0487,-1.9002,1.3450
1732024277.9791,5.0383,-1.9190,1.3500
1732024277.9905,5.0259,-1.9415,1.3560
1732024278.0095,5.0051,-1.9791,1.3660
1732024278.0201,4.9935,-2.0002,1.3715
1732024278.0312,4.9839,-2.0150,1.3761
1732024278.0395,4.9790,-2.0199,1.3785
1732024278.0493,4.9732,-2.0258,1.3813
1732024278.0597,4.9670,-2.0321,1.3843
1732024278.0691,4.9614,-2.0378,1.3871
1732024278.0796,4.9552,-2.0440,1.3901
1732024278.0892,4.9495,-2.0498,1.3928
1732024278.0998,4.9406,-2.0623,1.3971
1732024278.1101,4.9307,-2.0774,1.4017
1732024278.1199,4.9213,-2.0917,1.4062
1732024278.1294,4.9121,-2.1056,1.4105
1732024278.1397,4.9022,-2.1207,1.4152
1732024278.1501,4.8922,-2.1360,1.4199
1732024278.1594,4.8833,-2.1495,1.4241
1732024278.1701,4.8748,-2.1577,1.4280
1732024278.1791,4.8676,-2.1646,1.4314
1732024278.1892,4.8596,-2.1723,1.4351
1732024278.1995,4.8514,-2.1801,1.4389
1732024278.2088,4.8440,-2.1873,1.4423
1732024278.2187,4.8362,-2.1948,1.4460
1732024278.2293,4.8272,-2.2056,1.4499
1732024278.2391,4.8176,-2.2214,1.4535
1732024278.2493,4.8076,-2.2378,1.4573
1732024278.2597,4.7975,-2.2544,1.4612
1732024278.2713,4.7862,-2.2731,1.4655
1732024278.2801,4.7775,-2.2873,1.4688
1732024278.2909,4.7670,-2.3047,1.4728
1732024278.2989,4.7596,-2.3117,1.4753
1732024278.3093,4.7500,-2.3185,1.4784
1732024278.3191,4.7409,-2.3250,1.4813
1732024278.3299,4.7310,-2.3322,1.4845
1732024278.3390,4.7226,-2.3382,1.4872
1732024278.3492,4.7133,-2.3449,1.4903
1732024278.3602,4.7030,-2.3533,1.4939
1732024278.3689,4.6946,-2.3718,1.5001
1732024278.3794,4.6843,-2.3940,1.5076
1732024278.3993,4.6648,-2.4364,1.5219
1732024278.4093,4.6551,-2.4574,1.5290
1732024278.4191,4.6455,-2.4783,1.5360
1732024278.4280,4.6372,-2.4944,1.5412
1732024278.4391,4.6284,-2.5014,1.5420
1732024278.4491,4.6204,-2.5077,1.5426
1732024278.4594,4.6122,-2.5142,1.5433
1732024278.4688,4.6048,-2.5201,1.5439
1732024278.4790,4.5967,-2.5265,1.5446
1732024278.4887,4.5890,-2.5326,1.5452
1732024278.5017,4.5766,-2.5480,1.5473
1732024278.5088,4.5693,-2.5581,1.5488
1732024278.5191,4.5587,-2.5729,1.5510
1732024278.5289,4.5487,-2.5869,1.5531
1732024278.5388,4.5386,-2.6010,1.5552
1732024278.5497,4.5274,-2.6166,1.5575
1732024278.5589,4.5179,-2.6298,1.5594
1732024278.5692,4.5078,-2.6385,1.5639
1732024278.5790,4.4981,-2.6465,1.5683
1732024278.5887,4.4886,-2.6544,1.5727
1732024278.6014,4.4762,-2.6646,1.5783
1732024278.6125,4.4653,-2.6736,1.5833
1732024278.6291,4.4570,-2.6787,1.5881
1732024278.6855,4.5560,-2.5615,1.5619
1732024278.7189,4.4790,-2.6609,1.5897
1732024278.7391,4.4095,-2.7495,1.6138
1732024278.7492,4.3746,-2.7940,1.6259
1732024278.7591,4.3407,-2.8373,1.6377
1732024278.7689,4.3289,-2.8580,1.6441
1732024278.7813,4.3153,-2.8831,1.6520
1732024278.7899,4.3059,-2.9004,1.6575
1732024278.7996,4.2953,-2.9201,1.6637
1732024278.8101,4.2838,-2.9411,1.6703
1732024278.8201,4.2729,-2.9613,1.6767
1732024278.8291,4.2639,-2.9759,1.6810
1732024278.8390,4.2562,-2.9836,1.6826
1732024278.8491,4.2484,-2.9912,1.6841
1732024278.8605,4.2395,-3.0000,1.6859
1732024278.8679,4.2338,-3.0056,1.6871
1732024278.8789,4.2253,-3.0141,1.6888
1732024278.8899,4.2167,-3.0225,1.6905
1732024278.8992,4.2084,-3.0348,1.6931
1732024278.9093,4.1985,-3.0512,1.6967
1732024278.9190,4.1890,-3.0670,1.7001
1732024278.9290,4.1792,-3.0833,1.7037
1732024278.9407,4.1678,-3.1023,1.7078
1732024278.9501,4.1586,-3.1176,1.7111
1732024278.9598,4.1492,-3.1333,1.7145
1732024278.9893,4.1177,-3.1651,1.7258
1732024278.9992,4.1071,-3.1757,1.7296
1732024279.0097,4.0958,-3.1871,1.7337
1732024279.0197,4.0852,-3.1978,1.7375
1732024279.0408,4.1134,-3.1711,1.7348
1732024279.0511,4.1393,-3.1464,1.7309
1732024279.0585,4.1578,-3.1286,1.7282
1732024279.0675,4.1805,-3.1069,1.7248
1732024279.0897,4.2363,-3.0535,1.7164
1732024279.0979,4.2272,-3.0625,1.7199
1732024279.1087,4.1818,-3.1068,1.7321
1732024279.1194,4.1374,-3.1502,1.7441
1732024279.1294,4.0957,-3.1909,1.7553
1732024279.1402,4.0504,-3.2351,1.7674
1732024279.1502,4.0088,-3.2758,1.7786
1732024279.1597,3.9691,-3.3145,1.7893
1732024279.1718,3.9549,-3.3291,1.7930
1732024279.1787,3.9477,-3.3364,1.7949
1732024279.1890,3.9371,-3.3474,1.7977
1732024279.1991,3.9267,-3.3581,1.8005
1732024279.2091,3.9164,-3.3687,1.8032
1732024279.2194,3.9058,-3.3797,1.8060
1732024279.2289,3.8960,-3.3908,1.8086
1732024279.2386,3.8865,-3.4058,1.8114
1732024279.2495,3.8757,-3.4229,1.8146
1732024279.2594,3.8659,-3.4384,1.8174
1732024279.2694,3.8560,-3.4539,1.8203
1732024279.2793,3.8462,-3.4694,1.8232
1732024279.2891,3.8365,-3.4848,1.8260
1732024279.2994,3.8261,-3.4965,1.8284
1732024279.3096,3.8158,-3.5044,1.8302
1732024279.3192,3.8061,-3.5119,1.8319
1732024279.3291,3.7961,-3.5196,1.8337
1732024279.3398,3.7852,-3.5280,1.8357
1732024279.3495,3.7754,-3.5356,1.8374
1732024279.3589,3.7658,-3.5430,1.8391
1732024279.3675,3.7557,-3.5526,1.8313
1732024279.3787,3.7419,-3.5662,1.8179
1732024279.3888,3.7296,-3.5784,1.8059
1732024279.3982,3.7182,-3.5897,1.7949
1732024279.4082,3.7059,-3.6019,1.7830
1732024279.4191,3.6926,-3.6151,1.7700
1732024279.4283,3.6818,-3.6258,1.7619
1732024279.4383,3.6737,-3.6347,1.7810
1732024279.4489,3.6652,-3.6441,1.8011
1732024279.4599,3.6563,-3.6539,1.8221
1732024279.4689,3.6490,-3.6618,1.8392
1732024279.4789,3.6409,-3.6708,1.8583
1732024279.4914,3.6309,-3.6818,1.8821
1732024279.5001,3.6225,-3.6936,1.8914
1732024279.5089,3.6135,-3.7073,1.8972
1732024279.5190,3.6033,-3.7229,1.9040
1732024279.5279,3.5941,-3.7368,1.9099
1732024279.5391,3.5827,-3.7542,1.9174
1732024279.5490,3.5726,-3.7697,1.9240
1732024279.5597,3.5616,-3.7864,1.9312
1732024279.5695,3.5518,-3.7925,1.9322
1732024279.5790,3.5422,-3.7973,1.9325
1732024279.5902,3.5311,-3.8029,1.9329
1732024279.6092,3.5120,-3.8124,1.9334
1732024279.6300,3.4912,-3.8243,1.9351
1732024279.6394,3.4817,-3.8357,1.9397
1732024279.6497,3.4714,-3.8482,1.9448
1732024279.6603,3.4609,-3.8609,1.9500
1732024279.6692,3.4520,-3.8717,1.9544
1732024279.6791,3.4420,-3.8837,1.9592
1732024279.6895,3.4317,-3.8962,1.9643
1732024279.7003,3.4205,-3.9056,1.9671
1732024279.7097,3.4106,-3.9108,1.9676
1732024279.7195,3.4003,-3.9163,1.9680
1732024279.7300,3.3892,-3.9221,1.9686
1732024279.7390,3.3797,-3.9272,1.9690
1732024279.7499,3.3682,-3.9332,1.9695
1732024279.7597,3.3579,-3.9387,1.9700
1732024279.7686,3.3467,-3.9498,1.9739
1732024279.7888,3.3199,-3.9783,1.9846
1732024279.7952,3.3115,-3.9873,1.9879
1732024279.8099,3.2922,-4.0079,1.9957
1732024279.8191,3.2801,-4.0209,2.0005
1732024279.8492,3.2472,-4.0515,2.0073
1732024279.8599,3.2366,-4.0605,2.0083
1732024279.8684,3.2281,-4.0677,2.0092
1732024279.8782,3.2183,-4.0761,2.0101
1732024279.8895,3.2071,-4.0856,2.0112
1732024279.9007,3.1951,-4.0960,2.0139
1732024279.9092,3.1857,-4.1042,2.0169
1732024279.9204,3.1732,-4.1152,2.0208
1732024279.9305,3.1619,-4.1251,2.0244
1732024279.9398,3.1515,-4.1342,2.0277
1732024279.9497,3.1405,-4.1439,2.0312
1732024279.9596,3.1295,-4.1536,2.0347
1732024279.9704,3.1175,-4.1645,2.0375
1732024279.9789,3.1080,-4.1734,2.0396
1732024279.9889,3.0968,-4.1837,2.0420
1732024280.0029,3.0813,-4.1980,2.0454
1732024280.0095,3.0740,-4.2048,2.0470
1732024280.0192,3.0631,-4.2149,2.0494
1732024280.0294,3.0517,-4.2253,2.0519
1732024280.0491,3.0291,-4.2449,2.0576
1732024280.0590,3.0178,-4.2548,2.0604
1732024280.0703,3.0048,-4.2660,2.0637
1732024280.0790,2.9947,-4.2748,2.0662
1732024280.0896,2.9826,-4.2853,2.0693
1732024280.1016,2.9687,-4.2973,2.0727
1732024280.1098,2.9594,-4.3054,2.0751
1732024280.1231,2.9441,-4.3187,2.0789
1732024280.1303,2.9359,-4.3256,2.0810
1732024280.1393,2.9264,-4.3335,2.0836
1732024280.1490,2.9161,-4.3421,2.0863
1732024280.1596,2.9049,-4.3513,2.0893
1732024280.1700,2.8938,-4.3605,2.0923
1732024280.1791,2.8842,-4.3685,2.0949
1732024280.1896,2.8730,-4.3777,2.0979
1732024280.1992,2.8632,-4.3852,2.1005
1732024280.2095,2.8529,-4.3923,2.1033
1732024280.2194,2.8431,-4.3990,2.1059
1732024280.2302,2.8324,-4.4064,2.1088
1732024280.2393,2.8235,-4.4125,2.1112
1732024280.2498,2.8130,-4.4197,2.1140
1732024280.2590,2.8039,-4.4260,2.1164
1732024280.2690,2.7932,-4.4332,2.1194
1732024280.2796,2.7816,-4.4409,2.1226
1732024280.2892,2.7710,-4.4479,2.1255
1732024280.2992,2.7600,-4.4552,2.1286
1732024280.3093,2.7489,-4.4625,2.1317
1732024280.3191,2.7382,-4.4697,2.1346
1732024280.3293,2.7270,-4.4772,2.1377
1732024280.3392,2.7167,-4.4849,2.1402
1732024280.3498,2.7057,-4.4931,2.1428
1732024280.3597,2.6955,-4.5008,2.1453
1732024280.3719,2.6829,-4.5102,2.1483
1732024280.3800,2.6745,-4.5166,2.1503
1732024280.3889,2.6652,-4.5235,2.1525
1732024280.3989,2.6546,-4.5316,2.1554
1732024280.4092,2.6434,-4.5403,2.1588
1732024280.4192,2.6325,-4.5487,2.1621
1732024280.4294,2.6214,-4.5574,2.1655
1732024280.4384,2.6115,-4.5650,2.1685
1732024280.4491,2.5998,-4.5741,2.1720
1732024280.4602,2.5876,-4.5835,2.1757
1732024280.4705,2.5761,-4.5934,2.1785
1732024280.4799,2.5656,-4.6026,2.1810
1732024280.4900,2.5544,-4.6124,2.1836
1732024280.4988,2.5445,-4.6210,2.1859
1732024280.5096,2.5325,-4.6316,2.1888
1732024280.5202,2.5206,-4.6419,2.1915
1732024280.5299,2.5097,-4.6511,2.1942
1732024280.5392,2.4991,-4.6587,2.1972
1732024280.5492,2.4877,-4.6668,2.2003
1732024280.5597,2.4757,-4.6754,2.2037
1732024280.5717,2.4620,-4.6852,2.2075
1732024280.5797,2.4528,-4.6918,2.2101
1732024280.5895,2.4416,-4.6998,2.2132
1732024280.6009,2.4299,-4.7083,2.2167
1732024280.6100,2.4216,-4.7145,2.2195
1732024280.6200,2.4124,-4.7214,2.2225
1732024280.6293,2.4039,-4.7278,2.2253
1732024280.6405,2.3936,-4.7355,2.2286
1732024280.6494,2.3855,-4.7416,2.2313
1732024280.6590,2.3766,-4.7482,2.2342
1732024280.6790,2.3564,-4.7664,2.2386
1732024280.6892,2.3459,-4.7761,2.2408
1732024280.7001,2.3347,-4.7864,2.2431
1732024280.7093,2.3253,-4.7950,2.2451
1732024280.7199,2.3144,-4.8051,2.2474
1732024280.7303,2.3033,-4.8149,2.2497
1732024280.7403,2.2912,-4.8240,2.2524
1732024280.7492,2.2805,-4.8320,2.2547
1732024280.7590,2.2685,-4.8410,2.2573
1732024280.7713,2.2536,-4.8522,2.2605
1732024280.7816,2.2412,-4.8615,2.2632
1732024280.7906,2.2302,-4.8698,2.2656
1732024280.7993,2.2202,-4.8769,2.2677
1732024280.8092,2.2090,-4.8842,2.2698
1732024280.8196,2.1973,-4.8919,2.2721
1732024280.8290,2.1866,-4.8989,2.2741
1732024280.8398,2.1745,-4.9069,2.2764
1732024280.8491,2.1640,-4.9138,2.2784
1732024280.8594,2.1524,-4.9215,2.2806
1732024280.8690,2.1438,-4.9302,2.2815
1732024280.8788,2.1356,-4.9396,2.2822
1732024280.8892,2.1269,-4.9495,2.2829
1732024280.8994,2.1183,-4.9593,2.2836
1732024280.9114,2.1083,-4.9708,2.2844
1732024280.9190,2.1019,-4.9782,2.2849
1732024280.9297,2.0926,-4.9884,2.2861
1732024280.9392,2.0822,-4.9978,2.2893
1732024280.9488,2.0715,-5.0074,2.2926
1732024280.9596,2.0596,-5.0181,2.2962
1732024280.9701,2.0480,-5.0286,2.2998
1732024280.9802,2.0368,-5.0387,2.3032
1732024280.9993,2.0160,-5.0567,2.3096
1732024281.0088,2.0057,-5.0643,2.3127
1732024281.0189,1.9948,-5.0724,2.3161
1732024281.0288,1.9841,-5.0803,2.3193
1732024281.0400,1.9720,-5.0892,2.3230
1732024281.0498,1.9615,-5.0969,2.3262
1732024281.0610,1.9495,-5.1059,2.3298
1732024281.0703,1.9329,-5.1185,2.3326
1732024281.0794,1.9166,-5.1310,2.3354
1732024281.0890,1.8992,-5.1442,2.3383
1732024281.0992,1.8807,-5.1583,2.3413
1732024281.1091,1.8627,-5.1721,2.3443
1732024281.1200,1.8430,-5.1871,2.3476
1732024281.1309,1.8265,-5.1994,2.3512
1732024281.1640,1.8044,-5.2119,2.3652
1732024281.2145,1.7612,-5.2413,2.3836
1732024281.2225,1.7520,-5.2484,2.3858
1732024281.2404,1.7315,-5.2645,2.3907
1732024281.2494,1.7211,-5.2726,2.3932
1732024281.2601,1.7088,-5.2822,2.3961
1732024281.2705,1.6915,-5.2953,2.4007
1732024281.2789,1.6770,-5.3063,2.4047
1732024281.2891,1.6593,-5.3197,2.4094
1732024281.2990,1.6421,-5.3327,2.4141
1732024281.3195,1.6064,-5.3598,2.4237
1732024281.3293,1.5905,-5.3719,2.4281
1732024281.3401,1.5821,-5.3786,2.4309
1732024281.3491,1.5750,-5.3841,2.4333
1732024281.3593,1.5671,-5.3904,2.4359
1732024281.3697,1.5590,-5.3968,2.4387
1732024281.3791,1.5517,-5.4026,2.4411
1732024281.3912,1.5422,-5.4101,2.4443
1732024281.3995,1.5338,-5.4163,2.4466
1732024281.4096,1.5217,-5.4252,2.4495
1732024281.4200,1.5092,-5.4343,2.4524
1732024281.4294,1.4979,-5.4425,2.4551
1732024281.4398,1.4854,-5.4516,2.4581
1732024281.4491,1.4743,-5.4596,2.4608
1732024281.4591,1.4623,-5.4684,2.4636
1732024281.4689,1.4469,-5.4803,2.4673
1732024281.4897,1.4119,-5.5076,2.4755
1732024281.5004,1.3937,-5.5218,2.4798
1732024281.5107,1.3765,-5.5353,2.4839
1732024281.5198,1.3611,-5.5473,2.4875
1732024281.5298,1.3452,-5.5592,2.4911
1732024281.5405,1.3343,-5.5645,2.4930
1732024281.5492,1.3255,-5.5689,2.4946
1732024281.5591,1.3154,-5.5738,2.4964
1732024281.5679,1.3064,-5.5782,2.4980
1732024281.5791,1.2951,-5.5838,2.5000
1732024281.5905,1.2835,-5.5895,2.5020
1732024281.6013,1.2698,-5.5982,2.5026
1732024281.6088,1.2590,-5.6059,2.5024
1732024281.6196,1.2437,-5.6168,2.5021
1732024281.6281,1.2315,-5.6256,2.5019
1732024281.6395,1.2152,-5.6371,2.5016
1732024281.6494,1.2011,-5.6472,2.5014
1732024281.6613,1.1841,-5.6593,2.5011
1732024281.6704,1.1757,-5.6640,2.5041
1732024281.6796,1.1674,-5.6685,2.5072
1732024281.6892,1.1587,-5.6733,2.5105
1732024281.6991,1.1497,-5.6782,2.5139
1732024281.7091,1.1406,-5.6832,2.5173
1732024281.7188,1.1318,-5.6880,2.5206
1732024281.7286,1.1227,-5.6929,2.5239
1732024281.7399,1.1077,-5.7005,2.5262
1732024281.7495,1.0947,-5.7070,2.5283
1732024281.7597,1.0811,-5.7139,2.5304
1732024281.7711,1.0657,-5.7216,2.5328
1732024281.7794,1.0546,-5.7272,2.5345
1732024281.7890,1.0417,-5.7337,2.5365
1732024281.7980,1.0304,-5.7401,2.5384
1732024281.8189,1.0083,-5.7560,2.5427
1732024281.8281,0.9986,-5.7630,2.5447
1732024281.8395,0.9866,-5.7717,2.5470
1732024281.8491,0.9765,-5.7790,2.5490
1732024281.8615,0.9633,-5.7884,2.5516
1732024281.8713,0.9478,-5.8000,2.5543
1732024281.9013,0.9000,-5.8357,2.5624
1732024281.9098,0.8865,-5.8458,2.5647
1732024281.9198,0.8706,-5.8576,2.5674
1732024281.9309,0.8544,-5.8694,2.5699
1732024281.9408,0.8442,-5.8760,2.5706
1732024281.9495,0.8352,-5.8817,2.5712
1732024281.9591,0.8253,-5.8880,2.5719
1732024281.9688,0.8154,-5.8943,2.5726
1732024281.9790,0.8048,-5.9011,2.5734
1732024281.9890,0.7945,-5.9076,2.5741
1732024281.9986,0.7847,-5.9129,2.5755
1732024282.0090,0.7741,-5.9168,2.5783
1732024282.0191,0.7639,-5.9207,2.5810
1732024282.0283,0.7545,-5.9242,2.5834
1732024282.0393,0.7434,-5.9284,2.5864
1732024282.0494,0.7331,-5.9322,2.5890
1732024282.0599,0.7225,-5.9362,2.5918
1732024282.0689,0.7120,-5.9420,2.5942
1732024282.0795,0.6995,-5.9493,2.5969
1732024282.0899,0.6872,-5.9566,2.5996
1732024282.0990,0.6763,-5.9630,2.6020
1732024282.1092,0.6642,-5.9701,2.6046
1732024282.1198,0.6516,-5.9775,2.6073
1732024282.1293,0.6404,-5.9842,2.6097
1732024282.1415,0.6257,-5.9933,2.6125
1732024282.1502,0.6154,-5.9998,2.6144
1732024282.1597,0.6041,-6.0069,2.6165
1732024282.1694,0.5925,-6.0141,2.6187
1732024282.1800,0.5799,-6.0221,2.6211
1732024282.1894,0.5687,-6.0291,2.6232
1732024282.1992,0.5571,-6.0362,2.6254
1732024282.2116,0.5427,-6.0449,2.6283
1732024282.2193,0.5338,-6.0502,2.6300
1732024282.2301,0.5213,-6.0578,2.6325
1732024282.2392,0.5107,-6.0641,2.6346
1732024282.2492,0.4990,-6.0711,2.6369
1732024282.2712,0.4714,-6.0869,2.6421
1732024282.2798,0.4596,-6.0934,2.6442
1732024282.2895,0.4462,-6.1006,2.6466
1732024282.2996,0.4324,-6.1081,2.6490
1732024282.3089,0.4195,-6.1151,2.6513
1732024282.3189,0.4058,-6.1226,2.6537
1732024282.3289,0.3923,-6.1298,2.6561
1732024282.3388,0.3826,-6.1338,2.6578
1732024282.3495,0.3722,-6.1380,2.6597
1732024282.3596,0.3623,-6.1420,2.6614
1732024282.3727,0.3495,-6.1472,2.6637
1732024282.3812,0.3412,-6.1505,2.6652
1732024282.3896,0.3330,-6.1539,2.6666
1732024282.3990,0.3221,-6.1600,2.6679
1732024282.4095,0.3074,-6.1704,2.6686
1732024282.4212,0.2910,-6.1820,2.6695
1732024282.4292,0.2799,-6.1898,2.6701
1732024282.4374,0.2684,-6.1980,2.6707
1732024282.4625,0.2333,-6.2222,2.6728
1732024282.4776,0.2102,-6.2271,2.6771
1732024282.5202,0.1447,-6.2409,2.6892
1732024282.5317,0.1274,-6.2459,2.6924
1732024282.5518,0.0980,-6.2602,2.6976
1732024282.5631,0.0815,-6.2683,2.7005
1732024282.5820,0.0540,-6.2816,2.7054
1732024282.5894,0.0432,-6.2869,2.7073
1732024282.5993,0.0292,-6.2929,2.7094
1732024282.6106,0.0136,-6.2983,2.7113
1732024282.6201,0.0004,-6.3029,2.7129
1732024282.6301,-0.0133,-6.3077,2.7146
1732024282.6495,-0.0403,-6.3170,2.7179
1732024282.6598,-0.0544,-6.3219,2.7196
1732024282.6702,-0.0640,-6.3394,2.7175
1732024282.6813,-0.0731,-6.3608,2.7145
1732024282.6891,-0.0794,-6.3759,2.7123
1732024282.7026,-0.0905,-6.4020,2.7086
1732024282.7102,-0.0967,-6.4168,2.7065
1732024282.7212,-0.1057,-6.4381,2.7035
1732024282.7296,-0.1142,-6.4509,2.7018
1732024282.7390,-0.1335,-6.4432,2.7045
1732024282.7501,-0.1565,-6.4341,2.7076
1732024282.7579,-0.1728,-6.4277,2.7099
1732024282.7684,-0.1945,-6.4190,2.7129
1732024282.7788,-0.2160,-6.4105,2.7158
1732024282.7892,-0.2377,-6.4019,2.7188
1732024282.8092,-0.2690,-6.4020,2.7255
1732024282.8194,-0.2831,-6.4055,2.7291
1732024282.8294,-0.2968,-6.4090,2.7327
1732024282.8404,-0.3119,-6.4128,2.7366
1732024282.8498,-0.3247,-6.4160,2.7399
1732024282.8593,-0.3377,-6.4193,2.7433
1732024282.8721,-0.3561,-6.4222,2.7458
1732024282.8791,-0.3663,-6.4236,2.7469
1732024282.8898,-0.3818,-6.4257,2.7487
1732024282.8996,-0.3961,-6.4277,2.7502
1732024282.9097,-0.4107,-6.4296,2.7519
1732024282.9191,-0.4244,-6.4315,2.7534
1732024282.9300,-0.4403,-6.4337,2.7552
1732024282.9400,-0.4550,-6.4362,2.7570
1732024282.9491,-0.4684,-6.4384,2.7586
1732024282.9595,-0.4837,-6.4410,2.7605
1732024282.9677,-0.4958,-6.4430,2.7619
1732024282.9792,-0.5127,-6.4458,2.7640
1732024282.9891,-0.5272,-6.4482,2.7657
1732024282.9988,-0.5410,-6.4505,2.7672
1732024283.0089,-0.5546,-6.4526,2.7682
1732024283.0188,-0.5680,-6.4547,2.7692
1732024283.0275,-0.5796,-6.4565,2.7700
1732024283.0392,-0.5953,-6.4589,2.7712
1732024283.0490,-0.6085,-6.4610,2.7722
1732024283.0595,-0.6227,-6.4632,2.7732
1732024283.0706,-0.6356,-6.4534,2.7630
1732024283.0787,-0.6447,-6.4442,2.7536
1732024283.0893,-0.6566,-6.4320,2.7412
1732024283.1012,-0.6700,-6.4182,2.7273
1732024283.1097,-0.6795,-6.4084,2.7174
1732024283.1308,-0.7044,-6.3916,2.6988
1732024283.1413,-0.7209,-6.4120,2.7129
1732024283.1493,-0.7337,-6.4278,2.7239
1732024283.1595,-0.7499,-6.4477,2.7377
1732024283.1693,-0.7654,-6.4668,2.7510
1732024283.1789,-0.7806,-6.4855,2.7640
1732024283.1892,-0.7969,-6.5057,2.7780
1732024283.1994,-0.8124,-6.5183,2.7869
1732024283.2104,-0.8278,-6.5208,2.7890
1732024283.2347,-0.8620,-6.5265,2.7936
1732024283.2546,-0.8898,-6.5311,2.7973
1732024283.2881,-0.9357,-6.5399,2.7975
1732024283.2986,-0.9499,-6.5427,2.7970
1732024283.3095,-0.9648,-6.5457,2.7964
1732024283.3203,-0.9795,-6.5486,2.7959
1732024283.3300,-0.9931,-6.5510,2.7957
1732024283.3417,-1.0123,-6.5527,2.7969
1732024283.3499,-1.0256,-6.5539,2.7978
1732024283.3597,-1.0416,-6.5553,2.7988
1732024283.3698,-1.0582,-6.5568,2.7998
1732024283.3815,-1.0772,-6.5585,2.8010
1732024283.3903,-1.0915,-6.5598,2.8019
1732024283.3981,-1.1030,-6.5607,2.8026
1732024283.4090,-1.1159,-6.5614,2.8031
1732024283.4190,-1.1276,-6.5620,2.8036
1732024283.4297,-1.1403,-6.5627,2.8041
1732024283.4376,-1.1496,-6.5633,2.8045
1732024283.4494,-1.1636,-6.5640,2.8051
1732024283.4597,-1.1756,-6.5647,2.8056
1732024283.4729,-1.1931,-6.5657,2.8063
1732024283.4819,-1.2053,-6.5663,2.8069
1732024283.4892,-1.2152,-6.5669,2.8073
1732024283.4966,-1.2251,-6.5674,2.8077
1732024283.5036,-1.2346,-6.5679,2.8081
1732024283.5107,-1.2443,-6.5684,2.8085
1732024283.5204,-1.2574,-6.5692,2.8091
1732024283.5318,-1.2723,-6.5700,2.8093
1732024283.5387,-1.2806,-6.5705,2.8090
1732024283.5488,-1.2929,-6.5713,2.8085
1732024283.5599,-1.3064,-6.5722,2.8079
1732024283.5680,-1.3162,-6.5728,2.8075
1732024283.5789,-1.3294,-6.5736,2.8069
1732024283.5894,-1.3421,-6.5745,2.8064
1732024283.5992,-1.3549,-6.5752,2.8062
1732024283.6092,-1.3691,-6.5759,2.8065
1732024283.6192,-1.3835,-6.5767,2.8067
1732024283.6294,-1.3981,-6.5774,2.8070
1732024283.6368,-1.4086,-6.5780,2.8072
1732024283.6497,-1.4272,-6.5789,2.8076
1732024283.6612,-1.4436,-6.5798,2.8079
1732024283.6703,-1.4560,-6.5793,2.8092
1732024283.6794,-1.4685,-6.5786,2.8105
1732024283.6892,-1.4818,-6.5780,2.8119
1732024283.6990,-1.4952,-6.5773,2.8134
1732024283.7087,-1.5084,-6.5767,2.8148
1732024283.7189,-1.5223,-6.5760,2.8163
1732024283.7289,-1.5360,-6.5754,2.8176
1732024283.7382,-1.5511,-6.5757,2.8172
1732024283.7488,-1.5683,-6.5761,2.8168
1732024283.7597,-1.5859,-6.5766,2.8163
1732024283.7685,-1.6001,-6.5769,2.8159
1732024283.7794,-1.6179,-6.5773,2.8154
1732024283.7898,-1.6348,-6.5777,2.8150
1732024283.7986,-1.6472,-6.5777,2.8153
1732024283.8092,-1.6588,-6.5772,2.8170
1732024283.8194,-1.6699,-6.5767,2.8187
1732024283.8301,-1.6817,-6.5762,2.8204
1732024283.8395,-1.6919,-6.5758,2.8219
1732024283.8498,-1.7032,-6.5753,2.8236
1732024283.8596,-1.7140,-6.5748,2.8252
1732024283.8693,-1.7259,-6.5752,2.8229
1732024283.8798,-1.7391,-6.5759,2.8192
1732024283.8889,-1.7506,-6.5766,2.8161
1732024283.8979,-1.7620,-6.5772,2.8129
1732024283.9088,-1.7757,-6.5779,2.8091
1732024283.9193,-1.7889,-6.5786,2.8054
1732024283.9301,-1.8020,-6.5783,2.8023
1732024283.9403,-1.8120,-6.5719,2.8030
1732024283.9493,-1.8207,-6.5664,2.8035
1732024283.9592,-1.8304,-6.5602,2.8042
1732024283.9684,-1.8393,-6.5545,2.8048
1732024283.9784,-1.8490,-6.5483,2.8054
1732024283.9898,-1.8601,-6.5413,2.8061
1732024284.0199,-1.8999,-6.5379,2.8148
1732024284.0293,-1.9131,-6.5379,2.8179
1732024284.0398,-1.9277,-6.5379,2.8214
1732024284.0494,-1.9413,-6.5379,2.8247
1732024284.0592,-1.9549,-6.5379,2.8280
1732024284.0676,-1.9663,-6.5349,2.8273
1732024284.0787,-1.9811,-6.5292,2.8243
1732024284.0892,-1.9951,-6.5237,2.8214
1732024284.1003,-2.0099,-6.5180,2.8184
1732024284.1093,-2.0219,-6.5133,2.8159
1732024284.1294,-2.0485,-6.5030,2.8106
1732024284.1430,-2.0639,-6.4975,2.8107
1732024284.1589,-2.0820,-6.4910,2.8109
1732024284.1702,-2.0947,-6.4864,2.8109
1732024284.1799,-2.1057,-6.4825,2.8110
1732024284.1907,-2.1179,-6.4781,2.8111
1732024284.1986,-2.1263,-6.4754,2.8109
1732024284.2102,-2.1379,-6.4722,2.8103
1732024284.2190,-2.1467,-6.4697,2.8099
1732024284.2287,-2.1564,-6.4671,2.8093
1732024284.2392,-2.1669,-6.4642,2.8088
1732024284.2499,-2.1776,-6.4612,2.8082
1732024284.2595,-2.1872,-6.4586,2.8077
1732024284.2711,-2.2022,-6.4583,2.8027
1732024284.2795,-2.2136,-6.4587,2.7983
1732024284.2889,-2.2265,-6.4591,2.7934
1732024284.2990,-2.2403,-6.4596,2.7881
1732024284.3094,-2.2545,-6.4600,2.7827
1732024284.3191,-2.2679,-6.4605,2.7775
1732024284.3291,-2.2814,-6.4604,2.7726
1732024284.3408,-2.2948,-6.4473,2.7733
1732024284.3511,-2.3066,-6.4359,2.7740
1732024284.3594,-2.3161,-6.4267,2.7745
1732024284.3709,-2.3293,-6.4139,2.7752
1732024284.3917,-2.3530,-6.3909,2.7765
1732024284.4090,-2.3718,-6.3766,2.7760
1732024284.4200,-2.3836,-6.3683,2.7754
1732024284.4297,-2.3939,-6.3611,2.7748
1732024284.4497,-2.4153,-6.3461,2.7737
1732024284.4618,-2.4283,-6.3370,2.7730
1732024284.4730,-2.4407,-6.3316,2.7637
1732024284.4792,-2.4474,-6.3287,2.7586
1732024284.4895,-2.4588,-6.3237,2.7501
1732024284.4990,-2.4693,-6.3192,2.7421
1732024284.5096,-2.4810,-6.3141,2.7333
1732024284.5195,-2.4919,-6.3094,2.7250
1732024284.5312,-2.5045,-6.3053,2.7169
1732024284.5392,-2.5123,-6.3064,2.7154
1732024284.5490,-2.5219,-6.3077,2.7136
1732024284.5599,-2.5324,-6.3092,2.7115
1732024284.5703,-2.5426,-6.3106,2.7095
1732024284.5788,-2.5509,-6.3118,2.7079
1732024284.5902,-2.5619,-6.3133,2.7057
1732024284.6131,-2.5940,-6.2961,2.6999
1732024284.6225,-2.6084,-6.2867,2.6974
1732024284.6302,-2.6200,-6.2790,2.6953
1732024284.6389,-2.6333,-6.2703,2.6929
1732024284.6493,-2.6491,-6.2599,2.6901
1732024284.6602,-2.6657,-6.2490,2.6872
1732024284.6787,-2.6785,-6.2234,2.6853
1732024284.6904,-2.6855,-6.2068,2.6842
1732024284.7091,-2.6968,-6.1801,2.6826
1732024284.7191,-2.7029,-6.1657,2.6817
1732024284.7294,-2.7098,-6.1522,2.6811
1732024284.7377,-2.7237,-6.1521,2.6826
1732024284.7489,-2.7421,-6.1519,2.6846
1732024284.7600,-2.7605,-6.1518,2.6866
1732024284.7721,-2.7805,-6.1516,2.6889
1732024284.7793,-2.7925,-6.1515,2.6902
1732024284.7900,-2.8102,-6.1513,2.6921
1732024284.8091,-2.7980,-6.1531,2.6887
1732024284.8197,-2.7820,-6.1545,2.6854
1732024284.8291,-2.7677,-6.1558,2.6825
1732024284.8389,-2.7529,-6.1571,2.6794
1732024284.8493,-2.7369,-6.1584,2.6761
1732024284.8597,-2.7212,-6.1598,2.6728
1732024284.8690,-2.7398,-6.1465,2.6648
1732024284.8803,-2.7760,-6.1241,2.6528
1732024284.8897,-2.8058,-6.1057,2.6430
1732024284.8993,-2.8365,-6.0867,2.6329
1732024284.9085,-2.8659,-6.0685,2.6231
1732024284.9195,-2.9007,-6.0470,2.6117
1732024284.9291,-2.9307,-6.0285,2.6018
1732024284.9391,-2.9446,-6.0212,2.5978
1732024284.9502,-2.9600,-6.0131,2.5933
1732024284.9602,-2.9739,-6.0058,2.5894
1732024284.9690,-2.9861,-5.9993,2.5858
1732024284.9800,-3.0014,-5.9913,2.5814
1732024284.9891,-3.0142,-5.9845,2.5778
1732024284.9998,-3.0267,-5.9754,2.5744
1732024285.0103,-3.0359,-5.9644,2.5722
1732024285.0197,-3.0442,-5.9547,2.5703
1732024285.0309,-3.0539,-5.9431,2.5680
1732024285.0399,-3.0619,-5.9338,2.5661
1732024285.0502,-3.0709,-5.9230,2.5640
1732024285.0595,-3.0791,-5.9134,2.5621
1732024285.0697,-3.0849,-5.8980,2.5646
1732024285.0805,-3.0901,-5.8800,2.5688
1732024285.0905,-3.0950,-5.8632,2.5728
1732024285.1013,-3.1001,-5.8452,2.5771
1732024285.1093,-3.1040,-5.8320,2.5803
1732024285.1193,-3.1088,-5.8152,2.5842
1732024285.1286,-3.1132,-5.7997,2.5879
1732024285.1390,-3.1202,-5.7927,2.5703
1732024285.1491,-3.1270,-5.7861,2.5530
1732024285.1596,-3.1341,-5.7792,2.5349
1732024285.1701,-3.1411,-5.7723,2.5168
1732024285.1797,-3.1476,-5.7660,2.5002
1732024285.1890,-3.1539,-5.7598,2.4842
1732024285.2011,-3.1666,-5.7555,2.4710
1732024285.2106,-3.1806,-5.7553,2.4674
1732024285.2222,-3.1978,-5.7550,2.4630
1732024285.2313,-3.2113,-5.7547,2.4595
1732024285.2393,-3.2231,-5.7545,2.4565
1732024285.2492,-3.2377,-5.7543,2.4528
1732024285.2605,-3.2544,-5.7540,2.4485
1732024285.2693,-3.2538,-5.7247,2.4333
1732024285.2795,-3.2496,-5.6837,2.4129
1732024285.2893,-3.2454,-5.6439,2.3931
1732024285.2987,-3.2415,-5.6063,2.3744
1732024285.3095,-3.2370,-5.5626,2.3526
1732024285.3190,-3.2330,-5.5242,2.3335
1732024285.3294,-3.2295,-5.4842,2.3137
1732024285.3418,-3.2415,-5.4755,2.3118
1732024285.3487,-3.2482,-5.4705,2.3107
1732024285.3591,-3.2582,-5.4632,2.3090
1732024285.3691,-3.2678,-5.4562,2.3074
1732024285.3792,-3.2775,-5.4491,2.3059
1732024285.3894,-3.2874,-5.4419,2.3042
1732024285.4023,-3.2988,-5.4347,2.3014
1732024285.4095,-3.3046,-5.4317,2.2995
1732024285.4195,-3.3127,-5.4275,2.2968
1732024285.4315,-3.3224,-5.4224,2.2936
1732024285.4393,-3.3288,-5.4191,2.2915
1732024285.4495,-3.3370,-5.4148,2.2888
1732024285.4595,-3.3451,-5.4106,2.2861
1732024285.4690,-3.3562,-5.4095,2.2820
1732024285.4795,-3.3698,-5.4096,2.2769
1732024285.4892,-3.3823,-5.4096,2.2722
1732024285.4987,-3.3947,-5.4097,2.2675
1732024285.5083,-3.4071,-5.4097,2.2628
1732024285.5194,-3.4215,-5.4098,2.2574
1732024285.5291,-3.4341,-5.4091,2.2526
1732024285.5393,-3.4426,-5.3862,2.2491
1732024285.5507,-3.4522,-5.3604,2.2452
1732024285.5594,-3.4595,-5.3407,2.2422
1732024285.5689,-3.4675,-5.3193,2.2389
1732024285.5792,-3.4761,-5.2960,2.2354
1732024285.5888,-3.4841,-5.2745,2.2321
1732024285.5986,-3.4891,-5.2555,2.2267
1732024285.6088,-3.4866,-5.2432,2.2168
1732024285.6296,-3.4816,-5.2182,2.1965
1732024285.6504,-3.4766,-5.1932,2.1763
1732024285.6609,-3.4741,-5.1805,2.1660
1732024285.6724,-3.4793,-5.1604,2.1639
1732024285.6795,-3.4831,-5.1476,2.1633
1732024285.6894,-3.4885,-5.1295,2.1624
1732024285.7103,-3.4997,-5.0917,2.1605
1732024285.7206,-3.5053,-5.0730,2.1596
1732024285.7323,-3.5143,-5.0578,2.1526
1732024285.7409,-3.5255,-5.0573,2.1372
1732024285.7506,-3.5382,-5.0567,2.1197
1732024285.7599,-3.5504,-5.0561,2.1030
1732024285.7708,-3.5647,-5.0554,2.0832
1732024285.7807,-3.5778,-5.0547,2.0653
1732024285.7900,-3.5900,-5.0541,2.0486
1732024285.8289,-3.6139,-4.9627,1.9420
1732024285.8382,-3.6185,-4.9376,1.9153
1732024285.8490,-3.6240,-4.9080,1.8839
1732024285.8588,-3.6289,-4.8814,1.8557
1732024285.8686,-3.6297,-4.8588,1.8357
1732024285.8787,-3.6283,-4.8379,1.8197
1732024285.8918,-3.6265,-4.8107,1.7990
1732024285.9004,-3.6253,-4.7928,1.7853
1732024285.9098,-3.6239,-4.7735,1.7706
1732024285.9198,-3.6225,-4.7527,1.7548
1732024285.9295,-3.6222,-4.7334,1.7397
1732024285.9399,-3.6388,-4.7241,1.7280
1732024285.9512,-3.6569,-4.7140,1.7152
1732024285.9600,-3.6709,-4.7062,1.7053
1732024285.9720,-3.6900,-4.6956,1.6918
1732024285.9795,-3.7020,-4.6889,1.6833
1732024285.9904,-3.7194,-4.6792,1.6710
1732024285.9990,-3.7276,-4.6698,1.6601
1732024286.0090,-3.7276,-4.6561,1.6455
1732024286.0189,-3.7275,-4.6424,1.6309
1732024286.0296,-3.7275,-4.6277,1.6153
1732024286.0399,-3.7274,-4.6135,1.6002
1732024286.0499,-3.7274,-4.5996,1.5854
1732024286.0599,-3.7273,-4.5859,1.5708
1732024286.0804,-3.7324,-4.5600,1.5497
1732024286.0913,-3.7355,-4.5466,1.5392
1732024286.1014,-3.7383,-4.5340,1.5293
1732024286.1103,-3.7408,-4.5230,1.5207
1732024286.1203,-3.7436,-4.5106,1.5110
1732024286.1318,-3.7462,-4.4928,1.4971
1732024286.1392,-3.7466,-4.4749,1.4829
1732024286.1494,-3.7472,-4.4500,1.4632
1732024286.1593,-3.7477,-4.4258,1.4441
1732024286.1693,-3.7483,-4.4012,1.4246
1732024286.1798,-3.7488,-4.3757,1.4045
1732024286.1896,-3.7494,-4.3516,1.3854
1732024286.1995,-3.7499,-4.3298,1.3690
1732024286.2096,-3.7504,-4.3111,1.3562
1732024286.2192,-3.7509,-4.2934,1.3441
1732024286.2301,-3.7515,-4.2733,1.3304
1732024286.2389,-3.7520,-4.2569,1.3192
1732024286.2489,-3.7525,-4.2384,1.3066
1732024286.2611,-3.7531,-4.2158,1.2912
1732024286.2717,-3.7674,-4.2110,1.2856
1732024286.2796,-3.7795,-4.2087,1.2820
1732024286.2917,-3.7977,-4.2053,1.2766
1732024286.2996,-3.8097,-4.2030,1.2731
1732024286.3097,-3.8250,-4.2001,1.2686
1732024286.3197,-3.8400,-4.1973,1.2642
1732024286.3299,-3.8544,-4.1924,1.2584
1732024286.3419,-3.8580,-4.1660,1.2399
1732024286.3496,-3.8603,-4.1490,1.2279
1732024286.3594,-3.8633,-4.1275,1.2128
1732024286.3693,-3.8663,-4.1056,1.1974
1732024286.3790,-3.8693,-4.0841,1.1823
1732024286.3894,-3.8724,-4.0611,1.1662
1732024286.3991,-3.8759,-4.0436,1.1614
1732024286.4096,-3.8805,-4.0319,1.1761
1732024286.4199,-3.8851,-4.0205,1.1905
1732024286.4295,-3.8894,-4.0098,1.2040
1732024286.4498,-3.8985,-3.9873,1.2325
1732024286.4591,-3.9026,-3.9770,1.2455
1732024286.4789,-3.9374,-3.9729,1.2328
1732024286.4890,-3.9576,-3.9726,1.2225
1732024286.5016,-3.9829,-3.9723,1.2096
1732024286.5097,-3.9991,-3.9720,1.2013
1732024286.5193,-4.0184,-3.9717,1.1914
1732024286.5298,-4.0352,-3.9687,1.1793
1732024286.5398,-4.0073,-3.9391,1.1554
1732024286.5497,-3.9793,-3.9095,1.1315
1732024286.5594,-3.9521,-3.8806,1.1082
1732024286.5687,-3.9258,-3.8527,1.0857
1732024286.5798,-3.8948,-3.8198,1.0592
1732024286.5895,-3.8675,-3.7909,1.0359
1732024286.6002,-3.8571,-3.7667,1.0156
1732024286.6102,-3.8721,-3.7540,1.0037
1732024286.6194,-3.8861,-3.7423,0.9927
1732024286.6295,-3.9012,-3.7295,0.9808
1732024286.6410,-3.9186,-3.7149,0.9671
1732024286.6509,-3.9335,-3.7024,0.9554
1732024286.6618,-3.9499,-3.6885,0.9424
1732024286.6723,-3.9611,-3.6738,0.9320
1732024286.6800,-3.9692,-3.6630,0.9244
1732024286.6906,-3.9804,-3.6481,0.9139
1732024286.7009,-3.9913,-3.6335,0.9037
1732024286.7094,-4.0002,-3.6215,0.8953
1732024286.7190,-4.0104,-3.6078,0.8858
1732024286.7290,-4.0208,-3.5938,0.8759
1732024286.7393,-4.0169,-3.5732,0.8547
1732024286.7497,-4.0129,-3.5522,0.8332
1732024286.7595,-4.0092,-3.5326,0.8130
1732024286.7699,-4.0052,-3.5118,0.7916
1732024286.7791,-4.0017,-3.4934,0.7727
1732024286.7893,-3.9978,-3.4730,0.7517
1732024286.7991,-3.9916,-3.4564,0.7331
1732024286.8090,-3.9804,-3.4450,0.7171
1732024286.8197,-3.9686,-3.4329,0.7001
1732024286.8303,-3.9567,-3.4208,0.6830
1732024286.8410,-3.9447,-3.4086,0.6658
1732024286.8500,-3.9347,-3.3983,0.6513
1732024286.8596,-3.9240,-3.3875,0.6360
1732024286.8712,-3.9373,-3.3750,0.6232
1732024286.8804,-3.9542,-3.3653,0.6146
1732024286.8901,-3.9721,-3.3551,0.6054
1732024286.9101,-4.0092,-3.3339,0.5865
1732024286.9221,-4.0313,-3.3213,0.5752
1732024286.9303,-4.0456,-3.3127,0.5660
1732024286.9389,-4.0561,-3.3035,0.5473
1732024286.9494,-4.0691,-3.2921,0.5244
1732024286.9591,-4.0810,-3.2817,0.5033
1732024286.9688,-4.0928,-3.2713,0.4823
1732024286.9792,-4.1057,-3.2601,0.4596
1732024286.9893,-4.1181,-3.2491,0.4376
1732024287.0000,-4.1122,-3.2341,0.4157
1732024287.0102,-4.0795,-3.2148,0.3970
1732024287.0205,-4.0467,-3.1954,0.3781
1732024287.0297,-4.0173,-3.1780,0.3612
1732024287.0413,-3.9799,-3.1560,0.3397
1732024287.1095,-3.9758,-3.0534,0.1989
1732024287.1207,-3.9910,-3.0384,0.1745
1732024287.1305,-4.0032,-3.0253,0.1554
1732024287.1400,-4.0085,-3.0125,0.1493
1732024287.1506,-4.0145,-2.9981,0.1425
1732024287.1596,-4.0196,-2.9859,0.1367
1732024287.1691,-4.0250,-2.9731,0.1306
1732024287.1797,-4.0310,-2.9587,0.1238
1732024287.1895,-4.0366,-2.9454,0.1175
1732024287.2025,-4.0421,-2.9282,0.1046
1732024287.2094,-4.0442,-2.9193,0.0954
1732024287.2206,-4.0475,-2.9047,0.0804
1732024287.2295,-4.0501,-2.8932,0.0686
1732024287.2795,-4.0696,-2.8256,-0.0138
1732024287.2995,-4.0811,-2.7965,-0.0586
1732024287.3095,-4.0869,-2.7819,-0.0812
1732024287.3200,-4.0929,-2.7666,-0.1049
1732024287.3297,-4.0978,-2.7526,-0.1262
1732024287.3354,-4.0919,-2.7460,-0.1324
1732024287.3710,-4.0557,-2.7052,-0.1712
1732024287.3799,-4.0467,-2.6950,-0.1809
1732024287.3893,-4.0371,-2.6841,-0.1912
1732024287.3957,-4.0306,-2.6769,-0.1981
1732024287.4008,-4.0305,-2.6696,-0.2060
1732024287.4099,-4.0307,-2.6566,-0.2203
1732024287.4197,-4.0310,-2.6426,-0.2356
1732024287.4295,-4.0312,-2.6287,-0.2508
1732024287.4386,-4.0314,-2.6156,-0.2651
1732024287.4487,-4.0317,-2.6012,-0.2809
1732024287.4586,-4.0319,-2.5871,-0.2964
1732024287.4687,-4.0386,-2.5725,-0.3084
1732024287.4791,-4.0500,-2.5574,-0.3182
1732024287.4893,-4.0611,-2.5426,-0.3279
1732024287.5002,-4.0729,-2.5268,-0.3382
1732024287.5093,-4.0828,-2.5136,-0.3468
1732024287.5192,-4.0936,-2.4992,-0.3561
1732024287.5292,-4.1045,-2.4848,-0.3656
1732024287.5389,-4.1098,-2.4704,-0.3777
1732024287.5490,-4.1153,-2.4556,-0.3904
1732024287.5593,-4.1209,-2.4403,-0.4034
1732024287.5694,-4.1264,-2.4253,-0.4161
1732024287.5796,-4.1320,-2.4102,-0.4289
1732024287.5890,-4.1371,-2.3963,-0.4408
1732024287.5996,-4.1362,-2.3820,-0.4528
1732024287.6090,-4.1240,-2.3718,-0.4610
1732024287.6191,-4.1106,-2.3608,-0.4700
1732024287.6302,-4.0960,-2.3486,-0.4799
1732024287.6391,-4.0844,-2.3390,-0.4877
1732024287.6507,-4.0691,-2.3263,-0.4980
1732024287.6593,-4.0578,-2.3169,-0.5056
1732024287.6719,-4.0576,-2.2979,-0.5107
1732024287.6797,-4.0613,-2.2849,-0.5125
1732024287.6892,-4.0657,-2.2690,-0.5146
1732024287.6998,-4.0707,-2.2514,-0.5170
1732024287.7102,-4.0756,-2.2341,-0.5193
1732024287.7198,-4.0801,-2.2181,-0.5215
1732024287.7304,-4.0843,-2.2003,-0.5238
1732024287.7395,-4.0811,-2.1846,-0.5254
1732024287.7493,-4.0776,-2.1675,-0.5271
1732024287.7589,-4.0743,-2.1509,-0.5287
1732024287.7691,-4.0707,-2.1333,-0.5304
1732024287.7799,-4.0669,-2.1146,-0.5322
1732024287.7894,-4.0636,-2.0981,-0.5338
1732024287.7992,-4.0602,-2.0823,-0.5358
1732024287.8099,-4.0565,-2.0678,-0.5388
1732024287.8194,-4.0533,-2.0551,-0.5415
1732024287.8296,-4.0497,-2.0412,-0.5443
1732024287.8390,-4.0465,-2.0286,-0.5469
1732024287.8495,-4.0429,-2.0143,-0.5499
1732024287.8616,-4.0388,-1.9980,-0.5533
1732024287.8689,-4.0259,-1.9932,-0.5613
1732024287.8793,-4.0046,-1.9878,-0.5744
1732024287.8900,-3.9826,-1.9822,-0.5880
1732024287.8994,-3.9634,-1.9773,-0.5998
1732024287.9093,-3.9430,-1.9721,-0.6123
1732024287.9192,-3.9226,-1.9669,-0.6249
1732024287.9296,-3.9016,-1.9613,-0.6378
1732024287.9398,-3.9033,-1.9425,-0.6393
1732024287.9503,-3.9051,-1.9231,-0.6409
1732024287.9601,-3.9067,-1.9051,-0.6423
1732024287.9689,-3.9082,-1.8888,-0.6436
1732024287.9797,-3.9100,-1.8688,-0.6451
1732024287.9894,-3.9116,-1.8510,-0.6465
1732024287.9996,-3.9138,-1.8323,-0.6475
1732024288.0095,-3.9169,-1.8146,-0.6474
1732024288.0195,-3.9200,-1.7967,-0.6474
1732024288.0294,-3.9232,-1.7788,-0.6473
1732024288.0392,-3.9262,-1.7612,-0.6472
1732024288.0501,-3.9297,-1.7417,-0.6471
1732024288.0596,-3.9326,-1.7246,-0.6471
1732024288.0692,-3.9307,-1.7107,-0.6441
1732024288.0792,-3.9260,-1.6978,-0.6396
1732024288.0892,-3.9213,-1.6849,-0.6351
1732024288.0990,-3.9167,-1.6723,-0.6306
1732024288.1097,-3.9118,-1.6586,-0.6258
1732024288.1191,-3.9074,-1.6465,-0.6215
1732024288.1322,-3.9010,-1.6301,-0.6193
1732024288.1416,-3.8955,-1.6197,-0.6280
1732024288.1509,-3.8901,-1.6095,-0.6366
1732024288.1603,-3.8846,-1.5991,-0.6453
1732024288.1704,-3.8787,-1.5879,-0.6547
1732024288.1799,-3.8731,-1.5774,-0.6635
1732024288.1897,-3.8674,-1.5666,-0.6726
1732024288.1998,-3.8629,-1.5519,-0.6806
1732024288.2104,-3.8605,-1.5299,-0.6865
1732024288.2216,-3.8581,-1.5070,-0.6926
1732024288.2304,-3.8561,-1.4888,-0.6975
1732024288.2412,-3.8538,-1.4665,-0.7035
1732024288.2499,-3.8519,-1.4486,-0.7083
1732024288.2594,-3.8498,-1.4289,-0.7136
1732024288.2689,-3.8483,-1.4105,-0.7166
1732024288.2799,-3.8470,-1.3898,-0.7187
1732024288.2896,-3.8459,-1.3718,-0.7205
1732024288.2994,-3.8448,-1.3533,-0.7224
1732024288.3103,-3.8435,-1.3328,-0.7244
1732024288.3198,-3.8424,-1.3150,-0.7262
1732024288.3293,-3.8413,-1.2973,-0.7280
1732024288.3407,-3.8038,-1.3172,-0.7304
1732024288.3501,-3.7724,-1.3341,-0.7323
1732024288.3603,-3.7382,-1.3525,-0.7345
1732024288.3707,-3.7033,-1.3714,-0.7367
1732024288.3805,-3.6706,-1.3890,-0.7387
1732024288.3893,-3.6411,-1.4049,-0.7405
1732024288.3991,-3.6229,-1.4049,-0.7430
1732024288.4089,-3.6384,-1.3639,-0.7466
1732024288.4196,-3.6553,-1.3193,-0.7504
1732024288.4296,-3.6711,-1.2777,-0.7540
1732024288.4389,-3.6859,-1.2386,-0.7573
1732024288.4502,-3.7038,-1.1915,-0.7614
1732024288.4605,-3.7200,-1.1487,-0.7651
1732024288.4716,-3.7181,-1.1181,-0.7577
1732024288.4793,-3.7132,-1.0996,-0.7504
1732024288.4896,-3.7066,-1.0752,-0.7407
1732024288.5009,-3.6993,-1.0483,-0.7300
1732024288.5100,-3.6935,-1.0267,-0.7215
1732024288.5200,-3.6870,-1.0029,-0.7120
1732024288.5302,-3.6810,-0.9797,-0.7036
1732024288.5390,-3.6815,-0.9694,-0.7100
1732024288.5487,-3.6820,-0.9581,-0.7172
1732024288.5594,-3.6826,-0.9456,-0.7251
1732024288.5698,-3.6831,-0.9336,-0.7327
1732024288.5798,-3.6837,-0.9220,-0.7400
1732024288.5893,-3.6842,-0.9109,-0.7470
1732024288.5985,-3.6824,-0.8998,-0.7494
1732024288.6094,-3.6727,-0.8851,-0.7373
1732024288.6196,-3.6635,-0.8712,-0.7259
1732024288.6303,-3.6539,-0.8568,-0.7141
1732024288.6496,-3.6366,-0.8309,-0.6927
1732024288.6599,-3.6273,-0.8169,-0.6812
1732024288.6726,-3.6225,-0.8012,-0.6860
1732024288.6821,-3.6203,-0.7898,-0.6939
1732024288.6997,-3.6163,-0.7686,-0.7083
1732024288.7096,-3.6140,-0.7568,-0.7164
1732024288.7197,-3.6117,-0.7447,-0.7247
1732024288.7304,-3.6090,-0.7314,-0.7327
1732024288.7385,-3.6044,-0.7188,-0.7316
1732024288.7590,-3.5928,-0.6863,-0.7288
1732024288.7689,-3.5872,-0.6709,-0.7275
1732024288.7792,-3.5814,-0.6546,-0.7261
1732024288.7895,-3.5755,-0.6384,-0.7247
1732024288.7991,-3.5699,-0.6251,-0.7253
1732024288.8099,-3.5634,-0.6151,-0.7305
1732024288.8194,-3.5576,-0.6063,-0.7352
1732024288.8290,-3.5517,-0.5973,-0.7399
1732024288.8391,-3.5456,-0.5880,-0.7449
1732024288.8505,-3.5387,-0.5774,-0.7504
1732024288.8592,-3.5334,-0.5693,-0.7547
1732024288.8727,-3.5195,-0.5555,-0.7553
1732024288.8791,-3.5119,-0.5488,-0.7545
1732024288.8894,-3.4997,-0.5380,-0.7531
1732024288.8987,-3.4886,-0.5282,-0.7519
1732024288.9191,-3.4643,-0.5067,-0.7493
1732024288.9281,-3.4537,-0.4973,-0.7481
1732024288.9390,-3.4403,-0.4821,-0.7501
1732024288.9493,-3.4276,-0.4670,-0.7526
1732024288.9602,-3.4142,-0.4512,-0.7552
1732024288.9716,-3.4003,-0.4347,-0.7580
1732024288.9794,-3.3907,-0.4233,-0.7598
1732024288.9893,-3.3785,-0.4088,-0.7622
1732024288.9990,-3.3668,-0.3951,-0.7648
1732024289.0098,-3.3540,-0.3807,-0.7686
1732024289.0191,-3.3433,-0.3684,-0.7717
1732024289.0291,-3.3315,-0.3550,-0.7752
1732024289.0395,-3.3194,-0.3413,-0.7788
1732024289.0499,-3.3072,-0.3274,-0.7824
1732024289.0593,-3.2962,-0.3150,-0.7856
1732024289.0688,-3.2845,-0.3029,-0.7878
1732024289.0793,-3.2709,-0.2901,-0.7895
1732024289.0890,-3.2583,-0.2782,-0.7910
1732024289.0990,-3.2453,-0.2660,-0.7926
1732024289.1089,-3.2326,-0.2540,-0.7941
1732024289.1191,-3.2194,-0.2415,-0.7957
1732024289.1305,-3.2046,-0.2275,-0.7975
1732024289.1495,-3.1802,-0.2009,-0.8033
1732024289.1607,-3.1658,-0.1851,-0.8067
1732024289.1711,-3.1526,-0.1707,-0.8098
1732024289.1791,-3.1423,-0.1595,-0.8122
1732024289.1895,-3.1289,-0.1449,-0.8154
1732024289.2005,-3.1164,-0.1313,-0.8200
1732024289.2091,-3.1093,-0.1237,-0.8256
1732024289.2195,-3.1006,-0.1145,-0.8324
1732024289.2296,-3.0922,-0.1057,-0.8390
1732024289.2393,-3.0842,-0.0971,-0.8453
1732024289.2496,-3.0756,-0.0880,-0.8521
1732024289.2600,-3.0669,-0.0787,-0.8589
1732024289.2706,-3.0538,-0.0665,-0.8608
1732024289.2789,-3.0416,-0.0556,-0.8603
1732024289.2891,-3.0268,-0.0423,-0.8596
1732024289.2999,-3.0111,-0.0282,-0.8590
1732024289.3106,-2.9954,-0.0142,-0.8583
1732024289.3196,-2.9824,-0.0025,-0.8577
1732024289.3298,-2.9675,0.0108,-0.8571
1732024289.3392,-2.9536,0.0183,-0.8568
1732024289.3492,-2.9390,0.0259,-0.8566
1732024289.3590,-2.9245,0.0334,-0.8564
1732024289.3714,-2.9063,0.0428,-0.8562
1732024289.3790,-2.8951,0.0486,-0.8560
1732024289.3896,-2.8795,0.0567,-0.8558
1732024289.4009,-2.8635,0.0659,-0.8565
1732024289.4091,-2.8532,0.0735,-0.8583
1732024289.4194,-2.8401,0.0830,-0.8607
1732024289.4293,-2.8275,0.0922,-0.8629
1732024289.4389,-2.8154,0.1010,-0.8651
1732024289.4490,-2.8025,0.1104,-0.8674
1732024289.4594,-2.7893,0.1201,-0.8697
1732024289.4689,-2.7772,0.1290,-0.8721
1732024289.4790,-2.7640,0.1388,-0.8749
1732024289.4890,-2.7510,0.1484,-0.8776
1732024289.4992,-2.7376,0.1583,-0.8804
1732024289.5090,-2.7249,0.1677,-0.8831
1732024289.5190,-2.7118,0.1775,-0.8858
1732024289.5297,-2.6978,0.1878,-0.8888
1732024289.5395,-2.6840,0.1969,-0.8907
1732024289.5494,-2.6699,0.2061,-0.8925
1732024289.5596,-2.6553,0.2155,-0.8944
1732024289.5691,-2.6417,0.2243,-0.8962
1732024289.5789,-2.6277,0.2335,-0.8980
1732024289.5893,-2.6128,0.2431,-0.8999
1732024289.5996,-2.5983,0.2527,-0.9023
1732024289.6193,-2.5712,0.2715,-0.9100
1732024289.6307,-2.5556,0.2823,-0.9144
1732024289.6409,-2.5417,0.2920,-0.9184
1732024289.6504,-2.5286,0.3010,-0.9222
1732024289.6599,-2.5157,0.3100,-0.9258
1732024289.6693,-2.5023,0.3187,-0.9286
1732024289.6795,-2.4872,0.3278,-0.9307
1732024289.6897,-2.4723,0.3369,-0.9328
1732024289.6997,-2.4576,0.3459,-0.9349
1732024289.7096,-2.4431,0.3548,-0.9369
1732024289.7196,-2.4284,0.3637,-0.9390
1732024289.7289,-2.4148,0.3720,-0.9409
1732024289.7393,-2.3998,0.3794,-0.9447
1732024289.7497,-2.3851,0.3862,-0.9489
1732024289.7598,-2.3707,0.3928,-0.9529
1732024289.7893,-2.3287,0.4122,-0.9648
1732024289.8015,-2.3104,0.4209,-0.9691
1732024289.8097,-2.2962,0.4279,-0.9708
1732024289.8199,-2.2785,0.4367,-0.9729
1732024289.8384,-2.2465,0.4526,-0.9768
1732024289.8593,-2.2104,0.4705,-0.9812
1732024289.8890,-2.1610,0.4971,-0.9934
1732024289.8991,-2.1442,0.5063,-0.9981
1732024289.9093,-2.1274,0.5155,-1.0028
1732024289.9194,-2.1108,0.5246,-1.0073
1732024289.9305,-2.0924,0.5347,-1.0124
1732024289.9392,-2.0800,0.5385,-1.0144
1732024289.9494,-2.0657,0.5425,-1.0164
1732024289.9590,-2.0522,0.5463,-1.0183
1732024289.9675,-2.0401,0.5496,-1.0201
1732024289.9785,-2.0247,0.5540,-1.0222
1732024289.9892,-2.0097,0.5581,-1.0244
1732024289.9991,-1.9955,0.5622,-1.0266
1732024290.0091,-1.9794,0.5678,-1.0305
1732024290.0192,-1.9634,0.5734,-1.0345
1732024290.0292,-1.9472,0.5791,-1.0385
1732024290.0392,-1.9313,0.5846,-1.0424
1732024290.0492,-1.9153,0.5902,-1.0464
1732024290.0592,-1.8992,0.5958,-1.0504
1732024290.0679,-1.8852,0.5998,-1.0533
1732024290.0784,-1.8681,0.6029,-1.0557
1732024290.0890,-1.8509,0.6059,-1.0581
1732024290.0982,-1.8360,0.6086,-1.0602
1732024290.1294,-1.7855,0.6176,-1.0673
1732024290.1390,-1.7696,0.6217,-1.0706
1732024290.1501,-1.7511,0.6267,-1.0749
1732024290.1613,-1.7324,0.6318,-1.0791
1732024290.1700,-1.7179,0.6357,-1.0824
1732024290.1792,-1.7025,0.6399,-1.0860
1732024290.1897,-1.6850,0.6446,-1.0900
1732024290.1996,-1.6751,0.6478,-1.0930
1732024290.2091,-1.7006,0.6435,-1.0919
1732024290.2188,-1.7268,0.6391,-1.0907
1732024290.2302,-1.7572,0.6340,-1.0894
1732024290.2389,-1.7807,0.6300,-1.0884
1732024290.2491,-1.8078,0.6254,-1.0872
1732024290.2596,-1.8359,0.6207,-1.0860
1732024290.2692,-1.8261,0.6256,-1.0886
1732024290.2794,-1.7730,0.6418,-1.0957
1732024290.2898,-1.7189,0.6582,-1.1029
1732024290.3093,-1.6171,0.6892,-1.1165
1732024290.3193,-1.5650,0.7051,-1.1235
1732024290.3311,-1.5038,0.7237,-1.1317
1732024290.3398,-1.4874,0.7308,-1.1319
1732024290.3496,-1.4702,0.7385,-1.1318
1732024290.3600,-1.4518,0.7467,-1.1317
1732024290.3724,-1.4298,0.7565,-1.1316
1732024290.3787,-1.4188,0.7614,-1.1316
1732024290.3891,-1.4005,0.7696,-1.1315
1732024290.3989,-1.3834,0.7768,-1.1317
1732024290.4091,-1.3679,0.7786,-1.1344
1732024290.4192,-1.3525,0.7804,-1.1372
1732024290.4296,-1.3367,0.7823,-1.1401
1732024290.4411,-1.3191,0.7844,-1.1432
1732024290.4494,-1.3065,0.7859,-1.1455
1732024290.4794,-1.2620,0.7913,-1.1574
1732024290.4896,-1.2474,0.7932,-1.1627
1732024290.4998,-1.2327,0.7951,-1.1680
1732024290.5092,-1.2191,0.7969,-1.1729
1732024290.5196,-1.2041,0.7988,-1.1783
1732024290.5297,-1.1897,0.8006,-1.1835
1732024290.5390,-1.1745,0.8030,-1.1868
1732024290.5490,-1.1581,0.8056,-1.1898
1732024290.5598,-1.1401,0.8084,-1.1932
1732024290.5705,-1.1223,0.8113,-1.1965
1732024290.5809,-1.1050,0.8140,-1.1997
1732024290.5898,-1.0903,0.8163,-1.2024
1732024290.6012,-1.0690,0.8208,-1.2066
1732024290.6099,-1.0483,0.8272,-1.2112
1732024290.6201,-1.0237,0.8348,-1.2167
1732024290.6357,-0.9864,0.8463,-1.2249
1732024290.6535,-0.9437,0.8594,-1.2344
1732024290.6713,-0.9073,0.8685,-1.2416
1732024290.6802,-0.8945,0.8696,-1.2434
1732024290.6900,-0.8802,0.8708,-1.2453
1732024290.6999,-0.8659,0.8720,-1.2472
1732024290.7098,-0.8515,0.8732,-1.2492
1732024290.7210,-0.8354,0.8745,-1.2513
1732024290.7296,-0.8229,0.8756,-1.2530
1732024290.7398,-0.8074,0.8780,-1.2563
1732024290.7496,-0.7925,0.8806,-1.2597
1732024290.7658,-0.7678,0.8848,-1.2653
1732024290.7801,-0.7460,0.8885,-1.2703
1732024290.7918,-0.7281,0.8915,-1.2743
1732024290.7989,-0.7172,0.8934,-1.2767
1732024290.8089,-0.6999,0.8959,-1.2797
1732024290.8203,-0.6803,0.8988,-1.2830
1732024290.8298,-0.6639,0.9012,-1.2858
1732024290.8379,-0.6499,0.9032,-1.2882
1732024290.8499,-0.6294,0.9062,-1.2918
1732024290.8592,-0.6134,0.9086,-1.2945
1732024290.8712,-0.5913,0.9124,-1.2981
1732024290.8794,-0.5752,0.9156,-1.3005
1732024290.8898,-0.5549,0.9196,-1.3037
1732024290.8992,-0.5364,0.9232,-1.3065
1732024290.9095,-0.5164,0.9271,-1.3096
1732024290.9196,-0.4966,0.9310,-1.3127
1732024290.9300,-0.4763,0.9350,-1.3158
1732024290.9398,-0.4608,0.9366,-1.3186
1732024290.9513,-0.4434,0.9381,-1.3219
1732024290.9600,-0.4304,0.9392,-1.3244
1732024290.9688,-0.4170,0.9404,-1.3269
1732024290.9793,-0.4011,0.9418,-1.3299
1732024290.9893,-0.3860,0.9431,-1.3327
1732024290.9992,-0.3710,0.9444,-1.3356
1732024291.0100,-0.3538,0.9462,-1.3388
1732024291.0198,-0.3383,0.9478,-1.3417
1732024291.0298,-0.3224,0.9494,-1.3446
1732024291.0392,-0.3075,0.9509,-1.3474
1732024291.0488,-0.2922,0.9525,-1.3503
1732024291.0690,-0.2594,0.9557,-1.3562
1732024291.0790,-0.2418,0.9573,-1.3591
1732024291.0893,-0.2236,0.9588,-1.3621
1732024291.0997,-0.2052,0.9604,-1.3651
1732024291.1094,-0.1881,0.9619,-1.3678
1732024291.1193,-0.1705,0.9634,-1.3707
1732024291.1308,-0.1502,0.9652,-1.3740
1732024291.1387,-0.1318,0.9679,-1.3769
1732024291.1498,-0.1058,0.9719,-1.3811
1732024291.1596,-0.0824,0.9754,-1.3848
1732024291.1713,-0.0549,0.9796,-1.3891
1732024291.1891,-0.0128,0.9860,-1.3958
1732024291.2196,0.0345,0.9920,-1.4041
1732024291.2292,0.0462,0.9933,-1.4063
1732024291.2391,0.0583,0.9947,-1.4085
1732024291.2505,0.0723,0.9962,-1.4112
1732024291.2598,0.0836,0.9974,-1.4133
1732024291.2690,0.0971,0.9985,-1.4155
1732024291.2792,0.1151,0.9994,-1.4183
1732024291.2898,0.1337,1.0004,-1.4212
1732024291.2997,0.1510,1.0013,-1.4238
1732024291.3096,0.1684,1.0022,-1.4265
1732024291.3197,0.1862,1.0032,-1.4292
1732024291.3295,0.2035,1.0041,-1.4319
1732024291.3383,0.2192,1.0053,-1.4342
1732024291.3491,0.2387,1.0069,-1.4370
1732024291.3596,0.2576,1.0084,-1.4398
1732024291.3715,0.2792,1.0102,-1.4429
1732024291.3805,0.2953,1.0115,-1.4453
1732024291.3913,0.3149,1.0131,-1.4481
1732024291.4198,0.3727,1.0243,-1.4588
1732024291.4295,0.3930,1.0288,-1.4628
1732024291.4390,0.4131,1.0332,-1.4667
1732024291.4502,0.4366,1.0384,-1.4713
1732024291.4602,0.4574,1.0430,-1.4754
1732024291.4692,0.4749,1.0456,-1.4784
1732024291.4793,0.4929,1.0466,-1.4810
1732024291.4893,0.5106,1.0476,-1.4835
1732024291.5001,0.5298,1.0487,-1.4863
1732024291.5091,0.5456,1.0496,-1.4886
1732024291.5194,0.5640,1.0506,-1.4912
1732024291.5292,0.5815,1.0516,-1.4937
1732024291.5379,0.5979,1.0525,-1.4969
1732024291.5493,0.6202,1.0537,-1.5015
1732024291.5596,0.6402,1.0548,-1.5056
1732024291.5723,0.6648,1.0561,-1.5107
1732024291.5799,0.6796,1.0569,-1.5138
1732024291.5895,0.6982,1.0579,-1.5176
1732024291.6011,0.7209,1.0598,-1.5220
1732024291.6090,0.7366,1.0624,-1.5245
1732024291.6196,0.7579,1.0659,-1.5278
1732024291.6295,0.7775,1.0691,-1.5309
1732024291.6393,0.7970,1.0723,-1.5340
1732024291.6501,0.8185,1.0758,-1.5374
1732024291.6599,0.8381,1.0790,-1.5405
1732024291.6698,0.8561,1.0820,-1.5437
1732024291.6790,0.8716,1.0846,-1.5466
1732024291.6893,0.8890,1.0876,-1.5499
1732024291.7012,0.9090,1.0910,-1.5537
1732024291.7099,0.9236,1.0935,-1.5565
1732024291.7190,0.9389,1.0961,-1.5594
1732024291.7298,0.9571,1.0991,-1.5628
1732024291.7405,0.9779,1.1020,-1.5667
1732024291.7502,0.9972,1.1045,-1.5702
1732024291.7620,1.0205,1.1076,-1.5744
1732024291.7803,1.0567,1.1123,-1.5811
1732024291.7901,1.0761,1.1149,-1.5846
1732024291.8004,1.0968,1.1182,-1.5883
1732024291.8104,1.1171,1.1234,-1.5917
1732024291.8191,1.1350,1.1279,-1.5946
1732024291.8303,1.1579,1.1337,-1.5984
1732024291.8386,1.1748,1.1380,-1.6012
1732024291.8495,1.1970,1.1436,-1.6049
1732024291.8602,1.2188,1.1491,-1.6085
1732024291.8689,1.2361,1.1517,-1.6111
1732024291.8796,1.2566,1.1524,-1.6139
1732024291.8895,1.2753,1.1531,-1.6165
1732024291.8982,1.2921,1.1537,-1.6189
1732024291.9190,1.3318,1.1551,-1.6244
1732024291.9397,1.3659,1.1559,-1.6290
1732024291.9500,1.3792,1.1559,-1.6308
1732024291.9602,1.3922,1.1559,-1.6325
1732024291.9704,1.4053,1.1559,-1.6342
1732024291.9797,1.4172,1.1558,-1.6357
1732024291.9908,1.4314,1.1558,-1.6376
1732024291.9992,1.4430,1.1566,-1.6390
1732024292.0088,1.4609,1.1619,-1.6406
1732024292.0191,1.4800,1.1677,-1.6424
1732024292.0297,1.4997,1.1736,-1.6442
1732024292.0393,1.5176,1.1790,-1.6459
1732024292.0504,1.5382,1.1852,-1.6478
1732024292.0596,1.5553,1.1903,-1.6494
1732024292.0691,1.5721,1.1949,-1.6517
1732024292.0797,1.5898,1.1990,-1.6550
1732024292.0893,1.6059,1.2026,-1.6580
1732024292.0989,1.6220,1.2064,-1.6610
1732024292.1091,1.6390,1.2103,-1.6642
1732024292.1199,1.6570,1.2144,-1.6676
1732024292.1300,1.6740,1.2184,-1.6708
1732024292.1391,1.6913,1.2218,-1.6736
1732024292.1492,1.7109,1.2255,-1.6767
1732024292.1604,1.7327,1.2298,-1.6802
1732024292.1698,1.7511,1.2333,-1.6831
1732024292.1798,1.7704,1.2370,-1.6862
1732024292.1897,1.7897,1.2408,-1.6893
1732024292.1989,1.8072,1.2442,-1.6920
1732024292.2098,1.8232,1.2483,-1.6940
1732024292.2194,1.8373,1.2519,-1.6957
1732024292.2294,1.8520,1.2556,-1.6976
1732024292.2392,1.8665,1.2593,-1.6994
1732024292.2498,1.8821,1.2632,-1.7013
1732024292.2593,1.8961,1.2668,-1.7030
1732024292.2691,1.9126,1.2704,-1.7049
1732024292.2791,1.9316,1.2741,-1.7068
1732024292.2889,1.9503,1.2777,-1.7088
1732024292.2991,1.9697,1.2814,-1.7107
1732024292.3093,1.9891,1.2851,-1.7127
1732024292.3191,2.0078,1.2887,-1.7147
1732024292.3293,2.0272,1.2924,-1.7166
1732024292.3391,2.0466,1.2964,-1.7200
1732024292.3490,2.0662,1.3006,-1.7238
1732024292.3593,2.0868,1.3049,-1.7277
1732024292.3703,2.1086,1.3095,-1.7319
1732024292.3790,2.1259,1.3131,-1.7352
1732024292.3889,2.1456,1.3173,-1.7390
1732024292.3992,2.1656,1.3221,-1.7430
1732024292.4094,2.1827,1.3304,-1.7479
1732024292.4190,2.1987,1.3381,-1.7525
1732024292.4291,2.2156,1.3463,-1.7573
1732024292.4410,2.2354,1.3558,-1.7629
1732024292.4489,2.2486,1.3622,-1.7667
1732024292.4593,2.2659,1.3706,-1.7716
1732024292.4688,2.2806,1.3748,-1.7746
1732024292.4793,2.2953,1.3748,-1.7760
1732024292.4892,2.3092,1.3749,-1.7772
1732024292.4991,2.3231,1.3749,-1.7785
1732024292.5076,2.3350,1.3749,-1.7795
1732024292.5193,2.3515,1.3750,-1.7810
1732024292.5294,2.3656,1.3750,-1.7823
1732024292.5365,2.3766,1.3761,-1.7834
1732024292.5482,2.3955,1.3786,-1.7853
1732024292.5596,2.4138,1.3809,-1.7872
1732024292.5679,2.4273,1.3827,-1.7886
1732024292.5792,2.4455,1.3850,-1.7905
1732024292.5892,2.4616,1.3871,-1.7922
1732024292.5970,2.4741,1.3887,-1.7935
1732024292.6096,2.4939,1.3950,-1.7978
1732024292.6194,2.5092,1.4001,-1.8012
1732024292.6296,2.5252,1.4053,-1.8048
1732024292.6392,2.5403,1.4103,-1.8082
1732024292.6781,2.6061,1.4291,-1.8204
1732024292.6891,2.6273,1.4337,-1.8231
1732024292.6997,2.6477,1.4382,-1.8257
1732024292.7103,2.6680,1.4427,-1.8283
1732024292.7194,2.6856,1.4465,-1.8305
1732024292.7301,2.7062,1.4511,-1.8331
1732024292.7403,2.7229,1.4554,-1.8358
1732024292.7501,2.7387,1.4595,-1.8384
1732024292.7692,2.7695,1.4676,-1.8434
1732024292.7808,2.7883,1.4725,-1.8465
1732024292.7886,2.8010,1.4759,-1.8486
1732024292.7990,2.8173,1.4803,-1.8514
1732024292.8095,2.8311,1.4846,-1.8547
1732024292.8205,2.8454,1.4892,-1.8581
1732024292.8302,2.8580,1.4932,-1.8611
1732024292.8390,2.8694,1.4968,-1.8638
1732024292.8495,2.8832,1.5012,-1.8671
1732024292.8595,2.8961,1.5053,-1.8701
1732024292.8692,2.9123,1.5098,-1.8735
1732024292.8795,2.9332,1.5150,-1.8776
1732024292.8894,2.9534,1.5201,-1.8816
1732024292.8992,2.9734,1.5251,-1.8855
1732024292.9103,2.9960,1.5308,-1.8899
1732024292.9199,3.0155,1.5357,-1.8937
1732024292.9405,3.0564,1.5457,-1.9010
1732024292.9495,3.0738,1.5499,-1.9038
1732024292.9600,3.0941,1.5547,-1.9071
1732024292.9690,3.1115,1.5589,-1.9099
1732024292.9792,3.1311,1.5636,-1.9131
1732024292.9894,3.1509,1.5683,-1.9162
1732024292.9991,3.1697,1.5730,-1.9195
1732024293.0096,3.1898,1.5799,-1.9242
1732024293.0196,3.2092,1.5865,-1.9287
1732024293.0300,3.2291,1.5932,-1.9333
1732024293.0393,3.2472,1.5993,-1.9375
1732024293.0495,3.2667,1.6060,-1.9421
1732024293.0604,3.2876,1.6131,-1.9470
1732024293.0688,3.3022,1.6173,-1.9501
1732024293.0790,3.3182,1.6211,-1.9531
1732024293.0903,3.3358,1.6252,-1.9564
1732024293.0987,3.3489,1.6283,-1.9589
1732024293.1094,3.3656,1.6322,-1.9620
1732024293.1198,3.3818,1.6360,-1.9651
1732024293.1310,3.3994,1.6402,-1.9684
1732024293.1429,3.4183,1.6449,-1.9733
1732024293.1496,3.4289,1.6475,-1.9760
1732024293.1593,3.4444,1.6513,-1.9801
1732024293.1697,3.4609,1.6554,-1.9843
1732024293.1797,3.4768,1.6594,-1.9885
1732024293.1895,3.4924,1.6632,-1.9925
1732024293.2005,3.5106,1.6681,-1.9969
1732024293.2101,3.5281,1.6736,-2.0006
1732024293.2201,3.5464,1.6793,-2.0044
1732024293.2295,3.5636,1.6847,-2.0080
1732024293.2389,3.5808,1.6901,-2.0116
1732024293.2489,3.5990,1.6958,-2.0154
1732024293.2601,3.6196,1.7023,-2.0196
1732024293.2686,3.6338,1.7061,-2.0226
1732024293.2791,3.6498,1.7096,-2.0261
1732024293.2894,3.6654,1.7130,-2.0295
1732024293.2992,3.6804,1.7162,-2.0328
1732024293.3097,3.6963,1.7196,-2.0362
1732024293.3191,3.7106,1.7227,-2.0393
1732024293.3292,3.7259,1.7260,-2.0427
1732024293.3391,3.7437,1.7306,-2.0463
1732024293.3500,3.7638,1.7360,-2.0504
1732024293.3589,3.7801,1.7403,-2.0537
1732024293.3689,3.7986,1.7452,-2.0574
1732024293.3804,3.8199,1.7509,-2.0617
1732024293.3897,3.8369,1.7554,-2.0652
1732024293.3995,3.8550,1.7603,-2.0689
1732024293.4097,3.8732,1.7657,-2.0727
1732024293.4191,3.8900,1.7707,-2.0763
1732024293.4296,3.9088,1.7763,-2.0803
1732024293.4595,3.9624,1.7921,-2.0918
1732024293.4895,4.0132,1.8024,-2.1018
1732024293.4994,4.0299,1.8055,-2.1051
1732024293.5095,4.0467,1.8085,-2.1084
1732024293.5193,4.0632,1.8116,-2.1116
1732024293.5298,4.0807,1.8148,-2.1150
1732024293.5395,4.0982,1.8190,-2.1183
1732024293.5496,4.1165,1.8237,-2.1217
1732024293.5593,4.1340,1.8281,-2.1249
1732024293.5695,4.1524,1.8328,-2.1284
1732024293.5790,4.1695,1.8371,-2.1316
1732024293.5895,4.1885,1.8420,-2.1351
1732024293.5996,4.2077,1.8477,-2.1390
1732024293.6123,4.2369,1.8606,-2.1463
1732024293.6204,4.2553,1.8688,-2.1509
1732024293.6301,4.2775,1.8787,-2.1565
1732024293.6415,4.3036,1.8903,-2.1630
1732024293.6496,4.3221,1.8985,-2.1677
1732024293.6591,4.3438,1.9081,-2.1731
1732024293.6690,4.3602,1.9142,-2.1782
1732024293.6808,4.3714,1.9161,-2.1834
1732024293.6908,4.3808,1.9177,-2.1878
1732024293.7013,4.3907,1.9194,-2.1925
1732024293.7096,4.3986,1.9208,-2.1961
1732024293.7216,4.4099,1.9227,-2.2014
1732024293.7297,4.4176,1.9241,-2.2050
1732024293.7487,4.4480,1.9322,-2.2139
1732024293.7594,4.4656,1.9370,-2.2189
1732024293.7687,4.4809,1.9412,-2.2233
1732024293.7798,4.4992,1.9462,-2.2285
1732024293.7897,4.5155,1.9506,-2.2332
1732024293.8005,4.5338,1.9556,-2.2382
1732024293.8118,4.5539,1.9613,-2.2433
1732024293.8299,4.5861,1.9704,-2.2515
1732024293.8399,4.6038,1.9754,-2.2560
1732024293.8495,4.6209,1.9802,-2.2603
1732024293.8601,4.6396,1.9855,-2.2651
1732024293.8720,4.6585,1.9903,-2.2691
1732024293.8817,4.6727,1.9937,-2.2717
1732024293.8898,4.6847,1.9966,-2.2740
1732024293.8994,4.6986,1.9999,-2.2766
1732024293.9097,4.7139,2.0035,-2.2794
1732024293.9198,4.7286,2.0070,-2.2821
1732024293.9304,4.7442,2.0108,-2.2850
1732024293.9390,4.7591,2.0150,-2.2893
1732024293.9494,4.7774,2.0202,-2.2946
1732024293.9595,4.7950,2.0252,-2.2997
1732024293.9691,4.8119,2.0301,-2.3047
1732024293.9795,4.8301,2.0352,-2.3100
1732024293.9894,4.8475,2.0402,-2.3151
1732024293.9991,4.8645,2.0450,-2.3197
1732024294.0093,4.8829,2.0496,-2.3227
1732024294.0193,4.9009,2.0542,-2.3257
1732024294.0296,4.9195,2.0589,-2.3287
1732024294.0387,4.9358,2.0630,-2.3314
1732024294.0507,4.9573,2.0685,-2.3349
1732024294.0598,4.9737,2.0726,-2.3376
1732024294.0892,5.0236,2.0866,-2.3470
1732024294.0986,5.0392,2.0911,-2.3500
1732024294.1093,5.0571,2.0962,-2.3535
1732024294.1195,5.0743,2.1011,-2.3568
1732024294.1298,5.0915,2.1060,-2.3602
1732024294.1389,5.1134,2.1118,-2.3629
1732024294.1500,5.1411,2.1190,-2.3661
1732024294.1599,5.1660,2.1255,-2.3690
1732024294.1668,5.1832,2.1299,-2.3710
1732024294.1788,5.2131,2.1377,-2.3745
1732024294.1896,5.2402,2.1448,-2.3776
1732024294.1991,5.2617,2.1504,-2.3803
1732024294.2095,5.2729,2.1539,-2.3825
1732024294.2208,5.2851,2.1577,-2.3849
1732024294.2298,5.2948,2.1607,-2.3868
1732024294.2402,5.3060,2.1642,-2.3890
1732024294.2505,5.3171,2.1676,-2.3912
1732024294.2599,5.3272,2.1707,-2.3932
1732024294.2709,5.3429,2.1752,-2.3966
1732024294.2795,5.3571,2.1791,-2.3998
1732024294.2897,5.3739,2.1837,-2.4035
1732024294.2976,5.3867,2.1873,-2.4064
1732024294.3111,5.4089,2.1934,-2.4114
1732024294.3200,5.4235,2.1974,-2.4146
1732024294.3296,5.4394,2.2017,-2.4182
1732024294.3408,5.4562,2.2061,-2.4202
1732024294.3504,5.4704,2.2098,-2.4216
1732024294.3594,5.4836,2.2133,-2.4229
1732024294.3686,5.4973,2.2168,-2.4243
1732024294.3791,5.5128,2.2209,-2.4259
1732024294.3889,5.5273,2.2246,-2.4274
1732024294.3980,5.5410,2.2282,-2.4288
1732024294.4094,5.5625,2.2335,-2.4328
1732024294.4199,5.5825,2.2384,-2.4364
1732024294.4293,5.6004,2.2428,-2.4396
1732024294.4393,5.6194,2.2474,-2.4430
1732024294.4496,5.6390,2.2522,-2.4466
1732024294.4594,5.6575,2.2568,-2.4499
1732024294.4693,5.6740,2.2605,-2.4527
1732024294.4802,5.6897,2.2635,-2.4550
1732024294.4991,5.7168,2.2687,-2.4591
1732024294.5093,5.7313,2.2715,-2.4612
1732024294.5199,5.7466,2.2744,-2.4635
1732024294.5292,5.7600,2.2770,-2.4655
1732024294.5388,5.7757,2.2812,-2.4683
1732024294.5494,5.7935,2.2863,-2.4716
1732024294.5590,5.8098,2.2909,-2.4746
1732024294.5698,5.8280,2.2961,-2.4780
1732024294.5793,5.8439,2.3007,-2.4809
1732024294.5894,5.8609,2.3055,-2.4841
1732024294.6009,5.8801,2.3104,-2.4874
1732024294.6108,5.8960,2.3134,-2.4896
1732024294.6191,5.9093,2.3159,-2.4914
1732024294.6296,5.9262,2.3191,-2.4937
1732024294.6432,5.9480,2.3232,-2.4967
1732024294.6500,5.9590,2.3253,-2.4983
1732024294.6600,5.9750,2.3283,-2.5005
1732024294.6709,5.9934,2.3317,-2.5068
1732024294.6790,6.0074,2.3342,-2.5132
1732024294.6895,6.0257,2.3374,-2.5216
1732024294.6990,6.0421,2.3403,-2.5292
1732024294.7096,6.0606,2.3436,-2.5377
1732024294.7193,6.0773,2.3466,-2.5454
1732024294.7291,6.0943,2.3497,-2.5532
1732024294.7389,6.1085,2.3535,-2.5542
1732024294.7494,6.1229,2.3577,-2.5538
1732024294.7596,6.1371,2.3618,-2.5533
1732024294.7691,6.1502,2.3656,-2.5529
1732024294.7806,6.1660,2.3703,-2.5524
1732024294.7892,6.1779,2.3737,-2.5520
1732024294.7994,6.1924,2.3778,-2.5523
1732024294.8096,6.2089,2.3818,-2.5555
1732024294.8196,6.2251,2.3857,-2.5586
1732024294.8304,6.2424,2.3899,-2.5620
1732024294.8389,6.2561,2.3932,-2.5647
1732024294.8498,6.2737,2.3975,-2.5681
1732024294.8593,6.2890,2.4011,-2.5711
1732024294.8710,6.3130,2.4089,-2.5755
1732024294.8790,6.3321,2.4158,-2.5790
1732024294.8890,6.3558,2.4244,-2.5833
1732024294.8986,6.3785,2.4326,-2.5874
1732024294.9093,6.4040,2.4418,-2.5920
1732024294.9190,6.4268,2.4501,-2.5961
1732024294.9300,6.4531,2.4596,-2.6008
1732024294.9392,6.4629,2.4643,-2.6025
1732024294.9493,6.4725,2.4691,-2.6041
1732024294.9592,6.4820,2.4739,-2.6057
1732024294.9690,6.4913,2.4786,-2.6072
1732024294.9790,6.5008,2.4834,-2.6088
1732024294.9892,6.5105,2.4883,-2.6104
1732024294.9996,6.5235,2.4940,-2.6128
1732024295.0099,6.5495,2.5028,-2.6183
1732024295.0195,6.5735,2.5110,-2.6233
1732024295.0297,6.5991,2.5196,-2.6287
1732024295.0395,6.6237,2.5280,-2.6339
1732024295.0495,6.6489,2.5365,-2.6391
1732024295.0597,6.6744,2.5452,-2.6445
1732024295.0693,6.6898,2.5489,-2.6467
1732024295.0898,6.7057,2.5482,-2.6458
1732024295.0991,6.7129,2.5479,-2.6454
1732024295.1096,6.7209,2.5475,-2.6449
1732024295.1193,6.7285,2.5471,-2.6445
1732024295.1297,6.7364,2.5468,-2.6440
1732024295.1419,6.7568,2.5506,-2.6473
1732024295.1490,6.7695,2.5531,-2.6495
1732024295.1595,6.7881,2.5568,-2.6527
1732024295.1688,6.8048,2.5602,-2.6556
1732024295.1794,6.8236,2.5639,-2.6588
1732024295.1893,6.8413,2.5674,-2.6619
1732024295.1993,6.8593,2.5711,-2.6652
1732024295.2098,6.8797,2.5759,-2.6702
1732024295.2195,6.8985,2.5803,-2.6747
1732024295.2291,6.9171,2.5847,-2.6793
1732024295.2354,6.9293,2.5875,-2.6822
1732024295.2491,6.9559,2.5938,-2.6887
1732024295.2604,6.9778,2.5989,-2.6940
1732024295.2691,6.9937,2.6026,-2.6979
1732024295.2793,7.0113,2.6067,-2.7023
1732024295.2890,7.0283,2.6106,-2.7065
1732024295.2978,7.0435,2.6142,-2.7103
1732024295.3090,7.0630,2.6187,-2.7151
1732024295.3192,7.0806,2.6228,-2.7195
1732024295.3293,7.0982,2.6268,-2.7238
1732024295.3399,7.1125,2.6252,-2.7259
1732024295.3492,7.1245,2.6227,-2.7273
1732024295.3594,7.1374,2.6199,-2.7287
1732024295.3695,7.1504,2.6172,-2.7302
1732024295.3792,7.1628,2.6145,-2.7316
1732024295.3891,7.1754,2.6118,-2.7330
1732024295.3992,7.1881,2.6092,-2.7347
1732024295.4097,7.1994,2.6076,-2.7374
1732024295.4190,7.2094,2.6061,-2.7399
1732024295.4306,7.2218,2.6043,-2.7430
1732024295.4388,7.2307,2.6031,-2.7452
1732024295.4500,7.2427,2.6013,-2.7482
1732024295.4596,7.2531,2.5998,-2.7508
1732024295.4702,7.2693,2.6015,-2.7548
1732024295.4801,7.2886,2.6058,-2.7597
1732024295.4891,7.3061,2.6098,-2.7641
1732024295.4979,7.3232,2.6137,-2.7684
1732024295.5095,7.3458,2.6188,-2.7741
1732024295.5190,7.3641,2.6229,-2.7787
1732024295.5294,7.3844,2.6275,-2.7838
1732024295.5400,7.3960,2.6343,-2.7923
1732024295.5490,7.4042,2.6404,-2.8002
1732024295.5590,7.4132,2.6472,-2.8088
1732024295.5653,7.4189,2.6516,-2.8144
1732024295.5789,7.4312,2.6608,-2.8262
1732024295.5889,7.4402,2.6677,-2.8349
1732024295.5978,7.4482,2.6737,-2.8426
1732024295.6092,7.4649,2.6688,-2.8362
1732024295.6190,7.4792,2.6642,-2.8304
1732024295.6315,7.4976,2.6584,-2.8230
1732024295.6376,7.5066,2.6556,-2.8193
1732024295.6487,7.5230,2.6505,-2.8127
1732024295.6607,7.5406,2.6449,-2.8056
1732024295.6696,7.5536,2.6439,-2.8039
1732024295.6795,7.5679,2.6458,-2.8054
1732024295.6896,7.5824,2.6478,-2.8070
1732024295.6989,7.5958,2.6495,-2.8085
1732024295.7094,7.6109,2.6516,-2.8102
1732024295.7201,7.6263,2.6536,-2.8119
1732024295.7299,7.6404,2.6555,-2.8134
1732024295.7375,7.6534,2.6568,-2.8139
1732024295.7497,7.6754,2.6588,-2.8144
1732024295.7596,7.6931,2.6605,-2.8148
1732024295.7677,7.7077,2.6618,-2.8151
1732024295.7791,7.7281,2.6637,-2.8155
1732024295.7894,7.7466,2.6654,-2.8159
1732024295.7992,7.7630,2.6676,-2.8171
1732024295.8094,7.7674,2.6746,-2.8268
1732024295.8200,7.7721,2.6820,-2.8369
1732024295.8294,7.7762,2.6885,-2.8457
1732024295.8602,7.7897,2.7099,-2.8750
1732024295.8676,7.7967,2.7080,-2.8788
1732024295.8793,7.8187,2.6853,-2.8754
1732024295.8895,7.8378,2.6655,-2.8725
1732024295.8980,7.8539,2.6488,-2.8700
1732024295.9098,7.8762,2.6258,-2.8666
1732024295.9201,7.8954,2.6058,-2.8636
1732024295.9294,7.9129,2.5877,-2.8609
1732024295.9389,7.9301,2.5830,-2.8635
1732024295.9502,7.9501,2.5824,-2.8684
1732024295.9609,7.9691,2.5820,-2.8731
1732024295.9715,7.9879,2.5815,-2.8778
1732024295.9795,8.0022,2.5811,-2.8813
1732024295.9896,8.0200,2.5807,-2.8857
1732024295.9979,8.0347,2.5803,-2.8894
1732024296.0104,8.0535,2.5861,-2.8912
1732024296.0198,8.0675,2.5907,-2.8926
1732024296.0297,8.0822,2.5954,-2.8939
1732024296.0390,8.0960,2.5999,-2.8952
1732024296.0497,8.1120,2.6051,-2.8967
1732024296.0596,8.1267,2.6099,-2.8981
1732024296.0705,8.1392,2.6163,-2.9002
1732024296.0802,8.1472,2.6231,-2.9027
1732024296.1105,8.1720,2.6442,-2.9105
1732024296.1198,8.1796,2.6507,-2.9129
1732024296.1296,8.1876,2.6576,-2.9155
1732024296.1387,8.1976,2.6531,-2.9212
1732024296.1498,8.2107,2.6438,-2.9293
1732024296.1593,8.2219,2.6359,-2.9362
1732024296.1679,8.2320,2.6287,-2.9426
1732024296.1792,8.2454,2.6192,-2.9509
1732024296.1892,8.2572,2.6109,-2.9582
1732024296.1999,8.2720,2.6016,-2.9650
1732024296.2092,8.2953,2.5917,-2.9652
1732024296.2201,8.3227,2.5801,-2.9655
1732024296.2305,8.3487,2.5692,-2.9658
1732024296.2401,8.3727,2.5591,-2.9661
1732024296.2502,8.3981,2.5483,-2.9664
1732024296.2594,8.4212,2.5386,-2.9666
1732024296.2689,8.4378,2.5356,-2.9661
1732024296.2812,8.4462,2.5448,-2.9640
1732024296.2897,8.4519,2.5512,-2.9625
1732024296.2985,8.4579,2.5577,-2.9610
1732024296.3099,8.4656,2.5662,-2.9590
1732024296.3203,8.4726,2.5740,-2.9572
1732024296.3297,8.4790,2.5810,-2.9556
1732024296.3375,8.4906,2.5722,-2.9619
1732024296.3501,8.5126,2.5502,-2.9762
1732024296.3595,8.5291,2.5338,-2.9869
1732024296.3692,8.5461,2.5168,-2.9979
1732024296.3802,8.5655,2.4975,-3.0105
1732024296.3898,8.5822,2.4808,-3.0213
1732024296.3993,8.5979,2.4663,-3.0306
1732024296.4095,8.6057,2.4707,-3.0261
1732024296.4191,8.6131,2.4749,-3.0219
1732024296.4298,8.6213,2.4795,-3.0172
1732024296.4405,8.6295,2.4841,-3.0125
1732024296.4493,8.6362,2.4879,-3.0086
1732024296.4597,8.6441,2.4924,-3.0041
1732024296.4724,8.6605,2.5018,-3.0045
1732024296.4793,8.6719,2.5083,-3.0070
1732024296.4890,8.6879,2.5175,-3.0106
1732024296.4988,8.7041,2.5268,-3.0142
1732024296.5090,8.7208,2.5364,-3.0180
1732024296.5188,8.7370,2.5457,-3.0216
1732024296.5294,8.7546,2.5559,-3.0255
1732024296.5499,8.7704,2.5459,-3.0381
1732024296.5596,8.7768,2.5395,-3.0444
1732024296.5712,8.7846,2.5318,-3.0519
1732024296.5797,8.7902,2.5263,-3.0573
1732024296.5895,8.7967,2.5198,-3.0637
1732024296.5998,8.8041,2.5127,-3.0703
1732024296.6101,8.8139,2.5045,-3.0767
1732024296.6206,8.8239,2.4961,-3.0831
1732024296.6306,8.8335,2.4880,-3.0893
1732024296.6492,8.8512,2.4731,-3.1007
1732024296.6598,8.8614,2.4646,-3.1073
1732024296.6702,8.8705,2.4567,-3.1134
1732024296.6795,8.8779,2.4502,-3.1187
1732024296.6893,8.8856,2.4433,-3.1243
1732024296.6992,8.8935,2.4364,-3.1299
1732024296.7092,8.9014,2.4294,-3.1355
1732024296.7197,8.9097,2.4220,-3.1415
1732024296.7292,8.9173,2.4153,-3.1469
1732024296.7388,8.9288,2.4122,-3.1505
1732024296.7493,8.9426,2.4103,-3.1537
1732024296.7590,8.9556,2.4085,-3.1568
1732024296.7696,8.9697,2.4065,-3.1601
1732024296.7791,8.9824,2.4047,-3.1630
1732024296.7894,8.9961,2.4027,-3.1662
1732024296.7996,9.0094,2.3999,-3.1694
1732024296.8092,9.0202,2.3914,-3.1724
1732024296.8190,9.0312,2.3827,-3.1754
1732024296.8293,9.0429,2.3736,-3.1787
1732024296.8406,9.0556,2.3636,-3.1822
1732024296.8488,9.0649,2.3562,-3.1848
1732024296.8596,9.0771,2.3467,-3.1881
1732024296.8702,9.0856,2.3195,-3.1935
1732024296.8792,9.0898,2.2816,-3.1997
1732024296.8895,9.0946,2.2378,-3.2070
1732024296.8994,9.0992,2.1961,-3.2138
1732024296.9193,9.1086,2.1116,-3.2278
1732024296.9294,9.1133,2.0686,-3.2348
1732024296.9410,9.1214,2.0565,-3.2205
1732024296.9492,9.1276,2.0541,-3.2066
1732024296.9796,9.1505,2.0451,-3.1553
1732024296.9899,9.1584,2.0421,-3.1378
1732024296.9994,9.1664,2.0383,-3.1241
1732024297.0089,9.1805,2.0277,-3.1275
1732024297.0198,9.1966,2.0155,-3.1313
1732024297.0291,9.2104,2.0052,-3.1346
1732024297.0418,9.2294,1.9909,-3.1391
1732024297.0522,9.2448,1.9793,-3.1428
1732024297.0607,9.2575,1.9697,-3.1459
1732024297.0698,9.2661,1.9658,-3.1519
1732024297.0800,9.2710,1.9677,-3.1613
1732024297.0910,9.2763,1.9697,-3.1714
1732024297.1011,9.2811,1.9716,-3.1808
1732024297.1099,9.2853,1.9732,-3.1889
1732024297.1193,9.2898,1.9749,-3.1977
1732024297.1327,9.2958,1.9754,-3.2092
1732024297.1414,9.2969,1.9602,-3.2104
1732024297.1517,9.2981,1.9422,-3.2119
1732024297.1598,9.2991,1.9280,-3.2130
1732024297.1696,9.3002,1.9110,-3.2144
1732024297.1801,9.3014,1.8928,-3.2159
1732024297.1897,9.3026,1.8760,-3.2172
1732024297.1990,9.3033,1.8590,-3.2192
1732024297.2093,9.2995,1.8303,-3.2293
1732024297.2198,9.2955,1.8009,-3.2398
1732024297.2294,9.2919,1.7739,-3.2493
1732024297.2392,9.2882,1.7466,-3.2590
1732024297.2491,9.2845,1.7189,-3.2689
1732024297.2596,9.2806,1.6896,-3.2793
1732024297.2689,9.2804,1.6679,-3.2878
1732024297.2800,9.2855,1.6495,-3.2967
1732024297.2898,9.2901,1.6333,-3.3045
1732024297.2996,9.2947,1.6169,-3.3125
1732024297.3095,9.2993,1.6005,-3.3204
1732024297.3195,9.3039,1.5840,-3.3284
1732024297.3296,9.3086,1.5673,-3.3365
1732024297.3406,9.3280,1.5576,-3.3477
1732024297.3489,9.3450,1.5519,-3.3564
1732024297.3608,9.3696,1.5436,-3.3690
1732024297.3706,9.3896,1.5368,-3.3794
1732024297.3794,9.4079,1.5307,-3.3887
1732024297.3895,9.4286,1.5237,-3.3994
1732024297.3997,9.4453,1.5149,-3.4077
1732024297.4110,9.4337,1.4941,-3.3995
1732024297.4210,9.4236,1.4756,-3.3922
1732024297.4299,9.4145,1.4592,-3.3858
1732024297.4406,9.4037,1.4396,-3.3781
1732024297.4500,9.3940,1.4222,-3.3712
1732024297.4596,9.3843,1.4045,-3.3643
1732024297.4694,9.3742,1.3843,-3.3629
1732024297.4793,9.3641,1.3618,-3.3684
1732024297.4898,9.3532,1.3376,-3.3743
1732024297.4992,9.3435,1.3161,-3.3795
1732024297.5090,9.3334,1.2936,-3.3850
1732024297.5193,9.3228,1.2701,-3.3907
1732024297.5298,9.3120,1.2462,-3.3965
1732024297.5392,9.3207,1.2354,-3.3983
1732024297.5492,9.3348,1.2267,-3.3993
1732024297.5595,9.3493,1.2177,-3.4003
1732024297.5690,9.3626,1.2095,-3.4012
1732024297.5789,9.3765,1.2009,-3.4021
1732024297.5890,9.3907,1.1921,-3.4031
1732024297.5994,9.4040,1.1820,-3.4049
1732024297.6101,9.4060,1.1626,-3.4142
1732024297.6207,9.4079,1.1432,-3.4234
1732024297.6294,9.4094,1.1274,-3.4309
1732024297.6392,9.4112,1.1097,-3.4393
1732024297.6499,9.4131,1.0903,-3.4485
1732024297.6596,9.4149,1.0727,-3.4568
1732024297.6697,9.4107,1.0568,-3.4609
1732024297.6801,9.3996,1.0435,-3.4595
1732024297.6896,9.3894,1.0313,-3.4583
1732024297.7013,9.3768,1.0163,-3.4568
1732024297.7202,9.3566,0.9920,-3.4543
1732024297.7309,9.3450,0.9783,-3.4529
1732024297.7403,9.3361,0.9641,-3.4535
1732024297.7510,9.3261,0.9480,-3.4543
1732024297.7598,9.3178,0.9345,-3.4550
1732024297.7686,9.3095,0.9211,-3.4557
1732024297.7792,9.2996,0.9050,-3.4565
1732024297.7890,9.2904,0.8901,-3.4573
1732024297.7995,9.2790,0.8743,-3.4583
1732024297.8090,9.2577,0.8609,-3.4611
1732024297.8200,9.2333,0.8455,-3.4643
1732024297.8298,9.2114,0.8317,-3.4672
1732024297.8389,9.1912,0.8191,-3.4699
1732024297.8489,9.1687,0.8050,-3.4728
1732024297.8599,9.1443,0.7896,-3.4760
1732024297.8689,9.1448,0.7780,-3.4798
1732024297.8791,9.1749,0.7664,-3.4855
1732024297.8897,9.2063,0.7545,-3.4915
1732024297.8994,9.2353,0.7434,-3.4970
1732024297.9087,9.2629,0.7329,-3.5022
1732024297.9189,9.2932,0.7213,-3.5080
1732024297.9290,9.3232,0.7099,-3.5137
1732024297.9389,9.3282,0.6981,-3.5175
1732024297.9491,9.3244,0.6858,-3.5207
1732024297.9603,9.3202,0.6722,-3.5243
1732024297.9699,9.3166,0.6606,-3.5273
1732024297.9791,9.3132,0.6495,-3.5303
1732024297.9889,9.3095,0.6376,-3.5334
1732024297.9991,9.3055,0.6251,-3.5365
1732024298.0089,9.2986,0.6098,-3.5387
1732024298.0195,9.2910,0.5932,-3.5411
1732024298.0292,9.2842,0.5781,-3.5432
1732024298.0397,9.2767,0.5618,-3.5456
1732024298.0520,9.2681,0.5427,-3.5483
1732024298.0601,9.2623,0.5300,-3.5501
1732024298.0689,9.2524,0.5194,-3.5507
1732024298.0793,9.2354,0.5115,-3.5493
1732024298.0892,9.2190,0.5039,-3.5480
1732024298.0992,9.2026,0.4963,-3.5466
1732024298.1094,9.1858,0.4885,-3.5453
1732024298.1204,9.1677,0.4801,-3.5438
1732024298.1301,9.1518,0.4727,-3.5425
1732024298.1402,9.1691,0.4526,-3.5455
1732024298.1514,9.1947,0.4282,-3.5497
1732024298.1604,9.2155,0.4085,-3.5531
1732024298.1697,9.2369,0.3880,-3.5566
1732024298.1804,9.2616,0.3646,-3.5607
1732024298.2001,9.3014,0.3230,-3.5681
1732024298.2112,9.2936,0.3077,-3.5724
1732024298.2296,9.2807,0.2824,-3.5795
1732024298.2389,9.2742,0.2696,-3.5830
1732024298.2490,9.2671,0.2557,-3.5869
1732024298.2607,9.2589,0.2396,-3.5915
1732024298.2717,9.2673,0.2237,-3.5866
1732024298.2796,9.2805,0.2118,-3.5790
1732024298.2901,9.2980,0.1962,-3.5690
1732024298.3012,9.3165,0.1796,-3.5583
1732024298.3098,9.3310,0.1666,-3.5500
1732024298.3198,9.3477,0.1517,-3.5404
1732024298.3309,9.3664,0.1350,-3.5297
1732024298.3388,9.3548,0.1376,-3.5358
1732024298.3498,9.3356,0.1430,-3.5460
1732024298.3590,9.3193,0.1476,-3.5546
1732024298.3691,9.3015,0.1526,-3.5641
1732024298.3792,9.2837,0.1576,-3.5735
1732024298.3889,9.2667,0.1624,-3.5826
1732024298.3998,9.2524,0.1609,-3.5936
1732024298.4093,9.2662,0.1224,-3.6080
1732024298.4196,9.2810,0.0811,-3.6233
1732024298.4291,9.2948,0.0428,-3.6376
1732024298.4393,9.3096,0.0014,-3.6530
1732024298.4501,9.3251,-0.0420,-3.6691
1732024298.4603,9.3399,-0.0832,-3.6844
1732024298.4693,9.3430,-0.1073,-3.6923
1732024298.4817,9.3321,-0.1224,-3.6948
1732024298.4903,9.3246,-0.1327,-3.6965
1732024298.5009,9.3154,-0.1456,-3.6986
1732024298.5089,9.3084,-0.1553,-3.7001
1732024298.5199,9.2988,-0.1686,-3.7023
1732024298.5300,9.2900,-0.1808,-3.7043
1732024298.5393,9.2841,-0.1912,-3.6980
1732024298.5494,9.2781,-0.2022,-3.6893
1732024298.5595,9.2722,-0.2132,-3.6807
1732024298.5710,9.2654,-0.2258,-3.6708
1732024298.5823,9.2588,-0.2380,-3.6612
1732024298.5897,9.2545,-0.2461,-3.6548
1732024298.5994,9.2499,-0.2575,-3.6480
1732024298.6091,9.2541,-0.2742,-3.6526
1732024298.6191,9.2585,-0.2915,-3.6574
1732024298.6307,9.2635,-0.3115,-3.6629
1732024298.6406,9.2678,-0.3286,-3.6676
1732024298.6487,9.2713,-0.3426,-3.6715
1732024298.6588,9.2757,-0.3601,-3.6763
1732024298.6689,9.2793,-0.3771,-3.6805
1732024298.6888,9.2839,-0.4095,-3.6870
1732024298.6994,9.2863,-0.4268,-3.6904
1732024298.7112,9.2890,-0.4459,-3.6943
1732024298.7199,9.2910,-0.4601,-3.6971
1732024298.7287,9.2931,-0.4746,-3.7000
1732024298.7386,9.2875,-0.4847,-3.7012
1732024298.7490,9.2783,-0.4927,-3.7016
1732024298.7589,9.2695,-0.5004,-3.7020
1732024298.7694,9.2601,-0.5085,-3.7025
1732024298.7793,9.2514,-0.5162,-3.7029
1732024298.7893,9.2425,-0.5239,-3.7033
1732024298.7997,9.2333,-0.5321,-3.7030
1732024298.8090,9.2261,-0.5398,-3.6987
1732024298.8200,9.2174,-0.5490,-3.6936
1732024298.8292,9.2102,-0.5567,-3.6894
1732024298.8386,9.2028,-0.5645,-3.6851
1732024298.8504,9.1936,-0.5743,-3.6796
1732024298.8598,9.1862,-0.5822,-3.6753
1732024298.8725,9.1820,-0.6032,-3.6645
1732024298.8807,9.1819,-0.6212,-3.6554
1732024298.8898,9.1818,-0.6414,-3.6453
1732024298.8994,9.1816,-0.6626,-3.6346
1732024298.9090,9.1815,-0.6839,-3.6238
1732024298.9193,9.1814,-0.7065,-3.6124
1732024298.9290,9.1812,-0.7282,-3.6015
1732024298.9394,9.1758,-0.7458,-3.6016
1732024298.9498,9.1687,-0.7618,-3.6055
1732024298.9596,9.1619,-0.7770,-3.6091
1732024298.9700,9.1548,-0.7929,-3.6130
1732024298.9798,9.1480,-0.8080,-3.6167
1732024298.9891,9.1416,-0.8224,-3.6202
1732024298.9996,9.1340,-0.8370,-3.6231
1732024299.0095,9.1243,-0.8405,-3.6197
1732024299.0206,9.1133,-0.8444,-3.6158
1732024299.0297,9.1043,-0.8476,-3.6127
1732024299.0597,9.0748,-0.8580,-3.6023
1732024299.0710,9.0671,-0.8680,-3.5989
1732024299.0796,9.0635,-0.8794,-3.5967
1732024299.0896,9.0593,-0.8927,-3.5941
1732024299.0978,9.0558,-0.9035,-3.5921
1732024299.1084,9.0513,-0.9178,-3.5893
1732024299.1194,9.0467,-0.9323,-3.5865
1732024299.1299,9.0423,-0.9463,-3.5838
1732024299.1522,9.0361,-0.9903,-3.5670
1732024299.1693,9.0315,-1.0249,-3.5534
1732024299.1792,9.0289,-1.0449,-3.5455
1732024299.1900,9.0260,-1.0669,-3.5369
1732024299.1995,9.0230,-1.0851,-3.5301
1732024299.2101,9.0154,-1.0985,-3.5287
1732024299.2202,9.0082,-1.1111,-3.5274
1732024299.2295,9.0016,-1.1227,-3.5262
1732024299.2415,8.9931,-1.1377,-3.5246
1732024299.2493,8.9875,-1.1475,-3.5236
1732024299.2596,8.9802,-1.1604,-3.5222
1732024299.2705,8.9716,-1.1722,-3.5229
1732024299.2798,8.9634,-1.1809,-3.5253
1732024299.2892,8.9551,-1.1897,-3.5276
1732024299.2995,8.9460,-1.1993,-3.5302
1732024299.3105,8.9363,-1.2096,-3.5330
1732024299.3191,8.9288,-1.2176,-3.5352
1732024299.3291,8.9200,-1.2269,-3.5377
1732024299.3406,8.9119,-1.2409,-3.5381
1732024299.3495,8.9061,-1.2524,-3.5379
1732024299.3595,8.8996,-1.2653,-3.5376
1732024299.3707,8.8924,-1.2796,-3.5373
1732024299.3814,8.8854,-1.2935,-3.5371
1732024299.3902,8.8797,-1.3048,-3.5368
1732024299.3993,8.8738,-1.3166,-3.5367
1732024299.4099,8.8669,-1.3307,-3.5373
1732024299.4199,8.8605,-1.3439,-3.5379
1732024299.4293,8.8544,-1.3563,-3.5384
1732024299.4412,8.8467,-1.3721,-3.5391
1732024299.4506,8.8406,-1.3846,-3.5397
1732024299.4594,8.8350,-1.3962,-3.5402
1732024299.4704,8.8273,-1.4119,-3.5394
1732024299.4803,8.8200,-1.4269,-3.5373
1732024299.4897,8.8129,-1.4413,-3.5353
1732024299.4994,8.8057,-1.4560,-3.5332
1732024299.5097,8.7981,-1.4717,-3.5311
1732024299.5197,8.7907,-1.4869,-3.5289
1732024299.5300,8.7830,-1.5026,-3.5268
1732024299.5409,8.7734,-1.5170,-3.5245
1732024299.5498,8.7654,-1.5284,-3.5227
1732024299.5598,8.7563,-1.5412,-3.5207
1732024299.5798,8.7382,-1.5670,-3.5167
1732024299.5896,8.7293,-1.5797,-3.5147
1732024299.6005,8.7199,-1.5928,-3.5130
1732024299.6099,8.7131,-1.6016,-3.5131
1732024299.6190,8.7065,-1.6102,-3.5133
1732024299.6310,8.6978,-1.6214,-3.5134
1732024299.6389,8.6921,-1.6288,-3.5136
1732024299.6490,8.6848,-1.6382,-3.5137
1732024299.6595,8.6772,-1.6481,-3.5139
1732024299.6712,8.6681,-1.6609,-3.5154
1732024299.6797,8.6611,-1.6714,-3.5173
1732024299.6894,8.6532,-1.6833,-3.5195
1732024299.6993,8.6450,-1.6956,-3.5217
1732024299.7095,8.6366,-1.7082,-3.5240
1732024299.7208,8.6273,-1.7221,-3.5266
1732024299.7299,8.6198,-1.7333,-3.5286
1732024299.7419,8.6085,-1.7444,-3.5273
1732024299.7498,8.6009,-1.7512,-3.5261
1732024299.7599,8.5912,-1.7599,-3.5244
1732024299.7693,8.5821,-1.7681,-3.5229
1732024299.7793,8.5725,-1.7767,-3.5213
1732024299.7898,8.5624,-1.7857,-3.5196
1732024299.7982,8.5543,-1.7930,-3.5183
1732024299.8089,8.5420,-1.8072,-3.5116
1732024299.8200,8.5294,-1.8219,-3.5048
1732024299.8303,8.5175,-1.8356,-3.4984
1732024299.8406,8.5057,-1.8494,-3.4920
1732024299.8491,8.4959,-1.8606,-3.4868
1732024299.8599,8.4836,-1.8750,-3.4801
1732024299.8720,8.4710,-1.8878,-3.4755
1732024299.8794,8.4638,-1.8943,-3.4738
1732024299.8902,8.4533,-1.9038,-3.4715
1732024299.8992,8.4446,-1.9118,-3.4695
1732024299.9111,8.4330,-1.9222,-3.4669
1732024299.9198,8.4246,-1.9299,-3.4649
1732024299.9291,8.4155,-1.9381,-3.4629
1732024299.9389,8.4044,-1.9487,-3.4616
1732024299.9502,8.3908,-1.9617,-3.4605
1732024299.9598,8.3793,-1.9728,-3.4595
1732024299.9711,8.3658,-1.9858,-3.4583
1732024299.9791,8.3561,-1.9951,-3.4575
1732024299.9893,8.3438,-2.0069,-3.4565
1732024299.9993,8.3322,-2.0183,-3.4552
1732024300.0092,8.3231,-2.0296,-3.4519
1732024300.0191,8.3139,-2.0409,-3.4485
1732024300.0301,8.3038,-2.0534,-3.4448
1732024300.0389,8.2956,-2.0635,-3.4419
1732024300.0489,8.2864,-2.0749,-3.4385
1732024300.0597,8.2764,-2.0872,-3.4349
1732024300.0691,8.2662,-2.0988,-3.4331
1732024300.0790,8.2532,-2.1125,-3.4332
1732024300.0889,8.2403,-2.1261,-3.4332
1732024300.0995,8.2266,-2.1405,-3.4333
1732024300.1116,8.2108,-2.1572,-3.4333
1732024300.1198,8.2001,-2.1685,-3.4334
1732024300.1295,8.1875,-2.1817,-3.4334
1732024300.1393,8.1765,-2.1910,-3.4316
1732024300.1491,8.1660,-2.1992,-3.4293
1732024300.1593,8.1550,-2.2077,-3.4269
1732024300.1715,8.1419,-2.2180,-3.4241
1732024300.1790,8.1339,-2.2242,-3.4223
1732024300.1891,8.1230,-2.2326,-3.4199
1732024300.1997,8.1114,-2.2417,-3.4174
1732024300.2127,8.0941,-2.2557,-3.4139
1732024300.2195,8.0850,-2.2631,-3.4121
1732024300.2317,8.0689,-2.2762,-3.4089
1732024300.2394,8.0587,-2.2845,-3.4068
1732024300.2492,8.0457,-2.2951,-3.4042
1732024300.2597,8.0318,-2.3064,-3.4014
1732024300.2703,8.0185,-2.3178,-3.4000
1732024300.2797,8.0075,-2.3279,-3.4000
1732024300.2898,7.9956,-2.3388,-3.4000
1732024300.2997,7.9840,-2.3494,-3.4000
1732024300.3093,7.9727,-2.3598,-3.4001
1732024300.3197,7.9604,-2.3710,-3.4001
1732024300.3301,7.9482,-2.3822,-3.4001
1732024300.3390,7.9360,-2.3903,-3.3976
1732024300.3497,7.9208,-2.3997,-3.3941
1732024300.3601,7.9060,-2.4088,-3.3906
1732024300.3707,7.8910,-2.4180,-3.3870
1732024300.3803,7.8774,-2.4264,-3.3838
1732024300.3903,7.8631,-2.4352,-3.3804
1732024300.4208,7.8244,-2.4542,-3.3729
1732024300.4300,7.8132,-2.4591,-3.3710
1732024300.4409,7.7999,-2.4649,-3.3686
1732024300.4509,7.7877,-2.4702,-3.3665
1732024300.4601,7.7765,-2.4751,-3.3645
1732024300.4711,7.7625,-2.4812,-3.3623
1732024300.4809,7.7496,-2.4868,-3.3606
1732024300.4905,7.7370,-2.4923,-3.3588
1732024300.5007,7.7236,-2.4981,-3.3570
1732024300.5111,7.7099,-2.5040,-3.3551
1732024300.5202,7.6980,-2.5092,-3.3534
1732024300.5302,7.6848,-2.5149,-3.3516
1732024300.5391,7.6736,-2.5196,-3.3498
1732024300.5498,7.6602,-2.5252,-3.3475
1732024300.5597,7.6478,-2.5304,-3.3454
1732024300.5891,7.6111,-2.5457,-3.3392
1732024300.6001,7.5972,-2.5511,-3.3369
1732024300.6092,7.5854,-2.5544,-3.3353
1732024300.6195,7.5720,-2.5582,-3.3335
1732024300.6300,7.5584,-2.5620,-3.3316
1732024300.6392,7.5464,-2.5654,-3.3300
1732024300.6509,7.5311,-2.5697,-3.3279
1732024300.6600,7.5193,-2.5730,-3.3263
1732024300.6700,7.5059,-2.5787,-3.3244
1732024300.6811,7.4906,-2.5873,-3.3220
1732024300.6911,7.4767,-2.5952,-3.3199
1732024300.7001,7.4642,-2.6022,-3.3180
1732024300.7094,7.4514,-2.6094,-3.3160
1732024300.7191,7.4379,-2.6170,-3.3139
1732024300.7296,7.4235,-2.6251,-3.3117
1732024300.7390,7.4116,-2.6306,-3.3097
1732024300.7494,7.3987,-2.6362,-3.3074
1732024300.7595,7.3862,-2.6415,-3.3052
1732024300.7678,7.3759,-2.6460,-3.3033
1732024300.7788,7.3622,-2.6518,-3.3009
1732024300.7889,7.3497,-2.6572,-3.2986
1732024300.7989,7.3374,-2.6625,-3.2965
1732024300.8091,7.3238,-2.6682,-3.2943
1732024300.8194,7.3101,-2.6739,-3.2921
1732024300.8290,7.2974,-2.6792,-3.2901
1732024300.8391,7.2840,-2.6848,-3.2880
1732024300.8493,7.2705,-2.6904,-3.2858
1732024300.8591,7.2575,-2.6959,-3.2837
1732024300.8695,7.2433,-2.7021,-3.2816
1732024300.8893,7.2158,-2.7149,-3.2775
1732024300.8997,7.2013,-2.7217,-3.2754
1732024300.9088,7.1886,-2.7276,-3.2735
1732024300.9190,7.1743,-2.7342,-3.2714
1732024300.9291,7.1603,-2.7408,-3.2693
1732024300.9478,7.1368,-2.7498,-3.2652
1732024300.9606,7.1209,-2.7558,-3.2624
1732024300.9695,7.1099,-2.7599,-3.2605
1732024300.9793,7.0978,-2.7644,-3.2583
1732024300.9894,7.0853,-2.7690,-3.2561
1732024300.9992,7.0733,-2.7734,-3.2538
1732024301.0087,7.0627,-2.7758,-3.2503
1732024301.0189,7.0515,-2.7784,-3.2465
1732024301.0291,7.0401,-2.7810,-3.2427
1732024301.0392,7.0289,-2.7835,-3.2390
1732024301.0491,7.0180,-2.7860,-3.2353
1732024301.0599,7.0060,-2.7888,-3.2313
1732024301.0697,6.9965,-2.7905,-3.2302
1732024301.0794,6.9885,-2.7914,-3.2318
1732024301.0905,6.9795,-2.7924,-3.2336
1732024301.0996,6.9721,-2.7932,-3.2351
1732024301.1091,6.9643,-2.7941,-3.2367
1732024301.1201,6.9553,-2.7951,-3.2385
1732024301.1297,6.9474,-2.7960,-3.2400
1732024301.1394,6.9326,-2.8012,-3.2374
1732024301.1497,6.9150,-2.8081,-3.2336
1732024301.1592,6.8986,-2.8144,-3.2300
1732024301.1691,6.8816,-2.8209,-3.2263
1732024301.1889,6.8477,-2.8340,-3.2188
1732024301.2004,6.8292,-2.8407,-3.2141
1732024301.2758,6.7441,-2.8605,-3.1763
1732024301.2814,6.7379,-2.8619,-3.1757
1732024301.2893,6.7290,-2.8639,-3.1747
1732024301.2999,6.7173,-2.8665,-3.1735
1732024301.3103,6.7057,-2.8690,-3.1723
1732024301.3199,6.6950,-2.8714,-3.1712
1732024301.3294,6.6844,-2.8738,-3.1701
1732024301.3414,6.6708,-2.8732,-3.1684
1732024301.3495,6.6617,-2.8723,-3.1672
1732024301.3596,6.6503,-2.8711,-3.1657
1732024301.3693,6.6394,-2.8700,-3.1642
1732024301.3790,6.6285,-2.8688,-3.1628
1732024301.3893,6.6169,-2.8676,-3.1612
1732024301.3993,6.6055,-2.8669,-3.1599
1732024301.4091,6.5933,-2.8708,-3.1598
1732024301.4200,6.5800,-2.8751,-3.1598
1732024301.4305,6.5670,-2.8793,-3.1598
1732024301.4388,6.5567,-2.8826,-3.1597
1732024301.4489,6.5442,-2.8866,-3.1597
1732024301.4591,6.5317,-2.8906,-3.1597
1732024301.4693,6.5169,-2.8940,-3.1577
1732024301.4790,6.4996,-2.8964,-3.1533
1732024301.4894,6.4813,-2.8989,-3.1486
1732024301.4990,6.4643,-2.9013,-3.1442
1732024301.5083,6.4478,-2.9036,-3.1400
1732024301.5195,6.4280,-2.9064,-3.1349
1732024301.5291,6.4111,-2.9087,-3.1306
1732024301.5390,6.4009,-2.9089,-3.1293
1732024301.5490,6.3933,-2.9082,-3.1291
1732024301.5591,6.3857,-2.9075,-3.1289
1732024301.5692,6.3780,-2.9068,-3.1287
1732024301.5792,6.3704,-2.9061,-3.1285
1732024301.5891,6.3629,-2.9054,-3.1283
1732024301.5993,6.3548,-2.9045,-3.1279
1732024301.6105,6.3412,-2.9020,-3.1250
1732024301.6191,6.3309,-2.9001,-3.1228
1732024301.6305,6.3171,-2.8975,-3.1199
1732024301.6364,6.3100,-2.8962,-3.1184
1732024301.6598,6.2816,-2.8909,-3.1124
1732024301.6716,6.2681,-2.8907,-3.1101
1732024301.6796,6.2592,-2.8919,-3.1090
1732024301.6900,6.2476,-2.8933,-3.1075
1732024301.6997,6.2369,-2.8947,-3.1060
1732024301.7102,6.2251,-2.8963,-3.1045
1732024301.7200,6.2143,-2.8977,-3.1031
1732024301.7296,6.2035,-2.8991,-3.1017
1732024301.7413,6.1902,-2.8684,-3.1075
1732024301.7511,6.1790,-2.8368,-3.1138
1732024301.7592,6.1697,-2.8105,-3.1189
1732024301.7693,6.1581,-2.7778,-3.1254
1732024301.7791,6.1469,-2.7464,-3.1316
1732024301.7897,6.1347,-2.7120,-3.1384
1732024301.7996,6.1235,-2.6876,-3.1427
1732024301.8094,6.1138,-2.7151,-3.1334
1732024301.8194,6.1038,-2.7434,-3.1237
1732024301.8293,6.0939,-2.7713,-3.1142
1732024301.8393,6.0839,-2.7994,-3.1047
1732024301.8496,6.0736,-2.8283,-3.0948
1732024301.8602,6.0631,-2.8581,-3.0847
1732024301.8692,6.0554,-2.8736,-3.0824
1732024301.8797,6.0482,-2.8780,-3.0884
1732024301.8896,6.0415,-2.8821,-3.0940
1732024301.9001,6.0343,-2.8866,-3.1000
1732024301.9092,6.0281,-2.8904,-3.1052
1732024301.9202,6.0206,-2.8950,-3.1115
1732024301.9299,6.0139,-2.8991,-3.1170
1732024301.9410,5.9985,-2.8992,-3.1135
1732024301.9494,5.9858,-2.8985,-3.1093
1732024301.9597,5.9701,-2.8977,-3.1043
1732024301.9702,5.9541,-2.8969,-3.0991
1732024301.9795,5.9399,-2.8962,-3.0946
1732024301.9897,5.9244,-2.8954,-3.0896
1732024301.9995,5.9093,-2.8946,-3.0848
1732024302.0195,5.8746,-2.8922,-3.0759
1732024302.0291,5.8577,-2.8910,-3.0715
1732024302.0488,5.8236,-2.8885,-3.0627
1732024302.0592,5.8055,-2.8873,-3.0580
1732024302.0698,5.7918,-2.8861,-3.0550
1732024302.0795,5.7848,-2.8853,-3.0544
1732024302.0894,5.7775,-2.8845,-3.0537
1732024302.0998,5.7700,-2.8836,-3.0530
1732024302.1090,5.7633,-2.8828,-3.0523
1732024302.1188,5.7561,-2.8820,-3.0517
1732024302.1295,5.7483,-2.8811,-3.0509
1732024302.1390,5.7402,-2.8782,-3.0504
1732024302.1501,5.7301,-2.8740,-3.0499
1732024302.1592,5.7219,-2.8706,-3.0494
1732024302.1699,5.7123,-2.8666,-3.0489
1732024302.1826,5.7009,-2.8618,-3.0483
1732024302.1893,5.6949,-2.8593,-3.0479
1732024302.1991,5.6856,-2.8559,-3.0474
1732024302.2101,5.6676,-2.8555,-3.0466
1732024302.2193,5.6526,-2.8552,-3.0459
1732024302.2309,5.6336,-2.8549,-3.0450
1732024302.2386,5.6210,-2.8546,-3.0444
1732024302.2598,5.5864,-2.8539,-3.0427
1732024302.2666,5.5768,-2.8531,-3.0424
1732024302.2797,5.5681,-2.8478,-3.0433
1732024302.2893,5.5616,-2.8439,-3.0439
1732024302.2992,5.5549,-2.8399,-3.0446
1732024302.3100,5.5477,-2.8356,-3.0453
1732024302.3198,5.5411,-2.8316,-3.0459
1732024302.3304,5.5340,-2.8273,-3.0466
1732024302.3390,5.5171,-2.8227,-3.0445
1732024302.3491,5.4953,-2.8170,-3.0415
1732024302.3594,5.4730,-2.8113,-3.0385
1732024302.3693,5.4514,-2.8057,-3.0355
1732024302.3792,5.4299,-2.8002,-3.0326
1732024302.3891,5.4083,-2.7946,-3.0297
1732024302.3992,5.3882,-2.7891,-3.0269
1732024302.4091,5.3878,-2.7852,-3.0260
1732024302.4196,5.3874,-2.7810,-3.0250
1732024302.4291,5.3870,-2.7772,-3.0241
1732024302.4395,5.3866,-2.7730,-3.0232
1732024302.4491,5.3863,-2.7692,-3.0223
1732024302.4592,5.3859,-2.7652,-3.0214
1732024302.4694,5.3783,-2.7630,-3.0202
1732024302.4796,5.3611,-2.7633,-3.0185
1732024302.4893,5.3449,-2.7636,-3.0169
1732024302.4996,5.3276,-2.7640,-3.0152
1732024302.5089,5.3119,-2.7643,-3.0136
1732024302.5201,5.2933,-2.7646,-3.0118
1732024302.5288,5.2786,-2.7649,-3.0104
1732024302.5386,5.2693,-2.7611,-3.0088
1732024302.5493,5.2625,-2.7551,-3.0072
1732024302.5592,5.2561,-2.7494,-3.0056
1732024302.5693,5.2496,-2.7437,-3.0040
1732024302.5793,5.2432,-2.7380,-3.0025
1732024302.5891,5.2369,-2.7324,-3.0009
1732024302.5994,5.2290,-2.7270,-2.9992
1732024302.6105,5.2091,-2.7247,-2.9958
1732024302.6188,5.1942,-2.7229,-2.9932
1732024302.6288,5.1760,-2.7208,-2.9901
1732024302.6391,5.1576,-2.7186,-2.9869
1732024302.6497,5.1385,-2.7164,-2.9836
1732024302.6609,5.1184,-2.7140,-2.9801
1732024302.6696,5.1087,-2.7115,-2.9785
1732024302.6819,5.1029,-2.7072,-2.9775
1732024302.6898,5.0991,-2.7043,-2.9769
1732024302.6995,5.0945,-2.7009,-2.9761
1732024302.7192,5.0852,-2.6939,-2.9746
1732024302.7289,5.0806,-2.6904,-2.9739
1732024302.7417,5.0626,-2.6887,-2.9711
1732024302.7490,5.0506,-2.6882,-2.9693
1732024302.7590,5.0340,-2.6875,-2.9667
1732024302.7695,5.0167,-2.6867,-2.9641
1732024302.7796,4.9999,-2.6860,-2.9615
1732024302.7901,4.9826,-2.6852,-2.9589
1732024302.7998,4.9683,-2.6840,-2.9566
1732024302.8090,4.9645,-2.6799,-2.9558
1732024302.8196,4.9600,-2.6751,-2.9549
1732024302.8299,4.9557,-2.6705,-2.9540
1732024302.8371,4.9528,-2.6673,-2.9534
1732024302.8489,4.9479,-2.6621,-2.9524
1732024302.8590,4.9437,-2.6576,-2.9515
1732024302.8677,4.9382,-2.6539,-2.9505
1732024302.8790,4.9260,-2.6500,-2.9486
1732024302.8889,4.9154,-2.6465,-2.9468
1732024302.8994,4.9041,-2.6428,-2.9450
1732024302.9096,4.8930,-2.6392,-2.9432
1732024302.9202,4.8817,-2.6355,-2.9414
1732024302.9295,4.8716,-2.6322,-2.9397
1732024302.9395,4.8577,-2.6307,-2.9369
1732024302.9511,4.8404,-2.6296,-2.9331
1732024302.9600,4.8270,-2.6288,-2.9303
1732024302.9692,4.8134,-2.6280,-2.9273
1732024302.9789,4.7989,-2.6271,-2.9242
1732024302.9892,4.7835,-2.6261,-2.9209
1732024302.9995,4.7690,-2.6249,-2.9179
1732024303.0077,4.7628,-2.6220,-2.9176
1732024303.0200,4.7533,-2.6176,-2.9171
1732024303.0301,4.7456,-2.6141,-2.9168
1732024303.0376,4.7398,-2.6114,-2.9165
1732024303.0508,4.7298,-2.6068,-2.9161
1732024303.0603,4.7225,-2.6034,-2.9157
1732024303.0687,4.7152,-2.6005,-2.9150
1732024303.0793,4.7049,-2.5970,-2.9133
1732024303.0894,4.6949,-2.5936,-2.9118
1732024303.1005,4.6841,-2.5900,-2.9100
1732024303.1113,4.6734,-2.5863,-2.9083
1732024303.1201,4.6648,-2.5834,-2.9070
1732024303.1313,4.6538,-2.5797,-2.9052
1732024303.1485,4.6233,-2.5742,-2.9003
1732024303.1601,4.6026,-2.5705,-2.8969
1732024303.1688,4.5870,-2.5677,-2.8944
1732024303.1793,4.5683,-2.5643,-2.8913
1732024303.1900,4.5492,-2.5609,-2.8882
1732024303.2001,4.5332,-2.5579,-2.8856
1732024303.2109,4.5272,-2.5563,-2.8841
1732024303.2190,4.5228,-2.5551,-2.8829
1732024303.2301,4.5166,-2.5534,-2.8814
1732024303.2368,4.5130,-2.5524,-2.8805
1732024303.2488,4.5064,-2.5506,-2.8788
1732024303.2592,4.5006,-2.5490,-2.8774
1732024303.2691,4.4937,-2.5461,-2.8763
1732024303.2793,4.4842,-2.5410,-2.8755
1732024303.2890,4.4751,-2.5361,-2.8748
1732024303.2996,4.4653,-2.5308,-2.8740
1732024303.3089,4.4566,-2.5262,-2.8733
1732024303.3194,4.4468,-2.5210,-2.8725
1732024303.3295,4.4374,-2.5159,-2.8717
1732024303.3398,4.4267,-2.5105,-2.8699
1732024303.3491,4.4167,-2.5056,-2.8680
1732024303.3597,4.4053,-2.4999,-2.8658
1732024303.3697,4.3945,-2.4946,-2.8637
1732024303.3894,4.3735,-2.4842,-2.8596
1732024303.3999,4.3613,-2.4788,-2.8572
1732024303.4089,4.3464,-2.4754,-2.8539
1732024303.4199,4.3282,-2.4713,-2.8500
1732024303.4292,4.3127,-2.4678,-2.8466
1732024303.4497,4.2787,-2.4600,-2.8392
1732024303.4592,4.2629,-2.4565,-2.8357
1732024303.4689,4.2504,-2.4527,-2.8342
1732024303.4792,4.2429,-2.4485,-2.8360
1732024303.4894,4.2354,-2.4444,-2.8377
1732024303.4992,4.2283,-2.4404,-2.8394
1732024303.5087,4.2213,-2.4365,-2.8410
1732024303.5190,4.2139,-2.4323,-2.8428
1732024303.5293,4.2063,-2.4281,-2.8445
1732024303.5354,4.2006,-2.4255,-2.8443
1732024303.5487,4.1864,-2.4195,-2.8417
1732024303.5595,4.1748,-2.4146,-2.8396
1732024303.5696,4.1640,-2.4100,-2.8376
1732024303.5790,4.1539,-2.4058,-2.8358
1732024303.5890,4.1432,-2.4013,-2.8338
1732024303.5992,4.1323,-2.3967,-2.8319
1732024303.6090,4.1225,-2.3925,-2.8308
1732024303.6191,4.1123,-2.3882,-2.8297
1732024303.6291,4.1022,-2.3840,-2.8286
1732024303.6391,4.0921,-2.3797,-2.8276
1732024303.6492,4.0820,-2.3755,-2.8265
1732024303.6591,4.0720,-2.3713,-2.8254
1732024303.6695,4.0581,-2.3663,-2.8236
1732024303.6791,4.0408,-2.3610,-2.8209
1732024303.6898,4.0214,-2.3551,-2.8179
1732024303.6994,4.0039,-2.3498,-2.8152
1732024303.7101,3.9847,-2.3440,-2.8123
1732024303.7194,3.9678,-2.3388,-2.8097
1732024303.7293,3.9500,-2.3334,-2.8070
1732024303.7375,3.9420,-2.3307,-2.8059
1732024303.7494,3.9353,-2.3280,-2.8051
1732024303.7601,3.9292,-2.3256,-2.8044
1732024303.7696,3.9238,-2.3235,-2.8037
1732024303.7793,3.9183,-2.3214,-2.8031
1732024303.7894,3.9126,-2.3191,-2.8024
1732024303.8006,3.9054,-2.3164,-2.8016
1732024303.8113,3.8947,-2.3128,-2.8007
1732024303.8191,3.8869,-2.3102,-2.8001
1732024303.8302,3.8758,-2.3064,-2.7991
1732024303.8390,3.8670,-2.3035,-2.7984
1732024303.8490,3.8570,-2.3001,-2.7975
1732024303.8593,3.8467,-2.2967,-2.7967
1732024303.8678,3.8381,-2.2935,-2.7958
1732024303.8792,3.8260,-2.2886,-2.7941
1732024303.8897,3.8149,-2.2840,-2.7926
1732024303.9015,3.8025,-2.2789,-2.7909
1732024303.9099,3.7935,-2.2752,-2.7897
1732024303.9194,3.7836,-2.2711,-2.7883
1732024303.9309,3.7714,-2.2661,-2.7867
1732024303.9388,3.7559,-2.2621,-2.7841
1732024303.9488,3.7349,-2.2569,-2.7807
1732024303.9607,3.7101,-2.2508,-2.7766
1732024303.9689,3.6929,-2.2466,-2.7738
1732024303.9795,3.6708,-2.2411,-2.7701
1732024303.9896,3.6498,-2.2359,-2.7667
1732024303.9983,3.6315,-2.2314,-2.7636
1732024304.0196,3.6245,-2.2267,-2.7654
1732024304.0295,3.6216,-2.2245,-2.7663
1732024304.0411,3.6180,-2.2219,-2.7673
1732024304.0490,3.6157,-2.2202,-2.7680
1732024304.0592,3.6126,-2.2180,-2.7689
1732024304.0712,3.5991,-2.2123,-2.7672
1732024304.0792,3.5835,-2.2063,-2.7642
1732024304.0894,3.5636,-2.1988,-2.7604
1732024304.0990,3.5446,-2.1917,-2.7567
1732024304.1093,3.5246,-2.1841,-2.7528
1732024304.1193,3.5050,-2.1767,-2.7491
1732024304.1298,3.4844,-2.1689,-2.7451
1732024304.1386,3.4783,-2.1664,-2.7433
1732024304.1483,3.4755,-2.1650,-2.7418
1732024304.1589,3.4724,-2.1635,-2.7402
1732024304.1695,3.4693,-2.1620,-2.7385
1732024304.1827,3.4655,-2.1602,-2.7365
1732024304.1905,3.4633,-2.1591,-2.7353
1732024304.2003,3.4592,-2.1573,-2.7338
1732024304.2113,3.4478,-2.1531,-2.7322
1732024304.2290,3.4294,-2.1464,-2.7296
1732024304.2411,3.4168,-2.1418,-2.7278
1732024304.2505,3.4071,-2.1382,-2.7264
1732024304.2594,3.3978,-2.1348,-2.7251
1732024304.2702,3.3867,-2.1304,-2.7234
1732024304.2827,3.3738,-2.1249,-2.7211
1732024304.2893,3.3670,-2.1220,-2.7200
1732024304.2995,3.3565,-2.1175,-2.7181
1732024304.3101,3.3456,-2.1128,-2.7162
1732024304.3207,3.3346,-2.1081,-2.7143
1732024304.3296,3.3255,-2.1042,-2.7127
1732024304.3397,3.3119,-2.1018,-2.7111
1732024304.3495,3.2976,-2.1000,-2.7097
1732024304.3596,3.2831,-2.0983,-2.7082
1732024304.3692,3.2691,-2.0966,-2.7067
1732024304.3794,3.2542,-2.0947,-2.7052
1732024304.3896,3.2395,-2.0929,-2.7037
1732024304.3991,3.2260,-2.0910,-2.7023
1732024304.4091,3.2177,-2.0845,-2.7017
1732024304.4196,3.2090,-2.0776,-2.7012
1732024304.4291,3.2011,-2.0714,-2.7006
1732024304.4391,3.1928,-2.0649,-2.7001
1732024304.4492,3.1843,-2.0583,-2.6995
1732024304.4592,3.1760,-2.0517,-2.6990
1732024304.4692,3.1612,-2.0442,-2.6968
1732024304.4790,3.1367,-2.0351,-2.6922
1732024304.4889,3.1121,-2.0261,-2.6875
1732024304.4989,3.0872,-2.0169,-2.6828
1732024304.5091,3.0619,-2.0076,-2.6780
1732024304.5190,3.0371,-1.9984,-2.6733
1732024304.5291,3.0120,-1.9892,-2.6685
1732024304.5388,3.0054,-1.9870,-2.6667
1732024304.5490,3.0060,-1.9876,-2.6659
1732024304.5590,3.0066,-1.9882,-2.6652
1732024304.5691,3.0072,-1.9888,-2.6645
1732024304.5783,3.0078,-1.9894,-2.6638
1732024304.5890,3.0084,-1.9900,-2.6630
1732024304.5979,3.0089,-1.9906,-2.6623
1732024304.6102,3.0012,-1.9888,-2.6615
1732024304.6193,2.9951,-1.9874,-2.6609
1732024304.6296,2.9882,-1.9858,-2.6603
1732024304.6424,2.9796,-1.9838,-2.6595
1732024304.6497,2.9747,-1.9827,-2.6590
1732024304.6597,2.9680,-1.9811,-2.6584
1732024304.6693,2.9583,-1.9778,-2.6573
1732024304.6819,2.9400,-1.9702,-2.6550
1732024304.6900,2.9280,-1.9653,-2.6535
1732024304.7005,2.9127,-1.9589,-2.6516
1732024304.7092,2.8999,-1.9537,-2.6500
1732024304.7192,2.8852,-1.9476,-2.6482
1732024304.7396,2.8598,-1.9366,-2.6466
1732024304.7507,2.8503,-1.9320,-2.6477
1732024304.7607,2.8416,-1.9278,-2.6487
1732024304.7704,2.8333,-1.9237,-2.6497
1732024304.7797,2.8252,-1.9198,-2.6506
1732024304.7900,2.8162,-1.9155,-2.6517
1732024304.7996,2.8097,-1.9126,-2.6529
1732024304.8094,2.8188,-1.9206,-2.6561
1732024304.8205,2.8290,-1.9295,-2.6596
1732024304.8307,2.8384,-1.9377,-2.6629
1732024304.8413,2.8481,-1.9462,-2.6664
1732024304.8502,2.8563,-1.9534,-2.6692
1732024304.8608,2.8660,-1.9619,-2.6727
1732024304.8725,2.8509,-1.9505,-2.6709
1732024304.8797,2.8314,-1.9353,-2.6677
1732024304.8898,2.8041,-1.9140,-2.6632
1732024304.9011,2.7736,-1.8902,-2.6582
1732024304.9082,2.7544,-1.8752,-2.6550
1732024304.9310,2.6931,-1.8273,-2.6448
1732024304.9399,2.6809,-1.8214,-2.6415
1732024304.9492,2.6698,-1.8171,-2.6382
1732024304.9592,2.6579,-1.8125,-2.6346
1732024304.9694,2.6458,-1.8078,-2.6310
1732024304.9794,2.6339,-1.8032,-2.6274
1732024304.9892,2.6223,-1.7987,-2.6239
1732024304.9993,2.6105,-1.7942,-2.6205
1732024305.0100,2.6031,-1.7921,-2.6202
1732024305.0194,2.5966,-1.7903,-2.6200
1732024305.0302,2.5891,-1.7883,-2.6197
1732024305.0389,2.5831,-1.7867,-2.6195
1732024305.0483,2.5765,-1.7849,-2.6193
1732024305.0590,2.5692,-1.7829,-2.6191
1732024305.0691,2.5613,-1.7800,-2.6183
1732024305.0794,2.5517,-1.7753,-2.6165
1732024305.0896,2.5423,-1.7706,-2.6148
1732024305.0997,2.5329,-1.7660,-2.6130
1732024305.1103,2.5231,-1.7612,-2.6112
1732024305.1210,2.5132,-1.7563,-2.6094
1732024305.1301,2.5048,-1.7521,-2.6078
1732024305.1599,2.4776,-1.7392,-2.6014
1732024305.1695,2.4689,-1.7351,-2.5993
1732024305.1801,2.4592,-1.7305,-2.5970
1732024305.1894,2.4508,-1.7265,-2.5950
1732024305.1997,2.4415,-1.7221,-2.5928
1732024305.2109,2.4314,-1.7173,-2.5913
1732024305.2219,2.4214,-1.7127,-2.5898
1732024305.2299,2.4143,-1.7093,-2.5887
1732024305.2388,2.4063,-1.7056,-2.5875
1732024305.2496,2.3966,-1.7010,-2.5860
1732024305.2601,2.3872,-1.6966,-2.5846
1732024305.2679,2.3790,-1.6930,-2.5830
1732024305.2793,2.3624,-1.6865,-2.5786
1732024305.2894,2.3478,-1.6808,-2.5747
1732024305.2992,2.3335,-1.6752,-2.5709
1732024305.3075,2.3214,-1.6705,-2.5677
1732024305.3194,2.3041,-1.6637,-2.5632
1732024305.3295,2.2894,-1.6580,-2.5593
1732024305.3366,2.2822,-1.6538,-2.5592
1732024305.3492,2.2737,-1.6462,-2.5625
1732024305.3593,2.2669,-1.6402,-2.5652
1732024305.3787,2.2537,-1.6285,-2.5704
1732024305.3882,2.2473,-1.6227,-2.5729
1732024305.3992,2.2398,-1.6161,-2.5759
1732024305.4100,2.2282,-1.6073,-2.5747
1732024305.4227,2.2146,-1.5970,-2.5733
1732024305.4297,2.2070,-1.5912,-2.5725
1732024305.4415,2.1943,-1.5815,-2.5712
1732024305.4498,2.1853,-1.5748,-2.5703
1732024305.4596,2.1747,-1.5667,-2.5692
1732024305.4692,2.1647,-1.5598,-2.5681
1732024305.4795,2.1543,-1.5540,-2.5669
1732024305.4895,2.1443,-1.5485,-2.5657
1732024305.4993,2.1344,-1.5430,-2.5646
1732024305.5107,2.1230,-1.5368,-2.5632
1732024305.5194,2.1142,-1.5319,-2.5622
1732024305.5287,2.1049,-1.5268,-2.5611
1732024305.5386,2.0880,-1.5203,-2.5579
1732024305.5512,2.0604,-1.5111,-2.5520
1732024305.5607,2.0396,-1.5042,-2.5476
1732024305.5679,2.0238,-1.4989,-2.5442
1732024305.5782,2.0013,-1.4914,-2.5394
1732024305.5894,1.9769,-1.4833,-2.5342
1732024305.5995,1.9548,-1.4759,-2.5295
1732024305.6089,1.9482,-1.4686,-2.5309
1732024305.6193,1.9410,-1.4604,-2.5325
1732024305.6291,1.9344,-1.4527,-2.5339
1732024305.6490,1.9207,-1.4371,-2.5369
1732024305.6589,1.9138,-1.4293,-2.5384
1732024305.6684,1.9077,-1.4235,-2.5390
1732024305.6788,1.9025,-1.4232,-2.5366
1732024305.6898,1.8969,-1.4228,-2.5341
1732024305.7004,1.8916,-1.4225,-2.5317
1732024305.7093,1.8871,-1.4222,-2.5297
1732024305.7188,1.8823,-1.4219,-2.5276
1732024305.7290,1.8772,-1.4216,-2.5253
1732024305.7389,1.8704,-1.4183,-2.5236
1732024305.7488,1.8624,-1.4131,-2.5222
1732024305.7590,1.8542,-1.4076,-2.5209
1732024305.7700,1.8453,-1.4018,-2.5194
1732024305.7792,1.8379,-1.3969,-2.5182
1732024305.7897,1.8294,-1.3914,-2.5168
1732024305.8010,1.8200,-1.3852,-2.5153
1732024305.8089,1.8115,-1.3806,-2.5143
1732024305.8204,1.7993,-1.3738,-2.5127
1732024305.8303,1.7887,-1.3679,-2.5114
1732024305.8386,1.7798,-1.3630,-2.5103
1732024305.8493,1.7684,-1.3567,-2.5088
1732024305.8592,1.7578,-1.3508,-2.5075
1732024305.8692,1.7471,-1.3450,-2.5062
1732024305.8802,1.7354,-1.3392,-2.5050
1732024305.8893,1.7257,-1.3343,-2.5040
1732024305.8995,1.7147,-1.3289,-2.5028
1732024305.9089,1.7047,-1.3238,-2.5017
1732024305.9191,1.6938,-1.3184,-2.5006
1732024305.9292,1.6830,-1.3130,-2.4994
1732024305.9392,1.6702,-1.3083,-2.4970
1732024305.9490,1.6563,-1.3042,-2.4938
1732024305.9595,1.6414,-1.2997,-2.4903
1732024305.9703,1.6260,-1.2951,-2.4868
1732024305.9795,1.6129,-1.2912,-2.4837
1732024305.9893,1.5990,-1.2870,-2.4805
1732024305.9990,1.5853,-1.2829,-2.4773
1732024306.0087,1.5761,-1.2779,-2.4773
1732024306.0197,1.5663,-1.2720,-2.4776
1732024306.0314,1.5559,-1.2658,-2.4780
1732024306.0400,1.5482,-1.2612,-2.4782
1732024306.0494,1.5399,-1.2562,-2.4785
1732024306.0596,1.5308,-1.2508,-2.4788
1732024306.0697,1.5218,-1.2454,-2.4791
1732024306.0792,1.5133,-1.2403,-2.4794
1732024306.0890,1.5046,-1.2351,-2.4797
1732024306.0993,1.4955,-1.2296,-2.4800
1732024306.1090,1.4862,-1.2244,-2.4790
1732024306.1195,1.4763,-1.2188,-2.4778
1732024306.1298,1.4665,-1.2132,-2.4766
1732024306.1399,1.4570,-1.2078,-2.4754
1732024306.1493,1.4480,-1.2028,-2.4743
1732024306.1593,1.4384,-1.1974,-2.4732
1732024306.1692,1.4251,-1.1883,-2.4718
1732024306.1795,1.3999,-1.1678,-2.4697
1732024306.1895,1.3754,-1.1480,-2.4676
1732024306.1997,1.3505,-1.1278,-2.4655
1732024306.2091,1.3274,-1.1090,-2.4635
1732024306.2196,1.3018,-1.0883,-2.4614
1732024306.2295,1.2776,-1.0687,-2.4593
1732024306.2389,1.2642,-1.0630,-2.4581
1732024306.2492,1.2570,-1.0668,-2.4574
1732024306.2593,1.2499,-1.0704,-2.4567
1732024306.2691,1.2431,-1.0739,-2.4560
1732024306.2784,1.2366,-1.0773,-2.4554
1732024306.2898,1.2286,-1.0814,-2.4546
1732024306.2995,1.2218,-1.0849,-2.4539
1732024306.3100,1.2177,-1.0839,-2.4530
1732024306.3198,1.2140,-1.0828,-2.4520
1732024306.3297,1.2103,-1.0817,-2.4511
1732024306.3392,1.2067,-1.0807,-2.4502
1732024306.3500,1.2026,-1.0795,-2.4492
1732024306.3596,1.1990,-1.0784,-2.4483
1732024306.3694,1.1911,-1.0757,-2.4465
1732024306.3798,1.1711,-1.0686,-2.4424
1732024306.3896,1.1523,-1.0618,-2.4386
1732024306.3997,1.1330,-1.0549,-2.4346
1732024306.4096,1.1139,-1.0480,-2.4307
1732024306.4199,1.0942,-1.0410,-2.4267
1732024306.4304,1.0741,-1.0337,-2.4226
1732024306.4409,1.0662,-1.0311,-2.4215
1732024306.4490,1.0639,-1.0305,-2.4215
1732024306.4593,1.0610,-1.0297,-2.4216
1732024306.4705,1.0579,-1.0288,-2.4217
1732024306.4793,1.0554,-1.0282,-2.4217
1732024306.4892,1.0527,-1.0274,-2.4218
1732024306.4995,1.0498,-1.0266,-2.4218
1732024306.5102,1.0250,-1.0132,-2.4170
1732024306.5201,1.0009,-1.0002,-2.4122
1732024306.5291,0.9787,-0.9883,-2.4078
1732024306.5407,0.9505,-0.9730,-2.4022
1732024306.5496,0.9289,-0.9613,-2.3980
1732024306.5595,0.9047,-0.9482,-2.3932
1732024306.5691,0.8865,-0.9383,-2.3895
1732024306.5792,0.8840,-0.9363,-2.3888
1732024306.5893,0.8815,-0.9344,-2.3880
1732024306.5991,0.8791,-0.9325,-2.3873
1732024306.6090,0.8767,-0.9306,-2.3866
1732024306.6202,0.8739,-0.9285,-2.3858
1732024306.6310,0.8712,-0.9264,-2.3850
1732024306.6394,0.8668,-0.9235,-2.3839
1732024306.6493,0.8606,-0.9196,-2.3824
1732024306.6594,0.8542,-0.9155,-2.3809
1732024306.6694,0.8480,-0.9115,-2.3794
1732024306.6796,0.8415,-0.9075,-2.3779
1732024306.6898,0.8351,-0.9034,-2.3763
1732024306.6999,0.8287,-0.8993,-2.3748
1732024306.7083,0.8153,-0.8908,-2.3735
1732024306.7196,0.7969,-0.8791,-2.3717
1732024306.7295,0.7809,-0.8690,-2.3702
1732024306.7390,0.7654,-0.8592,-2.3687
1732024306.7492,0.7489,-0.8487,-2.3671
1732024306.7591,0.7328,-0.8385,-2.3655
1732024306.7695,0.7184,-0.8288,-2.3646
1732024306.7798,0.7111,-0.8218,-2.3656
1732024306.7896,0.7041,-0.8152,-2.3666
1732024306.7993,0.6973,-0.8087,-2.3676
1732024306.8090,0.6903,-0.8021,-2.3685
1732024306.8191,0.6831,-0.7953,-2.3695
1732024306.8291,0.6761,-0.7886,-2.3705
1732024306.8396,0.6700,-0.7840,-2.3715
1732024306.8494,0.6654,-0.7816,-2.3723
1732024306.8598,0.6605,-0.7790,-2.3732
1732024306.8693,0.6560,-0.7766,-2.3740
1732024306.8798,0.6510,-0.7740,-2.3749
1732024306.8896,0.6463,-0.7715,-2.3758
1732024306.8991,0.6418,-0.7691,-2.3766
1732024306.9086,0.6245,-0.7607,-2.3726
1732024306.9187,0.6047,-0.7510,-2.3677
1732024306.9289,0.5843,-0.7411,-2.3627
1732024306.9387,0.5649,-0.7316,-2.3580
1732024306.9502,0.5421,-0.7205,-2.3524
1732024306.9606,0.5215,-0.7105,-2.3474
1732024306.9695,0.5074,-0.7031,-2.3447
1732024306.9797,0.5010,-0.6979,-2.3459
1732024306.9891,0.4951,-0.6932,-2.3470
1732024306.9993,0.4887,-0.6880,-2.3482
1732024307.0077,0.4834,-0.6838,-2.3492
1732024307.0190,0.4764,-0.6781,-2.3505
1732024307.0301,0.4694,-0.6725,-2.3518
1732024307.0381,0.4641,-0.6686,-2.3522
1732024307.0501,0.4560,-0.6627,-2.3523
1732024307.0592,0.4498,-0.6583,-2.3524
1732024307.0692,0.4431,-0.6534,-2.3524
1732024307.0792,0.4363,-0.6485,-2.3525
1732024307.0891,0.4296,-0.6437,-2.3526
1732024307.0996,0.4224,-0.6385,-2.3527
1732024307.1089,0.4030,-0.6274,-2.3504
1732024307.1193,0.3801,-0.6144,-2.3478
1732024307.1290,0.3586,-0.6022,-2.3452
1732024307.1392,0.3362,-0.5895,-2.3426
1732024307.1503,0.3117,-0.5756,-2.3398
1732024307.1603,0.2896,-0.5630,-2.3372
1732024307.1707,0.2742,-0.5537,-2.3347
1732024307.1903,0.2707,-0.5486,-2.3308
1732024307.1992,0.2691,-0.5463,-2.3290
1732024307.2097,0.2672,-0.5435,-2.3269
1732024307.2205,0.2653,-0.5407,-2.3247
1732024307.2294,0.2637,-0.5384,-2.3229
1732024307.2403,0.2568,-0.5332,-2.3216
1732024307.2498,0.2480,-0.5273,-2.3209
1732024307.2598,0.2388,-0.5210,-2.3202
1732024307.2691,0.2303,-0.5152,-2.3195
1732024307.2793,0.2209,-0.5089,-2.3188
1732024307.2898,0.2113,-0.5024,-2.3180
1732024307.2997,0.2022,-0.4963,-2.3173
1732024307.3106,0.1835,-0.4852,-2.3150
1732024307.3195,0.1679,-0.4761,-2.3130
1732024307.3292,0.1508,-0.4661,-2.3109
1732024307.3384,0.1345,-0.4566,-2.3089
1732024307.3488,0.1161,-0.4458,-2.3066
1732024307.3593,0.0976,-0.4349,-2.3042
1732024307.3692,0.0803,-0.4247,-2.3021
1732024307.3793,0.0623,-0.4142,-2.2998
1732024307.3891,0.0451,-0.4041,-2.2977
1732024307.3995,0.0267,-0.3933,-2.2954
1732024307.4199,0.0143,-0.3835,-2.2929
1732024307.4296,0.0088,-0.3790,-2.2918
1732024307.4371,0.0046,-0.3755,-2.2909
1732024307.4494,-0.0023,-0.3699,-2.2895
1732024307.4592,-0.0078,-0.3653,-2.2883
1732024307.4695,-0.0180,-0.3582,-2.2869
1732024307.4798,-0.0429,-0.3432,-2.2846
1732024307.4913,-0.0708,-0.3265,-2.2820
1732024307.4993,-0.0900,-0.3150,-2.2802
1732024307.5078,-0.1107,-0.3025,-2.2783
1732024307.5191,-0.1379,-0.2862,-2.2758
1732024307.5289,-0.1616,-0.2719,-2.2736
1732024307.5406,-0.1807,-0.2582,-2.2714
1732024307.5494,-0.1901,-0.2495,-2.2699
1732024307.5594,-0.2007,-0.2397,-2.2682
1732024307.5688,-0.2108,-0.2304,-2.2667
1732024307.5794,-0.2222,-0.2200,-2.2649
1732024307.5890,-0.2324,-0.2106,-2.2633
1732024307.5991,-0.2432,-0.2007,-2.2616
1732024307.6076,-0.2477,-0.1972,-2.2621
1732024307.6187,-0.2525,-0.1939,-2.2633
1732024307.6290,-0.2569,-0.1908,-2.2644
1732024307.6395,-0.2613,-0.1877,-2.2655
1732024307.6491,-0.2655,-0.1849,-2.2665
1732024307.6590,-0.2697,-0.1820,-2.2675
1732024307.6679,-0.2743,-0.1789,-2.2681
1732024307.6793,-0.2904,-0.1692,-2.2645
1732024307.6895,-0.3047,-0.1606,-2.2612
1732024307.6993,-0.3185,-0.1523,-2.2580
1732024307.7077,-0.3305,-0.1451,-2.2553
1732024307.7189,-0.3462,-0.1357,-2.2517
1732024307.7294,-0.3611,-0.1268,-2.2483
1732024307.7394,-0.3708,-0.1201,-2.2461
1732024307.7496,-0.3770,-0.1149,-2.2447
1732024307.7595,-0.3830,-0.1099,-2.2433
1732024307.7692,-0.3890,-0.1049,-2.2420
1732024307.7793,-0.3951,-0.0997,-2.2406
1732024307.7897,-0.4014,-0.0945,-2.2392
1732024307.8002,-0.4079,-0.0891,-2.2377
1732024307.8089,-0.4156,-0.0836,-2.2363
1732024307.8201,-0.4258,-0.0765,-2.2345
1732024307.8302,-0.4350,-0.0700,-2.2329
1732024307.8399,-0.4438,-0.0638,-2.2313
1732024307.8501,-0.4531,-0.0573,-2.2297
1732024307.8604,-0.4624,-0.0508,-2.2280
1732024307.8695,-0.4724,-0.0438,-2.2266
1732024307.8793,-0.4888,-0.0328,-2.2254
1732024307.8899,-0.5063,-0.0210,-2.2241
1732024307.9000,-0.5232,-0.0095,-2.2229
1732024307.9076,-0.5358,-0.0010,-2.2220
1732024307.9194,-0.5555,0.0123,-2.2205
1732024307.9294,-0.5721,0.0236,-2.2193
1732024307.9382,-0.5833,0.0335,-2.2184
1732024307.9491,-0.5928,0.0461,-2.2173
1732024307.9587,-0.6010,0.0571,-2.2163
1732024307.9691,-0.6100,0.0691,-2.2152
1732024307.9797,-0.6191,0.0813,-2.2142
1732024307.9891,-0.6272,0.0921,-2.2132
1732024307.9997,-0.6363,0.1042,-2.2121
1732024308.0101,-0.6465,0.1137,-2.2106
1732024308.0194,-0.6556,0.1219,-2.2093
1732024308.0291,-0.6652,0.1306,-2.2079
1732024308.0406,-0.6764,0.1407,-2.2062
1732024308.0494,-0.6851,0.1486,-2.2049
1732024308.0597,-0.6952,0.1577,-2.2034
1732024308.0692,-0.7068,0.1664,-2.2019
1732024308.0794,-0.7287,0.1768,-2.1999
1732024308.0903,-0.7521,0.1879,-2.1978
1732024308.1088,-0.7921,0.2069,-2.1941
1732024308.1194,-0.8149,0.2177,-2.1920
1732024308.1291,-0.8360,0.2277,-2.1901
1732024308.1397,-0.8493,0.2361,-2.1888
1732024308.1505,-0.8548,0.2425,-2.1881
1732024308.1602,-0.8596,0.2482,-2.1875
1732024308.1728,-0.8659,0.2556,-2.1867
1732024308.1796,-0.8694,0.2597,-2.1863
1732024308.1904,-0.8748,0.2660,-2.1856
1732024308.1996,-0.8794,0.2714,-2.1850
1732024308.2095,-0.8861,0.2786,-2.1837
1732024308.2192,-0.8929,0.2857,-2.1823
1732024308.2297,-0.9002,0.2934,-2.1808
1732024308.2426,-0.9092,0.3028,-2.1790
1732024308.2494,-0.9141,0.3079,-2.1780
1732024308.2598,-0.9213,0.3155,-2.1765
1732024308.2699,-0.9289,0.3229,-2.1750
1732024308.2799,-0.9380,0.3303,-2.1734
1732024308.2897,-0.9469,0.3374,-2.1718
1732024308.3000,-0.9562,0.3450,-2.1701
1732024308.3111,-0.9663,0.3532,-2.1683
1732024308.3195,-0.9739,0.3593,-2.1669
1732024308.3298,-0.9833,0.3669,-2.1652
1732024308.3389,-0.9984,0.3741,-2.1643
1732024308.3493,-1.0223,0.3827,-2.1640
1732024308.3593,-1.0452,0.3910,-2.1636
1732024308.3690,-1.0674,0.3991,-2.1632
1732024308.3801,-1.0930,0.4083,-2.1628
1732024308.3893,-1.1143,0.4160,-2.1625
1732024308.3998,-1.1385,0.4247,-2.1621
1732024308.4087,-1.1470,0.4319,-2.1603
1732024308.4199,-1.1562,0.4411,-2.1578
1732024308.4294,-1.1640,0.4488,-2.1557
1732024308.4392,-1.1720,0.4568,-2.1536
1732024308.4490,-1.1800,0.4647,-2.1514
1732024308.4593,-1.1885,0.4732,-2.1491
1732024308.4692,-1.1960,0.4810,-2.1472
1732024308.4796,-1.2013,0.4881,-2.1463
1732024308.4900,-1.2066,0.4954,-2.1454
1732024308.5007,-1.2122,0.5028,-2.1445
1732024308.5092,-1.2165,0.5087,-2.1437
1732024308.5206,-1.2223,0.5165,-2.1428
1732024308.5296,-1.2270,0.5227,-2.1420
1732024308.5392,-1.2400,0.5309,-2.1420
1732024308.5496,-1.2613,0.5410,-2.1427
1732024308.5596,-1.2821,0.5509,-2.1435
1732024308.5694,-1.3024,0.5605,-2.1442
1732024308.5795,-1.3233,0.5704,-2.1449
1732024308.5913,-1.3475,0.5819,-2.1457
1732024308.5989,-1.3632,0.5893,-2.1463
1732024308.6203,-1.3710,0.6034,-2.1460
1732024308.6301,-1.3729,0.6096,-2.1459
1732024308.6391,-1.3747,0.6152,-2.1457
1732024308.6494,-1.3767,0.6217,-2.1455
1732024308.6590,-1.3786,0.6277,-2.1453
1732024308.6691,-1.3842,0.6345,-2.1451
1732024308.6803,-1.4092,0.6442,-2.1443
1732024308.6899,-1.4307,0.6526,-2.1437
1732024308.7002,-1.4540,0.6616,-2.1430
1732024308.7097,-1.4754,0.6699,-2.1424
1732024308.7197,-1.4978,0.6786,-2.1418
1732024308.7297,-1.5201,0.6872,-2.1411
1732024308.7392,-1.5322,0.6928,-2.1397
1732024308.7494,-1.5366,0.6962,-2.1375
1732024308.7599,-1.5411,0.6997,-2.1353
1732024308.7695,-1.5453,0.7029,-2.1332
1732024308.7808,-1.5502,0.7067,-2.1308
1732024308.7911,-1.5546,0.7102,-2.1286
1732024308.7992,-1.5581,0.7129,-2.1268
1732024308.8091,-1.5755,0.7238,-2.1250
1732024308.8194,-1.5961,0.7367,-2.1232
1732024308.8292,-1.6158,0.7490,-2.1214
1732024308.8392,-1.6358,0.7615,-2.1196
1732024308.8494,-1.6562,0.7742,-2.1178
1732024308.8595,-1.6764,0.7868,-2.1160
1732024308.8692,-1.6938,0.7974,-2.1142
1732024308.8796,-1.7025,0.8014,-2.1120
1732024308.8899,-1.7112,0.8053,-2.1097
1732024308.9001,-1.7197,0.8091,-2.1075
1732024308.9108,-1.7286,0.8131,-2.1052
1732024308.9200,-1.7363,0.8166,-2.1032
1732024308.9297,-1.7444,0.8203,-2.1011
1732024308.9412,-1.7625,0.8284,-2.0980
1732024308.9501,-1.7805,0.8365,-2.0953
1732024308.9603,-1.8011,0.8458,-2.0922
1732024308.9699,-1.8205,0.8545,-2.0892
1732024308.9804,-1.8418,0.8641,-2.0860
1732024308.9899,-1.8610,0.8728,-2.0832
1732024308.9995,-1.8804,0.8815,-2.0802
1732024309.0101,-1.8885,0.8882,-2.0787
1732024309.0203,-1.8945,0.8942,-2.0775
1732024309.0297,-1.9000,0.8996,-2.0764
1732024309.0395,-1.9058,0.9055,-2.0752
1732024309.0493,-1.9116,0.9112,-2.0740
1732024309.0594,-1.9175,0.9171,-2.0727
1732024309.0691,-1.9258,0.9238,-2.0713
1732024309.0796,-1.9486,0.9366,-2.0681
1732024309.0896,-1.9702,0.9486,-2.0651
1732024309.0995,-1.9918,0.9607,-2.0621
1732024309.1095,-2.0134,0.9728,-2.0591
1732024309.1180,-2.0319,0.9831,-2.0566
1732024309.1299,-2.0576,0.9975,-2.0530
1732024309.1396,-2.0739,1.0062,-2.0506
1732024309.1508,-2.0882,1.0135,-2.0485
1732024309.1603,-2.1005,1.0197,-2.0466
1732024309.1697,-2.1126,1.0259,-2.0447
1732024309.1793,-2.1250,1.0321,-2.0429
1732024309.1901,-2.1389,1.0391,-2.0408
1732024309.1994,-2.1507,1.0452,-2.0390
1732024309.2097,-2.1704,1.0583,-2.0392
1732024309.2198,-2.1904,1.0719,-2.0398
1732024309.2291,-2.2089,1.0846,-2.0404
1732024309.2391,-2.2290,1.0983,-2.0410
1732024309.2491,-2.2490,1.1120,-2.0416
1732024309.2586,-2.2678,1.1249,-2.0422
1732024309.2692,-2.2879,1.1381,-2.0420
1732024309.2791,-2.3015,1.1446,-2.0379
1732024309.2890,-2.3150,1.1510,-2.0339
1732024309.3006,-2.3309,1.1586,-2.0292
1732024309.3091,-2.3425,1.1641,-2.0257
1732024309.3192,-2.3563,1.1707,-2.0216
1732024309.3292,-2.3701,1.1773,-2.0175
1732024309.3393,-2.3842,1.1866,-2.0140
1732024309.3494,-2.3988,1.1987,-2.0112
1732024309.3589,-2.4125,1.2100,-2.0086
1732024309.3692,-2.4272,1.2222,-2.0058
1732024309.3802,-2.4430,1.2353,-2.0027
1732024309.3893,-2.4562,1.2462,-2.0002
1732024309.3996,-2.4710,1.2584,-1.9973
1732024309.4054,-2.4802,1.2623,-1.9960
1732024309.4189,-2.5024,1.2693,-1.9932
1732024309.4293,-2.5195,1.2747,-1.9910
1732024309.4390,-2.5355,1.2798,-1.9890
1732024309.4490,-2.5519,1.2850,-1.9869
1732024309.4590,-2.5682,1.2901,-1.9848
1732024309.4695,-2.5838,1.2968,-1.9825
1732024309.4769,-2.5896,1.3055,-1.9806
1732024309.4897,-2.5996,1.3203,-1.9773
1732024309.4995,-2.6073,1.3318,-1.9747
1732024309.5077,-2.6136,1.3412,-1.9726
1732024309.5195,-2.6229,1.3550,-1.9695
1732024309.5291,-2.6304,1.3661,-1.9671
1732024309.5397,-2.6469,1.3734,-1.9646
1732024309.5491,-2.6687,1.3755,-1.9627
1732024309.5601,-2.6940,1.3781,-1.9604
1732024309.5679,-2.7119,1.3799,-1.9588
1732024309.5788,-2.7369,1.3824,-1.9566
1732024309.5895,-2.7616,1.3848,-1.9543
1732024309.5991,-2.7838,1.3871,-1.9524
1732024309.6081,-2.7998,1.3927,-1.9494
1732024309.6203,-2.8200,1.4014,-1.9451
1732024309.6293,-2.8349,1.4079,-1.9418
1732024309.6382,-2.8497,1.4144,-1.9386
1732024309.6502,-2.8696,1.4230,-1.9343
1732024309.6596,-2.8851,1.4297,-1.9310
1732024309.6703,-2.9024,1.4365,-1.9280
1732024309.6800,-2.9167,1.4401,-1.9277
1732024309.6901,-2.9316,1.4439,-1.9273
1732024309.6992,-2.9450,1.4473,-1.9270
1732024309.7105,-2.9618,1.4516,-1.9265
1732024309.7194,-2.9749,1.4549,-1.9262
1732024309.7293,-2.9895,1.4586,-1.9258
1732024309.7391,-3.0063,1.4617,-1.9243
1732024309.7500,-3.0276,1.4645,-1.9214
1732024309.7591,-3.0454,1.4668,-1.9190
1732024309.7692,-3.0653,1.4694,-1.9163
1732024309.7796,-3.0857,1.4721,-1.9135
1732024309.7902,-3.1066,1.4748,-1.9106
1732024309.7996,-3.1249,1.4772,-1.9081
1732024309.8205,-3.1577,1.4895,-1.9023
1732024309.8302,-3.1729,1.4956,-1.8996
1732024309.8496,-3.2027,1.5074,-1.8943
1732024309.8595,-3.2180,1.5135,-1.8915
1732024309.8693,-3.2339,1.5196,-1.8887
1732024309.8808,-3.2555,1.5267,-1.8852
1732024309.8899,-3.2726,1.5323,-1.8824
1732024309.8992,-3.2902,1.5381,-1.8795
1732024309.9092,-3.3090,1.5443,-1.8764
1732024309.9194,-3.3282,1.5506,-1.8732
1732024309.9294,-3.3470,1.5568,-1.8701
1732024309.9402,-3.3648,1.5609,-1.8684
1732024309.9494,-3.3779,1.5625,-1.8680
1732024309.9596,-3.3925,1.5643,-1.8677
1732024309.9683,-3.4049,1.5658,-1.8674
1732024309.9788,-3.4199,1.5677,-1.8670
1732024309.9896,-3.4353,1.5696,-1.8666
1732024310.0022,-3.4538,1.5720,-1.8666
1732024310.0089,-3.4659,1.5746,-1.8689
1732024310.0204,-3.4863,1.5788,-1.8727
1732024310.0300,-3.5035,1.5825,-1.8760
1732024310.0396,-3.5206,1.5861,-1.8792
1732024310.0488,-3.5371,1.5895,-1.8823
1732024310.0598,-3.5568,1.5936,-1.8860
1732024310.0698,-3.5720,1.6003,-1.8908
1732024310.0791,-3.5771,1.6163,-1.8999
1732024310.0894,-3.5827,1.6339,-1.9100
1732024310.0999,-3.5885,1.6520,-1.9203
1732024310.1089,-3.5934,1.6674,-1.9291
1732024310.1190,-3.5990,1.6847,-1.9390
1732024310.1302,-3.6051,1.7038,-1.9499
1732024310.1359,-3.6093,1.7098,-1.9535
1732024310.1496,-3.6256,1.6996,-1.9492
1732024310.1611,-3.6394,1.6911,-1.9456
1732024310.1704,-3.6505,1.6843,-1.9427
1732024310.1819,-3.6642,1.6758,-1.9392
1732024310.1915,-3.6758,1.6686,-1.9362
1732024310.2015,-3.6883,1.6617,-1.9326
1732024310.2089,-3.7053,1.6629,-1.9225
1732024310.2196,-3.7299,1.6647,-1.9080
1732024310.2296,-3.7530,1.6665,-1.8944
1732024310.2392,-3.7751,1.6681,-1.8814
1732024310.2501,-3.8002,1.6699,-1.8666
1732024310.2599,-3.8228,1.6716,-1.8533
1732024310.2695,-3.8443,1.6729,-1.8429
1732024310.2791,-3.8625,1.6725,-1.8442
1732024310.2892,-3.8818,1.6720,-1.8456
1732024310.3000,-3.9024,1.6716,-1.8472
1732024310.3090,-3.9194,1.6712,-1.8484
1732024310.3194,-3.9392,1.6707,-1.8499
1732024310.3292,-3.9578,1.6703,-1.8512
1732024310.3391,-3.9760,1.6806,-1.8562
1732024310.3496,-3.9946,1.7041,-1.8655
1732024310.3596,-4.0122,1.7264,-1.8743
1732024310.3695,-4.0297,1.7485,-1.8831
1732024310.3797,-4.0477,1.7713,-1.8921
1732024310.3896,-4.0652,1.7934,-1.9009
1732024310.3991,-4.0821,1.8147,-1.9093
1732024310.4080,-4.0915,1.8089,-1.8955
1732024310.4192,-4.1012,1.7926,-1.8705
1732024310.4288,-4.1095,1.7786,-1.8491
1732024310.4389,-4.1181,1.7639,-1.8266
1732024310.4500,-4.1277,1.7477,-1.8018
1732024310.4592,-4.1356,1.7343,-1.7813
1732024310.4693,-4.1454,1.7209,-1.7623
1732024310.4787,-4.1596,1.7153,-1.7629
1732024310.4890,-4.1751,1.7093,-1.7636
1732024310.4993,-4.1906,1.7032,-1.7644
1732024310.5061,-4.2008,1.6992,-1.7648
1732024310.5190,-4.2202,1.6917,-1.7657
1732024310.5290,-4.2352,1.6858,-1.7664
1732024310.5389,-4.2477,1.6900,-1.7692
1732024310.5489,-4.2573,1.7062,-1.7744
1732024310.5589,-4.2669,1.7225,-1.7796
1732024310.5692,-4.2768,1.7392,-1.7850
1732024310.5900,-4.2968,1.7732,-1.7959
1732024310.5995,-4.3059,1.7886,-1.8008
1732024310.6094,-4.3220,1.7955,-1.8044
1732024310.6190,-4.3390,1.8006,-1.8076
1732024310.6297,-4.3579,1.8061,-1.8111
1732024310.6415,-4.3788,1.8123,-1.8151
1732024310.6493,-4.3925,1.8164,-1.8176
1732024310.6604,-4.4121,1.8222,-1.8213
1732024310.6701,-4.4274,1.8206,-1.8217
1732024310.6898,-4.4466,1.7748,-1.8042
1732024310.6996,-4.4562,1.7520,-1.7954
1732024310.7092,-4.4655,1.7296,-1.7868
1732024310.7192,-4.4753,1.7064,-1.7780
1732024310.7309,-4.4867,1.6791,-1.7675
1732024310.7408,-4.4972,1.6720,-1.7602
1732024310.7490,-4.5065,1.6733,-1.7548
1732024310.7590,-4.5178,1.6748,-1.7482
1732024310.7704,-4.5307,1.6766,-1.7407
1732024310.7820,-4.5438,1.6785,-1.7331
1732024310.7897,-4.5524,1.6797,-1.7280
1732024310.7999,-4.5639,1.6813,-1.7213
1732024310.8093,-4.5734,1.6940,-1.7283
1732024310.8200,-4.5842,1.7106,-1.7385
1732024310.8301,-4.5943,1.7261,-1.7481
1732024310.8396,-4.6038,1.7407,-1.7571
1732024310.8511,-4.6153,1.7584,-1.7680
1732024310.8593,-4.6235,1.7710,-1.7757
1732024310.8693,-4.6349,1.7851,-1.7838
1732024310.8802,-4.6564,1.7923,-1.7837
1732024310.8894,-4.6747,1.7984,-1.7835
1732024310.8995,-4.6947,1.8051,-1.7834
1732024310.9193,-4.7338,1.8181,-1.7831
1732024310.9295,-4.7540,1.8248,-1.7829
1732024310.9419,-4.7670,1.8085,-1.7726
1732024310.9503,-4.7706,1.7862,-1.7610
1732024310.9600,-4.7747,1.7607,-1.7477
1732024310.9693,-4.7787,1.7361,-1.7348
1732024310.9791,-4.7829,1.7102,-1.7213
1732024310.9894,-4.7874,1.6829,-1.7070
1732024311.0006,-4.7922,1.6533,-1.6916
1732024311.0091,-4.8013,1.6462,-1.6900
1732024311.0199,-4.8134,1.6388,-1.6890
1732024311.0292,-4.8237,1.6324,-1.6881
1732024311.0383,-4.8339,1.6261,-1.6872
1732024311.0489,-4.8459,1.6187,-1.6862
1732024311.0604,-4.8587,1.6108,-1.6851
1732024311.0699,-4.8625,1.6101,-1.6847
1732024311.0799,-4.8403,1.6325,-1.6868
1732024311.0897,-4.8186,1.6544,-1.6888
1732024311.0994,-4.7968,1.6763,-1.6907
1732024311.1092,-4.7752,1.6981,-1.6927
1732024311.1193,-4.7528,1.7207,-1.6948
1732024311.1295,-4.7300,1.7437,-1.6969
1732024311.1392,-4.7381,1.7391,-1.6949
1732024311.1493,-4.7797,1.7050,-1.6884
1732024311.1592,-4.8207,1.6714,-1.6820
1732024311.1696,-4.8634,1.6364,-1.6754
1732024311.1801,-4.9070,1.6007,-1.6686
1732024311.1912,-4.9524,1.5635,-1.6616
1732024311.1992,-4.9855,1.5364,-1.6564
1732024311.2191,-5.0107,1.5190,-1.6520
1732024311.2289,-5.0198,1.5132,-1.6504
1732024311.2380,-5.0283,1.5079,-1.6488
1732024311.2491,-5.0386,1.5014,-1.6469
1732024311.2589,-5.0479,1.4956,-1.6452
1732024311.2695,-5.0575,1.4879,-1.6437
1732024311.2795,-5.0655,1.4728,-1.6437
1732024311.2895,-5.0735,1.4576,-1.6438
1732024311.3003,-5.0821,1.4411,-1.6439
1732024311.3092,-5.0892,1.4276,-1.6440
1732024311.3192,-5.0972,1.4123,-1.6440
1732024311.3289,-5.1050,1.3975,-1.6441
1732024311.3399,-5.1161,1.3870,-1.6440
1732024311.3491,-5.1275,1.3837,-1.6438
1732024311.3591,-5.1399,1.3801,-1.6435
1732024311.3692,-5.1523,1.3764,-1.6433
1732024311.3796,-5.1652,1.3727,-1.6430
1732024311.3892,-5.1771,1.3692,-1.6427
1732024311.3999,-5.1903,1.3654,-1.6425
1732024311.4090,-5.1984,1.3549,-1.6409
1732024311.4192,-5.2069,1.3417,-1.6389
1732024311.4293,-5.2152,1.3286,-1.6369
1732024311.4389,-5.2230,1.3163,-1.6350
1732024311.4492,-5.2316,1.3029,-1.6330
1732024311.4591,-5.2398,1.2901,-1.6310
1732024311.4698,-5.2483,1.2761,-1.6291
1732024311.4791,-5.2546,1.2631,-1.6283
1732024311.4893,-5.2615,1.2488,-1.6275
1732024311.5003,-5.2689,1.2333,-1.6266
1732024311.5301,-5.2892,1.1913,-1.6240
1732024311.5412,-5.2974,1.1795,-1.6217
1732024311.5498,-5.3040,1.1725,-1.6192
1732024311.5595,-5.3116,1.1644,-1.6163
1732024311.5690,-5.3191,1.1566,-1.6135
1732024311.5787,-5.3266,1.1486,-1.6107
1732024311.5889,-5.3346,1.1402,-1.6077
1732024311.5996,-5.3429,1.1315,-1.6045
1732024311.6076,-5.3518,1.1331,-1.6058
1732024311.6192,-5.3658,1.1389,-1.6092
1732024311.6292,-5.3779,1.1439,-1.6121
1732024311.6401,-5.3910,1.1493,-1.6153
1732024311.6491,-5.4019,1.1537,-1.6179
1732024311.6596,-5.4145,1.1589,-1.6210
1732024311.6808,-5.4260,1.1295,-1.6162
1732024311.6897,-5.4270,1.1061,-1.6112
1732024311.6995,-5.4281,1.0803,-1.6056
1732024311.7085,-5.4290,1.0565,-1.6005
1732024311.7194,-5.4302,1.0278,-1.5943
1732024311.7295,-5.4313,1.0010,-1.5886
1732024311.7399,-5.4372,0.9910,-1.5850
1732024311.7492,-5.4466,0.9976,-1.5840
1732024311.7589,-5.4565,1.0044,-1.5829
1732024311.7697,-5.4675,1.0120,-1.5818
1732024311.7788,-5.4768,1.0184,-1.5808
1732024311.7891,-5.4873,1.0256,-1.5796
1732024311.7993,-5.4977,1.0328,-1.5785
1732024311.8091,-5.5029,1.0143,-1.5754
1732024311.8193,-5.5070,0.9875,-1.5716
1732024311.8291,-5.5109,0.9619,-1.5679
1732024311.8392,-5.5149,0.9357,-1.5641
1732024311.8492,-5.5189,0.9094,-1.5604
1732024311.8590,-5.5228,0.8839,-1.5567
1732024311.8693,-5.5279,0.8605,-1.5534
1732024311.8786,-5.5390,0.8627,-1.5544
1732024311.8892,-5.5515,0.8653,-1.5556
1732024311.8993,-5.5636,0.8678,-1.5567
1732024311.9092,-5.5754,0.8703,-1.5578
1732024311.9199,-5.5881,0.8729,-1.5589
1732024311.9294,-5.5994,0.8752,-1.5600
1732024311.9412,-5.6043,0.8617,-1.5561
1732024311.9494,-5.6024,0.8427,-1.5504
1732024311.9591,-5.6002,0.8201,-1.5437
1732024311.9681,-5.5981,0.7993,-1.5375
1732024311.9797,-5.5954,0.7725,-1.5295
1732024311.9892,-5.5932,0.7505,-1.5230
1732024312.0020,-5.5910,0.7224,-1.5143
1732024312.0116,-5.6012,0.7257,-1.5100
1732024312.0189,-5.6089,0.7282,-1.5068
1732024312.0291,-5.6197,0.7317,-1.5022
1732024312.0396,-5.6308,0.7353,-1.4975
1732024312.0489,-5.6406,0.7385,-1.4934
1732024312.0594,-5.6517,0.7421,-1.4887
1732024312.0692,-5.6607,0.7427,-1.4849
1732024312.0791,-5.6582,0.7185,-1.4855
1732024312.0896,-5.6554,0.6929,-1.4861
1732024312.0998,-5.6527,0.6680,-1.4867
1732024312.1089,-5.6504,0.6458,-1.4873
1732024312.1196,-5.6476,0.6198,-1.4879
1732024312.1292,-5.6451,0.5964,-1.4885
1732024312.1398,-5.6463,0.5795,-1.4868
1732024312.1492,-5.6514,0.5735,-1.4829
1732024312.1598,-5.6571,0.5667,-1.4785
1732024312.1699,-5.6625,0.5602,-1.4743
1732024312.1794,-5.6677,0.5540,-1.4703
1732024312.1902,-5.6735,0.5470,-1.4658
1732024312.1996,-5.6786,0.5410,-1.4619
1732024312.2081,-5.6794,0.5270,-1.4610
1732024312.2193,-5.6790,0.5051,-1.4609
1732024312.2311,-5.6785,0.4821,-1.4608
1732024312.2385,-5.6782,0.4677,-1.4607
1732024312.2497,-5.6778,0.4458,-1.4606
1732024312.2596,-5.6774,0.4265,-1.4605
1732024312.2682,-5.6771,0.4099,-1.4605
1732024312.2800,-5.6788,0.3878,-1.4624
1732024312.2895,-5.6802,0.3702,-1.4640
1732024312.3011,-5.6819,0.3487,-1.4659
1732024312.3109,-5.6833,0.3305,-1.4675
1732024312.3195,-5.6845,0.3146,-1.4689
1732024312.3303,-5.6861,0.2945,-1.4707
1732024312.3390,-5.6879,0.2820,-1.4710
1732024312.3495,-5.6908,0.2715,-1.4696
1732024312.3596,-5.6936,0.2614,-1.4683
1732024312.3695,-5.6963,0.2516,-1.4671
1732024312.3881,-5.7014,0.2330,-1.4647
1732024312.4009,-5.7050,0.2203,-1.4631
1732024312.4121,-5.7082,0.2053,-1.4619
1732024312.4200,-5.7105,0.1945,-1.4611
1732024312.4292,-5.7132,0.1821,-1.4602
1732024312.4394,-5.7162,0.1682,-1.4592
1732024312.4496,-5.7191,0.1544,-1.4581
1732024312.4599,-5.7221,0.1403,-1.4571
1732024312.4693,-5.7248,0.1276,-1.4562
1732024312.4776,-5.7263,0.1170,-1.4554
1732024312.4891,-5.7283,0.1022,-1.4543
1732024312.4998,-5.7303,0.0885,-1.4533
1732024312.5101,-5.7321,0.0752,-1.4524
1732024312.5192,-5.7337,0.0635,-1.4515
1732024312.5293,-5.7356,0.0505,-1.4506
1732024312.5396,-5.7370,0.0364,-1.4496
1732024312.5499,-5.7378,0.0212,-1.4486
1732024312.5594,-5.7386,0.0071,-1.4477
1732024312.5694,-5.7395,-0.0077,-1.4468
1732024312.5798,-5.7403,-0.0230,-1.4458
1732024312.5892,-5.7411,-0.0369,-1.4448
1732024312.5991,-5.7420,-0.0516,-1.4439
1732024312.6080,-5.7423,-0.0650,-1.4433
1732024312.6193,-5.7427,-0.0820,-1.4427
1732024312.6290,-5.7429,-0.0967,-1.4422
1732024312.6393,-5.7432,-0.1123,-1.4417
1732024312.6498,-5.7435,-0.1281,-1.4411
1732024312.6591,-5.7438,-0.1422,-1.4406
1732024312.6700,-5.7435,-0.1594,-1.4405
1732024312.6793,-5.7408,-0.1770,-1.4424
1732024312.6899,-5.7378,-0.1970,-1.4445
1732024312.7009,-5.7346,-0.2178,-1.4468
1732024312.7089,-5.7323,-0.2329,-1.4484
1732024312.7192,-5.7293,-0.2525,-1.4505
1732024312.7290,-5.7265,-0.2711,-1.4525
1732024312.7392,-5.7246,-0.2869,-1.4536
1732024312.7498,-5.7241,-0.2986,-1.4532
1732024312.7595,-5.7237,-0.3094,-1.4529
1732024312.7690,-5.7233,-0.3198,-1.4525
1732024312.7784,-5.7229,-0.3302,-1.4522
1732024312.7895,-5.7225,-0.3425,-1.4518
1732024312.7996,-5.7220,-0.3535,-1.4514
1732024312.8090,-5.7211,-0.3670,-1.4520
1732024312.8189,-5.7200,-0.3821,-1.4528
1732024312.8293,-5.7189,-0.3978,-1.4536
1732024312.8394,-5.7178,-0.4131,-1.4544
1732024312.8493,-5.7167,-0.4282,-1.4553
1732024312.8596,-5.7156,-0.4438,-1.4561
1732024312.8720,-5.7140,-0.4629,-1.4570
1732024312.8794,-5.7129,-0.4745,-1.4573
1732024312.8904,-5.7111,-0.4917,-1.4577
1732024312.9000,-5.7096,-0.5069,-1.4582
1732024312.9192,-5.7066,-0.5370,-1.4590
1732024312.9296,-5.7050,-0.5534,-1.4594
1732024312.9408,-5.7021,-0.5716,-1.4611
1732024312.9495,-5.6990,-0.5862,-1.4632
1732024312.9595,-5.6954,-0.6031,-1.4657
1732024312.9699,-5.6917,-0.6206,-1.4682
1732024312.9797,-5.6882,-0.6372,-1.4707
1732024312.9891,-5.6849,-0.6529,-1.4730
1732024312.9996,-5.6812,-0.6706,-1.4755
1732024313.0096,-5.6804,-0.6844,-1.4755
1732024313.0198,-5.6804,-0.6977,-1.4747
1732024313.0294,-5.6805,-0.7100,-1.4740
1732024313.0396,-5.6805,-0.7232,-1.4732
1732024313.0495,-5.6805,-0.7361,-1.4725
1732024313.0598,-5.6805,-0.7494,-1.4717
1732024313.0701,-5.6792,-0.7630,-1.4739
1732024313.0799,-5.6721,-0.7775,-1.4903
1732024313.0892,-5.6653,-0.7912,-1.5058
1732024313.0991,-5.6581,-0.8057,-1.5223
1732024313.1088,-5.6511,-0.8200,-1.5384
1732024313.1195,-5.6434,-0.8356,-1.5561
1732024313.1294,-5.6361,-0.8502,-1.5726
1732024313.1399,-5.6331,-0.8666,-1.5743
1732024313.1501,-5.6354,-0.8835,-1.5581
1732024313.1594,-5.6376,-0.8990,-1.5431
1732024313.1695,-5.6399,-0.9159,-1.5269
1732024313.1799,-5.6423,-0.9333,-1.5102
1732024313.1897,-5.6445,-0.9496,-1.4944
1732024313.1993,-5.6467,-0.9656,-1.4791
1732024313.2091,-5.6432,-0.9825,-1.4759
1732024313.2197,-5.6374,-1.0013,-1.4769
1732024313.2296,-5.6320,-1.0189,-1.4778
1732024313.2392,-5.6268,-1.0358,-1.4787
1732024313.2490,-5.6214,-1.0532,-1.4797
1732024313.2591,-5.6159,-1.0711,-1.4806
1732024313.2699,-5.6107,-1.0890,-1.4813
1732024313.2798,-5.6099,-1.0988,-1.4798
1732024313.2892,-5.6092,-1.1081,-1.4784
1732024313.2996,-5.6084,-1.1183,-1.4768
1732024313.3110,-5.6075,-1.1296,-1.4751
1732024313.3194,-5.6069,-1.1380,-1.4738
1732024313.3291,-5.6061,-1.1475,-1.4724
1732024313.3393,-5.6037,-1.1591,-1.4722
1732024313.3592,-5.5947,-1.1859,-1.4757
1732024313.3691,-5.5902,-1.1993,-1.4774
1732024313.3788,-5.5857,-1.2124,-1.4791
1732024313.3892,-5.5810,-1.2264,-1.4810
1732024313.3994,-5.5764,-1.2402,-1.4828
1732024313.4190,-5.5606,-1.2732,-1.4882
1732024313.4295,-5.5517,-1.2913,-1.4913
1732024313.4398,-5.5429,-1.3091,-1.4943
1732024313.4493,-5.5349,-1.3254,-1.4970
1732024313.4591,-5.5266,-1.3423,-1.4999
1732024313.4698,-5.5181,-1.3600,-1.5026
1732024313.4793,-5.5146,-1.3697,-1.5027
1732024313.4890,-5.5110,-1.3798,-1.5027
1732024313.4996,-5.5072,-1.3907,-1.5028
1732024313.5193,-5.5000,-1.4110,-1.5028
1732024313.5295,-5.4962,-1.4216,-1.5029
1732024313.5415,-5.4875,-1.4321,-1.5105
1732024313.5497,-5.4788,-1.4383,-1.5204
1732024313.5599,-5.4682,-1.4458,-1.5325
1732024313.5790,-5.4480,-1.4601,-1.5554
1732024313.5901,-5.4363,-1.4684,-1.5688
1732024313.5996,-5.4263,-1.4755,-1.5801
1732024313.6084,-5.4289,-1.4872,-1.5745
1732024313.6194,-5.4372,-1.5040,-1.5606
1732024313.6291,-5.4445,-1.5188,-1.5485
1732024313.6391,-5.4521,-1.5342,-1.5358
1732024313.6505,-5.4606,-1.5515,-1.5215
1732024313.6595,-5.4674,-1.5653,-1.5102
1732024313.6703,-5.4727,-1.5821,-1.4994
1732024313.6818,-5.4632,-1.6021,-1.5026
1732024313.6918,-5.4549,-1.6195,-1.5055
1732024313.6997,-5.4484,-1.6332,-1.5077
1732024313.7093,-5.4405,-1.6499,-1.5104
1732024313.7192,-5.4323,-1.6670,-1.5132
1732024313.7302,-5.4233,-1.6861,-1.5164
1732024313.7398,-5.4179,-1.7000,-1.5177
1732024313.7498,-5.4154,-1.7113,-1.5175
1732024313.7597,-5.4128,-1.7226,-1.5174
1732024313.7707,-5.4099,-1.7351,-1.5172
1732024313.7806,-5.4073,-1.7463,-1.5170
1732024313.7903,-5.4048,-1.7573,-1.5169
1732024313.8009,-5.4021,-1.7694,-1.5167
1732024313.8107,-5.3971,-1.7824,-1.5177
1732024313.8210,-5.3917,-1.7963,-1.5190
1732024313.8310,-5.3864,-1.8098,-1.5201
1732024313.8409,-5.3812,-1.8231,-1.5213
1732024313.8513,-5.3757,-1.8372,-1.5225
1732024313.8601,-5.3711,-1.8491,-1.5236
1732024313.8695,-5.3658,-1.8621,-1.5247
1732024313.8790,-5.3580,-1.8781,-1.5262
1732024313.8896,-5.3493,-1.8959,-1.5279
1732024313.9002,-5.3405,-1.9138,-1.5296
1732024313.9199,-5.3243,-1.9469,-1.5328
1732024313.9305,-5.3155,-1.9648,-1.5345
1732024313.9418,-5.3090,-1.9799,-1.5355
1732024313.9495,-5.3060,-1.9884,-1.5358
1732024313.9597,-5.3019,-1.9997,-1.5362
1732024313.9703,-5.2978,-2.0113,-1.5366
1732024313.9803,-5.2938,-2.0223,-1.5370
1732024313.9896,-5.2901,-2.0325,-1.5373
1732024314.0009,-5.2857,-2.0450,-1.5378
1732024314.0093,-5.2814,-2.0557,-1.5390
1732024314.0191,-5.2761,-2.0686,-1.5406
1732024314.0297,-5.2705,-2.0824,-1.5423
1732024314.0396,-5.2653,-2.0953,-1.5439
1732024314.0481,-5.2608,-2.1065,-1.5453
1732024314.0598,-5.2546,-2.1217,-1.5472
1732024314.0697,-5.2490,-2.1352,-1.5488
1732024314.0777,-5.2421,-2.1489,-1.5507
1732024314.0888,-5.2325,-2.1678,-1.5532
1732024314.0990,-5.2238,-2.1852,-1.5556
1732024314.1091,-5.2150,-2.2025,-1.5579
1732024314.1189,-5.2066,-2.2193,-1.5602
1732024314.1289,-5.1980,-2.2362,-1.5625
1732024314.1396,-5.1907,-2.2518,-1.5646
1732024314.1502,-5.1863,-2.2631,-1.5664
1732024314.1607,-5.1819,-2.2743,-1.5680
1732024314.1699,-5.1780,-2.2841,-1.5695
1732024314.1815,-5.1732,-2.2965,-1.5714
1732024314.1905,-5.1694,-2.3061,-1.5728
1732024314.1999,-5.1655,-2.3160,-1.5744
1732024314.2121,-5.1598,-2.3326,-1.5750
1732024314.2193,-5.1563,-2.3429,-1.5752
1732024314.2290,-5.1516,-2.3567,-1.5755
1732024314.2394,-5.1466,-2.3714,-1.5758
1732024314.2491,-5.1419,-2.3852,-1.5761
1732024314.2595,-5.1369,-2.3999,-1.5764
1732024314.2695,-5.1320,-2.4142,-1.5768
1732024314.2792,-5.1267,-2.4283,-1.5784
1732024314.2900,-5.1209,-2.4438,-1.5801
1732024314.2994,-5.1157,-2.4575,-1.5816
1732024314.3091,-5.1105,-2.4714,-1.5831
1732024314.3197,-5.1047,-2.4869,-1.5849
1732024314.3295,-5.0994,-2.5011,-1.5864
1732024314.3398,-5.0917,-2.5168,-1.5886
1732024314.3500,-5.0812,-2.5338,-1.5916
1732024314.3595,-5.0715,-2.5494,-1.5943
1732024314.3697,-5.0610,-2.5663,-1.5972
1732024314.3791,-5.0514,-2.5818,-1.5999
1732024314.3903,-5.0400,-2.6003,-1.6031
1732024314.4000,-5.0301,-2.6163,-1.6059
1732024314.4087,-5.0259,-2.6276,-1.6066
1732024314.4191,-5.0227,-2.6401,-1.6068
1732024314.4293,-5.0195,-2.6522,-1.6069
1732024314.4491,-5.0132,-2.6760,-1.6073
1732024314.4595,-5.0100,-2.6884,-1.6075
1732024314.4693,-5.0069,-2.7002,-1.6077
1732024314.4819,-5.0035,-2.7168,-1.6092
1732024314.4894,-5.0015,-2.7267,-1.6100
1732024314.5000,-4.9986,-2.7407,-1.6113
1732024314.5094,-4.9961,-2.7530,-1.6123
1732024314.5192,-4.9935,-2.7659,-1.6135
1732024314.5301,-4.9905,-2.7803,-1.6147
1732024314.5391,-4.9871,-2.7922,-1.6155
1732024314.5497,-4.9812,-2.8066,-1.6160
1732024314.5694,-4.9704,-2.8335,-1.6170
1732024314.5790,-4.9651,-2.8464,-1.6175
1732024314.5888,-4.9597,-2.8598,-1.6180
1732024314.5993,-4.9539,-2.8741,-1.6185
1732024314.6089,-4.9469,-2.8886,-1.6196
1732024314.6191,-4.9387,-2.9046,-1.6209
1732024314.6299,-4.9301,-2.9216,-1.6224
1732024314.6406,-4.9215,-2.9384,-1.6238
1732024314.6492,-4.9146,-2.9519,-1.6249
1732024314.6619,-4.9044,-2.9721,-1.6267
1732024314.6690,-4.8989,-2.9831,-1.6275
1732024314.6785,-4.8960,-2.9959,-1.6271
1732024314.6891,-4.8929,-3.0102,-1.6266
1732024314.6998,-4.8898,-3.0245,-1.6260
1732024314.7091,-4.8870,-3.0370,-1.6256
1732024314.7192,-4.8840,-3.0506,-1.6251
1732024314.7320,-4.8803,-3.0677,-1.6245
1732024314.7390,-4.8772,-3.0773,-1.6247
1732024314.7491,-4.8714,-3.0911,-1.6260
1732024314.7592,-4.8655,-3.1050,-1.6273
1732024314.7697,-4.8595,-3.1194,-1.6286
1732024314.7814,-4.8528,-3.1354,-1.6300
1732024314.7896,-4.8480,-3.1467,-1.6310
1732024314.8001,-4.8420,-3.1611,-1.6323
1732024314.8090,-4.8384,-3.1734,-1.6338
1732024314.8194,-4.8348,-3.1880,-1.6357
1732024314.8291,-4.8314,-3.2015,-1.6374
1732024314.8393,-4.8278,-3.2157,-1.6393
1732024314.8492,-4.8244,-3.2295,-1.6410
1732024314.8599,-4.8206,-3.2445,-1.6430
1732024314.8694,-4.8168,-3.2580,-1.6447
1732024314.8793,-4.8069,-3.2752,-1.6464
1732024314.8896,-4.7965,-3.2931,-1.6482
1732024314.9002,-4.7858,-3.3116,-1.6501
1732024314.9092,-4.7768,-3.3272,-1.6517
1732024314.9195,-4.7665,-3.3451,-1.6535
1732024314.9295,-4.7564,-3.3624,-1.6553
1732024314.9391,-4.7496,-3.3754,-1.6559
1732024314.9491,-4.7473,-3.3827,-1.6546
1732024314.9593,-4.7450,-3.3902,-1.6533
1732024314.9694,-4.7427,-3.3976,-1.6521
1732024314.9790,-4.7405,-3.4046,-1.6509
1732024314.9896,-4.7381,-3.4123,-1.6496
1732024315.0000,-4.7358,-3.4199,-1.6483
1732024315.0081,-4.7319,-3.4296,-1.6482
1732024315.0190,-4.7258,-3.4445,-1.6486
1732024315.0293,-4.7201,-3.4584,-1.6489
1732024315.0387,-4.7148,-3.4712,-1.6493
1732024315.0490,-4.7090,-3.4853,-1.6496
1732024315.0595,-4.7031,-3.4995,-1.6500
1732024315.0698,-4.6975,-3.5135,-1.6505
1732024315.0789,-4.6931,-3.5266,-1.6520
1732024315.0902,-4.6876,-3.5428,-1.6539
1732024315.0998,-4.6830,-3.5565,-1.6555
1732024315.1088,-4.6787,-3.5694,-1.6569
1732024315.1198,-4.6734,-3.5851,-1.6588
1732024315.1298,-4.6685,-3.5995,-1.6604
1732024315.1393,-4.6627,-3.6134,-1.6617
1732024315.1496,-4.6542,-3.6292,-1.6625
1732024315.1593,-4.6462,-3.6442,-1.6633
1732024315.1715,-4.6361,-3.6631,-1.6643
1732024315.1783,-4.6306,-3.6734,-1.6648
1732024315.1892,-4.6216,-3.6902,-1.6657
1732024315.2007,-4.6121,-3.7080,-1.6666
1732024315.2087,-4.6079,-3.7193,-1.6673
1732024315.2189,-4.6033,-3.7333,-1.6683
1732024315.2292,-4.5986,-3.7476,-1.6693
1732024315.2392,-4.5941,-3.7613,-1.6703
1732024315.2494,-4.5894,-3.7754,-1.6713
1732024315.2592,-4.5850,-3.7889,-1.6723
1732024315.2699,-4.5802,-3.8035,-1.6733
1732024315.2892,-4.5722,-3.8284,-1.6757
1732024315.2996,-4.5679,-3.8418,-1.6769
1732024315.3079,-4.5644,-3.8526,-1.6780
1732024315.3196,-4.5596,-3.8677,-1.6794
1732024315.3296,-4.5555,-3.8804,-1.6806
1732024315.3396,-4.5501,-3.8949,-1.6814
1732024315.3495,-4.5428,-3.9115,-1.6817
1732024315.3602,-4.5350,-3.9292,-1.6821
1732024315.3698,-4.5280,-3.9451,-1.6824
1732024315.3798,-4.5206,-3.9618,-1.6827
1732024315.3903,-4.5129,-3.9793,-1.6831
1732024315.4001,-4.5058,-3.9956,-1.6834
1732024315.4123,-4.5000,-4.0104,-1.6841
1732024315.4191,-4.4972,-4.0179,-1.6846
1732024315.4294,-4.4929,-4.0293,-1.6852
1732024315.4403,-4.4884,-4.0414,-1.6860
1732024315.4491,-4.4848,-4.0511,-1.6865
1732024315.4590,-4.4807,-4.0621,-1.6872
1732024315.4693,-4.4763,-4.0737,-1.6879
1732024315.4789,-4.4715,-4.0872,-1.6892
1732024315.4895,-4.4662,-4.1020,-1.6905
1732024315.5006,-4.4606,-4.1176,-1.6919
1732024315.5204,-4.4506,-4.1454,-1.6945
1732024315.5302,-4.4456,-4.1592,-1.6958
1732024315.5394,-4.4399,-4.1728,-1.6976
1732024315.5500,-4.4317,-4.1895,-1.7006
1732024315.5604,-4.4235,-4.2060,-1.7036
1732024315.5704,-4.4157,-4.2218,-1.7064
1732024315.5797,-4.4085,-4.2365,-1.7091
1732024315.5898,-4.4005,-4.2525,-1.7120
1732024315.6015,-4.3914,-4.2711,-1.7154
1732024315.6101,-4.3874,-4.2827,-1.7175
1732024315.6199,-4.3832,-4.2957,-1.7200
1732024315.6303,-4.3787,-4.3096,-1.7226
1732024315.6407,-4.3742,-4.3234,-1.7251
1732024315.6504,-4.3700,-4.3363,-1.7275
1732024315.6594,-4.3661,-4.3484,-1.7298
1732024315.6716,-4.3606,-4.3646,-1.7323
1732024315.6803,-4.3563,-4.3762,-1.7329
1732024315.6913,-4.3509,-4.3909,-1.7336
1732024315.6997,-4.3467,-4.4021,-1.7342
1732024315.7096,-4.3417,-4.4154,-1.7349
1732024315.7203,-4.3364,-4.4296,-1.7356
1732024315.7293,-4.3319,-4.4417,-1.7362
1732024315.7377,-4.3273,-4.4536,-1.7371
1732024315.7502,-4.3182,-4.4743,-1.7399
1732024315.7592,-4.3118,-4.4891,-1.7419
1732024315.7703,-4.3037,-4.5074,-1.7444
1732024315.7764,-4.2993,-4.5175,-1.7457
1732024315.7906,-4.2890,-4.5410,-1.7489
1732024315.8011,-4.2814,-4.5585,-1.7513
1732024315.8087,-4.2787,-4.5688,-1.7528
1732024315.8205,-4.2752,-4.5844,-1.7552
1732024315.8306,-4.2723,-4.5977,-1.7572
1732024315.8397,-4.2696,-4.6097,-1.7590
1732024315.8489,-4.2669,-4.6219,-1.7609
1732024315.8601,-4.2637,-4.6366,-1.7631
1732024315.8716,-4.2600,-4.6520,-1.7653
1732024315.8803,-4.2564,-4.6645,-1.7665
1732024315.8896,-4.2525,-4.6778,-1.7678
1732024315.8996,-4.2484,-4.6921,-1.7692
1732024315.9087,-4.2446,-4.7051,-1.7704
1732024315.9195,-4.2401,-4.7204,-1.7719
1732024315.9303,-4.2356,-4.7359,-1.7734
1732024315.9497,-4.2276,-4.7618,-1.7756
1732024315.9596,-4.2236,-4.7746,-1.7766
1732024315.9706,-4.2191,-4.7889,-1.7778
1732024315.9790,-4.2156,-4.7998,-1.7787
1732024315.9890,-4.2115,-4.8129,-1.7797
1732024315.9996,-4.2071,-4.8267,-1.7809
1732024316.0089,-4.2009,-4.8426,-1.7821
1732024316.0191,-4.1930,-4.8618,-1.7837
1732024316.0289,-4.1854,-4.8804,-1.7852
1732024316.0393,-4.1773,-4.9001,-1.7868
1732024316.0494,-4.1695,-4.9191,-1.7883
1732024316.0589,-4.1621,-4.9372,-1.7897
1732024316.0690,-4.1543,-4.9563,-1.7913
1732024316.0787,-4.1525,-4.9676,-1.7907
1732024316.0898,-4.1504,-4.9806,-1.7900
1732024316.1013,-4.1483,-4.9940,-1.7894
1732024316.1101,-4.1467,-5.0043,-1.7888
1732024316.1199,-4.1449,-5.0157,-1.7883
1732024316.1298,-4.1430,-5.0274,-1.7877
1732024316.1416,-4.1394,-5.0429,-1.7881
1732024316.1502,-4.1358,-5.0554,-1.7893
1732024316.1603,-4.1316,-5.0701,-1.7907
1732024316.1699,-4.1276,-5.0841,-1.7920
1732024316.1807,-4.1231,-5.0998,-1.7935
1732024316.1897,-4.1193,-5.1129,-1.7947
1732024316.1994,-4.1152,-5.1271,-1.7961
1732024316.2097,-4.1085,-5.1454,-1.7975
1732024316.2181,-4.1023,-5.1613,-1.7987
1732024316.2292,-4.0941,-5.1825,-1.8003
1732024316.2392,-4.0868,-5.2014,-1.8018
1732024316.2504,-4.0784,-5.2228,-1.8034
1732024316.2588,-4.0723,-5.2387,-1.8046
1732024316.2711,-4.0642,-5.2608,-1.8061
1732024316.2894,-4.0605,-5.2828,-1.8064
1732024316.3007,-4.0582,-5.2966,-1.8066
1732024316.3089,-4.0566,-5.3065,-1.8068
1732024316.3202,-4.0543,-5.3201,-1.8070
1732024316.3308,-4.0521,-5.3329,-1.8071
1732024316.3393,-4.0497,-5.3444,-1.8078
1732024316.3500,-4.0453,-5.3610,-1.8096
1732024316.3596,-4.0413,-5.3758,-1.8112
1732024316.3702,-4.0370,-5.3922,-1.8130
1732024316.3798,-4.0330,-5.4072,-1.8146
1732024316.3897,-4.0290,-5.4224,-1.8163
1732024316.4003,-4.0246,-5.4388,-1.8180
1732024316.4095,-4.0169,-5.4566,-1.8198
1732024316.4192,-4.0075,-5.4766,-1.8217
1732024316.4292,-3.9979,-5.4970,-1.8236
1732024316.4392,-3.9883,-5.5175,-1.8256
1732024316.4593,-3.9689,-5.5587,-1.8295
1732024316.4691,-3.9595,-5.5788,-1.8314
1732024316.4789,-3.9569,-5.5916,-1.8339
1732024316.4892,-3.9543,-5.6048,-1.8366
1732024316.4993,-3.9516,-5.6179,-1.8392
1732024316.5091,-3.9491,-5.6305,-1.8417
1732024316.5195,-3.9464,-5.6440,-1.8444
1732024316.5294,-3.9439,-5.6569,-1.8470
1732024316.5394,-3.9410,-5.6704,-1.8494
1732024316.5493,-3.9378,-5.6853,-1.8514
1732024316.5593,-3.9346,-5.7002,-1.8534
1732024316.5692,-3.9313,-5.7149,-1.8553
1732024316.5799,-3.9279,-5.7309,-1.8575
1732024316.5892,-3.9248,-5.7448,-1.8593
1732024316.6003,-3.9212,-5.7613,-1.8615
1732024316.6289,-3.9093,-5.8027,-1.8641
1732024316.6391,-3.9049,-5.8174,-1.8649
1732024316.6493,-3.9006,-5.8322,-1.8657
1732024316.6597,-3.8962,-5.8472,-1.8665
1732024316.6695,-3.8918,-5.8615,-1.8673
1732024316.6797,-3.8830,-5.8797,-1.8685
1732024316.6891,-3.8748,-5.8966,-1.8695
1732024316.7000,-3.8652,-5.9162,-1.8707
1732024316.7087,-3.8577,-5.9318,-1.8716
1732024316.7190,-3.8487,-5.9503,-1.8727
1732024316.7290,-3.8399,-5.9683,-1.8738
1732024316.7354,-3.8344,-5.9798,-1.8745
1732024316.7489,-3.8309,-6.0004,-1.8770
1732024316.7591,-3.8285,-6.0161,-1.8789
1732024316.7699,-3.8259,-6.0325,-1.8809
1732024316.7792,-3.8237,-6.0468,-1.8827
1732024316.7894,-3.8212,-6.0623,-1.8846
1732024316.7998,-3.8188,-6.0782,-1.8866
1732024316.8116,-3.8155,-6.0946,-1.8880
1732024316.8191,-3.8133,-6.1047,-1.8887
1732024316.8294,-3.8102,-6.1186,-1.8897
1732024316.8391,-3.8074,-6.1317,-1.8906
1732024316.8490,-3.8045,-6.1450,-1.8916
1732024316.8590,-3.8016,-6.1585,-1.8926
1732024316.8690,-3.7987,-6.1720,-1.8936
1732024316.8788,-3.7914,-6.1901,-1.8939
1732024316.8892,-3.7835,-6.2096,-1.8942
1732024316.8994,-3.7758,-6.2287,-1.8945
1732024316.9082,-3.7691,-6.2451,-1.8948
1732024316.9190,-3.7610,-6.2653,-1.8951
1732024316.9291,-3.7533,-6.2842,-1.8954
1732024316.9395,-3.7474,-6.3017,-1.8961
1732024316.9490,-3.7451,-6.3142,-1.8974
1732024316.9589,-3.7428,-6.3272,-1.8987
1732024316.9698,-3.7403,-6.3415,-1.9002
1732024316.9786,-3.7383,-6.3530,-1.9014
1732024316.9896,-3.7357,-6.3676,-1.9029
1732024316.9999,-3.7333,-6.3810,-1.9042
1732024317.0090,-3.7276,-6.3975,-1.9061
1732024317.0190,-3.7198,-6.4178,-1.9085
1732024317.0292,-3.7118,-6.4384,-1.9109
1732024317.0391,-3.7040,-6.4584,-1.9133
1732024317.0491,-3.6962,-6.4786,-1.9156
1732024317.0594,-3.6881,-6.4995,-1.9181
1732024317.0702,-3.6801,-6.5206,-1.9206
1732024317.0791,-3.6771,-6.5323,-1.9221
1732024317.0902,-3.6733,-6.5470,-1.9240
1732024317.1003,-3.6699,-6.5604,-1.9258
1732024317.1096,-3.6667,-6.5725,-1.9274
1732024317.1194,-3.6634,-6.5855,-1.9290
1732024317.1290,-3.6601,-6.5982,-1.9307
1732024317.1400,-3.6549,-6.6145,-1.9323
1732024317.1498,-3.6481,-6.6314,-1.9334
1732024317.1592,-3.6416,-6.6477,-1.9344
1732024317.1697,-3.6342,-6.6661,-1.9356
1732024317.1791,-3.6277,-6.6824,-1.9366
1732024317.1919,-3.6188,-6.7046,-1.9380
1732024317.1990,-3.6138,-6.7169,-1.9388
1732024317.2096,-3.6075,-6.7344,-1.9398
1732024317.2187,-3.6024,-6.7490,-1.9405
1732024317.2298,-3.5963,-6.7666,-1.9415
1732024317.2403,-3.5906,-6.7833,-1.9423
1732024317.2483,-3.5861,-6.7962,-1.9430
1732024317.2595,-3.5800,-6.8139,-1.9439
1732024317.2696,-3.5745,-6.8300,-1.9448
1732024317.2893,-3.5663,-6.8603,-1.9469
1732024317.3005,-3.5617,-6.8774,-1.9481
1732024317.3080,-3.5586,-6.8890,-1.9490
1732024317.3194,-3.5539,-6.9065,-1.9502
1732024317.3298,-3.5496,-6.9225,-1.9513
1732024317.3393,-3.5457,-6.9362,-1.9525
1732024317.3496,-3.5415,-6.9497,-1.9542
1732024317.3593,-3.5375,-6.9625,-1.9558
1732024317.3694,-3.5333,-6.9758,-1.9574
1732024317.3799,-3.5290,-6.9895,-1.9591
1732024317.4012,-3.5202,-7.0175,-1.9625
1732024317.4087,-3.5153,-7.0290,-1.9641
1732024317.4189,-3.5081,-7.0452,-1.9664
1732024317.4291,-3.5009,-7.0614,-1.9686
1732024317.4395,-3.4935,-7.0780,-1.9709
1732024317.4494,-3.4866,-7.0936,-1.9731
1732024317.4593,-3.4795,-7.1094,-1.9753
1732024317.4694,-3.4724,-7.1254,-1.9775
1732024317.4791,-3.4665,-7.1405,-1.9798
1732024317.4893,-3.4604,-7.1563,-1.9823
1732024317.5013,-3.4531,-7.1749,-1.9851
1732024317.5088,-3.4486,-7.1865,-1.9869
1732024317.5194,-3.4422,-7.2030,-1.9894
1732024317.5295,-3.4361,-7.2187,-1.9918
1732024317.5393,-3.4293,-7.2338,-1.9939
1732024317.5491,-3.4210,-7.2484,-1.9952
1732024317.5589,-3.4126,-7.2632,-1.9966
1732024317.5695,-3.4036,-7.2791,-1.9981
1732024317.5792,-3.3954,-7.2936,-1.9995
1732024317.5895,-3.3866,-7.3091,-2.0010
1732024317.6088,-3.3725,-7.3384,-2.0046
1732024317.6190,-3.3676,-7.3544,-2.0076
1732024317.6296,-3.3626,-7.3710,-2.0108
1732024317.6394,-3.3579,-7.3863,-2.0136
1732024317.6498,-3.3530,-7.4026,-2.0167
1732024317.6592,-3.3485,-7.4174,-2.0195
1732024317.6684,-3.3441,-7.4317,-2.0221
1732024317.6784,-3.3351,-7.4465,-2.0229
1732024317.6887,-3.3255,-7.4616,-2.0234
1732024317.6998,-3.3151,-7.4779,-2.0239
1732024317.7095,-3.3059,-7.4923,-2.0244
1732024317.7195,-3.2966,-7.5068,-2.0249
1732024317.7292,-3.2874,-7.5211,-2.0254
1732024317.7379,-3.2798,-7.5337,-2.0260
1732024317.7491,-3.2723,-7.5492,-2.0273
1732024317.7597,-3.2653,-7.5638,-2.0285
1732024317.7700,-3.2585,-7.5779,-2.0297
1732024317.7794,-3.2523,-7.5909,-2.0308
1732024317.7914,-3.2444,-7.6074,-2.0321
1732024317.8007,-3.2382,-7.6203,-2.0332
1732024317.8080,-3.2327,-7.6301,-2.0347
1732024317.8193,-3.2240,-7.6450,-2.0374
1732024317.8309,-3.2150,-7.6603,-2.0401
1732024317.8409,-3.2074,-7.6735,-2.0425
1732024317.8507,-3.1998,-7.6865,-2.0448
1732024317.8604,-3.1922,-7.6993,-2.0471
1732024317.8718,-3.1851,-7.7148,-2.0495
1732024317.8809,-3.1841,-7.7284,-2.0505
1732024317.8913,-3.1830,-7.7440,-2.0517
1732024317.8997,-3.1821,-7.7565,-2.0527
1732024317.9100,-3.1810,-7.7720,-2.0538
1732024317.9199,-3.1800,-7.7867,-2.0550
1732024317.9301,-3.1789,-7.8021,-2.0561
1732024317.9394,-3.1736,-7.8146,-2.0577
1732024317.9497,-3.1588,-7.8257,-2.0606
1732024317.9604,-3.1435,-7.8373,-2.0636
1732024317.9695,-3.1304,-7.8472,-2.0661
1732024317.9789,-3.1168,-7.8575,-2.0687
1732024317.9904,-3.1004,-7.8699,-2.0719
1732024318.0001,-3.0863,-7.8805,-2.0746
1732024318.0100,-3.0909,-7.8965,-2.0837
1732024318.0300,-3.1137,-7.9326,-2.1069
1732024318.0397,-3.1248,-7.9501,-2.1182
1732024318.0485,-3.1349,-7.9661,-2.1284
1732024318.0597,-3.1477,-7.9863,-2.1413
1732024318.0699,-3.1587,-8.0045,-2.1525
1732024318.0797,-3.1552,-8.0180,-2.1504
1732024318.0904,-3.1515,-8.0326,-2.1481
1732024318.1010,-3.1478,-8.0472,-2.1459
1732024318.1080,-3.1454,-8.0567,-2.1444
1732024318.1190,-3.1415,-8.0718,-2.1420
1732024318.1294,-3.1379,-8.0860,-2.1398
1732024318.1381,-3.1280,-8.0955,-2.1381
1732024318.1483,-3.0896,-8.0965,-2.1371
1732024318.1599,-3.0461,-8.0976,-2.1359
1732024318.1696,-3.0096,-8.0985,-2.1350
1732024318.1794,-2.9729,-8.0994,-2.1340
1732024318.1929,-2.9219,-8.1007,-2.1327
1732024318.1994,-2.8976,-8.1013,-2.1320
1732024318.2094,-2.8819,-8.1088,-2.1282
1732024318.2195,-2.8774,-8.1196,-2.1229
1732024318.2292,-2.8731,-8.1301,-2.1178
1732024318.2395,-2.8686,-8.1412,-2.1125
1732024318.2492,-2.8643,-8.1516,-2.1074
1732024318.2602,-2.8595,-8.1635,-2.1017
1732024318.2692,-2.8555,-8.1732,-2.0970
1732024318.2807,-2.8734,-8.1993,-2.1075
1732024318.2901,-2.8886,-8.2211,-2.1166
1732024318.2994,-2.9035,-8.2424,-2.1254
1732024318.3094,-2.9197,-8.2656,-2.1350
1732024318.3197,-2.9362,-8.2892,-2.1448
1732024318.3299,-2.9526,-8.3126,-2.1545
1732024318.3387,-2.9543,-8.3278,-2.1583
1732024318.3492,-2.9194,-8.3303,-2.1491
1732024318.3596,-2.8847,-8.3327,-2.1400
1732024318.3695,-2.8515,-8.3351,-2.1313
1732024318.3780,-2.8230,-8.3371,-2.1238
1732024318.3900,-2.7832,-8.3399,-2.1133
1732024318.3995,-2.7513,-8.3422,-2.1049
1732024318.4090,-2.7450,-8.3520,-2.1077
1732024318.4204,-2.7539,-8.3688,-2.1183
1732024318.4307,-2.7619,-8.3841,-2.1280
1732024318.4598,-2.7845,-8.4269,-2.1552
1732024318.4698,-2.7916,-8.4414,-2.1644
1732024318.4809,-2.7670,-8.4498,-2.1708
1732024318.4896,-2.7477,-8.4564,-2.1758
1732024318.4993,-2.7262,-8.4638,-2.1814
1732024318.5103,-2.7018,-8.4722,-2.1877
1732024318.5299,-2.6586,-8.4870,-2.1989
1732024318.5393,-2.6459,-8.4968,-2.2013
1732024318.5484,-2.6500,-8.5111,-2.1974
1732024318.5704,-2.6600,-8.5458,-2.1880
1732024318.5783,-2.6636,-8.5584,-2.1846
1732024318.5901,-2.6689,-8.5769,-2.1796
1732024318.6011,-2.6739,-8.5943,-2.1748
1732024318.6086,-2.6615,-8.5984,-2.1774
1732024318.6187,-2.6384,-8.6007,-2.1831
1732024318.6293,-2.6141,-8.6031,-2.1892
1732024318.6401,-2.5892,-8.6055,-2.1954
1732024318.6497,-2.5672,-8.6077,-2.2009
1732024318.6599,-2.5440,-8.6100,-2.2067
1732024318.6698,-2.5216,-8.6125,-2.2121
1732024318.6791,-2.5175,-8.6255,-2.2092
1732024318.6897,-2.5128,-8.6402,-2.2059
1732024318.6995,-2.5085,-8.6538,-2.2028
1732024318.7101,-2.5038,-8.6684,-2.1996
1732024318.7198,-2.4995,-8.6820,-2.1965
1732024318.7300,-2.4950,-8.6961,-2.1933
1732024318.7401,-2.4823,-8.7054,-2.1882
1732024318.7493,-2.4588,-8.7067,-2.1806
1732024318.7599,-2.4315,-8.7082,-2.1719
1732024318.7695,-2.4067,-8.7096,-2.1640
1732024318.7795,-2.3811,-8.7111,-2.1557
1732024318.7900,-2.3540,-8.7126,-2.1471
1732024318.8002,-2.3277,-8.7141,-2.1386
1732024318.8105,-2.3128,-8.7248,-2.1370
1732024318.8192,-2.3038,-8.7366,-2.1376
1732024318.8294,-2.2933,-8.7504,-2.1384
1732024318.8392,-2.2831,-8.7637,-2.1392
1732024318.8492,-2.2728,-8.7773,-2.1399
1732024318.8594,-2.2623,-8.7912,-2.1407
1732024318.8696,-2.2517,-8.8051,-2.1415
1732024318.8792,-2.2591,-8.7873,-2.1395
1732024318.8887,-2.2665,-8.7695,-2.1374
1732024318.8990,-2.2745,-8.7504,-2.1353
1732024318.9098,-2.2829,-8.7303,-2.1330
1732024318.9201,-2.2909,-8.7112,-2.1308
1732024318.9290,-2.2978,-8.6945,-2.1289
1732024318.9392,-2.2968,-8.6915,-2.1317
1732024318.9512,-2.2691,-8.7356,-2.1498
1732024318.9597,-2.2493,-8.7669,-2.1626
1732024318.9691,-2.2277,-8.8014,-2.1768
1732024318.9792,-2.2043,-8.8384,-2.1920
1732024318.9901,-2.1790,-8.8786,-2.2085
1732024318.9992,-2.1580,-8.9119,-2.2222
1732024319.0088,-2.1351,-8.9226,-2.2296
1732024319.0190,-2.1105,-8.9169,-2.2327
1732024319.0290,-2.0864,-8.9113,-2.2356
1732024319.0393,-2.0615,-8.9055,-2.2387
1732024319.0492,-2.0378,-8.9000,-2.2416
1732024319.0591,-2.0139,-8.8945,-2.2446
1732024319.0705,-1.9878,-8.8901,-2.2481
1732024319.0789,-1.9815,-8.9056,-2.2520
1732024319.0892,-1.9738,-8.9245,-2.2568
1732024319.1000,-1.9657,-8.9445,-2.2618
1732024319.1095,-1.9586,-8.9619,-2.2662
1732024319.1197,-1.9510,-8.9808,-2.2710
1732024319.1315,-1.9422,-9.0026,-2.2765
1732024319.1399,-1.9326,-9.0120,-2.2796
1732024319.1490,-1.9172,-9.0134,-2.2818
1732024319.1598,-1.8991,-9.0150,-2.2845
1732024319.1703,-1.8813,-9.0166,-2.2871
1732024319.2016,-1.8285,-9.0213,-2.2948
1732024319.2100,-1.8200,-9.0239,-2.2956
1732024319.2207,-1.8107,-9.0277,-2.2964
1732024319.2296,-1.8031,-9.0308,-2.2970
1732024319.2399,-1.7941,-9.0345,-2.2978
1732024319.2502,-1.7852,-9.0381,-2.2985
1732024319.2600,-1.7767,-9.0416,-2.2992
1732024319.2701,-1.7672,-9.0448,-2.2995
1732024319.2779,-1.7480,-9.0407,-2.2931
1732024319.2897,-1.7186,-9.0345,-2.2834
1732024319.2996,-1.6941,-9.0294,-2.2752
1732024319.3086,-1.6719,-9.0247,-2.2678
1732024319.3190,-1.6461,-9.0192,-2.2593
1732024319.3291,-1.6210,-9.0140,-2.2509
1732024319.3389,-1.6011,-9.0142,-2.2498
1732024319.3495,-1.5939,-9.0308,-2.2701
1732024319.3595,-1.5870,-9.0465,-2.2892
1732024319.3699,-1.5799,-9.0628,-2.3090
1732024319.3798,-1.5731,-9.0784,-2.3280
1732024319.3903,-1.5659,-9.0949,-2.3481
1732024319.4007,-1.5587,-9.1114,-2.3681
1732024319.4102,-1.5409,-9.1135,-2.3789
1732024319.4194,-1.5202,-9.1116,-2.3869
1732024319.4296,-1.4973,-9.1094,-2.3958
1732024319.4384,-1.4776,-9.1076,-2.4035
1732024319.4500,-1.4514,-9.1051,-2.4136
1732024319.4592,-1.4308,-9.1031,-2.4216
1732024319.4685,-1.4098,-9.1011,-2.4298
1732024319.4793,-1.4035,-9.1131,-2.4258
1732024319.4893,-1.3999,-9.1258,-2.4205
1732024319.5000,-1.3960,-9.1395,-2.4148
1732024319.5079,-1.3932,-9.1496,-2.4106
1732024319.5196,-1.3889,-9.1646,-2.4044
1732024319.5296,-1.3853,-9.1773,-2.3991
1732024319.5401,-1.3752,-9.1819,-2.3938
1732024319.5498,-1.3549,-9.1709,-2.3894
1732024319.5597,-1.3342,-9.1596,-2.3850
1732024319.5719,-1.3088,-9.1457,-2.3796
1732024319.5795,-1.2931,-9.1371,-2.3762
1732024319.5892,-1.2728,-9.1260,-2.3718
1732024319.5992,-1.2519,-9.1146,-2.3674
1732024319.6092,-1.2361,-9.1219,-2.3773
1732024319.6192,-1.2237,-9.1412,-2.3964
1732024319.6290,-1.2115,-9.1601,-2.4152
1732024319.6389,-1.1991,-9.1792,-2.4341
1732024319.6494,-1.1861,-9.1994,-2.4541
1732024319.6594,-1.1737,-9.2187,-2.4732
1732024319.6694,-1.1612,-9.2380,-2.4924
1732024319.6817,-1.1506,-9.2305,-2.4974
1732024319.6891,-1.1442,-9.2254,-2.5001
1732024319.6992,-1.1356,-9.2185,-2.5038
1732024319.7089,-1.1272,-9.2117,-2.5073
1732024319.7187,-1.1189,-9.2051,-2.5109
1732024319.7289,-1.1101,-9.1980,-2.5146
1732024319.7391,-1.1002,-9.1952,-2.5178
1732024319.7493,-1.0867,-9.2043,-2.5194
1732024319.7592,-1.0737,-9.2132,-2.5210
1732024319.7692,-1.0604,-9.2222,-2.5225
1732024319.7786,-1.0480,-9.2306,-2.5240
1732024319.7904,-1.0323,-9.2412,-2.5259
1732024319.7991,-1.0208,-9.2490,-2.5273
1732024319.8077,-1.0084,-9.2514,-2.5277
1732024319.8191,-0.9904,-9.2482,-2.5272
1732024319.8291,-0.9747,-9.2454,-2.5267
1732024319.8378,-0.9611,-9.2430,-2.5263
1732024319.8495,-0.9428,-9.2397,-2.5258
1732024319.8594,-0.9273,-9.2369,-2.5253
1732024319.8691,-0.9120,-9.2341,-2.5248
1732024319.8788,-0.8949,-9.2415,-2.5343
1732024319.8891,-0.8769,-9.2501,-2.5450
1732024319.8990,-0.8594,-9.2584,-2.5555
1732024319.9091,-0.8416,-9.2669,-2.5661
1732024319.9196,-0.8231,-9.2757,-2.5771
1732024319.9293,-0.8058,-9.2839,-2.5874
1732024319.9360,-0.7940,-9.2895,-2.5944
1732024319.9491,-0.7844,-9.2632,-2.5832
1732024319.9591,-0.7775,-9.2421,-2.5740
1732024319.9696,-0.7703,-9.2199,-2.5643
1732024319.9810,-0.7624,-9.1957,-2.5538
1732024319.9996,-0.7495,-9.1562,-2.5365
1732024320.0093,-0.7384,-9.1587,-2.5432
1732024320.0196,-0.7239,-9.1756,-2.5600
1732024320.0292,-0.7105,-9.1913,-2.5755
1732024320.0392,-0.6964,-9.2077,-2.5918
1732024320.0498,-0.6815,-9.2251,-2.6091
1732024320.0597,-0.6676,-9.2413,-2.6252
1732024320.0695,-0.6538,-9.2574,-2.6412
1732024320.0793,-0.6461,-9.2446,-2.6432
1732024320.0900,-0.6380,-9.2293,-2.6447
1732024320.0995,-0.6308,-9.2157,-2.6461
1732024320.1093,-0.6233,-9.2018,-2.6475
1732024320.1194,-0.6157,-9.1873,-2.6489
1732024320.1297,-0.6078,-9.1726,-2.6504
1732024320.1391,-0.5997,-9.1636,-2.6535
1732024320.1494,-0.5879,-9.1667,-2.6618
1732024320.1603,-0.5755,-9.1700,-2.6705
1732024320.1695,-0.5649,-9.1728,-2.6779
1732024320.1794,-0.5536,-9.1758,-2.6859
1732024320.1895,-0.5420,-9.1788,-2.6941
1732024320.1993,-0.5308,-9.1818,-2.7020
1732024320.2100,-0.5241,-9.1649,-2.6938
1732024320.2191,-0.5212,-9.1402,-2.6782
1732024320.2288,-0.5180,-9.1140,-2.6616
1732024320.2372,-0.5153,-9.0914,-2.6474
1732024320.2492,-0.5115,-9.0591,-2.6270
1732024320.2589,-0.5083,-9.0330,-2.6105
1732024320.2706,-0.5041,-9.0026,-2.5916
1732024320.2813,-0.4932,-8.9931,-2.5904
1732024320.2913,-0.4830,-8.9843,-2.5892
1732024320.3015,-0.4725,-8.9752,-2.5880
1732024320.3081,-0.4657,-8.9694,-2.5872
1732024320.3192,-0.4543,-8.9595,-2.5858
1732024320.3293,-0.4440,-8.9506,-2.5846
1732024320.3379,-0.4348,-8.9427,-2.5834
1732024320.3493,-0.4205,-8.9308,-2.5800
1732024320.3591,-0.4080,-8.9204,-2.5771
1732024320.3704,-0.3938,-8.9086,-2.5737
1732024320.3791,-0.3828,-8.8994,-2.5711
1732024320.3889,-0.3704,-8.8891,-2.5682
1732024320.3994,-0.3572,-8.8781,-2.5651
1732024320.4087,-0.3482,-8.8755,-2.5641
1732024320.4208,-0.3391,-8.8789,-2.5646
1732024320.4291,-0.3328,-8.8813,-2.5649
1732024320.4397,-0.3249,-8.8843,-2.5653
1732024320.4493,-0.3176,-8.8871,-2.5657
1732024320.4591,-0.3103,-8.8899,-2.5661
1732024320.4690,-0.3028,-8.8927,-2.5665
1732024320.4789,-0.2925,-8.8733,-2.5626
1732024320.4889,-0.2817,-8.8511,-2.5582
1732024320.4990,-0.2708,-8.8286,-2.5537
1732024320.5090,-0.2600,-8.8065,-2.5493
1732024320.5192,-0.2491,-8.7841,-2.5449
1732024320.5292,-0.2383,-8.7618,-2.5404
1732024320.5391,-0.2272,-8.7438,-2.5381
1732024320.5492,-0.2140,-8.7375,-2.5422
1732024320.5589,-0.2013,-8.7314,-2.5462
1732024320.5683,-0.1890,-8.7255,-2.5500
1732024320.5784,-0.1759,-8.7192,-2.5541
1732024320.5888,-0.1624,-8.7127,-2.5583
1732024320.5989,-0.1491,-8.7064,-2.5624
1732024320.6086,-0.1382,-8.6965,-2.5618
1732024320.6289,-0.1184,-8.6694,-2.5524
1732024320.6380,-0.1095,-8.6573,-2.5482
1732024320.6490,-0.0987,-8.6426,-2.5431
1732024320.6592,-0.0887,-8.6289,-2.5384
1732024320.6694,-0.0787,-8.6152,-2.5337
1732024320.6780,-0.0648,-8.6029,-2.5356
1732024320.6894,-0.0459,-8.5865,-2.5388
1732024320.6993,-0.0294,-8.5723,-2.5416
1732024320.7096,-0.0124,-8.5576,-2.5445
1732024320.7296,0.0207,-8.5289,-2.5500
1732024320.7394,0.0350,-8.5171,-2.5520
1732024320.7495,0.0442,-8.5113,-2.5517
1732024320.7594,0.0532,-8.5056,-2.5514
1732024320.7703,0.0631,-8.4993,-2.5510
1732024320.7780,0.0701,-8.4948,-2.5508
1732024320.7894,0.0805,-8.4883,-2.5504
1732024320.7993,0.0895,-8.4825,-2.5501
1732024320.8090,0.0988,-8.4753,-2.5513
1732024320.8194,0.1091,-8.4664,-2.5536
1732024320.8293,0.1190,-8.4579,-2.5559
1732024320.8402,0.1299,-8.4485,-2.5584
1732024320.8496,0.1393,-8.4404,-2.5605
1732024320.8590,0.1487,-8.4322,-2.5627
1732024320.8686,0.1583,-8.4240,-2.5649
1732024320.8800,0.1689,-8.4062,-2.5642
1732024320.8891,0.1773,-8.3912,-2.5632
1732024320.8992,0.1866,-8.3744,-2.5621
1732024320.9061,0.1930,-8.3629,-2.5614
1732024320.9188,0.2048,-8.3417,-2.5600
1732024320.9293,0.2145,-8.3242,-2.5589
1732024320.9393,0.2236,-8.3082,-2.5583
1732024320.9493,0.2329,-8.2936,-2.5591
1732024320.9590,0.2419,-8.2795,-2.5599
1732024320.9692,0.2514,-8.2645,-2.5608
1732024320.9787,0.2602,-8.2506,-2.5616
1732024320.9897,0.2704,-8.2345,-2.5625
1732024320.9993,0.2793,-8.2205,-2.5633
1732024321.0092,0.2891,-8.2202,-2.5641
1732024321.0193,0.2997,-8.2303,-2.5650
1732024321.0296,0.3104,-8.2407,-2.5658
1732024321.0396,0.3209,-8.2507,-2.5667
1732024321.0494,0.3312,-8.2605,-2.5675
1732024321.0598,0.3421,-8.2710,-2.5684
1732024321.0692,0.3519,-8.2804,-2.5692
1732024321.0795,0.3598,-8.2618,-2.5791
1732024321.0894,0.3670,-8.2413,-2.5894
1732024321.0997,0.3747,-8.2197,-2.6003
1732024321.1092,0.3816,-8.2000,-2.6102
1732024321.1193,0.3891,-8.1789,-2.6208
1732024321.1293,0.3965,-8.1581,-2.6312
1732024321.1395,0.4026,-8.1381,-2.6387
1732024321.1463,0.4040,-8.1274,-2.6373
1732024321.1610,0.4069,-8.1044,-2.6344
1732024321.1699,0.4088,-8.0902,-2.6326
1732024321.1806,0.4109,-8.0735,-2.6305
1732024321.1898,0.4128,-8.0590,-2.6287
1732024321.2006,0.4150,-8.0421,-2.6265
1732024321.2099,0.4280,-8.0415,-2.6309
1732024321.2192,0.4462,-8.0474,-2.6382
1732024321.2289,0.4650,-8.0536,-2.6458
1732024321.2390,0.4848,-8.0601,-2.6538
1732024321.2490,0.5043,-8.0664,-2.6617
1732024321.2591,0.5240,-8.0729,-2.6696
1732024321.2695,0.5442,-8.0795,-2.6777
1732024321.2795,0.5541,-8.0740,-2.6806
1732024321.2895,0.5630,-8.0676,-2.6831
1732024321.2993,0.5718,-8.0613,-2.6856
1732024321.3092,0.5807,-8.0549,-2.6881
1732024321.3194,0.5898,-8.0483,-2.6906
1732024321.3294,0.5987,-8.0419,-2.6931
1732024321.3393,0.6074,-8.0326,-2.6941
1732024321.3495,0.6152,-8.0136,-2.6902
1732024321.3591,0.6226,-7.9956,-2.6866
1732024321.3697,0.6307,-7.9759,-2.6826
1732024321.3790,0.6379,-7.9585,-2.6791
1732024321.3891,0.6457,-7.9397,-2.6753
1732024321.3995,0.6536,-7.9204,-2.6714
1732024321.4076,0.6590,-7.9077,-2.6707
1732024321.4192,0.6655,-7.8932,-2.6733
1732024321.4290,0.6709,-7.8810,-2.6755
1732024321.4392,0.6765,-7.8683,-2.6777
1732024321.4491,0.6820,-7.8560,-2.6799
1732024321.4592,0.6876,-7.8433,-2.6822
1732024321.4692,0.6931,-7.8309,-2.6844
1732024321.4788,0.6999,-7.8174,-2.6890
1732024321.4892,0.7073,-7.8028,-2.6943
1732024321.4993,0.7144,-7.7886,-2.6994
1732024321.5088,0.7212,-7.7752,-2.7043
1732024321.5191,0.7285,-7.7606,-2.7095
1732024321.5293,0.7358,-7.7462,-2.7148
1732024321.5390,0.7432,-7.7353,-2.7162
1732024321.5492,0.7528,-7.7358,-2.7032
1732024321.5594,0.7625,-7.7362,-2.6900
1732024321.5699,0.7724,-7.7367,-2.6767
1732024321.5787,0.7808,-7.7371,-2.6653
1732024321.5893,0.7907,-7.7375,-2.6518
1732024321.6007,0.8015,-7.7380,-2.6373
1732024321.6125,0.8074,-7.7148,-2.6310
1732024321.6203,0.8101,-7.6942,-2.6289
1732024321.6303,0.8135,-7.6676,-2.6262
1732024321.6396,0.8167,-7.6429,-2.6236
1732024321.6494,0.8201,-7.6171,-2.6210
1732024321.6591,0.8234,-7.5912,-2.6183
1732024321.6695,0.8270,-7.5636,-2.6155
1732024321.6789,0.8341,-7.5562,-2.6238
1732024321.6896,0.8426,-7.5499,-2.6344
1732024321.6994,0.8505,-7.5440,-2.6442
1732024321.7191,0.8662,-7.5323,-2.6639
1732024321.7288,0.8740,-7.5265,-2.6736
1732024321.7391,0.8809,-7.5164,-2.6805
1732024321.7495,0.8825,-7.4893,-2.6731
1732024321.7590,0.8839,-7.4645,-2.6662
1732024321.7690,0.8854,-7.4385,-2.6591
1732024321.7789,0.8869,-7.4128,-2.6520
1732024321.7890,0.8884,-7.3864,-2.6448
1732024321.7991,0.8899,-7.3602,-2.6376
1732024321.8055,0.8929,-7.3491,-2.6346
1732024321.8192,0.9109,-7.3581,-2.6380
1732024321.8292,0.9241,-7.3647,-2.6405
1732024321.8394,0.9375,-7.3714,-2.6430
1732024321.8496,0.9511,-7.3782,-2.6455
1732024321.8593,0.9638,-7.3845,-2.6479
1732024321.8695,0.9773,-7.3912,-2.6504
1732024321.8776,0.9790,-7.3721,-2.6499
1732024321.8887,0.9797,-7.3414,-2.6488
1732024321.8991,0.9804,-7.3124,-2.6477
1732024321.9092,0.9811,-7.2844,-2.6467
1732024321.9192,0.9818,-7.2565,-2.6457
1732024321.9292,0.9824,-7.2288,-2.6447
1732024321.9391,0.9809,-7.2111,-2.6432
1732024321.9491,0.9705,-7.2356,-2.6397
1732024321.9591,0.9600,-7.2602,-2.6362
1732024321.9694,0.9492,-7.2854,-2.6327
1732024321.9779,0.9404,-7.3061,-2.6297
1732024321.9884,0.9294,-7.3319,-2.6261
1732024321.9992,0.9181,-7.3584,-2.6223
1732024322.0068,0.9221,-7.3610,-2.6246
1732024322.0188,0.9585,-7.3250,-2.6405
1732024322.0290,0.9896,-7.2942,-2.6541
1732024322.0403,1.0237,-7.2604,-2.6691
1732024322.0495,1.0517,-7.2327,-2.6813
1732024322.0594,1.0820,-7.2027,-2.6946
1732024322.0700,1.1140,-7.1710,-2.7086
1732024322.0790,1.1096,-7.1354,-2.7026
1732024322.1002,1.0941,-7.0508,-2.6856
1732024322.1101,1.0868,-7.0112,-2.6777
1732024322.1199,1.0796,-6.9719,-2.6698
1732024322.1303,1.0720,-6.9307,-2.6615
1732024322.1384,1.0680,-6.9013,-2.6556
1732024322.1494,1.0791,-6.8873,-2.6530
1732024322.1592,1.0889,-6.8749,-2.6507
1732024322.1693,1.0991,-6.8620,-2.6483
1732024322.1799,1.1097,-6.8485,-2.6458
1732024322.1904,1.1203,-6.8351,-2.6433
1732024322.2011,1.1311,-6.8214,-2.6408
1732024322.2095,1.1358,-6.8111,-2.6416
1732024322.2196,1.1392,-6.7989,-2.6444
1732024322.2294,1.1425,-6.7872,-2.6471
1732024322.2391,1.1458,-6.7755,-2.6498
1732024322.2517,1.1501,-6.7602,-2.6533
1732024322.2596,1.1528,-6.7507,-2.6554
1732024322.2699,1.1562,-6.7384,-2.6582
1732024322.2787,1.1614,-6.7327,-2.6528
1732024322.2902,1.1685,-6.7258,-2.6447
1732024322.2995,1.1742,-6.7202,-2.6381
1732024322.3098,1.1805,-6.7141,-2.6309
1732024322.3194,1.1864,-6.7084,-2.6241
1732024322.3291,1.1923,-6.7026,-2.6173
1732024322.3392,1.1978,-6.6931,-2.6122
1732024322.3492,1.2000,-6.6688,-2.6156
1732024322.3591,1.2023,-6.6448,-2.6189
1732024322.3704,1.2048,-6.6176,-2.6227
1732024322.3790,1.2068,-6.5966,-2.6257
1732024322.3891,1.2090,-6.5721,-2.6291
1732024322.4002,1.2115,-6.5453,-2.6328
1732024322.4101,1.2157,-6.5245,-2.6346
1732024322.4210,1.2216,-6.5039,-2.6354
1732024322.4408,1.2323,-6.4665,-2.6370
1732024322.4513,1.2380,-6.4468,-2.6378
1732024322.4610,1.2433,-6.4283,-2.6386
1732024322.4717,1.2490,-6.4087,-2.6393
1732024322.4814,1.2533,-6.3951,-2.6386
1732024322.4916,1.2579,-6.3807,-2.6380
1732024322.5018,1.2625,-6.3662,-2.6373
1732024322.5098,1.2661,-6.3550,-2.6368
1732024322.5211,1.2711,-6.3391,-2.6360
1732024322.5394,1.2793,-6.3148,-2.6343
1732024322.5495,1.2838,-6.3080,-2.6307
1732024322.5597,1.2883,-6.3012,-2.6272
1732024322.5694,1.2927,-6.2947,-2.6238
1732024322.5900,1.3018,-6.2809,-2.6166
1732024322.5991,1.3058,-6.2748,-2.6135
1732024322.6096,1.3109,-6.2642,-2.6119
1732024322.6209,1.3168,-6.2493,-2.6122
1732024322.6296,1.3214,-6.2378,-2.6124
1732024322.6395,1.3265,-6.2248,-2.6127
1732024322.6505,1.3323,-6.2103,-2.6130
1732024322.6595,1.3370,-6.1984,-2.6132
1732024322.6694,1.3422,-6.1853,-2.6134
1732024322.6776,1.3279,-6.1641,-2.6134
1732024322.6887,1.3042,-6.1332,-2.6132
1732024322.7001,1.2797,-6.1012,-2.6130
1732024322.7080,1.2628,-6.0791,-2.6129
1732024322.7190,1.2390,-6.0481,-2.6127
1732024322.7292,1.2172,-6.0197,-2.6125
1732024322.7389,1.2025,-5.9941,-2.6123
1732024322.7487,1.2219,-5.9767,-2.6117
1732024322.7586,1.2415,-5.9592,-2.6112
1732024322.7687,1.2612,-5.9415,-2.6106
1732024322.7788,1.2811,-5.9237,-2.6100
1732024322.7892,1.3016,-5.9054,-2.6094
1732024322.7995,1.3219,-5.8872,-2.6088
1732024322.8099,1.3355,-5.8716,-2.6127
1732024322.8192,1.3428,-5.8596,-2.6192
1732024322.8289,1.3505,-5.8469,-2.6260
1732024322.8393,1.3587,-5.8334,-2.6334
1732024322.8492,1.3665,-5.8207,-2.6403
1732024322.8602,1.3752,-5.8063,-2.6481
1732024322.8692,1.3823,-5.7947,-2.6544
1732024322.8790,1.3863,-5.7751,-2.6528
1732024322.8896,1.3898,-5.7524,-2.6493
1732024322.8990,1.3929,-5.7324,-2.6462
1732024322.9090,1.3962,-5.7111,-2.6429
1732024322.9193,1.3996,-5.6893,-2.6396
1732024322.9292,1.4029,-5.6681,-2.6363
1732024322.9393,1.4060,-5.6467,-2.6334
1732024322.9493,1.4084,-5.6257,-2.6326
1732024322.9597,1.4108,-5.6039,-2.6316
1732024322.9699,1.4132,-5.5823,-2.6307
1732024322.9810,1.4158,-5.5590,-2.6297
1732024322.9895,1.4177,-5.5412,-2.6290
1732024322.9993,1.4200,-5.5208,-2.6281
1732024323.0202,1.4253,-5.4926,-2.6243
1732024323.0310,1.4282,-5.4803,-2.6220
1732024323.0398,1.4305,-5.4705,-2.6202
1732024323.0517,1.4336,-5.4571,-2.6177
1732024323.0596,1.4357,-5.4482,-2.6161
1732024323.0692,1.4382,-5.4374,-2.6141
1732024323.0790,1.4408,-5.4202,-2.6132
1732024323.0897,1.4436,-5.4001,-2.6126
1732024323.0995,1.4462,-5.3816,-2.6119
1732024323.1088,1.4487,-5.3640,-2.6113
1732024323.1196,1.4515,-5.3438,-2.6107
1732024323.1304,1.4544,-5.3233,-2.6100
1732024323.1392,1.4567,-5.3075,-2.6095
1732024323.1491,1.4593,-5.2927,-2.6090
1732024323.1602,1.4622,-5.2760,-2.6086
1732024323.1718,1.4651,-5.2587,-2.6081
1732024323.1889,1.4696,-5.2331,-2.6073
1732024323.1996,1.4723,-5.2171,-2.6069
1732024323.2100,1.4772,-5.2027,-2.6138
1732024323.2195,1.4834,-5.1903,-2.6253
1732024323.2284,1.4891,-5.1787,-2.6361
1732024323.2394,1.4962,-5.1644,-2.6494
1732024323.2492,1.5025,-5.1516,-2.6612
1732024323.2595,1.5091,-5.1382,-2.6737
1732024323.2725,1.5159,-5.1211,-2.6859
1732024323.2789,1.5139,-5.1119,-2.6793
1732024323.2894,1.5105,-5.0967,-2.6684
1732024323.3002,1.5071,-5.0813,-2.6574
1732024323.3092,1.5042,-5.0683,-2.6481
1732024323.3191,1.5010,-5.0541,-2.6379
1732024323.3290,1.4978,-5.0398,-2.6277
1732024323.3390,1.4946,-5.0245,-2.6182
1732024323.3495,1.4909,-5.0035,-2.6133
1732024323.3600,1.4873,-4.9825,-2.6085
1732024323.3701,1.4838,-4.9622,-2.6038
1732024323.3800,1.4803,-4.9424,-2.5992
1732024323.3891,1.4771,-4.9241,-2.5949
1732024323.3999,1.4734,-4.9025,-2.5899
1732024323.4083,1.4720,-4.8884,-2.5869
1732024323.4197,1.4725,-4.8733,-2.5839
1732024323.4295,1.4729,-4.8602,-2.5814
1732024323.4396,1.4733,-4.8469,-2.5788
1732024323.4510,1.4738,-4.8318,-2.5759
1732024323.4601,1.4742,-4.8196,-2.5735
1732024323.4695,1.4745,-4.8073,-2.5711
1732024323.4791,1.4755,-4.7921,-2.5695
1732024323.4898,1.4768,-4.7748,-2.5679
1732024323.4993,1.4779,-4.7593,-2.5665
1732024323.5095,1.4790,-4.7429,-2.5650
1732024323.5199,1.4802,-4.7260,-2.5634
1732024323.5307,1.4815,-4.7086,-2.5618
1732024323.5405,1.4817,-4.6915,-2.5610
1732024323.5490,1.4801,-4.6739,-2.5615
1732024323.5610,1.4778,-4.6493,-2.5623
1732024323.5709,1.4759,-4.6287,-2.5630
1732024323.5799,1.4742,-4.6102,-2.5636
1732024323.5889,1.4725,-4.5919,-2.5642
1732024323.5992,1.4705,-4.5705,-2.5649
1732024323.6099,1.4703,-4.5520,-2.5638
1732024323.6196,1.4717,-4.5379,-2.5610
1732024323.6290,1.4731,-4.5243,-2.5584
1732024323.6392,1.4745,-4.5095,-2.5556
1732024323.6482,1.4758,-4.4964,-2.5530
1732024323.6602,1.4775,-4.4791,-2.5497
1732024323.6700,1.4790,-4.4649,-2.5470
1732024323.6798,1.4799,-4.4481,-2.5490
1732024323.6911,1.4810,-4.4286,-2.5520
1732024323.7001,1.4819,-4.4129,-2.5545
1732024323.7073,1.4826,-4.4004,-2.5564
1732024323.7197,1.4837,-4.3789,-2.5597
1732024323.7298,1.4847,-4.3613,-2.5624
1732024323.7380,1.4854,-4.3465,-2.5646
1732024323.7597,1.4817,-4.2776,-2.5649
1732024323.7707,1.4798,-4.2426,-2.5650
1732024323.7809,1.4780,-4.2102,-2.5652
1732024323.7884,1.4767,-4.1860,-2.5653
1732024323.7995,1.4747,-4.1509,-2.5654
1732024323.8103,1.4750,-4.1321,-2.5644
1732024323.8192,1.4767,-4.1275,-2.5627
1732024323.8300,1.4788,-4.1219,-2.5606
1732024323.8393,1.4806,-4.1171,-2.5587
1732024323.8505,1.4827,-4.1113,-2.5566
1732024323.8601,1.4846,-4.1063,-2.5547
1732024323.8693,1.4864,-4.1016,-2.5529
1732024323.8789,1.4877,-4.0888,-2.5531
1732024323.8897,1.4890,-4.0722,-2.5537
1732024323.8996,1.4902,-4.0571,-2.5543
1732024323.9067,1.4911,-4.0462,-2.5548
1732024323.9199,1.4927,-4.0261,-2.5556
1732024323.9296,1.4938,-4.0112,-2.5562
1732024323.9398,1.4950,-3.9956,-2.5569
1732024323.9495,1.4955,-3.9805,-2.5576
1732024323.9594,1.4960,-3.9653,-2.5584
1732024323.9695,1.4966,-3.9497,-2.5591
1732024323.9799,1.4972,-3.9337,-2.5599
1732024323.9903,1.4977,-3.9176,-2.5607
1732024323.9998,1.4983,-3.9028,-2.5615
1732024324.0096,1.4990,-3.8837,-2.5608
1732024324.0190,1.4998,-3.8620,-2.5589
1732024324.0291,1.5007,-3.8386,-2.5569
1732024324.0397,1.5017,-3.8140,-2.5548
1732024324.0498,1.5026,-3.7905,-2.5528
1732024324.0593,1.5035,-3.7685,-2.5509
1732024324.0695,1.5044,-3.7450,-2.5489
1732024324.0791,1.5034,-3.7322,-2.5480
1732024324.0904,1.5017,-3.7197,-2.5471
1732024324.0992,1.5003,-3.7099,-2.5465
1732024324.1088,1.4988,-3.6993,-2.5457
1732024324.1195,1.4972,-3.6875,-2.5449
1732024324.1292,1.4957,-3.6767,-2.5442
1732024324.1389,1.4944,-3.6651,-2.5431
1732024324.1490,1.4936,-3.6451,-2.5384
1732024324.1596,1.4929,-3.6243,-2.5335
1732024324.1693,1.4922,-3.6050,-2.5290
1732024324.1793,1.4914,-3.5853,-2.5244
1732024324.1900,1.4907,-3.5643,-2.5195
1732024324.1992,1.4900,-3.5460,-2.5152
1732024324.2096,1.4898,-3.5284,-2.5120
1732024324.2194,1.4901,-3.5149,-2.5107
1732024324.2317,1.4905,-3.4978,-2.5090
1732024324.2395,1.4907,-3.4870,-2.5079
1732024324.2492,1.4911,-3.4735,-2.5066
1732024324.2595,1.4914,-3.4592,-2.5052
1732024324.2688,1.4917,-3.4462,-2.5039
1732024324.2789,1.4902,-3.4277,-2.5044
1732024324.2895,1.4880,-3.4065,-2.5056
1732024324.2995,1.4859,-3.3866,-2.5067
1732024324.3091,1.4839,-3.3674,-2.5078
1732024324.3192,1.4818,-3.3473,-2.5089
1732024324.3299,1.4796,-3.3260,-2.5100
1732024324.3395,1.4779,-3.3075,-2.5119
1732024324.3500,1.4780,-3.2908,-2.5181
1732024324.3595,1.4780,-3.2757,-2.5236
1732024324.3689,1.4781,-3.2607,-2.5292
1732024324.3795,1.4782,-3.2439,-2.5354
1732024324.3897,1.4783,-3.2278,-2.5414
1732024324.3992,1.4783,-3.2126,-2.5470
1732024324.4098,1.4797,-3.1969,-2.5516
1732024324.4193,1.4822,-3.1837,-2.5542
1732024324.4292,1.4848,-3.1699,-2.5570
1732024324.4391,1.4874,-3.1562,-2.5597
1732024324.4489,1.4899,-3.1427,-2.5624
1732024324.4595,1.4927,-3.1279,-2.5654
1732024324.4689,1.4952,-3.1149,-2.5680
1732024324.4792,1.4902,-3.0984,-2.5862
1732024324.4895,1.4829,-3.0814,-2.6089
1732024324.4992,1.4761,-3.0653,-2.6304
1732024324.5090,1.4692,-3.0490,-2.6520
1732024324.5191,1.4620,-3.0322,-2.6744
1732024324.5289,1.4551,-3.0159,-2.6961
1732024324.5391,1.4503,-2.9997,-2.7132
1732024324.5489,1.4636,-2.9893,-2.6898
1732024324.5595,1.4782,-2.9779,-2.6642
1732024324.5696,1.4921,-2.9670,-2.6398
1732024324.5788,1.5048,-2.9571,-2.6175
1732024324.5894,1.5193,-2.9457,-2.5921
1732024324.5997,1.5333,-2.9348,-2.5674
1732024324.6109,1.5386,-2.9152,-2.5551
1732024324.6195,1.5365,-2.8957,-2.5546
1732024324.6294,1.5340,-2.8732,-2.5540
1732024324.6401,1.5314,-2.8491,-2.5534
1732024324.6499,1.5290,-2.8269,-2.5529
1732024324.6604,1.5264,-2.8030,-2.5523
1732024324.6695,1.5241,-2.7824,-2.5518
1732024324.6923,1.5278,-2.7493,-2.5528
1732024324.7003,1.5293,-2.7382,-2.5532
1732024324.7099,1.5312,-2.7249,-2.5537
1732024324.7200,1.5332,-2.7110,-2.5543
1732024324.7294,1.5350,-2.6980,-2.5548
1732024324.7391,1.5362,-2.6846,-2.5565
1732024324.7488,1.5320,-2.6712,-2.5679
1732024324.7595,1.5275,-2.6566,-2.5804
1732024324.7702,1.5229,-2.6418,-2.5930
1732024324.7899,1.5145,-2.6149,-2.6160
1732024324.7997,1.5103,-2.6015,-2.6275
1732024324.8093,1.5113,-2.5883,-2.6283
1732024324.8291,1.5248,-2.5608,-2.6065
1732024324.8376,1.5306,-2.5491,-2.5972
1732024324.8583,1.5448,-2.5203,-2.5743
1732024324.8691,1.5521,-2.5053,-2.5625
1732024324.8784,1.5531,-2.4933,-2.5718
1732024324.8890,1.5524,-2.4797,-2.5894
1732024324.8988,1.5517,-2.4672,-2.6058
1732024324.9086,1.5510,-2.4545,-2.6222
1732024324.9188,1.5503,-2.4415,-2.6391
1732024324.9294,1.5495,-2.4279,-2.6569
1732024324.9690,1.5626,-2.3840,-2.6654
1732024324.9759,1.5656,-2.3767,-2.6640
1732024324.9904,1.5720,-2.3614,-2.6613
1732024324.9993,1.5759,-2.3520,-2.6595
1732024325.0096,1.5758,-2.3336,-2.6620
1732024325.0191,1.5708,-2.3089,-2.6689
1732024325.0295,1.5655,-2.2821,-2.6764
1732024325.0391,1.5605,-2.2571,-2.6833
1732024325.0487,1.5555,-2.2323,-2.6903
1732024325.0591,1.5501,-2.2054,-2.6978
1732024325.0688,1.5451,-2.1803,-2.7048
1732024325.0787,1.5466,-2.1613,-2.7018
1732024325.0895,1.5508,-2.1429,-2.6947
1732024325.0994,1.5546,-2.1262,-2.6883
1732024325.1101,1.5587,-2.1082,-2.6813
1732024325.1202,1.5626,-2.0910,-2.6746
1732024325.1292,1.5661,-2.0759,-2.6687
1732024325.1397,1.5692,-2.0585,-2.6641
1732024325.1510,1.5667,-2.0420,-2.6725
1732024325.1597,1.5647,-2.0291,-2.6790
1732024325.1718,1.5620,-2.0114,-2.6880
1732024325.1827,1.5595,-1.9955,-2.6961
1732024325.1911,1.5576,-1.9832,-2.7024
1732024325.2004,1.5555,-1.9695,-2.7093
1732024325.2178,1.5714,-1.9553,-2.7191
1732024325.2301,1.5871,-1.9480,-2.7253
1732024325.2419,1.6024,-1.9409,-2.7312
1732024325.2501,1.6130,-1.9360,-2.7353
1732024325.2592,1.6247,-1.9305,-2.7399
1732024325.2696,1.6381,-1.9243,-2.7450
1732024325.2794,1.6414,-1.9047,-2.7401
1732024325.2889,1.6424,-1.8827,-2.7331
1732024325.2993,1.6435,-1.8583,-2.7253
1732024325.3091,1.6446,-1.8356,-2.7181
1732024325.3194,1.6457,-1.8115,-2.7104
1732024325.3299,1.6469,-1.7872,-2.7027
1732024325.3397,1.6485,-1.7656,-2.6964
1732024325.3597,1.6570,-1.7368,-2.6939
1732024325.3693,1.6610,-1.7230,-2.6927
1732024325.3795,1.6654,-1.7083,-2.6914
1732024325.3890,1.6694,-1.6946,-2.6903
1732024325.3990,1.6737,-1.6802,-2.6890
1732024325.4094,1.6761,-1.6652,-2.6881
1732024325.4197,1.6761,-1.6504,-2.6878
1732024325.4295,1.6762,-1.6363,-2.6875
1732024325.4413,1.6762,-1.6192,-2.6871
1732024325.4513,1.6762,-1.6049,-2.6868
1732024325.4602,1.6762,-1.5920,-2.6865
1732024325.4710,1.6762,-1.5764,-2.6862
1732024325.4808,1.6848,-1.5645,-2.6887
1732024325.4909,1.6942,-1.5523,-2.6915
1732024325.4991,1.7018,-1.5424,-2.6937
1732024325.5093,1.7113,-1.5301,-2.6965
1732024325.5190,1.7203,-1.5183,-2.6992
1732024325.5305,1.7310,-1.5044,-2.7023
1732024325.5392,1.7388,-1.4937,-2.7046
1732024325.5488,1.7454,-1.4805,-2.7058
1732024325.5590,1.7523,-1.4664,-2.7071
1732024325.5789,1.7659,-1.4389,-2.7097
1732024325.5890,1.7728,-1.4249,-2.7110
1732024325.6004,1.7806,-1.4091,-2.7125
1732024325.6090,1.7843,-1.3985,-2.7132
1732024325.6190,1.7857,-1.3875,-2.7136
1732024325.6291,1.7871,-1.3763,-2.7139
1732024325.6397,1.7887,-1.3646,-2.7143
1732024325.6488,1.7900,-1.3546,-2.7146
1732024325.6596,1.7915,-1.3428,-2.7150
1732024325.6701,1.7930,-1.3311,-2.7154
1732024325.6778,1.7920,-1.3264,-2.7215
1732024325.6903,1.7896,-1.3202,-2.7336
1732024325.7021,1.7874,-1.3143,-2.7450
1732024325.7111,1.7856,-1.3098,-2.7537
1732024325.7200,1.7839,-1.3053,-2.7623
1732024325.7299,1.7820,-1.3003,-2.7719
1732024325.7414,1.7835,-1.2934,-2.7813
1732024325.7592,1.8006,-1.2777,-2.7889
1732024325.7708,1.8117,-1.2676,-2.7938
1732024325.7802,1.8208,-1.2593,-2.7979
1732024325.7906,1.8308,-1.2501,-2.8023
1732024325.7991,1.8390,-1.2426,-2.8059
1732024325.8066,1.8464,-1.2340,-2.8081
1732024325.8192,1.8594,-1.2082,-2.8060
1732024325.8291,1.8696,-1.1878,-2.8043
1732024325.8402,1.8811,-1.1651,-2.8024
1732024325.8492,1.8904,-1.1466,-2.8008
1732024325.8590,1.9005,-1.1265,-2.7992
1732024325.8693,1.9112,-1.1054,-2.7974
1732024325.8765,1.9177,-1.0925,-2.7999
1732024325.8885,1.9277,-1.0725,-2.8070
1732024325.8999,1.9372,-1.0538,-2.8136
1732024325.9079,1.9439,-1.0405,-2.8183
1732024325.9192,1.9533,-1.0217,-2.8250
1732024325.9298,1.9622,-1.0040,-2.8313
1732024325.9590,1.9763,-0.9780,-2.8456
1732024325.9692,1.9797,-0.9722,-2.8502
1732024325.9753,1.9817,-0.9686,-2.8530
1732024325.9885,1.9862,-0.9610,-2.8589
1732024325.9997,1.9899,-0.9546,-2.8640
1732024326.0107,1.9959,-0.9441,-2.8661
1732024326.0191,2.0020,-0.9331,-2.8657
1732024326.0296,2.0097,-0.9192,-2.8652
1732024326.0393,2.0168,-0.9066,-2.8648
1732024326.0489,2.0238,-0.8939,-2.8644
1732024326.0591,2.0313,-0.8806,-2.8639
1732024326.0805,2.0132,-0.8778,-2.8473
1732024326.0897,1.9847,-0.8923,-2.8306
1732024326.0999,1.9532,-0.9083,-2.8122
1732024326.1103,1.9211,-0.9246,-2.7933
1732024326.1189,1.8943,-0.9381,-2.7776
1732024326.1289,1.8634,-0.9538,-2.7595
1732024326.1392,1.8386,-0.9661,-2.7439
1732024326.1596,1.9487,-0.9029,-2.7815
1732024326.1696,2.0028,-0.8719,-2.7999
1732024326.1782,2.0486,-0.8457,-2.8155
1732024326.1888,2.1057,-0.8129,-2.8350
1732024326.1991,2.1611,-0.7811,-2.8539
1732024326.2092,2.1970,-0.7575,-2.8670
1732024326.2187,2.2056,-0.7457,-2.8719
1732024326.2294,2.2152,-0.7325,-2.8774
1732024326.2434,2.2279,-0.7151,-2.8846
1732024326.2496,2.2334,-0.7074,-2.8878
1732024326.2603,2.2431,-0.6941,-2.8933
1732024326.2692,2.2511,-0.6832,-2.8979
1732024326.2795,2.2577,-0.6779,-2.9037
1732024326.2898,2.2633,-0.6752,-2.9096
1732024326.2991,2.2684,-0.6727,-2.9150
1732024326.3088,2.2738,-0.6702,-2.9206
1732024326.3192,2.2795,-0.6674,-2.9266
1732024326.3298,2.2853,-0.6646,-2.9327
1732024326.3394,2.2910,-0.6617,-2.9375
1732024326.3490,2.2999,-0.6557,-2.9357
1732024326.3590,2.3091,-0.6495,-2.9339
1732024326.3689,2.3183,-0.6434,-2.9322
1732024326.3812,2.3296,-0.6357,-2.9299
1732024326.3884,2.3362,-0.6313,-2.9287
1732024326.3997,2.3468,-0.6242,-2.9266
1732024326.4092,2.3556,-0.6167,-2.9265
1732024326.4191,2.3650,-0.6067,-2.9285
1732024326.4297,2.3752,-0.5959,-2.9307
1732024326.4388,2.3839,-0.5867,-2.9326
1732024326.4488,2.3934,-0.5766,-2.9346
1732024326.4590,2.4032,-0.5662,-2.9367
1732024326.4690,2.4127,-0.5560,-2.9387
1732024326.4793,2.4252,-0.5463,-2.9411
1732024326.4897,2.4387,-0.5368,-2.9435
1732024326.4992,2.4511,-0.5281,-2.9457
1732024326.5080,2.4625,-0.5200,-2.9478
1732024326.5191,2.4771,-0.5098,-2.9504
1732024326.5290,2.4900,-0.5007,-2.9527
1732024326.5381,2.5018,-0.4923,-2.9548
1732024326.5487,2.5115,-0.4858,-2.9563
1732024326.5585,2.5203,-0.4799,-2.9576
1732024326.5696,2.5303,-0.4732,-2.9591
1732024326.5792,2.5390,-0.4673,-2.9604
1732024326.5890,2.5478,-0.4614,-2.9617
1732024326.5989,2.5567,-0.4554,-2.9631
1732024326.6104,2.5654,-0.4490,-2.9651
1732024326.6191,2.5705,-0.4447,-2.9671
1732024326.6298,2.5768,-0.4393,-2.9696
1732024326.6403,2.5830,-0.4341,-2.9720
1732024326.6491,2.5881,-0.4297,-2.9740
1732024326.6607,2.5950,-0.4239,-2.9767
1732024326.6713,2.6012,-0.4187,-2.9791
1732024326.6783,2.6065,-0.4158,-2.9816
1732024326.6894,2.6151,-0.4114,-2.9857
1732024326.6993,2.6228,-0.4074,-2.9894
1732024326.7097,2.6308,-0.4033,-2.9932
1732024326.7194,2.6383,-0.3995,-2.9968
1732024326.7296,2.6463,-0.3954,-3.0005
1732024326.7394,2.6543,-0.3912,-3.0041
1732024326.7524,2.6712,-0.3813,-3.0091
1732024326.7597,2.6807,-0.3756,-3.0119
1732024326.7691,2.6928,-0.3685,-3.0155
1732024326.7811,2.7085,-0.3593,-3.0201
1732024326.7898,2.7197,-0.3528,-3.0234
1732024326.7996,2.7324,-0.3453,-3.0271
1732024326.8077,2.7424,-0.3399,-3.0296
1732024326.8187,2.7541,-0.3352,-3.0309
1732024326.8301,2.7664,-0.3302,-3.0322
1732024326.8405,2.7775,-0.3257,-3.0334
1732024326.8491,2.7867,-0.3220,-3.0344
1732024326.8595,2.7978,-0.3175,-3.0357
1732024326.8698,2.8088,-0.3131,-3.0369
1732024326.8789,2.8173,-0.3088,-3.0387
1732024326.8893,2.8265,-0.3040,-3.0410
1732024326.9005,2.8364,-0.2987,-3.0436
1732024326.9095,2.8444,-0.2944,-3.0456
1732024326.9191,2.8528,-0.2899,-3.0477
1732024326.9296,2.8621,-0.2850,-3.0501
1732024326.9408,2.8716,-0.2799,-3.0524
1732024326.9498,2.8779,-0.2766,-3.0537
1732024326.9600,2.8850,-0.2729,-3.0552
1732024326.9696,2.8917,-0.2694,-3.0566
1732024326.9798,2.8988,-0.2657,-3.0580
1732024326.9900,2.9060,-0.2620,-3.0595
1732024327.0005,2.9133,-0.2582,-3.0610
1732024327.0114,2.9164,-0.2585,-3.0617
1732024327.0199,2.9162,-0.2612,-3.0618
1732024327.0297,2.9159,-0.2644,-3.0618
1732024327.0392,2.9156,-0.2674,-3.0619
1732024327.0500,2.9153,-0.2709,-3.0619
1732024327.0602,2.9150,-0.2742,-3.0620
1732024327.0706,2.9146,-0.2775,-3.0620
1732024327.0804,2.9223,-0.2746,-3.0659
1732024327.0884,2.9297,-0.2714,-3.0697
1732024327.0997,2.9400,-0.2670,-3.0749
1732024327.1114,2.9507,-0.2623,-3.0804
1732024327.1200,2.9585,-0.2590,-3.0843
1732024327.1296,2.9673,-0.2552,-3.0888
1732024327.1390,2.9756,-0.2517,-3.0929
1732024327.1496,2.9790,-0.2535,-3.0928
1732024327.1597,2.9823,-0.2552,-3.0926
1732024327.1716,2.9862,-0.2571,-3.0924
1732024327.1793,2.9887,-0.2584,-3.0923
1732024327.1892,2.9919,-0.2601,-3.0922
1732024327.1995,2.9953,-0.2618,-3.0920
1732024327.2097,3.0044,-0.2602,-3.0934
1732024327.2193,3.0201,-0.2548,-3.0967
1732024327.2296,3.0367,-0.2490,-3.1001
1732024327.2400,3.0536,-0.2431,-3.1036
1732024327.2492,3.0686,-0.2378,-3.1067
1732024327.2596,3.0855,-0.2320,-3.1102
1732024327.2693,3.1012,-0.2265,-3.1135
1732024327.2796,3.1076,-0.2261,-3.1143
1732024327.2895,3.1103,-0.2275,-3.1142
1732024327.3005,3.1134,-0.2291,-3.1140
1732024327.3093,3.1158,-0.2304,-3.1139
1732024327.3201,3.1188,-0.2319,-3.1138
1732024327.3300,3.1215,-0.2333,-3.1137
1732024327.3396,3.1252,-0.2342,-3.1139
1732024327.3509,3.1401,-0.2303,-3.1177
1732024327.3603,3.1523,-0.2271,-3.1208
1732024327.3803,3.1785,-0.2203,-3.1275
1732024327.3900,3.1912,-0.2170,-3.1307
1732024327.4012,3.2057,-0.2131,-3.1344
1732024327.4100,3.2135,-0.2116,-3.1357
1732024327.4204,3.2188,-0.2113,-3.1355
1732024327.4307,3.2239,-0.2111,-3.1354
1732024327.4403,3.2288,-0.2108,-3.1353
1732024327.4507,3.2341,-0.2105,-3.1351
1732024327.4611,3.2393,-0.2103,-3.1350
1732024327.4701,3.2439,-0.2100,-3.1349
1732024327.4913,3.2531,-0.2084,-3.1349
1732024327.4995,3.2567,-0.2077,-3.1349
1732024327.5093,3.2609,-0.2069,-3.1349
1732024327.5196,3.2654,-0.2061,-3.1350
1732024327.5297,3.2697,-0.2052,-3.1350
1732024327.5397,3.2737,-0.2045,-3.1352
1732024327.5501,3.2744,-0.2041,-3.1375
1732024327.5598,3.2751,-0.2038,-3.1397
1732024327.5704,3.2758,-0.2034,-3.1420
1732024327.5792,3.2764,-0.2031,-3.1440
1732024327.6002,3.2779,-0.2024,-3.1486
1732024327.6094,3.2832,-0.2016,-3.1506
1732024327.6193,3.2952,-0.1999,-3.1528
1732024327.6296,3.3076,-0.1983,-3.1550
1732024327.6391,3.3191,-0.1967,-3.1570
1732024327.6491,3.3312,-0.1951,-3.1592
1732024327.6607,3.3452,-0.1932,-3.1617
1732024327.6693,3.3556,-0.1918,-3.1635
1732024327.6833,3.3613,-0.1902,-3.1654
1732024327.6917,3.3632,-0.1893,-3.1664
1732024327.7012,3.3652,-0.1884,-3.1675
1732024327.7103,3.3672,-0.1874,-3.1685
1732024327.7200,3.3693,-0.1864,-3.1696
1732024327.7305,3.3716,-0.1854,-3.1708
1732024327.7400,3.3741,-0.1844,-3.1718
1732024327.7513,3.3802,-0.1832,-3.1720
1732024327.7595,3.3847,-0.1824,-3.1721
1732024327.7690,3.3899,-0.1814,-3.1723
1732024327.7791,3.3953,-0.1804,-3.1725
1732024327.7886,3.4005,-0.1794,-3.1727
1732024327.7995,3.4064,-0.1783,-3.1729
1732024327.8096,3.4119,-0.1768,-3.1737
1732024327.8197,3.4172,-0.1748,-3.1755
1732024327.8303,3.4229,-0.1727,-3.1774
1732024327.8396,3.4278,-0.1708,-3.1790
1732024327.8502,3.4334,-0.1687,-3.1809
1732024327.8602,3.4388,-0.1667,-3.1826
1732024327.8692,3.4435,-0.1649,-3.1842
1732024327.8779,3.4487,-0.1636,-3.1856
1732024327.8991,3.4619,-0.1612,-3.1887
1732024327.9090,3.4681,-0.1600,-3.1902
1732024327.9190,3.4743,-0.1589,-3.1917
1732024327.9293,3.4807,-0.1577,-3.1932
1732024327.9379,3.4861,-0.1567,-3.1945
1732024327.9482,3.4914,-0.1561,-3.1960
1732024327.9593,3.4971,-0.1555,-3.1976
1732024327.9694,3.5022,-0.1550,-3.1991
1732024327.9775,3.5064,-0.1546,-3.2002
1732024327.9882,3.5118,-0.1540,-3.2018
1732024327.9992,3.5175,-0.1534,-3.2034
1732024328.0087,3.5227,-0.1529,-3.2047
1732024328.0190,3.5289,-0.1521,-3.2060
1732024328.0295,3.5353,-0.1513,-3.2074
1732024328.0402,3.5418,-0.1505,-3.2088
1732024328.0481,3.5466,-0.1499,-3.2098
1732024328.0588,3.5531,-0.1491,-3.2112
1732024328.0712,3.5607,-0.1482,-3.2128
1732024328.0795,3.5709,-0.1482,-3.2146
1732024328.0892,3.5835,-0.1483,-3.2170
1732024328.0997,3.5973,-0.1484,-3.2195
1732024328.1092,3.6097,-0.1485,-3.2218
1732024328.1189,3.6224,-0.1485,-3.2241
1732024328.1292,3.6358,-0.1486,-3.2265
1732024328.1391,3.6484,-0.1488,-3.2288
1732024328.1489,3.6490,-0.1495,-3.2289
1732024328.1600,3.6495,-0.1503,-3.2290
1732024328.1708,3.6501,-0.1511,-3.2291
1732024328.1795,3.6506,-0.1517,-3.2292
1732024328.1894,3.6511,-0.1524,-3.2293
1732024328.2006,3.6517,-0.1533,-3.2294
1732024328.2104,3.6538,-0.1536,-3.2298
1732024328.2190,3.6571,-0.1535,-3.2305
1732024328.2289,3.6609,-0.1534,-3.2313
1732024328.2391,3.6649,-0.1533,-3.2321
1732024328.2493,3.6688,-0.1533,-3.2329
1732024328.2599,3.6729,-0.1532,-3.2337
1732024328.2706,3.6770,-0.1531,-3.2346
1732024328.2785,3.6799,-0.1533,-3.2349
1732024328.2894,3.6840,-0.1537,-3.2353
1732024328.2996,3.6878,-0.1540,-3.2357
1732024328.3092,3.6913,-0.1543,-3.2360
1732024328.3191,3.6950,-0.1547,-3.2364
1732024328.3397,3.7025,-0.1554,-3.2371
1732024328.3502,3.7047,-0.1556,-3.2372
1732024328.3597,3.7067,-0.1559,-3.2374
1732024328.3693,3.7088,-0.1561,-3.2375
1732024328.3809,3.7112,-0.1564,-3.2376
1732024328.3882,3.7128,-0.1565,-3.2377
1732024328.3990,3.7151,-0.1568,-3.2378
1732024328.4091,3.7178,-0.1565,-3.2384
1732024328.4197,3.7220,-0.1554,-3.2398
1732024328.4298,3.7260,-0.1543,-3.2412
1732024328.4410,3.7304,-0.1530,-3.2427
1732024328.4492,3.7336,-0.1521,-3.2438
1732024328.4596,3.7378,-0.1510,-3.2452
1732024328.4690,3.7415,-0.1500,-3.2465
1732024328.4810,3.7445,-0.1503,-3.2470
1732024328.4890,3.7461,-0.1508,-3.2470
1732024328.5000,3.7483,-0.1517,-3.2470
1732024328.5197,3.7522,-0.1532,-3.2470
1732024328.5291,3.7540,-0.1539,-3.2471
1732024328.5394,3.7561,-0.1546,-3.2471
1732024328.5497,3.7591,-0.1544,-3.2477
1732024328.5594,3.7618,-0.1543,-3.2483
1732024328.5692,3.7646,-0.1541,-3.2489
1732024328.5789,3.7674,-0.1540,-3.2495
1732024328.5896,3.7704,-0.1538,-3.2502
1732024328.5995,3.7732,-0.1537,-3.2508
1732024328.6105,3.7759,-0.1539,-3.2512
1732024328.6195,3.7774,-0.1543,-3.2512
1732024328.6296,3.7792,-0.1549,-3.2511
1732024328.6393,3.7809,-0.1554,-3.2511
1732024328.6496,3.7827,-0.1559,-3.2511
1732024328.6597,3.7845,-0.1565,-3.2511
1732024328.6716,3.7866,-0.1571,-3.2511
1732024328.6770,3.7877,-0.1570,-3.2513
1732024328.6898,3.7903,-0.1568,-3.2519
1732024328.7009,3.7926,-0.1566,-3.2524
1732024328.7080,3.7940,-0.1565,-3.2528
1732024328.7190,3.7963,-0.1562,-3.2533
1732024328.7290,3.7983,-0.1561,-3.2538
1732024328.7391,3.8004,-0.1559,-3.2542
1732024328.7487,3.8019,-0.1558,-3.2545
1732024328.7589,3.8035,-0.1557,-3.2548
1732024328.7695,3.8052,-0.1556,-3.2550
1732024328.7777,3.8065,-0.1555,-3.2553
1732024328.7890,3.8083,-0.1554,-3.2556
1732024328.8032,3.8105,-0.1552,-3.2560
1732024328.8115,3.8119,-0.1551,-3.2562
1732024328.8192,3.8132,-0.1551,-3.2564
1732024328.8292,3.8149,-0.1550,-3.2567
1732024328.8392,3.8166,-0.1549,-3.2570
1732024328.8486,3.8182,-0.1548,-3.2573
1732024328.8596,3.8201,-0.1547,-3.2576
1732024328.8698,3.8218,-0.1546,-3.2579
1732024328.8897,3.8235,-0.1540,-3.2586
1732024328.8992,3.8241,-0.1538,-3.2590
1732024328.9115,3.8250,-0.1534,-3.2595
1732024328.9189,3.8255,-0.1532,-3.2598
1732024328.9300,3.8263,-0.1529,-3.2602
1732024328.9380,3.8269,-0.1526,-3.2605
1732024328.9494,3.8282,-0.1526,-3.2608
1732024328.9606,3.8296,-0.1526,-3.2610
1732024328.9709,3.8309,-0.1526,-3.2612
1732024328.9799,3.8320,-0.1526,-3.2614
1732024328.9884,3.8331,-0.1527,-3.2616
1732024328.9996,3.8345,-0.1527,-3.2618
1732024329.0091,3.8382,-0.1522,-3.2627
1732024329.0195,3.8472,-0.1509,-3.2648
1732024329.0299,3.8562,-0.1495,-3.2669
1732024329.0407,3.8657,-0.1481,-3.2691
1732024329.0496,3.8735,-0.1469,-3.2710
1732024329.0597,3.8823,-0.1456,-3.2730
1732024329.0697,3.8910,-0.1443,-3.2751
1732024329.0893,3.8839,-0.1442,-3.2745
1732024329.0992,3.8783,-0.1443,-3.2738
1732024329.1101,3.8721,-0.1444,-3.2731
1732024329.1200,3.8665,-0.1446,-3.2724
1732024329.1299,3.8609,-0.1447,-3.2717
1732024329.1398,3.8556,-0.1448,-3.2711
1732024329.1505,3.8563,-0.1449,-3.2713
1732024329.1600,3.8569,-0.1450,-3.2714
1732024329.1689,3.8574,-0.1450,-3.2716
1732024329.1789,3.8580,-0.1451,-3.2717
1732024329.1907,3.8588,-0.1452,-3.2719
1732024329.2105,3.8601,-0.1453,-3.2722
1732024329.2219,3.8610,-0.1452,-3.2724
1732024329.2309,3.8617,-0.1451,-3.2725
1732024329.2402,3.8624,-0.1450,-3.2727
1732024329.2502,3.8632,-0.1449,-3.2729
1732024329.2605,3.8640,-0.1447,-3.2731
1732024329.2699,3.8647,-0.1446,-3.2732
1732024329.3415,3.8707,-0.1432,-3.2753
1732024329.4095,3.8750,-0.1425,-3.2763
1732024329.4944,3.8816,-0.1420,-3.2776
1732024329.5088,3.8826,-0.1420,-3.2777
1732024329.5187,3.8833,-0.1420,-3.2778
1732024329.5290,3.8840,-0.1419,-3.2780
1732024329.5387,3.8847,-0.1419,-3.2781
1732024329.5491,3.8855,-0.1418,-3.2783
1732024329.5597,3.8862,-0.1417,-3.2785
1732024329.5696,3.8869,-0.1416,-3.2786
1732024329.5898,3.8884,-0.1414,-3.2790
1732024329.5993,3.8891,-0.1413,-3.2792
1732024329.6066,3.8896,-0.1412,-3.2793
1732024329.6193,3.8905,-0.1411,-3.2795
1732024329.6402,3.8919,-0.1409,-3.2800
1732024329.6511,3.8927,-0.1408,-3.2802
1732024329.6614,3.8934,-0.1407,-3.2804
1732024329.6716,3.8941,-0.1406,-3.2806
1732024329.6821,3.8948,-0.1405,-3.2807
1732024329.6892,3.8952,-0.1405,-3.2809
1732024329.6993,3.8958,-0.1405,-3.2810
1732024329.7095,3.8964,-0.1404,-3.2812
1732024329.7297,3.8977,-0.1404,-3.2815
1732024329.7390,3.8982,-0.1404,-3.2817
1732024329.7489,3.8989,-0.1403,-3.2818
1732024329.7592,3.8995,-0.1402,-3.2820
1732024329.7690,3.9001,-0.1401,-3.2822
1732024329.7793,3.9008,-0.1400,-3.2824
1732024329.7890,3.9014,-0.1400,-3.2826
1732024329.7991,3.9021,-0.1399,-3.2827
1732024329.8095,3.9028,-0.1399,-3.2828
1732024329.8190,3.9035,-0.1401,-3.2826
1732024329.8290,3.9042,-0.1403,-3.2824
1732024329.8391,3.9050,-0.1405,-3.2822
1732024329.8487,3.9057,-0.1407,-3.2820
1732024329.8589,3.9064,-0.1410,-3.2818
1732024329.8691,3.9072,-0.1412,-3.2816
1732024329.8898,3.9087,-0.1407,-3.2833
1732024329.8989,3.9094,-0.1405,-3.2842
1732024329.9089,3.9101,-0.1402,-3.2852
1732024329.9192,3.9109,-0.1399,-3.2862
1732024329.9291,3.9116,-0.1396,-3.2872
1732024329.9396,3.9124,-0.1393,-3.2882
1732024329.9494,3.9128,-0.1392,-3.2882
1732024329.9593,3.9132,-0.1392,-3.2883
1732024329.9699,3.9136,-0.1392,-3.2883
1732024329.9795,3.9141,-0.1391,-3.2884
1732024329.9892,3.9145,-0.1391,-3.2884
1732024329.9993,3.9149,-0.1391,-3.2885
1732024330.0092,3.9154,-0.1390,-3.2886
1732024330.0190,3.9159,-0.1389,-3.2888
1732024330.0298,3.9165,-0.1388,-3.2891
1732024330.0391,3.9171,-0.1387,-3.2893
1732024330.0490,3.9176,-0.1386,-3.2896
1732024330.0605,3.9183,-0.1385,-3.2899
1732024330.0696,3.9188,-0.1384,-3.2901
1732024330.0786,3.9193,-0.1383,-3.2903
1732024330.0890,3.9197,-0.1383,-3.2904
1732024330.0993,3.9202,-0.1383,-3.2905
1732024330.1202,3.9211,-0.1382,-3.2908
1732024330.1298,3.9215,-0.1381,-3.2909
1732024330.1392,3.9219,-0.1381,-3.2911
1732024330.1490,3.9221,-0.1381,-3.2911
1732024330.1592,3.9223,-0.1380,-3.2911
1732024330.1707,3.9226,-0.1380,-3.2911
1732024330.1814,3.9228,-0.1380,-3.2910
1732024330.1896,3.9230,-0.1380,-3.2910
1732024330.1997,3.9232,-0.1379,-3.2910
1732024330.2095,3.9234,-0.1379,-3.2911
1732024330.2196,3.9237,-0.1378,-3.2912
1732024330.2296,3.9240,-0.1378,-3.2914
1732024330.2390,3.9242,-0.1377,-3.2915
1732024330.2484,3.9245,-0.1376,-3.2916
1732024330.2588,3.9248,-0.1376,-3.2918
1732024330.2692,3.9251,-0.1375,-3.2919
1732024330.2783,3.9253,-0.1375,-3.2920
1732024330.2890,3.9255,-0.1376,-3.2919
1732024330.2992,3.9257,-0.1376,-3.2918
1732024330.3092,3.9258,-0.1376,-3.2918
1732024330.3194,3.9260,-0.1377,-3.2917
1732024330.3293,3.9262,-0.1377,-3.2917
1732024330.3398,3.9264,-0.1378,-3.2916
1732024330.3588,3.9266,-0.1377,-3.2916
1732024330.3703,3.9268,-0.1377,-3.2916
1732024330.3786,3.9269,-0.1377,-3.2916
1732024330.3891,3.9270,-0.1376,-3.2916
1732024330.3993,3.9271,-0.1376,-3.2916
1732024330.4092,3.9273,-0.1376,-3.2916
1732024330.4191,3.9275,-0.1375,-3.2917
1732024330.4288,3.9277,-0.1375,-3.2918
1732024330.4393,3.9280,-0.1375,-3.2919
1732024330.4506,3.9282,-0.1374,-3.2920
1732024330.4595,3.9284,-0.1374,-3.2921
1732024330.4695,3.9286,-0.1373,-3.2922
1732024330.4893,3.9286,-0.1374,-3.2920
1732024330.4991,3.9285,-0.1375,-3.2919
1732024330.5091,3.9284,-0.1376,-3.2918
1732024330.5191,3.9283,-0.1376,-3.2917
1732024330.5291,3.9282,-0.1377,-3.2915
1732024330.5403,3.9281,-0.1378,-3.2914
1732024330.5515,3.9282,-0.1377,-3.2915
1732024330.5614,3.9283,-0.1377,-3.2915
1732024330.5699,3.9284,-0.1377,-3.2916
1732024330.5992,3.9287,-0.1377,-3.2917
1732024330.6095,3.9287,-0.1377,-3.2918
1732024330.6198,3.9287,-0.1376,-3.2918
1732024330.6293,3.9288,-0.1376,-3.2917
1732024330.6394,3.9288,-0.1376,-3.2917
1732024330.6503,3.9288,-0.1376,-3.2917
1732024330.6597,3.9288,-0.1375,-3.2917
1732024330.6700,3.9288,-0.1375,-3.2917
1732024330.6818,3.9289,-0.1375,-3.2918
1732024330.6894,3.9290,-0.1375,-3.2919
1732024330.6998,3.9291,-0.1374,-3.2919
1732024330.7108,3.9293,-0.1374,-3.2920
1732024330.7191,3.9294,-0.1374,-3.2921
1732024330.7295,3.9295,-0.1374,-3.2922
1732024330.7396,3.9297,-0.1373,-3.2923
1732024330.7491,3.9295,-0.1374,-3.2921
1732024330.7591,3.9293,-0.1375,-3.2920
1732024330.7694,3.9291,-0.1376,-3.2919
1732024330.7793,3.9289,-0.1376,-3.2918
1732024330.7907,3.9287,-0.1377,-3.2917
1732024330.7993,3.9285,-0.1378,-3.2916
1732024330.8197,3.9283,-0.1378,-3.2915
1732024330.8292,3.9282,-0.1378,-3.2915
1732024330.8392,3.9282,-0.1377,-3.2915
1732024330.8597,3.9280,-0.1377,-3.2915
1732024330.8726,3.9279,-0.1376,-3.2915
1732024330.8906,3.9282,-0.1375,-3.2918
1732024330.9001,3.9284,-0.1374,-3.2919
1732024330.9099,3.9286,-0.1373,-3.2921
1732024330.9199,3.9287,-0.1372,-3.2923
1732024330.9297,3.9289,-0.1371,-3.2924
1732024330.9399,3.9290,-0.1370,-3.2926
1732024330.9497,3.9289,-0.1371,-3.2925
1732024330.9597,3.9288,-0.1372,-3.2924
1732024330.9699,3.9287,-0.1372,-3.2922
1732024330.9794,3.9286,-0.1373,-3.2921
1732024330.9917,3.9284,-0.1374,-3.2920
1732024330.9999,3.9283,-0.1375,-3.2919
1732024331.0096,3.9283,-0.1375,-3.2918
1732024331.0191,3.9283,-0.1374,-3.2919
1732024331.0294,3.9284,-0.1373,-3.2920
1732024331.0399,3.9285,-0.1372,-3.2921
1732024331.0497,3.9285,-0.1372,-3.2922
1732024331.0706,3.9287,-0.1370,-3.2924
1732024331.0792,3.9288,-0.1369,-3.2925
1732024331.0890,3.9289,-0.1367,-3.2927
1732024331.0990,3.9290,-0.1366,-3.2928
1732024331.1088,3.9292,-0.1365,-3.2929
1732024331.1192,3.9293,-0.1363,-3.2931
1732024331.1399,3.9296,-0.1361,-3.2933
1732024331.1490,3.9296,-0.1361,-3.2932
1732024331.1606,3.9296,-0.1362,-3.2931
1732024331.1697,3.9296,-0.1362,-3.2930
1732024331.1792,3.9295,-0.1363,-3.2929
1732024331.1899,3.9295,-0.1363,-3.2928
1732024331.2001,3.9295,-0.1364,-3.2927
1732024331.2096,3.9294,-0.1365,-3.2926
1732024331.2529,3.9286,-0.1370,-3.2918
1732024331.2599,3.9285,-0.1370,-3.2916
1732024331.2690,3.9283,-0.1371,-3.2915
1732024331.2896,3.9282,-0.1372,-3.2915
1732024331.3003,3.9281,-0.1373,-3.2916
1732024331.3094,3.9281,-0.1373,-3.2917
1732024331.3166,3.9281,-0.1373,-3.2918
1732024331.3291,3.9280,-0.1374,-3.2919
1732024331.3393,3.9280,-0.1374,-3.2920
1732024331.3507,3.9280,-0.1374,-3.2920
1732024331.3588,3.9279,-0.1374,-3.2920
1732024331.3688,3.9279,-0.1374,-3.2920
1732024331.3894,3.9278,-0.1375,-3.2920
1732024331.3993,3.9277,-0.1375,-3.2920
1732024331.4099,3.9276,-0.1375,-3.2920
1732024331.4198,3.9275,-0.1375,-3.2920
1732024331.4289,3.9273,-0.1375,-3.2920
1732024331.4396,3.9271,-0.1374,-3.2919
1732024331.4496,3.9269,-0.1374,-3.2919
1732024331.4590,3.9267,-0.1374,-3.2919
1732024331.4711,3.9265,-0.1374,-3.2919
1732024331.4799,3.9265,-0.1374,-3.2919
1732024331.4895,3.9265,-0.1374,-3.2920
1732024331.5000,3.9266,-0.1373,-3.2920
1732024331.5102,3.9266,-0.1373,-3.2921
1732024331.5193,3.9266,-0.1373,-3.2921
1732024331.5290,3.9267,-0.1373,-3.2922
1732024331.5397,3.9267,-0.1372,-3.2922
1732024331.5489,3.9266,-0.1374,-3.2921
1732024331.5599,3.9264,-0.1375,-3.2919
1732024331.5699,3.9262,-0.1376,-3.2917
1732024331.5779,3.9260,-0.1377,-3.2916
1732024331.5885,3.9259,-0.1379,-3.2915
1732024331.5991,3.9257,-0.1380,-3.2913
1732024331.6091,3.9255,-0.1381,-3.2912
1732024331.6195,3.9255,-0.1380,-3.2913
1732024331.6293,3.9255,-0.1380,-3.2914
1732024331.6401,3.9255,-0.1379,-3.2915
1732024331.6491,3.9255,-0.1379,-3.2915
1732024331.6605,3.9255,-0.1378,-3.2916
1732024331.6695,3.9255,-0.1378,-3.2917
1732024331.6800,3.9255,-0.1378,-3.2917
1732024331.6894,3.9255,-0.1378,-3.2917
1732024331.6995,3.9255,-0.1378,-3.2917
1732024331.7092,3.9255,-0.1378,-3.2917
1732024331.7218,3.9255,-0.1377,-3.2916
1732024331.7297,3.9255,-0.1377,-3.2916
1732024331.7395,3.9255,-0.1377,-3.2916
1732024331.7497,3.9255,-0.1378,-3.2915
1732024331.7605,3.9254,-0.1378,-3.2915
1732024331.7702,3.9254,-0.1379,-3.2914
1732024331.7811,3.9254,-0.1380,-3.2913
1732024331.7893,3.9253,-0.1380,-3.2913
1732024331.7994,3.9253,-0.1380,-3.2912
1732024331.8096,3.9253,-0.1381,-3.2912
1732024331.8198,3.9254,-0.1380,-3.2913
1732024331.8395,3.9255,-0.1378,-3.2915
1732024331.8489,3.9256,-0.1378,-3.2916
1732024331.8591,3.9256,-0.1377,-3.2918
1732024331.8695,3.9257,-0.1376,-3.2919
1732024331.8780,3.9257,-0.1376,-3.2919
1732024331.8896,3.9256,-0.1376,-3.2918
1732024331.8991,3.9255,-0.1376,-3.2918
1732024331.9096,3.9254,-0.1376,-3.2917
1732024331.9193,3.9253,-0.1376,-3.2917
1732024331.9292,3.9252,-0.1375,-3.2916
1732024331.9390,3.9251,-0.1375,-3.2915
1732024331.9489,3.9251,-0.1375,-3.2916
1732024331.9590,3.9251,-0.1375,-3.2916
1732024331.9718,3.9252,-0.1374,-3.2917
1732024331.9897,3.9252,-0.1374,-3.2917
1732024332.0197,3.9254,-0.1373,-3.2918
1732024332.0291,3.9255,-0.1373,-3.2919
1732024332.0398,3.9255,-0.1374,-3.2919
1732024332.0592,3.9256,-0.1374,-3.2920
1732024332.0859,3.9257,-0.1375,-3.2920
1732024332.1464,3.9254,-0.1378,-3.2917
1732024332.2469,3.9244,-0.1380,-3.2912
1732024332.2764,3.9241,-0.1381,-3.2912
1732024332.3194,3.9244,-0.1379,-3.2915
1732024332.3415,3.9246,-0.1378,-3.2917
1732024332.3500,3.9245,-0.1379,-3.2916
1732024332.3587,3.9244,-0.1379,-3.2915
1732024332.3693,3.9243,-0.1380,-3.2914
1732024332.3787,3.9242,-0.1380,-3.2913
1732024332.3889,3.9240,-0.1381,-3.2912
1732024332.4001,3.9239,-0.1381,-3.2911
1732024332.4094,3.9239,-0.1381,-3.2911
1732024332.4193,3.9240,-0.1381,-3.2912
1732024332.4299,3.9241,-0.1380,-3.2913
1732024332.4395,3.9242,-0.1380,-3.2914
1732024332.4507,3.9243,-0.1379,-3.2916
1732024332.4593,3.9244,-0.1379,-3.2917
1732024332.4691,3.9245,-0.1379,-3.2918
1732024332.4789,3.9246,-0.1378,-3.2919
1732024332.4893,3.9247,-0.1378,-3.2919
1732024332.4996,3.9247,-0.1378,-3.2920
1732024332.5100,3.9248,-0.1378,-3.2920
1732024332.5192,3.9249,-0.1378,-3.2921
1732024332.5291,3.9250,-0.1378,-3.2921
1732024332.5394,3.9251,-0.1378,-3.2922
1732024332.5493,3.9252,-0.1378,-3.2922
1732024332.5589,3.9253,-0.1378,-3.2922
1732024332.5706,3.9255,-0.1378,-3.2923
1732024332.5808,3.9256,-0.1377,-3.2923
1732024332.5892,3.9257,-0.1377,-3.2923
1732024332.5993,3.9258,-0.1377,-3.2923
1732024332.6095,3.9259,-0.1377,-3.2923
1732024332.6194,3.9257,-0.1377,-3.2922
1732024332.6292,3.9255,-0.1378,-3.2921
1732024332.6393,3.9253,-0.1379,-3.2920
1732024332.6511,3.9251,-0.1379,-3.2919
1732024332.6615,3.9249,-0.1380,-3.2917
1732024332.6698,3.9247,-0.1381,-3.2917
1732024332.6790,3.9247,-0.1380,-3.2917
1732024332.6894,3.9248,-0.1380,-3.2918
1732024332.6997,3.9249,-0.1379,-3.2918
1732024332.7093,3.9250,-0.1378,-3.2919
1732024332.7205,3.9251,-0.1377,-3.2920
1732024332.7296,3.9252,-0.1377,-3.2921
1732024332.7390,3.9253,-0.1376,-3.2922
1732024332.7492,3.9253,-0.1376,-3.2922
1732024332.7598,3.9253,-0.1376,-3.2922
1732024332.7690,3.9252,-0.1376,-3.2923
1732024332.7793,3.9252,-0.1376,-3.2923
1732024332.7893,3.9252,-0.1375,-3.2923
1732024332.7989,3.9252,-0.1375,-3.2923
1732024332.8093,3.9251,-0.1375,-3.2923
1732024332.8201,3.9251,-0.1376,-3.2923
1732024332.8294,3.9251,-0.1377,-3.2922
1732024332.8399,3.9251,-0.1377,-3.2922
1732024332.8499,3.9251,-0.1378,-3.2921
1732024332.8594,3.9251,-0.1379,-3.2921
1732024332.8689,3.9251,-0.1379,-3.2920
1732024332.8806,3.9251,-0.1380,-3.2919
1732024332.8904,3.9251,-0.1380,-3.2919
1732024332.9014,3.9250,-0.1381,-3.2918
1732024332.9094,3.9250,-0.1381,-3.2918
1732024332.9194,3.9249,-0.1381,-3.2917
1732024332.9296,3.9249,-0.1382,-3.2916
1732024332.9395,3.9249,-0.1382,-3.2916
1732024332.9489,3.9249,-0.1382,-3.2916
1732024332.9591,3.9248,-0.1382,-3.2916
1732024332.9695,3.9248,-0.1382,-3.2916
1732024332.9787,3.9248,-0.1382,-3.2916
1732024332.9887,3.9248,-0.1383,-3.2916
1732024333.0000,3.9248,-0.1383,-3.2916
1732024333.0091,3.9248,-0.1383,-3.2916
1732024333.0202,3.9248,-0.1383,-3.2916
1732024333.0297,3.9248,-0.1383,-3.2916
1732024333.0398,3.9249,-0.1383,-3.2916
1732024333.0507,3.9249,-0.1383,-3.2916
1732024333.0594,3.9249,-0.1383,-3.2916
1732024333.0690,3.9249,-0.1383,-3.2916
1732024333.0807,3.9249,-0.1383,-3.2916
1732024333.0903,3.9249,-0.1383,-3.2916
1732024333.0992,3.9249,-0.1382,-3.2916
1732024333.1106,3.9250,-0.1382,-3.2916
1732024333.1200,3.9250,-0.1382,-3.2917
1732024333.1288,3.9250,-0.1382,-3.2917
1732024333.1389,3.9250,-0.1382,-3.2917
1732024333.1500,3.9250,-0.1381,-3.2917
1732024333.1590,3.9250,-0.1381,-3.2917
1732024333.1696,3.9250,-0.1381,-3.2918
1732024333.1807,3.9249,-0.1381,-3.2918
1732024333.1899,3.9249,-0.1381,-3.2918
1732024333.2008,3.9249,-0.1381,-3.2919
1732024333.2123,3.9249,-0.1380,-3.2919
1732024333.2203,3.9251,-0.1380,-3.2920
1732024333.2295,3.9252,-0.1380,-3.2921
1732024333.2393,3.9254,-0.1380,-3.2922
1732024333.2496,3.9255,-0.1379,-3.2922
1732024333.2601,3.9257,-0.1379,-3.2923
1732024333.2697,3.9258,-0.1379,-3.2924
1732024333.2794,3.9258,-0.1379,-3.2924
1732024333.2895,3.9258,-0.1379,-3.2923
1732024333.2993,3.9257,-0.1380,-3.2922
1732024333.3100,3.9256,-0.1380,-3.2921
1732024333.3192,3.9256,-0.1380,-3.2920
1732024333.3293,3.9255,-0.1381,-3.2919
1732024333.3394,3.9254,-0.1381,-3.2917
1732024333.3497,3.9254,-0.1381,-3.2917
1732024333.3599,3.9254,-0.1381,-3.2918
1732024333.3701,3.9253,-0.1381,-3.2918
1732024333.3891,3.9253,-0.1381,-3.2918
1732024333.3989,3.9252,-0.1381,-3.2918
1732024333.4093,3.9252,-0.1381,-3.2918
1732024333.4193,3.9252,-0.1381,-3.2918
1732024333.4295,3.9252,-0.1381,-3.2919
1732024333.4389,3.9251,-0.1380,-3.2919
1732024333.4512,3.9251,-0.1380,-3.2920
1732024333.4586,3.9251,-0.1380,-3.2920
1732024333.4692,3.9251,-0.1379,-3.2921
1732024333.4787,3.9251,-0.1379,-3.2922
1732024333.4886,3.9253,-0.1378,-3.2923
1732024333.4994,3.9254,-0.1378,-3.2924
1732024333.5102,3.9255,-0.1377,-3.2925
1732024333.5192,3.9257,-0.1376,-3.2926
1732024333.5291,3.9258,-0.1376,-3.2928
1732024333.5396,3.9259,-0.1375,-3.2929
1732024333.5596,3.9259,-0.1376,-3.2927
1732024333.5719,3.9259,-0.1376,-3.2926
1732024333.5790,3.9259,-0.1377,-3.2926
1732024333.5891,3.9259,-0.1377,-3.2925
1732024333.5991,3.9259,-0.1378,-3.2924
1732024333.6115,3.9258,-0.1379,-3.2923
1732024333.6204,3.9257,-0.1379,-3.2922
1732024333.6303,3.9256,-0.1380,-3.2921
1732024333.6398,3.9255,-0.1380,-3.2920
1732024333.6493,3.9254,-0.1381,-3.2920
1732024333.6604,3.9253,-0.1382,-3.2918
1732024333.6698,3.9251,-0.1382,-3.2917
1732024333.6802,3.9252,-0.1383,-3.2917
1732024333.6916,3.9252,-0.1383,-3.2918
1732024333.7000,3.9253,-0.1383,-3.2918
1732024333.7096,3.9254,-0.1383,-3.2918
1732024333.7192,3.9255,-0.1383,-3.2919
1732024333.7293,3.9256,-0.1383,-3.2919
1732024333.7395,3.9256,-0.1383,-3.2919
1732024333.7498,3.9257,-0.1383,-3.2920
1732024333.7593,3.9258,-0.1382,-3.2920
1732024333.7694,3.9258,-0.1382,-3.2920
1732024333.7793,3.9259,-0.1381,-3.2921
1732024333.7889,3.9260,-0.1381,-3.2921
1732024333.7994,3.9260,-0.1380,-3.2922
1732024333.8102,3.9261,-0.1380,-3.2922
1732024333.8193,3.9261,-0.1380,-3.2922
1732024333.8290,3.9261,-0.1379,-3.2923
1732024333.8394,3.9261,-0.1379,-3.2923
1732024333.8486,3.9261,-0.1379,-3.2924
1732024333.8589,3.9261,-0.1378,-3.2924
1732024333.8690,3.9261,-0.1378,-3.2925
1732024333.8796,3.9261,-0.1378,-3.2925
1732024333.8891,3.9260,-0.1378,-3.2925
1732024333.8989,3.9260,-0.1378,-3.2926
1732024333.9091,3.9259,-0.1378,-3.2926
1732024333.9188,3.9259,-0.1378,-3.2926
1732024333.9291,3.9258,-0.1378,-3.2926
1732024333.9396,3.9258,-0.1379,-3.2926
1732024333.9491,3.9258,-0.1378,-3.2926
1732024333.9592,3.9258,-0.1378,-3.2926
1732024333.9694,3.9258,-0.1378,-3.2926
1732024333.9811,3.9259,-0.1378,-3.2926
1732024333.9895,3.9259,-0.1378,-3.2926
1732024333.9991,3.9259,-0.1378,-3.2926
1732024334.0099,3.9260,-0.1378,-3.2926
1732024334.0192,3.9260,-0.1378,-3.2926
1732024334.0295,3.9261,-0.1378,-3.2927
1732024334.0395,3.9262,-0.1377,-3.2927
1732024334.0500,3.9263,-0.1377,-3.2927
1732024334.0591,3.9264,-0.1377,-3.2927
1732024334.0692,3.9264,-0.1377,-3.2927
1732024334.0806,3.9265,-0.1377,-3.2928
1732024334.0890,3.9266,-0.1377,-3.2928
1732024334.0992,3.9267,-0.1377,-3.2929
1732024334.1090,3.9268,-0.1377,-3.2929
1732024334.1187,3.9269,-0.1377,-3.2929
1732024334.1293,3.9270,-0.1377,-3.2930
1732024334.1394,3.9271,-0.1376,-3.2930
1732024334.1489,3.9271,-0.1376,-3.2930
1732024334.1590,3.9272,-0.1376,-3.2931
1732024334.1692,3.9273,-0.1375,-3.2931
1732024334.1795,3.9274,-0.1375,-3.2931
1732024334.1892,3.9275,-0.1375,-3.2931
1732024334.1990,3.9276,-0.1374,-3.2932
1732024334.2097,3.9277,-0.1374,-3.2932
1732024334.2197,3.9277,-0.1374,-3.2932
1732024334.2293,3.9278,-0.1374,-3.2933
1732024334.2397,3.9278,-0.1373,-3.2933
1732024334.2488,3.9278,-0.1373,-3.2934
1732024334.2582,3.9279,-0.1373,-3.2934
1732024334.2693,3.9279,-0.1373,-3.2935
1732024334.2811,3.9279,-0.1373,-3.2934
1732024334.2895,3.9279,-0.1374,-3.2933
1732024334.2991,3.9279,-0.1374,-3.2932
1732024334.3093,3.9279,-0.1375,-3.2931
1732024334.3192,3.9278,-0.1375,-3.2930
1732024334.3290,3.9278,-0.1376,-3.2929
1732024334.3393,3.9278,-0.1377,-3.2928
1732024334.3497,3.9279,-0.1377,-3.2928
1732024334.3591,3.9280,-0.1377,-3.2928
1732024334.3694,3.9280,-0.1376,-3.2928
1732024334.3791,3.9281,-0.1376,-3.2928
1732024334.3903,3.9282,-0.1376,-3.2929
1732024334.3991,3.9283,-0.1376,-3.2929
1732024334.4094,3.9283,-0.1376,-3.2929
1732024334.4198,3.9283,-0.1376,-3.2929
1732024334.4292,3.9282,-0.1376,-3.2929
1732024334.4391,3.9282,-0.1376,-3.2929
1732024334.4454,3.9281,-0.1376,-3.2929
1732024334.4596,3.9280,-0.1377,-3.2929
1732024334.4694,3.9280,-0.1377,-3.2929
1732024334.4889,3.9281,-0.1376,-3.2930
1732024334.4992,3.9281,-0.1375,-3.2931
1732024334.5090,3.9282,-0.1374,-3.2932
1732024334.5192,3.9283,-0.1374,-3.2933
1732024334.5299,3.9284,-0.1373,-3.2935
1732024334.5391,3.9285,-0.1372,-3.2935
1732024334.5491,3.9285,-0.1372,-3.2935
1732024334.5600,3.9284,-0.1373,-3.2935
1732024334.5698,3.9284,-0.1373,-3.2934
1732024334.5819,3.9284,-0.1374,-3.2933
1732024334.5895,3.9283,-0.1374,-3.2933
1732024334.5993,3.9283,-0.1375,-3.2932
1732024334.6091,3.9283,-0.1375,-3.2932
1732024334.6198,3.9283,-0.1375,-3.2932
1732024334.6296,3.9284,-0.1375,-3.2933
1732024334.6392,3.9284,-0.1374,-3.2933
1732024334.6490,3.9284,-0.1374,-3.2933
1732024334.6602,3.9285,-0.1374,-3.2934
1732024334.6691,3.9285,-0.1373,-3.2934
1732024334.6797,3.9285,-0.1373,-3.2934
1732024334.6895,3.9285,-0.1374,-3.2933
1732024334.6999,3.9285,-0.1374,-3.2933
1732024334.7101,3.9285,-0.1374,-3.2933
1732024334.7199,3.9285,-0.1374,-3.2932
1732024334.7298,3.9285,-0.1374,-3.2932
1732024334.7399,3.9284,-0.1375,-3.2931
1732024334.7494,3.9284,-0.1375,-3.2931
1732024334.7593,3.9284,-0.1376,-3.2930
1732024334.7698,3.9283,-0.1376,-3.2929
1732024334.7818,3.9283,-0.1377,-3.2928
1732024334.7893,3.9282,-0.1377,-3.2928
1732024334.7994,3.9282,-0.1378,-3.2927
1732024334.8097,3.9282,-0.1378,-3.2927
1732024334.8403,3.9283,-0.1376,-3.2929
1732024334.8490,3.9283,-0.1376,-3.2930
1732024334.8697,3.9284,-0.1375,-3.2932
1732024334.8800,3.9284,-0.1375,-3.2932
1732024334.8897,3.9284,-0.1375,-3.2932
1732024334.9000,3.9284,-0.1375,-3.2931
1732024334.9092,3.9284,-0.1375,-3.2931
1732024334.9186,3.9283,-0.1375,-3.2931
1732024334.9294,3.9283,-0.1375,-3.2930
1732024334.9396,3.9283,-0.1375,-3.2930
1732024334.9487,3.9283,-0.1376,-3.2929
1732024334.9598,3.9282,-0.1376,-3.2928
1732024334.9692,3.9282,-0.1377,-3.2927
1732024334.9794,3.9282,-0.1377,-3.2926
1732024334.9894,3.9282,-0.1378,-3.2925
1732024335.0005,3.9282,-0.1378,-3.2924
1732024335.0094,3.9282,-0.1379,-3.2923
1732024335.0198,3.9282,-0.1378,-3.2924
1732024335.0295,3.9282,-0.1378,-3.2924
1732024335.0396,3.9283,-0.1378,-3.2925
1732024335.0489,3.9283,-0.1378,-3.2925
1732024335.0600,3.9284,-0.1377,-3.2926
1732024335.0694,3.9284,-0.1377,-3.2926
1732024335.0791,3.9284,-0.1377,-3.2927
1732024335.0894,3.9284,-0.1377,-3.2927
1732024335.0991,3.9284,-0.1377,-3.2927
1732024335.1112,3.9283,-0.1377,-3.2928
1732024335.1204,3.9283,-0.1377,-3.2928
1732024335.1294,3.9283,-0.1376,-3.2928
1732024335.1404,3.9283,-0.1376,-3.2929
1732024335.1504,3.9283,-0.1376,-3.2929
1732024335.1601,3.9283,-0.1375,-3.2930
1732024335.1707,3.9284,-0.1375,-3.2930
1732024335.1792,3.9284,-0.1375,-3.2931
1732024335.1898,3.9285,-0.1374,-3.2931
1732024335.2004,3.9285,-0.1374,-3.2932
1732024335.2110,3.9285,-0.1374,-3.2932
1732024335.2296,3.9284,-0.1374,-3.2932
1732024335.2398,3.9283,-0.1374,-3.2931
1732024335.2508,3.9282,-0.1375,-3.2931
1732024335.2595,3.9282,-0.1375,-3.2931
1732024335.2692,3.9281,-0.1375,-3.2931
1732024335.2789,3.9281,-0.1375,-3.2931
1732024335.2891,3.9282,-0.1375,-3.2931
1732024335.2992,3.9283,-0.1375,-3.2932
1732024335.3096,3.9283,-0.1374,-3.2932
1732024335.3193,3.9284,-0.1374,-3.2933
1732024335.3297,3.9285,-0.1374,-3.2933
1732024335.3400,3.9286,-0.1373,-3.2933
1732024335.3524,3.9285,-0.1374,-3.2933
1732024335.3595,3.9285,-0.1374,-3.2933
1732024335.3695,3.9284,-0.1374,-3.2933
1732024335.3790,3.9284,-0.1374,-3.2933
1732024335.3900,3.9283,-0.1374,-3.2932
1732024335.3997,3.9283,-0.1374,-3.2932
1732024335.4099,3.9282,-0.1374,-3.2932
1732024335.4198,3.9282,-0.1375,-3.2931
1732024335.4298,3.9282,-0.1375,-3.2930
1732024335.4402,3.9282,-0.1376,-3.2929
1732024335.4478,3.9282,-0.1376,-3.2929
1732024335.4596,3.9282,-0.1377,-3.2928
1732024335.4788,3.9281,-0.1378,-3.2926
1732024335.4901,3.9280,-0.1379,-3.2925
1732024335.4996,3.9280,-0.1379,-3.2924
1732024335.5091,3.9279,-0.1379,-3.2924
1732024335.5197,3.9278,-0.1380,-3.2923
1732024335.5294,3.9277,-0.1380,-3.2922
1732024335.5394,3.9276,-0.1380,-3.2921
1732024335.5475,3.9277,-0.1380,-3.2922
1732024335.5586,3.9278,-0.1380,-3.2922
1732024335.5698,3.9279,-0.1380,-3.2923
1732024335.5782,3.9280,-0.1380,-3.2924
1732024335.5900,3.9281,-0.1380,-3.2924
1732024335.6000,3.9282,-0.1380,-3.2925
1732024335.6093,3.9283,-0.1379,-3.2925
1732024335.6198,3.9282,-0.1379,-3.2925
1732024335.6300,3.9282,-0.1379,-3.2925
1732024335.6399,3.9282,-0.1379,-3.2925
1732024335.6727,3.9281,-0.1379,-3.2925
1732024335.6809,3.9281,-0.1378,-3.2926
1732024335.6895,3.9281,-0.1378,-3.2926
1732024335.6995,3.9281,-0.1377,-3.2927
1732024335.7104,3.9281,-0.1377,-3.2928
1732024335.7293,3.9281,-0.1376,-3.2930
1732024335.7396,3.9281,-0.1376,-3.2931
1732024335.7492,3.9281,-0.1376,-3.2930
1732024335.7603,3.9280,-0.1377,-3.2929
1732024335.7698,3.9280,-0.1377,-3.2928
1732024335.7813,3.9279,-0.1378,-3.2926
1732024335.7890,3.9279,-0.1379,-3.2925
1732024335.7992,3.9278,-0.1379,-3.2924
1732024335.8092,3.9278,-0.1380,-3.2923
1732024335.8204,3.9278,-0.1380,-3.2923
1732024335.8298,3.9278,-0.1380,-3.2924
1732024335.8394,3.9278,-0.1380,-3.2924
1732024335.8498,3.9278,-0.1379,-3.2924
1732024335.8598,3.9278,-0.1379,-3.2924
1732024335.8702,3.9278,-0.1379,-3.2924
1732024335.8784,3.9278,-0.1379,-3.2924
1732024335.8990,3.9278,-0.1380,-3.2924
1732024335.9093,3.9278,-0.1380,-3.2923
1732024335.9203,3.9278,-0.1380,-3.2923
1732024335.9293,3.9278,-0.1380,-3.2923
1732024335.9395,3.9278,-0.1380,-3.2923
1732024335.9497,3.9278,-0.1380,-3.2922
1732024335.9591,3.9278,-0.1381,-3.2922
1732024335.9695,3.9278,-0.1381,-3.2921
1732024335.9805,3.9278,-0.1382,-3.2921
1732024335.9894,3.9277,-0.1382,-3.2920
1732024335.9992,3.9277,-0.1382,-3.2920
1732024336.0094,3.9277,-0.1382,-3.2919
1732024336.0195,3.9277,-0.1383,-3.2919
1732024336.0290,3.9277,-0.1383,-3.2919
1732024336.0402,3.9277,-0.1383,-3.2919
1732024336.0499,3.9277,-0.1383,-3.2918
1732024336.0595,3.9277,-0.1383,-3.2918
1732024336.0691,3.9277,-0.1383,-3.2918
1732024336.0793,3.9277,-0.1383,-3.2919
1732024336.0897,3.9278,-0.1382,-3.2920
1732024336.0994,3.9279,-0.1381,-3.2921
1732024336.1091,3.9280,-0.1381,-3.2922
1732024336.1199,3.9281,-0.1380,-3.2924
1732024336.1298,3.9282,-0.1379,-3.2925
1732024336.1393,3.9283,-0.1378,-3.2926
1732024336.1491,3.9283,-0.1378,-3.2926
1732024336.1593,3.9283,-0.1378,-3.2927
1732024336.1695,3.9283,-0.1378,-3.2927
1732024336.1813,3.9283,-0.1378,-3.2927
1732024336.1898,3.9283,-0.1378,-3.2928
1732024336.2003,3.9282,-0.1378,-3.2928
1732024336.2095,3.9282,-0.1378,-3.2928
1732024336.2193,3.9283,-0.1378,-3.2929
1732024336.2311,3.9283,-0.1377,-3.2929
1732024336.2411,3.9283,-0.1377,-3.2930
1732024336.2490,3.9283,-0.1377,-3.2930
1732024336.2590,3.9283,-0.1376,-3.2930
1732024336.2696,3.9284,-0.1376,-3.2931
1732024336.2792,3.9283,-0.1376,-3.2930
1732024336.2891,3.9283,-0.1377,-3.2930
1732024336.2990,3.9283,-0.1377,-3.2929
1732024336.3095,3.9282,-0.1378,-3.2928
1732024336.3191,3.9282,-0.1378,-3.2927
1732024336.3291,3.9281,-0.1379,-3.2926
1732024336.3402,3.9281,-0.1379,-3.2925
1732024336.3515,3.9280,-0.1379,-3.2924
1732024336.3595,3.9280,-0.1380,-3.2924
1732024336.3697,3.9280,-0.1380,-3.2924
1732024336.3787,3.9280,-0.1380,-3.2923
1732024336.3890,3.9280,-0.1380,-3.2923
1732024336.3994,3.9279,-0.1381,-3.2922
1732024336.4091,3.9279,-0.1381,-3.2922
1732024336.4200,3.9279,-0.1381,-3.2922
1732024336.4301,3.9279,-0.1381,-3.2921
1732024336.4396,3.9279,-0.1382,-3.2921
1732024336.4492,3.9278,-0.1382,-3.2921
1732024336.4590,3.9278,-0.1382,-3.2920
1732024336.4695,3.9278,-0.1382,-3.2920
1732024336.4784,3.9278,-0.1382,-3.2920
1732024336.4890,3.9279,-0.1382,-3.2921
1732024336.4990,3.9279,-0.1381,-3.2922
1732024336.5094,3.9280,-0.1381,-3.2923
1732024336.5190,3.9281,-0.1380,-3.2924
1732024336.5297,3.9281,-0.1380,-3.2925
1732024336.5394,3.9282,-0.1379,-3.2926
1732024336.5488,3.9282,-0.1379,-3.2927
1732024336.5589,3.9282,-0.1378,-3.2927
1732024336.5692,3.9281,-0.1378,-3.2928
1732024336.5790,3.9281,-0.1378,-3.2928
1732024336.5890,3.9281,-0.1377,-3.2928
1732024336.5993,3.9280,-0.1377,-3.2929
1732024336.6092,3.9280,-0.1377,-3.2929
1732024336.6201,3.9281,-0.1377,-3.2929
1732024336.6295,3.9281,-0.1377,-3.2928
1732024336.6393,3.9282,-0.1377,-3.2928
1732024336.6496,3.9282,-0.1377,-3.2928
1732024336.6589,3.9283,-0.1378,-3.2927
1732024336.6695,3.9283,-0.1378,-3.2927
1732024336.6793,3.9283,-0.1378,-3.2927
1732024336.6894,3.9282,-0.1378,-3.2927
1732024336.6993,3.9281,-0.1378,-3.2927
1732024336.7105,3.9281,-0.1378,-3.2927
1732024336.7183,3.9280,-0.1378,-3.2927
1732024336.7391,3.9278,-0.1378,-3.2926
1732024336.7490,3.9279,-0.1378,-3.2927
1732024336.7597,3.9280,-0.1377,-3.2928
1732024336.7691,3.9281,-0.1377,-3.2928
1732024336.7795,3.9283,-0.1376,-3.2929
1732024336.7890,3.9284,-0.1376,-3.2929
1732024336.7991,3.9285,-0.1376,-3.2930
1732024336.8102,3.9286,-0.1375,-3.2931
1732024336.8201,3.9285,-0.1375,-3.2930
1732024336.8292,3.9284,-0.1375,-3.2930
1732024336.8395,3.9284,-0.1376,-3.2930
1732024336.8589,3.9282,-0.1376,-3.2929
1732024336.8692,3.9282,-0.1376,-3.2929
1732024336.8790,3.9281,-0.1376,-3.2929
1732024336.8891,3.9281,-0.1376,-3.2928
1732024336.8991,3.9281,-0.1377,-3.2928
1732024336.9097,3.9281,-0.1377,-3.2928
1732024336.9197,3.9281,-0.1377,-3.2927
1732024336.9292,3.9281,-0.1378,-3.2927
1732024336.9398,3.9281,-0.1378,-3.2926
1732024336.9511,3.9281,-0.1378,-3.2927
1732024336.9591,3.9281,-0.1377,-3.2927
1732024336.9691,3.9282,-0.1377,-3.2928
1732024336.9790,3.9282,-0.1377,-3.2928
1732024336.9890,3.9283,-0.1376,-3.2928
1732024336.9991,3.9284,-0.1376,-3.2929
1732024337.0093,3.9284,-0.1375,-3.2929
1732024337.0193,3.9285,-0.1375,-3.2930
1732024337.0292,3.9285,-0.1375,-3.2931
1732024337.0391,3.9286,-0.1374,-3.2932
1732024337.0516,3.9287,-0.1374,-3.2933
1732024337.0592,3.9287,-0.1373,-3.2933
1732024337.0698,3.9288,-0.1373,-3.2934
1732024337.0789,3.9288,-0.1373,-3.2934
1732024337.0891,3.9288,-0.1373,-3.2934
1732024337.0991,3.9287,-0.1374,-3.2933
1732024337.1092,3.9287,-0.1374,-3.2933
1732024337.1304,3.9287,-0.1375,-3.2932
1732024337.1396,3.9286,-0.1376,-3.2932
1732024337.1502,3.9287,-0.1376,-3.2931
1732024337.1597,3.9287,-0.1376,-3.2931
1732024337.1756,3.9288,-0.1376,-3.2930
1732024337.1825,3.9288,-0.1376,-3.2930
1732024337.1900,3.9288,-0.1377,-3.2930
1732024337.2000,3.9289,-0.1377,-3.2929
1732024337.2100,3.9289,-0.1377,-3.2929
1732024337.2217,3.9289,-0.1376,-3.2930
1732024337.2302,3.9289,-0.1376,-3.2930
1732024337.2394,3.9290,-0.1376,-3.2931
1732024337.2600,3.9290,-0.1375,-3.2932
1732024337.2698,3.9290,-0.1375,-3.2932
1732024337.2793,3.9290,-0.1375,-3.2932
1732024337.2894,3.9289,-0.1375,-3.2932
1732024337.2991,3.9288,-0.1375,-3.2931
1732024337.3094,3.9287,-0.1376,-3.2931
1732024337.3197,3.9286,-0.1376,-3.2930
1732024337.3305,3.9286,-0.1376,-3.2930
1732024337.3395,3.9285,-0.1377,-3.2930
1732024337.3489,3.9285,-0.1376,-3.2930
1732024337.3606,3.9285,-0.1376,-3.2931
1732024337.3699,3.9286,-0.1376,-3.2932
1732024337.3793,3.9286,-0.1375,-3.2932
1732024337.3894,3.9286,-0.1375,-3.2933
1732024337.3991,3.9286,-0.1375,-3.2934
1732024337.4091,3.9287,-0.1374,-3.2934
1732024337.4196,3.9287,-0.1375,-3.2934
1732024337.4293,3.9287,-0.1375,-3.2933
1732024337.4396,3.9287,-0.1375,-3.2933
1732024337.4491,3.9287,-0.1375,-3.2932
1732024337.4590,3.9287,-0.1375,-3.2932
1732024337.4693,3.9287,-0.1376,-3.2931
1732024337.4789,3.9287,-0.1375,-3.2931
1732024337.4889,3.9288,-0.1375,-3.2932
1732024337.4991,3.9289,-0.1374,-3.2933
1732024337.5186,3.9290,-0.1373,-3.2935
1732024337.5397,3.9291,-0.1372,-3.2937
1732024337.5490,3.9291,-0.1372,-3.2937
1732024337.5589,3.9290,-0.1372,-3.2937
1732024337.5692,3.9290,-0.1372,-3.2937
1732024337.5800,3.9289,-0.1372,-3.2936
1732024337.5891,3.9289,-0.1372,-3.2936
1732024337.5990,3.9288,-0.1372,-3.2936
1732024337.6094,3.9288,-0.1372,-3.2936
1732024337.6200,3.9288,-0.1373,-3.2936
1732024337.6298,3.9288,-0.1373,-3.2935
1732024337.6397,3.9288,-0.1373,-3.2935
1732024337.6490,3.9288,-0.1373,-3.2935
1732024337.6593,3.9288,-0.1374,-3.2935
1732024337.6691,3.9288,-0.1374,-3.2934
1732024337.6796,3.9289,-0.1374,-3.2934
1732024337.6896,3.9289,-0.1374,-3.2934
1732024337.6993,3.9290,-0.1375,-3.2934
1732024337.7102,3.9291,-0.1375,-3.2934
1732024337.7295,3.9292,-0.1376,-3.2933
1732024337.7395,3.9292,-0.1376,-3.2933
1732024337.7502,3.9291,-0.1376,-3.2933
1732024337.7591,3.9290,-0.1376,-3.2932
1732024337.7691,3.9289,-0.1377,-3.2932
1732024337.7789,3.9287,-0.1377,-3.2931
1732024337.7898,3.9286,-0.1377,-3.2931
1732024337.7994,3.9285,-0.1377,-3.2930
1732024337.8093,3.9284,-0.1377,-3.2930
1732024337.8193,3.9285,-0.1377,-3.2931
1732024337.8291,3.9286,-0.1376,-3.2932
1732024337.8405,3.9287,-0.1375,-3.2934
1732024337.8511,3.9288,-0.1374,-3.2935
1732024337.8604,3.9289,-0.1373,-3.2936
1732024337.8794,3.9290,-0.1372,-3.2937
1732024337.8892,3.9290,-0.1373,-3.2937
1732024337.9001,3.9290,-0.1373,-3.2937
1732024337.9201,3.9289,-0.1373,-3.2937
1732024337.9308,3.9289,-0.1373,-3.2937
1732024337.9394,3.9289,-0.1373,-3.2937
1732024337.9596,3.9290,-0.1374,-3.2936
1732024337.9691,3.9290,-0.1374,-3.2936
1732024337.9805,3.9291,-0.1374,-3.2936
1732024337.9892,3.9292,-0.1374,-3.2936
1732024337.9992,3.9292,-0.1374,-3.2936
1732024338.0092,3.9293,-0.1374,-3.2935
1732024338.0191,3.9292,-0.1375,-3.2935
1732024338.0292,3.9291,-0.1375,-3.2934
1732024338.0391,3.9290,-0.1375,-3.2933
1732024338.0490,3.9289,-0.1375,-3.2933
1732024338.0588,3.9288,-0.1376,-3.2932
1732024338.0692,3.9287,-0.1376,-3.2931
1732024338.0788,3.9286,-0.1376,-3.2931
1732024338.0894,3.9286,-0.1376,-3.2930
1732024338.0991,3.9286,-0.1377,-3.2930
1732024338.1093,3.9286,-0.1377,-3.2930
1732024338.1189,3.9286,-0.1377,-3.2930
1732024338.1291,3.9286,-0.1377,-3.2930
1732024338.1395,3.9286,-0.1378,-3.2929
1732024338.1494,3.9286,-0.1378,-3.2929
1732024338.1588,3.9285,-0.1378,-3.2928
1732024338.1695,3.9285,-0.1379,-3.2928
1732024338.1819,3.9285,-0.1379,-3.2927
1732024338.1896,3.9285,-0.1379,-3.2927
1732024338.1997,3.9285,-0.1380,-3.2926
1732024338.2099,3.9285,-0.1380,-3.2926
1732024338.2302,3.9285,-0.1379,-3.2927
1732024338.2396,3.9286,-0.1378,-3.2928
1732024338.2519,3.9286,-0.1378,-3.2929
1732024338.2590,3.9286,-0.1377,-3.2929
1732024338.2807,3.9286,-0.1377,-3.2931
1732024338.2898,3.9286,-0.1376,-3.2931
1732024338.3122,3.9286,-0.1376,-3.2932
1732024338.3193,3.9286,-0.1376,-3.2932
1732024338.3294,3.9286,-0.1375,-3.2932
1732024338.3393,3.9286,-0.1375,-3.2933
1732024338.3515,3.9286,-0.1375,-3.2933
1732024338.3604,3.9286,-0.1374,-3.2934
1732024338.3709,3.9287,-0.1374,-3.2934
1732024338.3811,3.9287,-0.1373,-3.2935
1732024338.3896,3.9287,-0.1373,-3.2935
1732024338.3996,3.9287,-0.1373,-3.2936
1732024338.4095,3.9288,-0.1372,-3.2936
1732024338.4202,3.9287,-0.1373,-3.2934
1732024338.4297,3.9286,-0.1374,-3.2933
1732024338.4399,3.9285,-0.1375,-3.2932
1732024338.4488,3.9284,-0.1375,-3.2931
1732024338.4603,3.9283,-0.1376,-3.2929
1732024338.4702,3.9282,-0.1377,-3.2928
1732024338.4792,3.9282,-0.1377,-3.2927
1732024338.4891,3.9282,-0.1377,-3.2927
1732024338.4994,3.9281,-0.1377,-3.2927
1732024338.5189,3.9281,-0.1377,-3.2926
1732024338.5280,3.9280,-0.1377,-3.2926
1732024338.5395,3.9280,-0.1376,-3.2926
1732024338.5502,3.9280,-0.1376,-3.2926
1732024338.5606,3.9280,-0.1376,-3.2927
1732024338.5706,3.9281,-0.1376,-3.2927
1732024338.5806,3.9281,-0.1375,-3.2928
1732024338.5891,3.9281,-0.1375,-3.2928
1732024338.5992,3.9281,-0.1375,-3.2929
1732024338.6094,3.9281,-0.1375,-3.2930
1732024338.6191,3.9283,-0.1374,-3.2931
1732024338.6295,3.9285,-0.1374,-3.2931
1732024338.6399,3.9286,-0.1374,-3.2932
1732024338.6509,3.9288,-0.1373,-3.2933
1732024338.6600,3.9289,-0.1373,-3.2934
1732024338.6705,3.9291,-0.1373,-3.2935
1732024338.6795,3.9291,-0.1373,-3.2935
1732024338.6900,3.9290,-0.1374,-3.2934
1732024338.6999,3.9290,-0.1375,-3.2932
1732024338.7090,3.9289,-0.1375,-3.2931
1732024338.7196,3.9288,-0.1376,-3.2930
1732024338.7298,3.9287,-0.1377,-3.2929
1732024338.7399,3.9287,-0.1378,-3.2928
1732024338.7501,3.9287,-0.1378,-3.2928
1732024338.7595,3.9287,-0.1377,-3.2929
1732024338.7690,3.9287,-0.1377,-3.2930
1732024338.7793,3.9288,-0.1377,-3.2931
1732024338.7895,3.9288,-0.1376,-3.2932
1732024338.8001,3.9288,-0.1376,-3.2933
1732024338.8096,3.9288,-0.1375,-3.2933
1732024338.8192,3.9288,-0.1375,-3.2934
1732024338.8295,3.9288,-0.1374,-3.2934
1732024338.8394,3.9288,-0.1374,-3.2935
1732024338.8513,3.9288,-0.1373,-3.2935
1732024338.8601,3.9288,-0.1373,-3.2935
1732024338.8695,3.9288,-0.1372,-3.2936
1732024338.8796,3.9287,-0.1372,-3.2936
1732024338.8899,3.9287,-0.1372,-3.2935
1732024338.9004,3.9286,-0.1372,-3.2935
1732024338.9092,3.9286,-0.1372,-3.2935
1732024338.9200,3.9285,-0.1372,-3.2934
1732024338.9301,3.9285,-0.1372,-3.2934
1732024338.9402,3.9284,-0.1371,-3.2934
1732024338.9491,3.9285,-0.1371,-3.2934
1732024338.9580,3.9285,-0.1371,-3.2934
1732024338.9694,3.9285,-0.1371,-3.2934
1732024338.9791,3.9286,-0.1371,-3.2935
1732024338.9893,3.9286,-0.1370,-3.2935
1732024338.9995,3.9287,-0.1370,-3.2935
1732024339.0092,3.9287,-0.1370,-3.2936
1732024339.0199,3.9287,-0.1370,-3.2936
1732024339.0303,3.9287,-0.1370,-3.2936
1732024339.0400,3.9288,-0.1370,-3.2937
1732024339.0490,3.9288,-0.1370,-3.2937
1732024339.0599,3.9288,-0.1370,-3.2937
1732024339.0697,3.9288,-0.1370,-3.2938
1732024339.0812,3.9288,-0.1370,-3.2937
1732024339.0901,3.9287,-0.1370,-3.2937
1732024339.1002,3.9287,-0.1371,-3.2936
1732024339.1194,3.9285,-0.1372,-3.2934
1732024339.1301,3.9284,-0.1372,-3.2934
1732024339.1395,3.9283,-0.1372,-3.2933
1732024339.1596,3.9283,-0.1372,-3.2933
1732024339.1698,3.9283,-0.1372,-3.2933
1732024339.1814,3.9283,-0.1372,-3.2933
1732024339.1900,3.9283,-0.1371,-3.2934
1732024339.1998,3.9283,-0.1371,-3.2934
1732024339.2104,3.9283,-0.1371,-3.2934
1732024339.2198,3.9283,-0.1371,-3.2934
1732024339.2293,3.9284,-0.1371,-3.2934
1732024339.2393,3.9284,-0.1372,-3.2935
1732024339.2506,3.9284,-0.1372,-3.2935
1732024339.2594,3.9284,-0.1372,-3.2935
1732024339.2694,3.9285,-0.1372,-3.2935
1732024339.2795,3.9284,-0.1372,-3.2935
1732024339.2893,3.9283,-0.1373,-3.2934
1732024339.2994,3.9281,-0.1373,-3.2933
1732024339.3094,3.9280,-0.1373,-3.2932
1732024339.3192,3.9279,-0.1373,-3.2931
1732024339.3295,3.9277,-0.1374,-3.2930
1732024339.3394,3.9276,-0.1374,-3.2929
1732024339.3493,3.9277,-0.1374,-3.2930
1732024339.3588,3.9278,-0.1374,-3.2931
1732024339.3699,3.9280,-0.1373,-3.2931
1732024339.3788,3.9281,-0.1373,-3.2932
1732024339.3991,3.9284,-0.1373,-3.2934
1732024339.4096,3.9285,-0.1373,-3.2934
1732024339.4191,3.9285,-0.1373,-3.2933
1732024339.4291,3.9284,-0.1374,-3.2932
1732024339.4399,3.9284,-0.1374,-3.2931
1732024339.4489,3.9284,-0.1375,-3.2930
1732024339.4594,3.9283,-0.1375,-3.2929
1732024339.4693,3.9283,-0.1376,-3.2928
1732024339.4797,3.9283,-0.1376,-3.2928
1732024339.4895,3.9283,-0.1376,-3.2927
1732024339.4993,3.9283,-0.1375,-3.2927
1732024339.5093,3.9283,-0.1375,-3.2927
1732024339.5196,3.9283,-0.1375,-3.2927
1732024339.5294,3.9283,-0.1375,-3.2927
1732024339.5409,3.9284,-0.1375,-3.2927
1732024339.5499,3.9283,-0.1375,-3.2927
1732024339.5695,3.9282,-0.1376,-3.2927
1732024339.5782,3.9282,-0.1376,-3.2927
1732024339.5891,3.9281,-0.1376,-3.2926
1732024339.5999,3.9280,-0.1376,-3.2926
1732024339.6095,3.9280,-0.1377,-3.2926
1732024339.6193,3.9280,-0.1377,-3.2926
1732024339.6295,3.9280,-0.1377,-3.2926
1732024339.6404,3.9279,-0.1377,-3.2926
1732024339.6498,3.9279,-0.1377,-3.2926
1732024339.6595,3.9279,-0.1377,-3.2926
1732024339.6694,3.9279,-0.1377,-3.2926
1732024339.6815,3.9280,-0.1377,-3.2927
1732024339.6894,3.9280,-0.1376,-3.2928
1732024339.7000,3.9281,-0.1375,-3.2929
1732024339.7102,3.9282,-0.1374,-3.2930
1732024339.7192,3.9283,-0.1374,-3.2931
1732024339.7298,3.9284,-0.1373,-3.2932
1732024339.7395,3.9285,-0.1372,-3.2933
1732024339.7513,3.9285,-0.1372,-3.2933
1732024339.7599,3.9284,-0.1372,-3.2933
1732024339.7698,3.9284,-0.1372,-3.2933
1732024339.7814,3.9283,-0.1372,-3.2933
1732024339.7898,3.9282,-0.1372,-3.2932
1732024339.7995,3.9282,-0.1372,-3.2932
1732024339.8093,3.9281,-0.1372,-3.2932
1732024339.8192,3.9282,-0.1372,-3.2932
1732024339.8299,3.9282,-0.1372,-3.2932
1732024339.8396,3.9283,-0.1372,-3.2933
1732024339.8483,3.9283,-0.1372,-3.2933
1732024339.8596,3.9284,-0.1371,-3.2933
1732024339.8693,3.9284,-0.1371,-3.2933
1732024339.8810,3.9284,-0.1372,-3.2933
1732024339.8896,3.9283,-0.1372,-3.2933
1732024339.8996,3.9282,-0.1372,-3.2932
1732024339.9096,3.9280,-0.1372,-3.2931
1732024339.9196,3.9279,-0.1373,-3.2931
1732024339.9296,3.9278,-0.1373,-3.2930
1732024339.9395,3.9277,-0.1373,-3.2930
1732024339.9509,3.9277,-0.1373,-3.2929
1732024339.9592,3.9276,-0.1374,-3.2929
1732024339.9691,3.9276,-0.1374,-3.2929
1732024339.9791,3.9276,-0.1374,-3.2928
1732024339.9890,3.9276,-0.1375,-3.2928
1732024339.9990,3.9276,-0.1375,-3.2928
1732024340.0088,3.9276,-0.1375,-3.2927
1732024340.0188,3.9276,-0.1375,-3.2928
1732024340.0296,3.9277,-0.1375,-3.2928
1732024340.0393,3.9277,-0.1374,-3.2928
1732024340.0491,3.9278,-0.1374,-3.2929
1732024340.0591,3.9278,-0.1374,-3.2929
1732024340.0690,3.9279,-0.1374,-3.2929
1732024340.0795,3.9279,-0.1373,-3.2930
1732024340.0894,3.9280,-0.1373,-3.2931
1732024340.0992,3.9281,-0.1372,-3.2932
1732024340.1096,3.9282,-0.1371,-3.2933
1732024340.1197,3.9283,-0.1371,-3.2934
1732024340.1296,3.9283,-0.1370,-3.2935
1732024340.1397,3.9284,-0.1369,-3.2936
1732024340.1490,3.9285,-0.1369,-3.2936
1732024340.1596,3.9285,-0.1369,-3.2936
1732024340.1705,3.9285,-0.1369,-3.2936
1732024340.1790,3.9286,-0.1369,-3.2936
1732024340.1893,3.9286,-0.1369,-3.2936
1732024340.1994,3.9286,-0.1369,-3.2937
1732024340.2097,3.9287,-0.1369,-3.2937
1732024340.2298,3.9287,-0.1369,-3.2937
1732024340.2399,3.9288,-0.1369,-3.2937
1732024340.2494,3.9287,-0.1369,-3.2937
1732024340.2598,3.9287,-0.1369,-3.2937
1732024340.2702,3.9286,-0.1369,-3.2937
1732024340.2803,3.9286,-0.1369,-3.2937
1732024340.2900,3.9286,-0.1369,-3.2937
1732024340.3000,3.9285,-0.1369,-3.2937
1732024340.3110,3.9285,-0.1370,-3.2936
1732024340.3199,3.9284,-0.1370,-3.2935
1732024340.3300,3.9284,-0.1371,-3.2934
1732024340.3410,3.9283,-0.1371,-3.2933
1732024340.3500,3.9283,-0.1372,-3.2932
1732024340.3598,3.9282,-0.1372,-3.2931
1732024340.3704,3.9282,-0.1373,-3.2929
1732024340.3992,3.9283,-0.1374,-3.2929
1732024340.4094,3.9283,-0.1374,-3.2928
1732024340.4199,3.9283,-0.1374,-3.2928
1732024340.4303,3.9284,-0.1374,-3.2928
1732024340.4413,3.9284,-0.1374,-3.2928
1732024340.4698,3.9283,-0.1375,-3.2927
1732024340.4766,3.9283,-0.1375,-3.2927
1732024340.4901,3.9283,-0.1376,-3.2926
1732024340.4997,3.9282,-0.1376,-3.2926
1732024340.5096,3.9282,-0.1376,-3.2926
1732024340.5189,3.9283,-0.1376,-3.2926
1732024340.5290,3.9284,-0.1376,-3.2926
1732024340.5390,3.9284,-0.1376,-3.2927
1732024340.5492,3.9285,-0.1376,-3.2927
1732024340.5591,3.9286,-0.1376,-3.2927
1732024340.5696,3.9287,-0.1375,-3.2928
1732024340.5793,3.9288,-0.1375,-3.2928
1732024340.5897,3.9288,-0.1374,-3.2929
1732024340.5999,3.9289,-0.1373,-3.2930
1732024340.6094,3.9289,-0.1373,-3.2931
1732024340.6191,3.9290,-0.1372,-3.2933
1732024340.6301,3.9291,-0.1371,-3.2934
1732024340.6394,3.9291,-0.1371,-3.2935
1732024340.6490,3.9291,-0.1371,-3.2934
1732024340.6598,3.9290,-0.1372,-3.2933
1732024340.6692,3.9289,-0.1372,-3.2931
1732024340.6791,3.9287,-0.1373,-3.2930
1732024340.6907,3.9286,-0.1374,-3.2928
1732024340.7006,3.9285,-0.1375,-3.2927
1732024340.7093,3.9284,-0.1376,-3.2926
1732024340.7192,3.9285,-0.1375,-3.2927
1732024340.7304,3.9285,-0.1375,-3.2928
1732024340.7417,3.9286,-0.1374,-3.2929
1732024340.7517,3.9286,-0.1374,-3.2929
1732024340.7618,3.9287,-0.1373,-3.2930
1732024340.7687,3.9287,-0.1373,-3.2931
1732024340.7796,3.9288,-0.1372,-3.2932
1732024340.7887,3.9288,-0.1372,-3.2932
1732024340.7994,3.9288,-0.1372,-3.2933
1732024340.8091,3.9288,-0.1371,-3.2933
1732024340.8197,3.9288,-0.1371,-3.2934
1732024340.8293,3.9289,-0.1371,-3.2934
1732024340.8390,3.9289,-0.1371,-3.2935
1732024340.8493,3.9289,-0.1371,-3.2934
1732024340.8591,3.9289,-0.1371,-3.2934
1732024340.8692,3.9289,-0.1371,-3.2933
1732024340.8797,3.9289,-0.1372,-3.2933
1732024340.8894,3.9289,-0.1372,-3.2933
1732024340.8995,3.9290,-0.1372,-3.2932
1732024340.9097,3.9290,-0.1373,-3.2931
1732024340.9202,3.9289,-0.1373,-3.2930
1732024340.9294,3.9288,-0.1374,-3.2929
1732024340.9394,3.9287,-0.1375,-3.2928
1732024340.9594,3.9285,-0.1376,-3.2926
1732024340.9696,3.9284,-0.1377,-3.2925
1732024340.9805,3.9284,-0.1377,-3.2925
1732024340.9898,3.9284,-0.1377,-3.2925
1732024340.9994,3.9284,-0.1377,-3.2925
1732024341.0092,3.9284,-0.1377,-3.2925
1732024341.0196,3.9284,-0.1377,-3.2925
1732024341.0294,3.9284,-0.1377,-3.2925
1732024341.0392,3.9284,-0.1377,-3.2925
1732024341.0490,3.9284,-0.1377,-3.2925
1732024341.0594,3.9284,-0.1377,-3.2925
1732024341.0693,3.9284,-0.1377,-3.2925
1732024341.0791,3.9284,-0.1377,-3.2926
1732024341.0889,3.9285,-0.1377,-3.2926
1732024341.0991,3.9285,-0.1377,-3.2926
1732024341.1093,3.9285,-0.1377,-3.2926
1732024341.1193,3.9284,-0.1377,-3.2926
1732024341.1299,3.9284,-0.1378,-3.2925
1732024341.1398,3.9283,-0.1378,-3.2925
1732024341.1491,3.9283,-0.1378,-3.2925
1732024341.1591,3.9282,-0.1378,-3.2925
1732024341.1693,3.9282,-0.1378,-3.2924
1732024341.1798,3.9282,-0.1378,-3.2924
1732024341.1900,3.9282,-0.1378,-3.2924
1732024341.2004,3.9283,-0.1377,-3.2925
1732024341.2102,3.9283,-0.1377,-3.2925
1732024341.2195,3.9283,-0.1377,-3.2925
1732024341.2302,3.9284,-0.1377,-3.2925
1732024341.2407,3.9284,-0.1376,-3.2925
1732024341.2494,3.9284,-0.1376,-3.2925
1732024341.2591,3.9284,-0.1376,-3.2925
1732024341.2692,3.9284,-0.1377,-3.2925
1732024341.2890,3.9284,-0.1377,-3.2924
1732024341.2990,3.9284,-0.1377,-3.2924
1732024341.3095,3.9284,-0.1377,-3.2924
1732024341.3191,3.9284,-0.1377,-3.2924
1732024341.3290,3.9284,-0.1377,-3.2924
1732024341.3390,3.9284,-0.1377,-3.2925
1732024341.3490,3.9285,-0.1377,-3.2925
1732024341.3589,3.9285,-0.1377,-3.2925
1732024341.3692,3.9285,-0.1377,-3.2926
1732024341.3791,3.9285,-0.1377,-3.2926
1732024341.3889,3.9286,-0.1376,-3.2927
1732024341.3990,3.9287,-0.1376,-3.2928
1732024341.4090,3.9288,-0.1375,-3.2929
1732024341.4193,3.9289,-0.1374,-3.2929
1732024341.4297,3.9290,-0.1374,-3.2930
1732024341.4391,3.9291,-0.1373,-3.2931
1732024341.4486,3.9291,-0.1373,-3.2931
1732024341.4597,3.9291,-0.1373,-3.2931
1732024341.4695,3.9291,-0.1373,-3.2931
1732024341.4802,3.9292,-0.1374,-3.2931
1732024341.4899,3.9292,-0.1374,-3.2931


==> Data/data_boxplot/results_euroc_openvins.txt <==
name,ape_full,ape_rot,ape_trans,rpe_full,rpe_rot,rpe_trans
MH_01,0.7770455038682273,0.3533837150431282,0.6920402192243921,0.04490317949147704,0.04479984529537194,0.0030445672852715162,0.6089131659406442
MH_03,0.2761051038687608,0.030129830010957818,0.2744562291621197,0.001981292095014053,0.0002457280321305097,0.001965994938953415,0.3931960010401368
MH_05,0.19037883094662594,0.038332537841963846,0.18647980001919345,0.02717416080357713,0.027138301025947206,0.0013955761547621776,0.2791139150525371
V1_01,0.4191170752618067,0.09958621256236863,0.4071138772425888,0.007414964283764027,0.0012097340326214989,0.007315616098444033,0.146312377328508
V1_02,0.2709721660272005,0.06837627329520848,0.26220335621752,0.04184507232790033,0.041809366678457825,0.0017282754622658925,0.34565638780251573
V2_01,0.1817521423965337,0.07161001054972917,0.1670504344645579,0.0017689737252936366,0.000332910664046878,0.0017373653992592097,0.3474747260901583


==> Data/data_boxplot/results_euroc_rtabmap.txt <==
name,ape_full,ape_rot,ape_trans,rpe_full,rpe_rot,rpe_trans
MH_01,0.1413510350651937,0.13857090463745736,0.02789658584770388,0.1211890967128014,0.12118816910361198,0.00047416387365345394,0.09483277766238253
MH_02,0.27176755507802247,0.24794953593733465,0.11125929903404187,0.06481282743781687,0.0648090459100455,0.0007001204995148926,0.14002414844584132
MH_03,0.29225680557204,0.21605498809109644,0.1968102703725832,0.11003354131986309,0.11002590209092153,0.0012965664151772202,0.259312493423318
MH_04,0.24165001219877502,0.1554532543133948,0.185010848652297,0.059386336614406475,0.05937053610951087,0.0013698242766356427,0.2739619019987056
V1_03,0.7578329976574274,0.5729748049585665,0.4959946826540939,0.07885203694314016,0.07869261234966284,0.005011635628019173,1.0023280144385118
V2_01,0.7457625115093978,0.5461178811722813,0.507855278043561,0.007495509844919957,0.005637603168950715,0.004939645568735562,0.9879300477486544
V2_02,0.73010836535671,0.27848673403100643,0.6749098933432452,0.08350261221627062,0.08294668179751319,0.00961947117688702,1.9238929963308877


==> Data/data_boxplot/results_euroc_vinsfusion.txt <==
name,ape_full,ape_rot,ape_trans,rpe_full,rpe_rot,rpe_trans
MH_01,0.2641910583241419,0.07032860041461583,0.2546582087075763,0.029476070125711133,0.02947514338875917,0.0002337354657019418,0.046747095984101414
MH_02,0.2460912035418931,0.07289742834707162,0.23504647498118533,0.07287586688307388,0.07287546179465085,0.00024298595821119377,0.048597198649545606
MH_03,0.3188362706097885,0.10891439631575113,0.299656839954528,0.14289136683877038,0.14288777316125698,0.0010134091321964537,0.20268144513498412
MH_04,0.4638752229872441,0.05950796696356985,0.46004241583720074,0.001255453245039184,0.000692419759975017,0.001047242916650935,0.20944466675359388
MH_05,0.3302499002616928,0.04730460243222978,0.32684441438027784,0.0008767913413550201,0.0005909927560562251,0.0006476809543009603,0.12953462014624084
V1_01,0.20703534630751383,0.17857226079671742,0.10476441330252041,0.235835473339641,0.23582308354557988,0.002417385444432908,0.04834773979286711
V1_02,0.1638538125922099,0.1339524488282205,0.09436531859706726,0.15601965208731372,0.15601870189628153,0.0005445145045481712,0.1089031317446817
V1_03,0.22407207632851026,0.1912712180500294,0.11672024903943541,0.1550525754463299,0.15505128116938735,0.0006335300083003626,0.12670579865109882
V2_01,0.17083249010384693,0.11773005226365235,0.12378761839973597,0.11881750263357503,0.11881730214097942,0.0002182750989375169,0.04365501130562702
V2_02,0.19034354262848954,0.14386110198180238,0.1246380662436042,0.1644666587307324,0.16446610570872858,0.00042650563479746,0.08530067516130661
V2_03,0.33855735175251106,0.1440552146519047,0.30638076890899524,0.13183972868606816,0.1318383043445938,0.0006128356699218067,0.1225669473229312

==> Data/data_boxplot/results_kaist_openvins.txt <==
name,ape_full,ape_rot,ape_trans,rpe_full,rpe_rot,rpe_trans
urban28-pankyo,12.127966580188202,0.05518937297227451,12.127841007503058,0.02847600240492818,0.0010755554826628354,0.02845568297140642,2.3364807628967554
urban32-yeouido,42.846569518757235,0.09600853790736423,42.846461952958784,0.05404032881614829,0.0012682654290994623,0.05402544438835074,5.089163543077393
urban38-pankyo,13.83803823067312,0.05622721358194532,13.837923997985522,0.03216142063776073,0.0016675826303721006,0.03211815912548325,2.976279555900789
urban39-pankyo,12.683626669629904,0.057517781268820366,12.68349625298107,0.022074738137653444,0.0010068268121217212,0.022051765544199957,2.0617806752213177

==> Data/data_boxplot/results_kaist_rtabmap.txt <==
name,ape_full,ape_rot,ape_trans,rpe_full,rpe_rot,rpe_trans
urban28-pankyo,84.77298721954692,0.1712406370884981,84.7728142671321,0.01900569939136841,0.0163067766775191,0.009762460947147528,0.9550603731642522
urban38-pankyo,130.14304960053548,0.3999394272757102,130.14243507704148,0.021919267485836256,0.016979792197051338,0.013861491408235727,1.3584024104881673
urban39-pankyo,117.99792529989692,0.4637581000632528,117.99701396011973,0.019434884568211665,0.016170552843755404,0.01078090714675838,1.052658828868953

==> Data/data_boxplot/results_kaist_vinsfusion.txt <==
name,ape_full,ape_rot,ape_trans,rpe_full,rpe_rot,rpe_trans
urban28-pankyo,182.13471192370622,0.5198110378463148,182.1339701538853,0.02468762825658705,0.012451415475845695,0.02131762748486111,2.073546181843307
urban38-pankyo,216.69754458654222,0.654073312404366,216.69655746674533,0.03128222682536009,0.010566900153614863,0.029443476973632234,2.862131078771211
urban39-pankyo,109.94162483475465,0.6184738690105358,109.93988521632762,0.03215993316289376,0.01506351133096264,0.028413938963539605,2.7448774270682508

==> Data/data_boxplot/results_kitti_rtabmap.txt <==
name,ape_full,ape_rot,ape_trans,rpe_full,rpe_rot,rpe_trans
00,7.229170051060411,0.05118107736989673,7.228988872896956,0.029837230749744443,0.0031257333866289744,0.02967305393128938,0.286250405941677
01,42.90741027101553,0.0391114750340147,42.90739244533241,0.4801310056162914,0.0015370207155336736,0.48012854541407063,4.632285260762466
02,13.707442315252887,0.07764917875811085,13.707222382051869,0.031737114672275496,0.0027874917702649465,0.03161446405289625,0.24688304157512458
03,0.9413149741720397,0.02957242844058874,0.9408503345785836,0.027143949198729252,0.0015664329222724847,0.027098713364350258,0.3048192498471547
04,3.5410025550709934,0.27819334229687354,3.530057727477128,0.053732949242049674,0.0009998619137196508,0.053723645728879756,0.26221492766765503
05,9.641846385789266,0.073256006519054,9.641568092621984,0.03072805859321131,0.001493658274873465,0.030691734552900873,0.5161787625805649
06,6.4895634929975925,0.05928934313824459,6.489292650469492,0.04499208924671541,0.0010801276937241352,0.04497912203400211,0.2948379625395538
07,3.358707806822441,0.031000774460772058,3.358564735656115,0.025725165363638648,0.0013216952113005588,0.025691190216784017,0.4329987499044887
08,11.964292099287244,0.046829687125862385,11.964200450404977,0.04367983315060432,0.0015782711262976742,0.04365131022451133,0.2473321371524061
09,14.806677305542209,0.0558877095019781,14.806571831264154,0.04130990925368078,0.0018415881362169044,0.041268840008944825,0.4200398174168743
10,5.078470581452119,0.032339487385945484,5.078367612159466,0.02572423658093267,0.002265110431147367,0.02562431701346403,0.3978868109662611

==> Data/data_boxplot/results_kitti_vinsfusion.txt <==
name,ape_full,ape_rot,ape_trans,rpe_full,rpe_rot,rpe_trans
00,13.45177122590857,0.06344943493952467,13.451621585644897,0.028829494683987114,0.002960015191200659,0.028677135034760753,0.2766049741094825
01,9.097600694535549,0.09166149898243761,9.09713892203576,0.22608128838814417,0.0021088260470422996,0.22607145289033406,2.1813419535052856
02,23.118545586031615,0.1415009001698614,23.118112542088575,0.06408322863819987,0.003451610381598705,0.06399020689503543,0.2626145374139065
03,1.2308198969519086,0.06965690669433025,1.228847237895129,0.02438745594365213,0.0013553653392237143,0.02434976369907529,0.6170121567537962
04,3.738647202515344,1.9536798246115383,3.187572438044606,0.04982369646001478,0.0011633436998472234,0.04981011303315537,0.23557157761248537
05,10.477103992132138,0.10269293911837443,10.476600699759743,0.030292984546743562,0.0015036111850831085,0.03025564519479525,0.47863250820295494
06,6.233076050434148,0.09612482897917224,6.232334800678592,0.043626029954249614,0.0013365213792469926,0.04360555240071957,0.2906191955659744
07,4.560568944186238,0.06071994935299148,4.560164710010651,0.022263195007648635,0.0012707639564346054,0.022226898364720565,0.4197881276282798
08,17.084659151633414,0.10087981741562901,17.084361316418285,0.04253259280931773,0.0014429327831847827,0.0425081097682129,0.21389154243157998
09,14.176105402515986,0.07314637605321135,14.175916689615288,0.04285792822615806,0.0016203066383315336,0.04282728824285159,0.40903543353960453
10,5.565029738768254,0.06173450537314684,5.564687308755215,0.027308596880420907,0.0017190687590795367,0.027254435715657208,0.41281966655433217

==> Data/data_boxplot/results_one2five_openvins.txt <==
name,ape_full,ape_rot,ape_trans,rpe_full,rpe_rot,rpe_trans
one2five,0.49056236081912685,0.3171251689430942,0.37427671190610995,0.004994152878722849,0.003630833417139078,0.0034290832117406965


==> Data/data_boxplot/results_one2five_rtabmap.txt <==
name,ape_full,ape_rot,ape_trans,rpe_full,rpe_rot,rpe_trans
one2five,0.5744588490050799,0.29035295952752715,0.49567946103691585,0.009397309129992853,0.008936521628475465,0.002906544351706551


==> Data/data_boxplot/results_one2five_vinsfusion.txt <==
name,ape_full,ape_rot,ape_trans,rpe_full,rpe_rot,rpe_trans
one2five,3.0066451894200115,0.5299475128302695,2.959572761178124,0.010177338431982152,0.009329790515377825,0.004066107044614898


==> Data/rsvr_speed_rotationrate.csv <==
,t,v,w
0,0.0,0.0194444444444444,-0.0054105206811824
1,0.001634836196899414,0.0194444444444444,-0.0029670597283903
2,0.011156082153320312,0.0194444444444444,-0.0029670597283903
3,0.02190089225769043,0.0138888888888888,-0.0041887902047863
4,0.03285932540893555,0.0111111111111111,-0.0008726646259971
5,0.042929887771606445,0.0111111111111111,-0.0001745329251994
6,0.05185222625732422,0.0111111111111111,-0.0010471975511965
7,0.06154489517211914,0.0111111111111111,-0.0
8,0.140120267868042,0.0083333333333333,-0.0022689280275926
9,0.18212175369262695,0.0111111111111111,-0.001221730476396
10,0.20020318031311035,0.0111111111111111,-0.0013962634015954
11,0.21304941177368164,0.0111111111111111,-0.0015707963267948
12,0.22421765327453613,0.0111111111111111,-0.001221730476396
13,0.23109149932861328,0.0111111111111111,0.0020943951023931
14,0.24092864990234375,0.0111111111111111,-0.0003490658503988
15,0.2516360282897949,0.0138888888888888,-0.0010471975511965
16,0.2619173526763916,0.0138888888888888,-0.0019198621771937
17,0.2714197635650635,0.0083333333333333,-0.0003490658503988
18,0.2807610034942627,0.0083333333333333,-0.0026179938779914
19,0.2910115718841553,0.0083333333333333,-0.0027925268031909
20,0.30087780952453613,0.0055555555555555,-0.0001745329251994
21,0.3112068176269531,0.0055555555555555,-0.0034906585039886
22,0.32152867317199707,0.0055555555555555,-0.0027925268031909
23,0.33121323585510254,0.0055555555555555,-0.0015707963267948
24,0.3407704830169678,0.0055555555555555,-0.002443460952792
25,0.35094285011291504,0.0055555555555555,0.0001745329251994
26,0.3616459369659424,0.0055555555555555,-0.0020660459796551
27,0.3705873489379883,0.0027777777777777,-0.0013962634015954
28,0.38085055351257324,0.0027777777777777,-0.0029670597283903
29,0.3903541564941406,0.0027777777777777,-0.0004854101995899
30,0.4036571979522705,0.0027777777777777,-0.0033161255787892
31,0.41112303733825684,0.0027777777777777,0.0005235987755982
32,0.42023348808288574,0.0027777777777777,0.000368438917435
33,0.43134021759033203,0.0027777777777777,0.0
34,0.4418015480041504,0.0027777777777777,-0.0003490658503988
35,0.4524848461151123,0.0027777777777777,-3.726273082062687e-05
36,0.46269679069519043,0.0027777777777777,-0.0008721293916932
37,0.47311854362487793,0.0027777777777777,-0.0022689280275926
38,0.4814918041229248,0.0027777777777777,-0.0020943951023931
39,0.4906904697418213,0.0027777777777777,-0.0023640790875501
40,0.5007956027984619,0.0027777777777777,-0.0001745329251994
41,0.5105905532836914,0.0027777777777777,-0.0001745329251994
42,0.5211653709411621,0.0027777777777777,-0.0010471975511965
43,0.5311005115509033,0.0027777777777777,-0.0038397243543875
44,0.541304349899292,0.0027777777777777,-0.0034906585039886
45,0.5477869510650635,0.0027777777777777,-0.0031638568290497
46,0.5553274154663086,0.0027777777777777,-0.0027836860413872
47,0.5703530311584473,0.0027777777777777,0.0015707963267948
48,0.5807981491088867,0.0027777777777777,0.001221730476396
49,0.5899133682250977,0.0027777777777777,0.0007992341955093
50,0.6009566783905029,0.0027777777777777,0.0003490658503988
51,0.6108465194702148,0.0027777777777777,0.0003490658503988
52,0.6214520931243896,0.0027777777777777,-0.0057595865315812
53,0.6309964656829834,0.0027777777777777,-0.0027925268031909
54,0.6493346691131592,0.0027777777777777,-0.002450138254281
55,0.6634478569030762,0.0027777777777777,-0.003960347173366
56,0.6724104881286621,0.0027777777777777,-0.0049194108389838
57,0.6826918125152588,0.0027777777777777,0.0005235987755982
58,0.6914117336273193,0.0027777777777777,-0.0
59,0.7046988010406494,0.0027777777777777,-0.0001745329251994
60,0.7141127586364746,0.0027777777777777,-0.0
61,0.7235622406005859,0.0027777777777777,0.0006981317007977
62,0.7925350666046143,0.0027777777777777,-0.0034906585039886
63,0.8019046783447266,0.0027777777777777,-0.001221730476396
64,0.8105678558349609,0.0027777777777777,-0.0010471975511965
65,0.820068359375,0.0027777777777777,-0.0010471975511965
66,0.8306524753570557,0.0027777777777777,-0.0027925268031909
67,0.8404505252838135,0.0027777777777777,-0.0022689280275926
68,0.849210262298584,0.0027777777777777,-0.0022689280275926
69,0.8628354072570801,0.0027777777777777,-0.0017453292519943
70,0.8725504875183105,0.0027777777777777,-0.0022689280275926
71,0.8793540000915527,0.0027777777777777,-0.0017816429120804
72,0.8896083831787109,0.0027777777777777,-0.0010471975511965
73,0.9008541107177734,0.0027777777777777,-0.0010471975511965
74,0.9113264083862305,0.0027777777777777,-0.0022689280275926
75,0.9306397438049316,0.0027777777777777,-0.0031415926535897
76,0.9408204555511475,0.0027777777777777,-0.0022689280275926
77,0.9502768516540527,0.0027777777777777,-0.0012019035073976
78,0.9611289501190186,0.0027777777777777,-0.0029670597283903
79,0.9735813140869141,0.0027777777777777,-0.0026179938779914
80,0.9808220863342285,0.0027777777777777,-0.0043633231299858
81,0.9922327995300293,0.0027777777777777,-0.0020943951023931
82,1.0005991458892822,0.0027777777777777,-0.0003490658503988
83,1.0115418434143066,0.0027777777777777,-0.003665191429188
84,1.0203120708465576,0.0083333333333333,-0.0026179938779914
85,1.0308160781860352,0.0083333333333333,-0.0017453292519943
86,1.0402114391326904,0.0083333333333333,0.0003490658503988
87,1.0504794120788574,0.0083333333333333,-0.0015707963267948
88,1.0613081455230713,0.0083333333333333,-0.0017453292519943
89,1.0811045169830322,0.0083333333333333,-0.0041887902047863
90,1.0909652709960938,0.0083333333333333,0.0
91,1.1011030673980713,0.0083333333333333,0.0006981317007977
92,1.1128742694854736,0.0083333333333333,-0.0027925268031909
93,1.1216490268707275,0.0083333333333333,-0.0001745329251994
94,1.1327741146087646,0.0083333333333333,-0.0002830483172932
95,1.1420178413391113,0.0083333333333333,-0.0010471975511965
96,1.153700351715088,0.0083333333333333,-0.000908502794864
97,1.1619863510131836,0.0083333333333333,-0.0003490658503988
98,1.173982858657837,0.0083333333333333,-0.003665191429188
99,1.1839494705200195,0.0083333333333333,-0.0020943951023931
100,1.1913182735443115,0.0083333333333333,-0.0017453292519943
101,1.2005138397216797,0.0083333333333333,-0.0016759562326998
102,1.2101268768310547,0.0083333333333333,-0.0011084372462135
103,1.2209742069244385,0.0083333333333333,-0.0019198621771937
104,1.2323601245880127,0.0083333333333333,-0.0010471975511965
105,1.2429759502410889,0.0083333333333333,-0.0006981317007977
106,1.2515785694122314,0.0083333333333333,-0.0062831853071795
107,1.261674165725708,0.0083333333333333,0.0
108,1.2704987525939941,0.0083333333333333,-0.001221730476396
109,1.2826814651489258,0.0083333333333333,-0.0034906585039886
110,1.2906477451324463,0.0083333333333333,-0.0017453292519943
111,1.3026776313781738,0.0083333333333333,-0.0017453292519943
112,1.3117194175720215,0.0083333333333333,-0.0055850536063818
113,1.3209826946258545,0.0055555555555555,-0.0022689280275926
114,1.3406872749328613,0.0055555555555555,-0.001221730476396
115,1.3508656024932861,0.0055555555555555,-0.0010471975511965
116,1.3616814613342285,0.0055555555555555,-0.0005235987755982
117,1.3712947368621826,0.0,-0.0010471975511965
118,1.3812921047210693,0.0,-0.0
119,1.3917293548583984,0.0,-0.0
120,1.403841495513916,0.0,-0.0026179938779914
121,1.411468744277954,0.0,-0.0015707963267948
122,1.4210460186004639,0.0,0.0001745329251994
123,1.4340169429779053,0.0,-0.0031415926535897
124,1.4406659603118896,0.0,-0.0022689280275926
125,1.451742172241211,0.0,-0.0006981317007977
126,1.4615287780761719,0.0,-0.0015707963267948
127,1.4720940589904785,0.0,0.0
128,1.481569528579712,0.0,-0.0022689280275926
129,1.4908239841461182,0.0027777777777777,-0.0034906585039886
130,1.5013222694396973,0.0027777777777777,-0.0019198621771937
131,1.5107717514038086,0.0027777777777777,-0.0015707963267948
132,1.5205814838409424,0.0027777777777777,-0.002443460952792
133,1.5303800106048584,0.0027777777777777,-0.0026179938779914
134,1.5405104160308838,0.0055555555555555,0.0006981317007977
135,1.5513513088226318,0.0055555555555555,-0.0019198621771937
136,1.5606744289398193,0.0055555555555555,-0.0001745329251994
137,1.570971965789795,0.0083333333333333,-0.0015707963267948
138,1.5834815502166748,0.0083333333333333,-0.0062831853071795
139,1.5935821533203125,0.0083333333333333,-0.0027925268031909
140,1.6248188018798828,0.0083333333333333,-0.0008726646259971
141,1.6413674354553223,0.0083333333333333,-0.0023246240419278
142,1.6514620780944824,0.0083333333333333,-0.0017870693695728
143,1.6628186702728271,0.0083333333333333,-0.0035326418196343
144,1.6706955432891846,0.0083333333333333,-0.0017453292519943
145,1.6804745197296143,0.0083333333333333,-0.0041887902047863
146,1.6904170513153076,0.0083333333333333,-0.0031415926535897
147,1.7010977268218994,0.0083333333333333,-0.001221730476396
148,1.7109348773956299,0.0111111111111111,0.0001745329251994
149,1.7211885452270508,0.0111111111111111,-0.0033161255787892
150,1.730928659439087,0.0111111111111111,-0.0020943951023931
151,1.7407796382904053,0.0111111111111111,0.0008726646259971
152,1.7508878707885742,0.0111111111111111,-0.0013962634015954
153,1.760833501815796,0.0111111111111111,-0.0027925268031909
154,1.770988941192627,0.0111111111111111,-0.0026179938779914
155,1.7809522151947021,0.0111111111111111,-0.0033161255787892
156,1.7907752990722656,0.0111111111111111,-0.0022689280275926
157,1.8005907535552979,0.0111111111111111,-0.0027925268031909
158,1.8105435371398926,0.0111111111111111,-0.0048869219055841
159,1.8218226432800293,0.0111111111111111,-0.0061086523819801
160,1.8325157165527344,0.0083333333333333,-0.0043633231299858
161,1.8409042358398438,0.0083333333333333,-0.0051476846627763
162,1.8506195545196533,0.0083333333333333,-0.006457718232379
163,1.8620877265930176,0.0083333333333333,-0.0062831853071795
164,1.8712131977081299,0.0083333333333333,-0.0052359877559829
165,1.882025957107544,0.0083333333333333,-0.0034906585039886
166,1.8947546482086182,0.0083333333333333,-0.0061086523819801
167,1.902618408203125,0.0111111111111111,-0.0048869219055841
168,1.9114124774932861,0.0111111111111111,-0.0017453292519943
169,1.9233272075653076,0.0111111111111111,-0.0037806160272606
170,1.9315216541290283,0.0111111111111111,-0.0046297201859108
171,1.9403653144836426,0.0111111111111111,-0.0031415926535897
172,1.9506983757019043,0.0111111111111111,-0.0029670597283903
173,1.9623744487762451,0.0111111111111111,-0.0012766808208867
174,1.9717390537261963,0.0111111111111111,0.0026179938779914
175,1.980595350265503,0.0111111111111111,0.0080285145591739
176,1.9919350147247314,0.0111111111111111,0.0059652230460188
177,2.002061367034912,0.0111111111111111,0.002443460952792
178,2.0133752822875977,0.0111111111111111,0.0009156458942394
179,2.0216360092163086,0.0111111111111111,-0.0026179938779914
180,2.0315868854522705,0.0111111111111111,-0.0022689280275926
181,2.0423903465270996,0.0111111111111111,-0.0026179938779914
182,2.0516281127929688,0.0111111111111111,-0.0038397243543875
183,2.0603199005126953,0.0111111111111111,-0.0032429380965598
184,2.0808348655700684,0.0111111111111111,0.0
185,2.0910849571228027,0.0111111111111111,0.0052359877559829
186,2.101820468902588,0.0111111111111111,0.001221730476396
187,2.1108174324035645,0.0111111111111111,0.0033161255787892
188,2.1218929290771484,0.0111111111111111,-0.0019198621771937
189,2.1318166255950928,0.0111111111111111,-0.0029670597283903
190,2.1426353454589844,0.0111111111111111,-0.0017453292519943
191,2.1505067348480225,0.0114210315843481,-0.0020179495389315
192,2.160677671432495,0.0127621654317634,-0.0031976724868372
193,2.17051100730896,0.0138888888888888,-0.001221730476396
194,2.1807565689086914,0.0138888888888888,0.0001745329251994
195,2.1908674240112305,0.0138888888888888,-0.0008726646259971
196,2.210195302963257,0.0111111111111111,0.0034906585039886
197,2.2213146686553955,0.0111111111111111,0.0047123889803846
198,2.2334237098693848,0.0138888888888888,0.0005235987755982
199,2.242769956588745,0.0138888888888888,0.0010666326822131
200,2.251732349395752,0.0138888888888888,0.0015707963267948
201,2.261806011199951,0.0138888888888888,0.0
202,2.2718350887298584,0.0138888888888888,-0.002443460952792
203,2.282233953475952,0.0138888888888888,-0.0026179938779914
204,2.291163444519043,0.0138888888888888,-0.0022102154207076
205,2.3013432025909424,0.0138888888888888,-0.0017453292519943
206,2.311392068862915,0.0138888888888888,-0.0055850536063818
207,2.3214380741119385,0.0128971465046588,-0.0041518543356485
208,2.3314058780670166,0.0119131241579745,-0.0027298115430052
209,2.341036081314087,0.0111111111111111,-0.0
210,2.3511428833007812,0.0111111111111111,-0.0043633231299858
211,2.360574245452881,0.0111111111111111,-0.0003490658503988
212,2.371303081512451,0.0111111111111111,0.0041887902047863
213,2.3808231353759766,0.0111111111111111,0.0038397243543875
214,2.391018867492676,0.0111111111111111,0.0017453292519943
215,2.4029417037963867,0.0111111111111111,-0.0003490658503988
216,2.4116897583007812,0.0138888888888888,-0.0
217,2.4222469329833984,0.0138888888888888,-0.006457718232379
218,2.4316749572753906,0.0138888888888888,-0.0050614548307835
219,2.4421677589416504,0.0138888888888888,-0.0041887902047863
220,2.45194673538208,0.0138888888888888,-0.003665191429188
221,2.5709500312805176,0.0111111111111111,-0.0041887902047863
222,2.582273006439209,0.0111111111111111,-0.0041887902047863
223,2.5908803939819336,0.0111111111111111,0.0005235987755982
224,2.6008529663085938,0.0111111111111111,-0.0008726646259971
225,2.6114346981048584,0.0111111111111111,-0.0003490658503988
226,2.6219029426574707,0.0083333333333333,-0.0
227,2.634765148162842,0.0083333333333333,-0.0010471975511965
228,2.6518712043762207,0.0083333333333333,-0.0034906585039886
229,2.6626715660095215,0.0083333333333333,-0.0017453292519943
230,2.731095314025879,0.0083333333333333,-0.0020943951023931
231,2.740898370742798,0.0083333333333333,-0.0020943951023931
232,2.7544069290161133,0.0083333333333333,-0.0001745329251994
233,2.7636373043060303,0.0083333333333333,0.0043633231299858
234,2.770941734313965,0.0083333333333333,0.003665191429188
235,2.780616283416748,0.0083333333333333,0.0013962634015954
236,2.7940568923950195,0.0055555555555555,-0.0
237,2.801389217376709,0.0055555555555555,-0.0008726646259971
238,2.8115453720092773,0.0055555555555555,-0.0010471975511965
239,2.8214292526245117,0.0083333333333333,-0.0034906585039886
240,2.831695079803467,0.0083333333333333,-0.0048869219055841
241,2.8420872688293457,0.0083333333333333,-0.0031415926535897
242,2.8633530139923096,0.0083333333333333,-0.003665191429188
243,2.87275767326355,0.0055555555555555,-0.0068067840827778
244,2.8950114250183105,0.0055555555555555,-0.0006902022517571
245,2.902939558029175,0.0055555555555555,0.0008726646259971
246,2.911762237548828,0.0055555555555555,-0.0010471975511965
247,2.9221303462982178,0.0055555555555555,-0.0
248,2.9411866664886475,0.0058849043182567,-0.0007161000621179
249,2.951662302017212,0.0083333333333333,-0.0026179938779914
250,2.971447229385376,0.0083333333333333,-0.0031415926535897
251,2.9826748371124268,0.0083333333333333,-0.0071558499331767
252,2.9935948848724365,0.0083333333333333,-0.0055850536063818
253,3.0016322135925293,0.0083333333333333,-0.0047123889803846
254,3.011383056640625,0.0083333333333333,0.0003490658503988
255,3.0245351791381836,0.0083333333333333,-0.0001745329251994
256,3.03414249420166,0.0083333333333333,0.001221730476396
257,3.041459560394287,0.0083333333333333,0.0041887902047863
258,3.0519115924835205,0.0083333333333333,-0.0001745329251994
259,3.0639679431915283,0.0055555555555555,-0.0001745329251994
260,3.0709402561187744,0.0055555555555555,-0.0003490658503988
261,3.08133864402771,0.0055555555555555,-0.0040142572795869
262,3.1000287532806396,0.0055555555555555,-0.0055702154864272
263,3.111963987350464,0.0055555555555555,0.0005235987755982
264,3.121548891067505,0.0055555555555555,-0.0017453292519943
265,3.1320154666900635,0.0055555555555555,-0.0050614548307835
266,3.141899585723877,0.0055555555555555,-0.0013962634015954
267,3.1524767875671387,0.0055555555555555,-0.003665191429188
268,3.163649559020996,0.0055555555555555,-0.0008726646259971
269,3.171264886856079,0.0055555555555555,-0.0017453292519943
270,3.1807029247283936,0.0055555555555555,0.0006981317007977
271,3.191495656967163,0.0055555555555555,0.0026179938779914
272,3.2018821239471436,0.0055555555555555,-0.0006981317007977
273,3.211390972137451,0.0055555555555555,-0.0026179938779914
274,3.2214953899383545,0.0055555555555555,-0.0015707963267948
275,3.2316648960113525,0.0055555555555555,-0.003665191429188
276,3.24118709564209,0.0055555555555555,-0.006457718232379
277,3.251242160797119,0.0055555555555555,-0.0075049157835756
278,3.263265371322632,0.0055555555555555,-0.0061086523819801
279,3.271254062652588,0.0055555555555555,-0.0071558499331767
280,3.281553268432617,0.0055555555555555,-0.0026179938779914
281,3.30145001411438,0.0055555555555555,0.0004270497336449
282,3.311458110809326,0.0055555555555555,-0.0005235987755982
283,3.320469379425049,0.0055555555555555,-0.0009423271265464
284,3.3315205574035645,0.0058896294805172,-0.0012283395314489
285,3.34212064743042,0.0083333333333333,0.001221730476396
286,3.35217547416687,0.0083333333333333,0.0
287,3.360956907272339,0.0083333333333333,0.0013962634015954
288,3.3714263439178467,0.0083333333333333,-0.0005235987755982
289,3.3814947605133057,0.0083333333333333,-0.0041887902047863
290,3.3923285007476807,0.0083333333333333,-0.0057595865315812
291,3.4012069702148438,0.0083333333333333,-0.003665191429188
292,3.4114108085632324,0.0083333333333333,-0.006457718232379
293,3.4211952686309814,0.002701523260601,-0.003155052310876
294,3.431218147277832,0.0030675174969123,0.0002280898873759
295,3.441112518310547,0.0083333333333333,0.0033161255787892
296,3.4509215354919434,0.0083333333333333,0.0038397243543875
297,3.461947441101074,0.0083333333333333,0.0043633231299858
298,3.470567226409912,0.0055555555555555,0.0090757121103705
299,3.480334758758545,0.0083333333333333,0.0043633231299858
300,3.492156744003296,0.0083333333333333,0.0057595865315812
301,3.5010414123535156,0.0083333333333333,0.0040142572795869
302,3.5106985569000244,0.0083333333333333,0.0008726646259971
303,3.5210018157958984,0.0111111111111111,0.0
304,3.531123399734497,0.0111111111111111,-0.0062831853071795
305,3.5410895347595215,0.0111111111111111,-0.0055850536063818
306,3.5516419410705566,0.0111111111111111,-0.0094247779607693
307,3.5608279705047607,0.0111111111111111,-0.0054105206811824
308,3.5709683895111084,0.0138888888888888,-0.001221730476396
309,3.580688953399658,0.0138888888888888,0.001221730476396
310,3.5904171466827393,0.0166666666666666,0.0001745329251994
311,3.600654363632202,0.0166666666666666,0.0019198621771937
312,3.6106700897216797,0.0166666666666666,-0.0010471975511965
313,3.631326913833618,0.0194444444444444,-0.006457718232379
314,3.6407692432403564,0.0194444444444444,-0.0038397243543875
315,3.650904655456543,0.0222222222222222,-0.0050614548307835
316,3.660367250442505,0.0222222222222222,-0.0078539816339744
317,3.671398162841797,0.0222222222222222,-0.0071655157376549
318,3.681474208831787,0.0222222222222222,-0.0080285145591739
319,3.691650867462158,0.0222222222222222,-0.0041887902047863
320,3.7019927501678467,0.0222222222222222,-0.0040142572795869
321,3.7125415802001953,0.0222222222222222,-0.0057595865315812
322,3.720804452896118,0.0249999999999999,-0.0027925268031909
323,3.730617046356201,0.0249999999999999,-0.0031415926535897
324,3.740586280822754,0.0249999999999999,-0.0017453292519943
325,3.7507667541503906,0.0249999999999999,-0.0050614548307835
326,3.7610135078430176,0.0249999999999999,-0.0092502450355699
327,3.770576238632202,0.0277777777777777,-0.0104719755119659
328,3.781529426574707,0.0277777777777777,-0.0104719755119659
329,3.790454626083374,0.0286694363222175,-0.0089593124282957
330,3.8010053634643555,0.0297234917667772,-0.007171149494099
331,3.8106961250305176,0.0305555555555555,-0.0083775804095727
332,3.8205018043518066,0.0305555555555555,-0.0076088982902723
333,3.8304636478424072,0.0305555555555555,-0.0068279742241683
334,3.842036485671997,0.0305555555555555,-0.0038397243543875
335,3.852182149887085,0.0305555555555555,-0.0038397243543875
336,3.8604507446289062,0.0305555555555555,-0.0055850536063818
337,3.8717174530029297,0.0277777777777777,-0.0026179938779914
338,3.8810102939605713,0.0277777777777777,-0.0033161255787892
339,3.893683671951294,0.0277777777777777,-0.0029670597283903
340,3.901394844055176,0.0277777777777777,-0.0034906585039886
341,3.911069631576538,0.0277777777777777,-0.0041887902047863
342,3.921717405319214,0.0277777777777777,-0.0044165700017358
343,3.931867837905884,0.0277777777777777,-0.0055850536063818
344,3.9410581588745117,0.0277777777777777,-0.0085521133347722
345,3.952970504760742,0.0277777777777777,-0.0082030474843733
346,3.961489677429199,0.0277777777777777,-0.0069813170079773
347,3.971273183822632,0.0277777777777777,-0.0085521133347722
348,3.981438159942627,0.0305555555555555,-0.0061086523819801
349,3.9904861450195312,0.0305555555555555,-0.0066322511575784
350,4.000702857971191,0.0305555555555555,-0.0047123889803846
351,4.010385990142822,0.0305555555555555,-0.0013962634015954
352,4.020970344543457,0.0277777777777777,-0.0003490658503988
353,4.031148433685303,0.0277777777777777,-0.0010353066603426
354,4.039921283721924,0.0277777777777777,-0.0011772449132068
355,4.070789813995361,0.0277777777777777,-0.0033161255787892
356,4.08062481880188,0.0277777777777777,-0.0043633231299858
357,4.093010425567627,0.0277777777777777,-0.0050614548307835
358,4.1015660762786865,0.0277777777777777,-0.005877062525831
359,4.111176252365112,0.0277777777777777,-0.0097738438111682
360,4.12163233757019,0.0277777777777777,-0.0055850536063818
361,4.132133960723877,0.0277777777777777,-0.0053289825302697
362,4.142276287078857,0.0277777777777777,-0.0028980502591841
363,4.150675535202026,0.0277777777777777,-0.0020943951023931
364,4.164301872253418,0.0277777777777777,-0.0016387727542358
365,4.1708502769470215,0.0277777777777777,0.0
366,4.190657615661621,0.0277777777777777,-0.0005235987755982
367,4.201359272003174,0.0277777777777777,0.0020943951023931
368,4.2110326290130615,0.0277777777777777,0.0013962634015954
369,4.222534894943237,0.0277777777777777,-0.0005629242418593
370,4.2300684452056885,0.0277777777777777,-0.0004246693920643
371,4.240911960601807,0.0277777777777777,-0.0006981317007977
372,4.2513227462768555,0.0277777777777777,-0.0047123889803846
373,4.2643513679504395,0.0295948471365961,-0.0060824270000791
374,4.272694826126099,0.0305555555555555,-0.0068067840827778
375,4.282045364379883,0.0305555555555555,-0.0033161255787892
376,4.29143214225769,0.0305555555555555,-0.0021124196555867
377,4.300918340682983,0.0305555555555555,1.4578540309483817e-05
378,4.310466766357422,0.0305555555555555,0.0003490658503988
379,4.320155382156372,0.0305555555555555,0.0001745329251994
380,4.330429315567017,0.0305555555555555,0.0020943951023931
381,4.34066104888916,0.0305555555555555,0.0001745329251994
382,4.350425958633423,0.0305555555555555,0.001221730476396
383,4.360127687454224,0.0305555555555555,0.0006981317007977
384,4.370953321456909,0.0305555555555555,-0.0015707963267948
385,4.380371570587158,0.0305555555555555,-0.002443460952792
386,4.390342473983765,0.0305555555555555,-0.0036545810712628
387,4.40032696723938,0.0305555555555555,-0.0069813170079773
388,4.41048526763916,0.0305555555555555,-0.0054105206811824
389,4.4211585521698,0.0277777777777777,-0.0033161255787892
390,4.430413722991943,0.0277777777777777,-0.0047123889803846
391,4.4407267570495605,0.0277777777777777,-0.0003490658503988
392,4.450520277023315,0.0277777777777777,0.0
393,4.460567951202393,0.0277777777777777,-0.0017453292519943
394,4.470921039581299,0.0249999999999999,0.0013962634015954
395,4.480486154556274,0.0249999999999999,-0.0010471975511965
396,4.490454912185669,0.0249999999999999,-0.0022689280275926
397,4.5009636878967285,0.0222222222222222,-0.0015707963267948
398,4.511433362960815,0.0222222222222222,-0.001221730476396
399,4.523630142211914,0.0222222222222222,0.0008726646259971
400,4.531623363494873,0.0222222222222222,-0.0001745329251994
401,4.541372776031494,0.0222222222222222,0.0
402,4.559098482131958,0.0222222222222222,-0.0035410357083956
403,4.62881875038147,0.0222222222222222,-0.0003490658503988
404,4.650330543518066,0.0222222222222222,0.0
405,4.660921096801758,0.0249999999999999,-0.0008726646259971
406,4.671063184738159,0.023514334529158,-0.0006859703968415
407,4.681743383407593,0.0222222222222222,-0.0020943951023931
408,4.691208124160767,0.0222222222222222,-0.0059341194567807
409,4.700938940048218,0.0222222222222222,-0.0017453292519943
410,4.710718154907227,0.0222222222222222,-0.0
411,4.720414400100708,0.0208438061771476,0.0
412,4.731608867645264,0.0190375953025262,-0.0001278154275369
413,4.740781545639038,0.0166666666666666,0.000700367768531
414,4.750878572463989,0.0166666666666666,0.0008726646259971
415,4.761456251144409,0.0166666666666666,-0.0003490658503988
416,4.772852420806885,0.0166666666666666,-0.0010471975511965
417,4.780681610107422,0.0166666666666666,-0.0045378560551852
418,4.790652751922607,0.0166666666666666,-0.002443460952792
419,4.800856351852417,0.0166666666666666,-0.003665191429188
420,4.81116247177124,0.0166666666666666,-0.001221730476396
421,4.821355581283569,0.0138888888888888,-0.0005235987755982
422,4.833491563796997,0.0138888888888888,-0.0001745329251994
423,4.840518236160278,0.0138888888888888,0.0003490658503988
424,4.851285934448242,0.0138888888888888,-0.0003490658503988
425,4.863031387329102,0.0138888888888888,-0.0034906585039886
426,4.870894908905029,0.0111111111111111,-0.0034906585039886
427,4.8809473514556885,0.0111111111111111,-0.0040142572795869
428,4.894293546676636,0.0111111111111111,-0.0034906585039886
429,4.901238918304443,0.0111111111111111,0.0008726646259971
430,4.910653829574585,0.0111111111111111,-0.0
431,4.921199560165405,0.0111111111111111,0.0010471975511965
432,4.932871580123901,0.0111111111111111,-0.0013962634015954
433,4.944852352142334,0.0111111111111111,-0.0013962634015954
434,5.021828889846802,0.0083333333333333,-0.0003490658503988
435,5.0317769050598145,0.0083333333333333,-0.0015707963267948
436,5.043020009994507,0.0083333333333333,-0.0015001110766735
437,5.052714109420776,0.0083333333333333,-0.0014391644034344
438,5.061215877532959,0.0083333333333333,-0.0026179938779914
439,5.072356700897217,0.0083333333333333,-0.0038397243543875
440,5.081472396850586,0.0083333333333333,-0.0026179938779914
441,5.090627431869507,0.0083333333333333,-0.0033161255787892
442,5.101529598236084,0.0083333333333333,0.0
443,5.1230316162109375,0.0083333333333333,-0.0017453292519943
444,5.134425163269043,0.0055555555555555,-0.0
445,5.151716947555542,0.0055555555555555,0.0013962634015954
446,5.160807847976685,0.0055555555555555,0.0013962634015954
447,5.17074728012085,0.0083333333333333,-0.0029670597283903
448,5.181760549545288,0.0083333333333333,-0.0050614548307835
449,5.194536209106445,0.0083333333333333,-0.0048323628884771
450,5.202172756195068,0.0083333333333333,-0.0045095839232137
451,5.211225271224976,0.0083333333333333,-0.0029670597283903
452,5.220776796340942,0.0083333333333333,-0.0010471975511965
453,5.231923341751099,0.0083333333333333,-0.0008726646259971
454,5.241412162780762,0.0083333333333333,-0.0013962634015954
455,5.250684022903442,0.0083333333333333,-0.0008726646259971
456,5.2602219581604,0.0083333333333333,-0.001221730476396
457,5.271434545516968,0.0083333333333333,-0.0003490658503988
458,5.2822558879852295,0.0083333333333333,-0.0006981317007977
459,5.289485216140747,0.0083333333333333,-0.0006981317007977
460,5.301291227340698,0.0083333333333333,-0.001221730476396
461,5.311877489089966,0.0083333333333333,-0.0026179938779914
462,5.322068214416504,0.0055555555555555,-0.0057595865315812
463,5.332908391952515,0.0055555555555555,-0.0019198621771937
464,5.341943025588989,0.0055555555555555,-0.0010471975511965
465,5.35157322883606,0.0055555555555555,-0.0029670597283903
466,5.36081862449646,0.0083333333333333,-0.0010471975511965
467,5.3716514110565186,0.0055555555555555,-0.0005235987755982
468,5.382728338241577,0.0055555555555555,-0.0026179938779914
469,5.391708135604858,0.0055555555555555,-0.0006981317007977
470,5.401048898696899,0.0055555555555555,-0.0022689280275926
471,5.411012649536133,0.0055555555555555,-0.0003490658503988
472,5.42046856880188,0.0055555555555555,-0.0001666734018886
473,5.430376291275024,0.0055555555555555,-0.000282718379244
474,5.440495014190674,0.0055555555555555,-0.0020426626755787
475,5.45106840133667,0.0055555555555555,-0.0052359877559829
476,5.46337103843689,0.0055555555555555,-0.0029670597283903
477,5.471243858337402,0.0055555555555555,-0.0038397243543875
478,5.4807093143463135,0.0055555555555555,0.0008726646259971
479,5.49086856842041,0.0055555555555555,-0.0050614548307835
480,5.502756118774414,0.0055555555555555,-0.0003490658503988
481,5.51097846031189,0.0055555555555555,-0.001221730476396
482,5.522332429885864,0.0055555555555555,0.0003490658503988
483,5.531486749649048,0.0055555555555555,-0.0031415926535897
484,5.541193008422852,0.0055555555555555,0.0
485,5.550715208053589,0.0055555555555555,-0.0040142572795869
486,5.560657262802124,0.0055555555555555,-0.0034906585039886
487,5.570538282394409,0.0027777777777777,-0.0027925268031909
488,5.58026909828186,0.0027777777777777,-0.0057595865315812
489,5.590842962265015,0.0027777777777777,-0.0005235987755982
490,5.603551864624023,0.0027777777777777,0.0
491,5.611564874649048,0.0027777777777777,-0.0015707963267948
492,5.621675491333008,0.0027777777777777,-0.0043633231299858
493,5.631665945053101,0.0027777777777777,-0.0017453292519943
494,5.641430377960205,0.0027777777777777,0.0005235987755982
495,5.6513612270355225,0.0027777777777777,-0.0008726646259971
496,5.660881519317627,0.0027777777777777,-0.0010471975511965
497,5.671078681945801,0.0,-0.0006981317007977
498,5.680757999420166,0.0,-0.0022689280275926
499,5.690599679946899,0.0,-0.0019198621771937
500,5.701005935668945,0.0,-0.001976913100587
501,5.711819410324097,0.0,-0.0013962634015954
502,5.721096754074097,0.0,-0.0026179938779914
503,5.731208562850952,0.0,-0.0013962634015954
504,5.741364002227783,0.0027777777777777,-0.0019198621771937
505,5.753446102142334,0.0027777777777777,-0.001221730476396
506,5.759131669998169,0.0027777777777777,-0.001221730476396
507,5.771003007888794,0.0,-0.0
508,5.7820353507995605,0.0,-0.0006981317007977
509,5.7909088134765625,0.0,-0.0007876124624319
510,5.800889253616333,0.0,-0.0011102200509934
511,5.810899496078491,0.0,-0.0033161255787892
512,5.821542263031006,0.0,-0.0018522327351122
513,5.8311686515808105,0.0,-0.0031236127157811
514,5.841874361038208,0.0,0.0008726646259971
515,5.863053560256958,0.0,-0.0014751779386455
516,5.870997190475464,0.0,-0.0022689280275926
517,5.8812415599823,0.0,-0.0029670597283903
518,5.8910627365112305,0.0,-0.0006981317007977
519,5.901883840560913,0.0,-0.0024282725002486
520,5.912732124328613,0.0,-0.0026179938779914
521,5.921377420425415,0.0,-0.002443460952792
522,5.941144943237305,0.0,-0.0033161255787892
523,5.950996398925781,0.0,-0.0001745329251994
524,5.963047742843628,0.0,-0.0017453292519943
525,5.9709999561309814,0.0,-0.0013962634015954
526,5.980501890182495,0.0,0.0
527,5.991186141967773,0.0,-0.0017453292519943
528,6.000716924667358,0.0,0.0006981317007977
529,6.010398864746094,0.0,0.0
530,6.02052903175354,0.0055555555555555,-0.0019198621771937
531,6.029202461242676,0.0055555555555555,-0.001210562743545
532,6.041191577911377,0.0055555555555555,-0.0004432086240117
533,6.051950931549072,0.0055555555555555,-0.0038397243543875
534,6.06248664855957,0.0055555555555555,-0.0034688091797695
535,6.072093963623047,0.0055555555555555,-0.0022135165962824
536,6.080765724182129,0.0055555555555555,-0.0013882043319408
537,6.091220855712891,0.0055555555555555,-0.0003490658503988
538,6.100901365280151,0.0055555555555555,-0.0017453292519943
539,6.110484838485718,0.0055555555555555,-0.003665191429188
540,6.122665643692017,0.0055555555555555,-0.0001745329251994
541,6.131177186965942,0.0055555555555555,-0.001221730476396
542,6.143754959106445,0.0055555555555555,-0.0
543,6.151404619216919,0.0055555555555555,-0.002443460952792
544,6.1617372035980225,0.0055555555555555,-0.0017453292519943
545,6.171796798706055,0.0055555555555555,-0.0019238365769217
546,6.180894136428833,0.0055555555555555,-0.0017453292519943
547,6.190801620483398,0.0055555555555555,-0.0029670597283903
548,6.20084285736084,0.0055555555555555,-0.0031415926535897
549,6.2106006145477295,0.0055555555555555,-0.003665191429188
550,6.222364902496338,0.0027777777777777,-0.0020943951023931
551,6.231316566467285,0.0027777777777777,-0.0015707963267948
552,6.240760564804077,0.0027777777777777,-0.0
553,6.253326654434204,0.0027777777777777,0.0013962634015954
554,6.262342214584351,0.0027777777777777,0.0
555,6.2710349559783936,0.0027777777777777,-0.0003490658503988
556,6.2820353507995605,0.0027777777777777,-0.0015707963267948
557,6.292655944824219,0.0,-0.0017453292519943
558,6.301875352859497,0.0,-0.0057595865315812
559,6.314013481140137,0.0,-0.0041887902047863
560,6.321930170059204,0.0,-0.0003490658503988
561,6.330747842788696,0.0,-0.0041887902047863
562,6.341582775115967,0.0027777777777777,-0.0026179938779914
563,6.35220193862915,0.0027777777777777,0.0001745329251994
564,6.363476276397705,0.0027777777777777,-0.0027925268031909
565,6.371028423309326,0.0027777777777777,0.0001745329251994
566,6.381410837173462,0.0027777777777777,-0.0008726646259971
567,6.3921873569488525,0.0027777777777777,-0.0010142660028289
568,6.400369882583618,0.0027777777777777,-0.0034906585039886
569,6.411189556121826,0.0027777777777777,-0.0
570,6.420698165893555,0.0,-0.0041887902047863
571,6.430463075637817,0.0,-0.0050614548307835
572,6.441736459732056,0.0,-0.0026179938779914
573,6.452602863311768,0.0,-0.0029670597283903
574,6.461083650588989,0.0,-0.0013962634015954
575,6.4713358879089355,0.0,-0.0020943951023931
576,6.481494903564453,0.0,-0.0010471975511965
577,6.490560054779053,0.0,-0.0001745329251994
578,6.5007359981536865,0.0,0.0013962634015954
579,6.511440753936768,0.0,-0.0047123889803846
580,6.5194151401519775,0.0027777777777777,-0.0047123889803846
581,6.530153751373291,0.0027777777777777,-0.0001745329251994
582,6.540536880493164,0.0027777777777777,-0.0015707963267948
583,6.551150560379028,0.0027777777777777,-0.0020943951023931
584,6.562615394592285,0.0027777777777777,-0.0010471975511965
585,6.571665287017822,0.0027777777777777,-0.0022689280275926
586,6.581438779830933,0.0027777777777777,-0.0027925268031909
587,6.592198371887207,0.0027777777777777,-0.0019198621771937
588,6.602684020996094,0.0027777777777777,-0.0027925268031909
589,6.612126350402832,0.0027777777777777,-0.0026179938779914
590,6.622118234634399,0.0027777777777777,-0.0034906585039886
591,6.630862474441528,0.0027777777777777,-0.0015707963267948
592,6.642051935195923,0.0027777777777777,-0.0027925268031909
593,6.653067350387573,0.0027777777777777,-0.002443460952792
594,6.661381721496582,0.0027777777777777,-0.001221730476396
595,6.670427083969116,0.0027777777777777,0.0008726646259971
596,6.680290937423706,0.0027777777777777,0.0003490658503988
597,6.690560340881348,0.0027777777777777,-0.006457718232379
598,6.700600624084473,0.0027777777777777,-0.0069813170079773
599,6.710787057876587,0.0027777777777777,-0.0003490658503988
600,6.720836400985718,0.0027777777777777,-0.0038397243543875
601,6.7313995361328125,0.0027777777777777,-0.0040142572795869
602,6.741167306900024,0.0027777777777777,0.0006981317007977
603,6.750839710235596,0.0027777777777777,-0.0003490658503988
604,6.760166168212891,0.0027777777777777,0.0010471975511965
605,6.771191358566284,0.0027777777777777,-0.0020943951023931
606,6.780628681182861,0.0027777777777777,-0.0020943951023931
607,6.790573596954346,0.0027777777777777,-0.001221730476396
608,6.80068826675415,0.0,-0.0022689280275926
609,6.811431884765625,0.0,-0.001221730476396
610,6.820703506469727,0.0,-0.0017453292519943
611,6.832263231277466,0.0,-0.000906540801064
612,6.8400492668151855,0.0,0.0005749637734124
613,6.850341081619263,0.0,0.0
614,6.861332893371582,0.0,-0.0019198621771937
615,6.870829343795776,0.0,-0.0052359877559829
616,6.880539417266846,0.0,-0.0010471975511965
617,6.890408754348755,0.0,-0.0013962634015954
618,6.900655508041382,0.0,-0.0043633231299858
619,6.910751581192017,0.0,-0.0047123889803846
620,6.920608758926392,0.0,-0.0015707963267948
621,6.93037486076355,0.0,-0.001221730476396
622,6.940523386001587,0.0,-0.0019198621771937
623,6.9507975578308105,0.0,-0.0010471975511965
624,6.961257219314575,0.0,0.0010471975511965
625,6.971814155578613,0.0027777777777777,-0.0029670597283903
626,6.9810521602630615,0.0027777777777777,-0.0006981317007977
627,6.990714073181152,0.0027777777777777,0.0013962634015954
628,7.001017808914185,0.0027777777777777,0.0008726646259971
629,7.011339426040649,0.0027777777777777,-0.0003490658503988
630,7.0208916664123535,0.0055555555555555,-0.0005248150867572
631,7.030665636062622,0.0055555555555555,-0.0006153099614622
632,7.041056871414185,0.0055555555555555,-0.0015707963267948
633,7.051972150802612,0.0055555555555555,-0.001221730476396
634,7.061884641647339,0.0055555555555555,-0.0012847498552043
635,7.070584535598755,0.0055555555555555,-0.0013400587310903
636,7.080908536911011,0.0055555555555555,-0.0045378560551852
637,7.090627193450928,0.0055555555555555,-0.0013962634015954
638,7.100346565246582,0.0055555555555555,0.0015707963267948
639,7.110512971878052,0.0055555555555555,-0.0038397243543875
640,7.121001958847046,0.0055555555555555,-0.0005235987755982
641,7.1308112144470215,0.0055555555555555,-0.0003490658503988
642,7.142312288284302,0.0055555555555555,0.0001745329251994
643,7.150903940200806,0.0055555555555555,-0.0015707963267948
644,7.160352468490601,0.0055555555555555,0.0
645,7.171048879623413,0.0055555555555555,-0.0008726646259971
646,7.18089485168457,0.0055555555555555,0.0006981317007977
647,7.1925048828125,0.0055555555555555,-0.0008726646259971
648,7.201045513153076,0.0055555555555555,-0.0020943951023931
649,7.210862159729004,0.0055555555555555,-0.0005235987755982
650,7.220947504043579,0.0055555555555555,-0.0006472127492079
651,7.231016397476196,0.0055555555555555,-0.0007706221703579
652,7.240670919418335,0.0055555555555555,-0.0034906585039886
653,7.253070831298828,0.0055555555555555,-0.0027925268031909
654,7.260359048843384,0.0055555555555555,-0.0005235987755982
655,7.270555019378662,0.0055555555555555,-0.002443460952792
656,7.280855178833008,0.0055555555555555,-0.0031415926535897
657,7.290647506713867,0.0055555555555555,0.0001745329251994
658,7.300405979156494,0.0055555555555555,-0.0008726646259971
659,7.31027889251709,0.0055555555555555,0.0005235987755982
660,7.320687294006348,0.0055555555555555,-0.0006981317007977
661,7.3304383754730225,0.0055555555555555,0.0
662,7.341135263442993,0.0055555555555555,-0.0015707963267948
663,7.351878881454468,0.0055555555555555,-0.0005235987755982
664,7.360880136489868,0.0027777777777777,-0.0009077537358183
665,7.371291875839233,0.0027777777777777,-0.0054105206811824
666,7.380975246429443,0.0027777777777777,-0.0034906585039886
667,7.390865325927734,0.0055555555555555,-0.0043633231299858
668,7.400662422180176,0.0055555555555555,-0.0003490658503988
669,7.410524368286133,0.0055555555555555,-0.0015707963267948
670,7.421720504760742,0.0055555555555555,-0.0013962634015954
671,7.431331634521484,0.0055555555555555,-0.002443460952792
672,7.441069602966309,0.0055555555555555,-0.0019198621771937
673,7.452492952346802,0.0055555555555555,-0.0026179938779914
674,7.460671424865723,0.0055555555555555,-0.0020943951023931
675,7.470402956008911,0.0027777777777777,-0.002443460952792
676,7.490638971328735,0.0055555555555555,-0.0006981317007977
677,7.500990390777588,0.0027777777777777,-0.002443460952792
678,7.5113444328308105,0.0027777777777777,-0.0029670597283903
679,7.5204503536224365,0.0027777777777777,-0.0020943951023931
680,7.531227350234985,0.0027777777777777,-0.0015707963267948
681,7.54260516166687,0.0027777777777777,-0.0026062554059695
682,7.550718545913696,0.0027777777777777,-0.0048869219055841
683,7.56168270111084,0.0027777777777777,-0.0015707963267948
684,7.574156284332275,0.0,-0.003665191429188
685,7.582435846328735,0.0,-0.0022689280275926
686,7.599810838699341,0.0,-0.0001281463135347
687,7.621125936508179,0.0,-0.0013962634015954
688,7.634862899780273,0.0,0.0
689,7.64166522026062,0.0,-0.0034906585039886
690,7.652379512786865,0.0,-0.0010471975511965
691,7.661028146743774,0.0,-0.0020943951023931
692,7.6706578731536865,0.0,-0.0034906585039886
693,7.680964946746826,0.0,-0.0027925268031909
694,7.69084358215332,0.0,-0.0001745329251994
695,7.702083587646484,0.0,-0.0031415926535897
696,7.71111798286438,0.0,-0.0026179938779914
697,7.7216737270355225,0.0,-0.0
698,7.7310028076171875,0.0,0.0006981317007977
699,7.740339756011963,0.0,-0.0001745329251994
700,7.750771760940552,0.0,-0.0031415926535897
701,7.760823488235474,0.0,-0.0033161255787892
702,7.770638465881348,0.0,-0.0030509313022752
703,7.782594919204712,0.0,0.0
704,7.790787220001221,0.0,-0.0022689280275926
705,7.801594495773315,0.0,-0.0003490658503988
706,7.813504695892334,0.0,-0.0020943951023931
707,7.820896148681641,0.0,-0.0010471975511965
708,7.8304283618927,0.0,-0.0019198621771937
709,7.840837240219116,0.0,-0.0010471975511965
710,7.852548837661743,0.0,0.0
711,7.862106084823608,0.0,-0.0020943951023931
712,7.872702360153198,0.0,0.0
713,7.88446307182312,0.0,-0.0005235987755982
714,7.8916096687316895,0.0,-0.0013962634015954
715,7.9017603397369385,0.0,0.0005235987755982
716,7.910869359970093,0.0,-0.0019198621771937
717,7.92109751701355,0.0,0.0001745329251994
718,7.932018280029297,0.0,-0.0015707963267948
719,7.941817283630371,0.0,-0.0010471975511965
720,7.95174241065979,0.0,-0.0001745329251994
721,7.961892127990723,0.0,-0.0006981317007977
722,7.970669746398926,0.0027777777777777,-0.0001745329251994
723,7.980815172195435,0.0027777777777777,-0.0005235987755982
724,7.992333173751831,0.0027777777777777,0.0
725,8.000855445861816,0.0027777777777777,-0.0010471975511965
726,8.011117935180664,0.0027777777777777,-0.001221730476396
727,8.020241498947144,0.0027777777777777,-0.001926318018728
728,8.03165078163147,0.0027777777777777,-0.0028074483237182
729,8.041670083999634,0.0027777777777777,-0.0033520186236404
730,8.050760269165039,0.0027777777777777,-0.0029670597283903
731,8.060049533843994,0.0027777777777777,0.0006981317007977
732,8.070486068725586,0.0027777777777777,0.001221730476396
733,8.080645561218262,0.0027777777777777,0.0008726646259971
734,8.090638160705566,0.0,0.0013962634015954
735,8.101928472518921,0.0,0.0005235987755982
736,8.111825942993164,0.0,-0.002443460952792
737,8.121213436126709,0.0,0.0003490658503988
738,8.133341550827026,0.0,-0.002443460952792
739,8.141290426254272,0.0,-0.0029670597283903
740,8.15101170539856,0.0027777777777777,0.0001745329251994
741,8.164231538772583,0.0027777777777777,-0.0027925268031909
742,8.170841455459595,0.0027777777777777,-0.0001745329251994
743,8.18125057220459,0.0027777777777777,-0.0029670597283903
744,8.191410541534424,0.0027777777777777,-0.0027322842699579
745,8.200520753860474,0.0027777777777777,0.0008726646259971
746,8.211127996444702,0.0027777777777777,-0.0
747,8.222575664520264,0.0027777777777777,0.0022689280275926
748,8.232815265655518,0.0027777777777777,0.0005235987755982
749,8.242258548736572,0.0027777777777777,0.0006981317007977
750,8.26146411895752,0.0027777777777777,-0.0015707963267948
751,8.270890235900879,0.0027777777777777,-0.001221730476396
752,8.280707597732544,0.0027777777777777,-0.0010471975511965
753,8.301379442214966,0.0027777777777777,-0.0019198621771937
754,8.31169080734253,0.0027777777777777,-0.0026179938779914
755,8.321105241775513,0.0055395738299768,-0.0009694706222141
756,8.332066297531128,0.0083333333333333,0.0006163638864124
757,8.341320514678955,0.0083333333333333,-0.0008726646259971
758,8.351838827133179,0.0084911816107392,-0.0009321720246388
759,8.362783193588257,0.0094643037334954,-0.0012990304220663
760,8.387916564941406,0.0111111111111111,-0.001756531482719
761,8.4016854763031,0.0111111111111111,-0.0007138535252079
762,8.424197673797607,0.0111111111111111,-0.0025978150809598
763,8.430911540985107,0.0111111111111111,-0.0017609972380264
764,8.436391592025757,0.0111111111111111,-0.0010780164737786
765,8.443092346191406,0.0111111111111111,-0.0003490658503988
766,8.45140290260315,0.0111111111111111,-0.001221730476396
767,8.460521936416626,0.0138888888888888,0.0006981317007977
768,8.4712655544281,0.0138888888888888,0.0005235987755982
769,8.482277870178223,0.0138888888888888,0.0013962634015954
770,8.501367330551147,0.0138888888888888,-0.0029670597283903
771,8.511136531829834,0.0138888888888888,-0.0055850536063818
772,8.520792961120605,0.0138888888888888,-0.003665191429188
773,8.530601501464844,0.0138888888888888,-0.0029670597283903
774,8.541324138641357,0.0138888888888888,-0.0022689280275926
775,8.551514625549316,0.0138888888888888,-0.0045378560551852
776,8.560614347457886,0.0138888888888888,-0.0032245558207766
777,8.570867538452148,0.0138888888888888,-0.0017448565103463
778,8.580873012542725,0.0138888888888888,-0.0003490658503988
779,8.625365257263184,0.0138888888888888,-0.0019198621771937
780,8.63252854347229,0.0138888888888888,-0.0022581196410495
781,8.643033027648926,0.0138888888888888,-0.0027541795484348
782,8.652621030807495,0.0138888888888888,-0.0003490658503988
783,8.660832166671753,0.0138888888888888,0.0
784,8.674532651901245,0.0138888888888888,-0.0026179938779914
785,8.683368921279907,0.0138888888888888,-0.0028180074607666
786,8.699272871017456,0.0138888888888888,-0.0005235987755982
787,8.71188735961914,0.0138888888888888,0.0003113451191492
788,8.727262735366821,0.0138888888888888,-0.0022689280275926
789,8.75110149383545,0.0138888888888888,-0.0045378560551852
790,8.800811290740967,0.0138888888888888,-0.0045378560551852
791,8.810859441757202,0.0138888888888888,-0.002443460952792
792,8.821240901947021,0.0138888888888888,0.0
793,8.841570615768433,0.0153519029106384,-0.0005515432923392
794,8.851857662200928,0.0166666666666666,-0.0027925268031909
795,8.86313533782959,0.0166666666666666,-0.0008726646259971
796,8.871593713760376,0.0166666666666666,-0.0031415926535897
797,8.881197690963745,0.0166666666666666,-0.0013962634015954
798,8.891034364700317,0.0166666666666666,0.0008726646259971
799,8.90086555480957,0.0166666666666666,-0.001221730476396
800,8.911252737045288,0.0166666666666666,0.0001745329251994
801,8.9211905002594,0.0166666666666666,0.001221730476396
802,8.93096923828125,0.0166666666666666,0.0005235987755982
803,8.94140076637268,0.0166666666666666,-0.0040142572795869
804,8.951956510543823,0.0166666666666666,-0.0019198621771937
805,8.960323572158813,0.0154004026758459,-0.0008855599079161
806,8.970587253570557,0.0138888888888888,0.0003490658503988
807,8.980559349060059,0.0138888888888888,-0.001221730476396
808,8.990783452987671,0.0137585620036139,-0.0018052206612971
809,9.002009630203247,0.0111111111111111,0.0005235987755982
810,9.011692762374878,0.0111111111111111,-0.0008726646259971
811,9.02261757850647,0.0111111111111111,-0.0008726646259971
812,9.030275344848633,0.0111111111111111,-0.002443460952792
813,9.040825366973877,0.0111111111111111,-0.0007196741661762
814,9.050882339477539,0.0111111111111111,-0.001221730476396
815,9.060686111450195,0.0111111111111111,0.001221730476396
816,9.07022738456726,0.0111111111111111,0.0
817,9.081037998199463,0.0111111111111111,-0.003665191429188
818,9.092573642730713,0.0111111111111111,-0.0013962634015954
819,9.102451086044312,0.0111111111111111,-0.0013962634015954
820,9.113607406616211,0.0111111111111111,-0.0043633231299858
821,9.121125221252441,0.0111111111111111,-0.0029670597283903
822,9.249383449554443,0.0111111111111111,0.0005235987755982
823,9.290496349334717,0.0083333333333333,-0.002443460952792
824,9.300795316696167,0.0083333333333333,-0.0013962634015954
825,9.310309886932373,0.0083333333333333,0.0
826,9.321650505065918,0.0083333333333333,-0.0027925268031909
827,9.33151388168335,0.0083333333333333,0.0022689280275926
828,9.341468811035156,0.0083333333333333,-0.0008726646259971
829,9.361142635345459,0.0083333333333333,0.0017453292519943
830,9.37116265296936,0.0083333333333333,-0.0006981317007977
831,9.381018161773682,0.0083333333333333,-0.0013962634015954
832,9.3906831741333,0.0083333333333333,-0.001221730476396
833,9.400678157806396,0.0083333333333333,-0.0040142572795869
834,9.4112389087677,0.0083333333333333,-0.002443460952792
835,9.42052960395813,0.0083333333333333,-0.0027949668138513
836,9.43118929862976,0.0083333333333333,-0.0045378560551852
837,9.441459894180298,0.0083333333333333,-0.0013962634015954
838,9.451632022857666,0.0111111111111111,-0.0013962634015954
839,9.462407350540161,0.0111111111111111,0.0
840,9.471084356307983,0.0111111111111111,0.0
841,9.480732917785645,0.0111111111111111,0.0026179938779914
842,9.491196155548096,0.0083333333333333,-0.0033161255787892
843,9.503764629364014,0.0083333333333333,-0.0010471975511965
844,9.510856628417969,0.0083333333333333,-0.0026179938779914
845,9.521853685379028,0.0083333333333333,-0.0031415926535897
846,9.560904741287231,0.0083333333333333,-0.0006981317007977
847,9.572445154190063,0.0111111111111111,-0.0017453292519943
848,9.581549644470215,0.0111111111111111,-0.001221730476396
849,9.591180562973022,0.0111111111111111,0.0027925268031909
850,9.60088586807251,0.0111111111111111,-0.0019198621771937
851,9.610169649124146,0.0111111111111111,-0.0001745329251994
852,9.621031761169434,0.0111111111111111,-0.0
853,9.6335289478302,0.0111111111111111,0.0020943951023931
854,9.640982151031494,0.0111111111111111,-0.0057595865315812
855,9.652416229248047,0.0111111111111111,-0.0027925268031909
856,9.660948753356934,0.0111111111111111,-0.0034906585039886
857,9.681325674057007,0.0111111111111111,0.0
858,9.691171407699585,0.0111111111111111,-0.0005235987755982
859,9.70113754272461,0.0111111111111111,-0.0003490658503988
860,9.710974216461182,0.0098527034777621,-0.0003227098225578
861,9.721033334732056,0.0027777777777777,-0.003665191429188
862,9.741179466247559,0.0027777777777777,-0.0010471975511965
863,9.751766681671143,0.0027777777777777,-0.001221730476396
864,9.76132845878601,0.0027777777777777,-0.0010324751680289
865,9.770716428756714,0.0027777777777777,-0.0001687620221942
866,9.78097414970398,0.0027777777777777,0.0004501196994501
867,9.791039228439331,0.0027777777777777,-0.0025396925966356
868,9.800931215286255,0.0027777777777777,-0.0027925268031909
869,9.8120858669281,0.0027777777777777,-0.0024735999266349
870,9.820812940597534,0.0027777777777777,-0.0029670597283903
871,9.832880735397339,0.0027777777777777,-0.001221730476396
872,9.84168267250061,0.0027777777777777,-0.001221730476396
873,9.850958347320557,0.0027777777777777,0.0010471975511965
874,9.861982822418213,0.0027777777777777,-0.0025136602199919
875,9.871336698532104,0.0027777777777777,-0.0013401159527046
876,9.880820035934448,0.0027777777777777,-0.0033161255787892
877,9.893335580825806,0.0027777777777777,-0.0038397243543875
878,9.901059627532959,0.0027777777777777,0.0
879,9.911332130432129,0.0027777777777777,-0.0015707963267948
880,9.920842409133911,0.0027777777777777,-0.0001745329251994
881,9.930030107498169,0.0027777777777777,-0.0010471975511965
882,9.94097900390625,0.0027777777777777,-0.0029670597283903
883,9.951182126998901,0.0027777777777777,-0.0047123889803846
884,9.960495471954346,0.0027777777777777,-0.0031657317458422
885,9.970295190811157,0.0027777777777777,-0.0015383029177595
886,9.98080587387085,0.0027777777777777,-0.0003244946653883
887,9.991951942443848,0.0027777777777777,-0.0006981317007977
888,10.002988338470459,0.0027777777777777,-0.0
889,10.01083254814148,0.0027777777777777,-0.0026179938779914
890,10.023946285247803,0.0027777777777777,-0.0029670597283903
891,10.03137755393982,0.0027777777777777,-0.0027925268031909
892,10.041383504867554,0.0027777777777777,-0.0050614548307835
893,10.050859689712524,0.0027777777777777,-0.0033161255787892
894,10.070958137512207,0.0,0.0001745329251994
895,10.080797672271729,0.0,0.0020943951023931
896,10.092350006103516,0.0,0.0015258820194443
897,10.103776931762695,0.0,-0.0006982440713845
898,10.111983299255371,0.0,-0.0013962634015954
899,10.121177673339844,0.0,-0.0001745329251994
900,10.133845806121826,0.0,-0.0020943951023931
901,10.151310682296753,0.0,-0.0010471975511965
902,10.161466836929321,0.0,0.0017453292519943
903,10.180704832077026,0.0,-0.0006981317007977
904,10.192791938781738,0.0,-0.0006981317007977
905,10.201560735702515,0.0,-0.0019198621771937
906,10.211524486541748,0.0,-0.007679448708775
907,10.221049070358276,0.0,-0.0057595865315812
908,10.231924533843994,0.0,-0.0034906585039886
909,10.242772102355957,0.0,-0.0013962634015954
910,10.294035196304321,0.0,0.0
911,10.301367044448853,0.0,0.0013962634015954
912,10.310449600219727,0.0,-0.0010471975511965
913,10.320971965789795,0.0,-0.0026179938779914
914,10.328887701034546,0.0,-0.0026179938779914
915,10.34230089187622,0.0,-0.0027925268031909
916,10.353210926055908,0.0,-0.003665191429188
917,10.361156463623047,0.0,-0.0022689280275926
918,10.370755672454834,0.0,0.0
919,10.381011009216309,0.0,-0.001221730476396
920,10.391061305999756,0.0,-0.0027925268031909
921,10.400616645812988,0.0,-0.0010471975511965
922,10.410620212554932,0.0,-0.0003490658503988
923,10.42078971862793,0.0,-0.0047123889803846
924,10.43109655380249,0.0,-0.0
925,10.440750360488892,0.0027777777777777,0.0
926,10.450981855392456,0.0027777777777777,-0.0048869219055841
927,10.460450172424316,0.0027777777777777,-0.0037216476074133
928,10.469808101654053,0.0027777777777777,-0.0025699004912393
929,10.481258153915405,0.0027777777777777,-0.0034906585039886
930,10.489954471588135,0.0027777777777777,-0.0043633231299858
931,10.50047254562378,0.0027777777777777,-0.002443460952792
932,10.511383533477783,0.0027777777777777,-0.0022689280275926
933,10.522271156311035,0.0027777777777777,0.0006981317007977
934,10.531058549880981,0.0027777777777777,0.0009670338049272
935,10.542200565338135,0.0027777777777777,0.0001745329251994
936,10.55330491065979,0.0027777777777777,-0.0029670597283903
937,10.56116008758545,0.0027777777777777,-0.0013962634015954
938,10.572046279907227,0.0027777777777777,-0.0034906585039886
939,10.5821533203125,0.0027777777777777,-0.0033161255787892
940,10.594325542449951,0.0027777777777777,-0.0055850536063818
941,10.602486610412598,0.0027777777777777,-0.0031415926535897
942,10.611757755279541,0.0027777777777777,-0.003665191429188
943,10.622087717056274,0.0027777777777777,-0.0005235987755982
944,10.627177476882935,0.0027777777777777,-0.0005235987755982
945,10.632205247879028,0.0027777777777777,-0.0005235987755982
946,10.763909101486206,0.0027777777777777,-0.0033161255787892
947,10.770448684692383,0.0027777777777777,-0.003665191429188
948,10.793018341064453,0.0,-0.0003490658503988
949,10.798593282699585,0.0,-0.0005932646869493
950,10.810413360595703,0.0,-0.002443460952792
951,10.8220374584198,0.0,-0.0020943951023931
952,10.831963539123535,0.0,-0.0019784639956078
953,10.84122347831726,0.0,-0.0018703184336793
954,10.853368520736694,0.0,-0.0020943951023931
955,10.86145830154419,0.0,-0.0015707963267948
956,10.882062911987305,0.0,-0.0054105206811824
957,10.891743183135986,0.0,-0.0029670597283903
958,10.90100622177124,0.0,-0.0019198621771937
959,10.911624670028687,0.0,-0.0038397243543875
960,10.927982568740845,0.0,-0.002443460952792
961,10.940150737762451,0.0,0.0002298382287419
962,10.952405214309692,0.0,-0.001221730476396
963,10.962420463562012,0.0,-0.0001745329251994
964,10.973902940750122,0.0,-0.0015145937167317
965,10.981265544891357,0.0,-0.0023738731620111
966,10.990781545639038,0.0,-0.001221730476396
967,11.003274917602539,0.0,-0.0027925268031909
968,11.011575698852539,0.0,0.0
969,11.021230220794678,0.0,-0.0003490658503988
970,11.030978918075562,0.0,-0.0003289036756726
971,11.041701078414917,0.0,-0.0001649967122256
972,11.054514169692993,0.0,0.0
973,11.06190800666809,0.0,-0.0020943951023931
974,11.072197198867798,0.0,-0.0020943951023931
975,11.08237361907959,0.0,-0.0043633231299858
976,11.095836162567139,0.0,-0.0033161255787892
977,11.102514266967773,0.0,0.0
978,11.112494230270386,0.0,-0.0006981317007977
979,11.122847080230713,0.0,-0.0003490658503988
980,11.130747556686401,0.0,0.0
981,11.141277074813843,0.0,-0.0015707963267948
982,11.152266502380371,0.0,0.0017453292519943
983,11.162822961807251,0.0,0.0
984,11.174157619476318,0.0,-0.0035097596458742
985,11.181121349334717,0.0,-0.0038916125213387
986,11.191299438476562,0.0,-0.0034906585039886
987,11.209940671920776,0.0,-0.0003037940502116
988,11.2207772731781,0.0,-0.0034906585039886
989,11.230843544006348,0.0,-0.0010471975511965
990,11.249502897262573,0.0,-0.0018540689745913
991,11.260471820831299,0.0,-0.0013962634015954
992,11.273425340652466,0.0,-2.8024888777798728e-05
993,11.282040357589722,0.0,-0.0027925268031909
994,11.291934967041016,0.0,-0.0020943951023931
995,11.301437854766846,0.0,-0.0052359877559829
996,11.312206268310547,0.0,-0.0040142572795869
997,11.32227611541748,0.0,-0.0041887902047863
998,11.351113557815552,0.0,-0.0017453292519943
999,11.362153768539429,0.0,-0.0019198621771937
1000,11.371869564056396,0.0,-0.0019198621771937
1001,11.382367849349976,0.0,-0.0029670597283903
1002,11.391112565994263,0.0,-0.0003490658503988
1003,11.402365684509277,0.0,-0.0040142572795869
1004,11.41134786605835,0.0,0.0005235987755982
1005,11.427302837371826,0.0,0.0003490658503988
1006,11.489736080169678,0.0,-0.0005822544902175
1007,11.497047662734985,0.0,-0.0006725690355923
1008,11.510326385498047,0.0,-0.0020943951023931
1009,11.520710468292236,0.0,-0.0047123889803846
1010,11.532559394836426,0.0,-0.0021548056448299
1011,11.54157304763794,0.0,-0.0010471975511965
1012,11.551350355148315,0.0,-0.0040142572795869
1013,11.562342882156372,0.0,-0.0026456073295376
1014,11.572301149368286,0.0,-0.0014057033904061
1015,11.58088731765747,0.0,-0.0019198621771937
1016,11.590883255004883,0.0,0.0001745329251994
1017,11.600281953811646,0.0,-0.0001604200139917
1018,11.612696886062622,0.0,-0.0015478728379169
1019,11.620710611343384,0.0,-0.002443460952792
1020,11.630586862564087,0.0,-0.0019198621771937
1021,11.643943309783936,0.0,-0.001221730476396
1022,11.650340557098389,0.0,-0.0038397243543875
1023,11.662678480148315,0.0,-0.0010471975511965
1024,11.671931028366089,0.0,-0.0017453292519943
1025,11.684818267822266,0.0,-0.0010471975511965
1026,11.724869728088379,0.0,0.0001745329251994
1027,11.732046127319336,0.0,-0.0008726646259971
1028,11.74298644065857,0.0,-0.0012806831877123
1029,11.751230955123901,0.0,-0.0015881620349699
1030,11.761146545410156,0.0,-0.0018641731790889
1031,11.771073579788208,0.0,-0.0017453292519943
1032,11.783715963363647,0.0,-0.0016676623932193
1033,11.791342496871948,0.0,-0.0016208097647259
1034,11.800859689712524,0.0,-0.0
1035,11.810763597488403,0.0,0.001221730476396
1036,11.831385850906372,0.0,-0.0032707880684716
1037,11.840904951095581,0.0,0.0003490658503988
1038,11.850613355636597,0.0,-0.0029707755796845
1039,11.861907720565796,0.0,-0.0031724147816974
1040,11.873506546020508,0.0,-0.0033794809142945
1041,11.881234407424927,0.0,0.0003490658503988
1042,11.891374826431274,0.0,-0.0001745329251994
1043,11.901756048202515,0.0,-0.0003490658503988
1044,11.912480354309082,0.0,-0.0005235987755982
1045,11.92395806312561,0.0,-0.0005235987755982
1046,11.930716276168823,0.0,-0.0
1047,11.941163063049316,0.0,-0.0029670597283903
1048,11.951014757156372,0.0,0.0001745329251994
1049,11.961602210998535,0.0,-0.0017453292519943
1050,11.967021942138672,0.0,-0.0017453292519943
1051,11.993180513381958,0.0,-0.0013962634015954
1052,12.001206159591675,0.0,-0.0026179938779914
1053,12.013091564178467,0.0,-0.0040142572795869
1054,12.024088621139526,0.0,-0.0015707963267948
1055,12.036300420761108,0.0,0.0
1056,12.052478551864624,0.0,-0.0045378560551852
1057,12.061233758926392,0.0029494070222585,-0.0042359101179681
1058,12.071651220321655,0.0043675553218697,-0.0017409733213029
1059,12.081642389297485,0.0055555555555555,6.40625856313238e-05
1060,12.092227220535278,0.0055555555555555,-0.0006828591102255
1061,12.101839542388916,0.0055555555555555,-0.003665191429188
1062,12.11035966873169,0.0055555555555555,-0.003665191429188
1063,12.120994091033936,0.0055555555555555,-0.003665191429188
1064,12.133304357528687,0.0055555555555555,-0.003665191429188
1065,12.141384363174438,0.0055555555555555,-0.0033575445961526
1066,12.153965711593628,0.0055555555555555,-0.0006021943960033
1067,12.160768032073975,0.0055555555555555,-0.0006981317007977
1068,12.17384934425354,0.0055555555555555,-0.0034906585039886
1069,12.181769371032715,0.0055555555555555,-0.0003490658503988
1070,12.190873622894287,0.0055555555555555,-0.0008726646259971
1071,12.200767755508423,0.0055555555555555,-0.0041887902047863
1072,12.211350679397583,0.0055555555555555,-0.0033161255787892
1073,12.225024223327637,0.0055555555555555,-0.0020943951023931
1074,12.232725143432617,0.0055555555555555,-0.0008726646259971
1075,12.241456747055054,0.0055555555555555,-0.0001745329251994
1076,12.263322353363037,0.0055555555555555,-0.0050614548307835
1077,12.272323608398438,0.0055555555555555,-0.0008726646259971
1078,12.284811019897461,0.0055555555555555,-0.0027925268031909
1079,12.292943477630615,0.0055555555555555,-0.0006981317007977
1080,12.30246114730835,0.0055555555555555,-0.0026179938779914
1081,12.312776565551758,0.0055555555555555,-0.001221730476396
1082,12.333572626113892,0.0,-0.0038397243543875
1083,12.354255676269531,0.0,-0.0031415926535897
1084,12.360838413238525,0.0,-0.0017453292519943
1085,12.372403860092163,0.0,-0.0013962634015954
1086,12.380938529968262,0.0,0.0001745329251994
1087,12.391387939453125,0.0,-0.0029670597283903
1088,12.40211296081543,0.0,-0.0
1089,12.411284923553467,0.0,0.0013962634015954
1090,12.421514749526978,0.0,-0.0043633231299858
1091,12.441277265548706,0.0,-0.0045378560551852
1092,12.45115065574646,0.0,-0.0027925268031909
1093,12.489304780960083,0.0,-0.001221730476396
1094,12.552801370620728,0.0,-0.0014678243422462
1095,12.559957027435303,0.0,-0.0008794949732633
1096,12.566117763519287,0.0,-0.0003729836487308
1097,12.581429958343506,0.0,-0.0038397243543875
1098,12.592076778411865,0.0,-0.0013962634015954
1099,12.59978985786438,0.0,-0.0013962634015954
1100,12.621420621871948,0.0,0.0008726646259971
1101,12.6410813331604,0.0,-0.0013962634015954
1102,12.652033805847168,0.0,0.0005235987755982
1103,12.66120433807373,0.0,-0.0010471975511965
1104,12.670738697052002,0.0,-0.0029670597283903
1105,12.684043169021606,0.0,-0.0022689280275926
1106,12.692471504211426,0.0,0.0006981317007977
1107,12.710411548614502,0.0,0.0003635865487303
1108,12.721049547195435,0.0,0.0001652051771591
1109,12.731394290924072,0.0,-0.0008726646259971
1110,12.741518020629883,0.0,-0.0008726646259971
1111,12.751727819442749,0.0,-0.0008726646259971
1112,12.761696338653564,0.0,-0.0027925268031909
1113,12.77082633972168,0.0027777777777777,0.0001745329251994
1114,12.780966758728027,0.0027777777777777,-0.0005235987755982
1115,12.790851593017578,0.0027777777777777,-0.0040142572795869
1116,12.801090955734253,0.0027777777777777,-0.0052359877559829
1117,12.811705827713013,0.0027777777777777,-0.0035972809477237
1118,12.821773529052734,0.0027777777777777,-0.0022242361217261
1119,12.833153247833252,0.0027777777777777,-0.0001745329251994
1120,12.84436583518982,0.0027777777777777,0.0015707963267948
1121,12.851929903030396,0.0027777777777777,-0.0031415926535897
1122,12.873398542404175,0.0055555555555555,-0.0026179938779914
1123,12.884201765060425,0.0055555555555555,-0.0019198621771937
1124,12.901745557785034,0.0055555555555555,-0.0022689280275926
1125,12.911304950714111,0.0055555555555555,0.0010471975511965
1126,12.924593687057495,0.0055555555555555,-0.0022218441509379
1127,12.931453466415405,0.0055555555555555,-0.003574466387657
1128,12.941958665847778,0.0055555555555555,-0.002614214939197
1129,12.95094084739685,0.0055555555555555,-0.0031415926535897
1130,12.965112924575806,0.0055555555555555,-0.002709635000048
1131,12.972904682159424,0.0055555555555555,-0.0024721462198017
1132,12.980535745620728,0.0055555555555555,-0.00232041158921
1133,12.990819454193115,0.0055555555555555,-0.0001745329251994
1134,13.002877950668335,0.0055555555555555,-0.0006981317007977
1135,13.011231899261475,0.0055555555555555,-0.0045378560551852
1136,13.021392345428467,0.0055555555555555,-0.0033161255787892
1137,13.05129885673523,0.0055555555555555,-0.0013962634015954
1138,13.060901880264282,0.0055555555555555,-0.0010471975511965
1139,13.070758819580078,0.0055555555555555,0.0013962634015954
1140,13.08552885055542,0.0055555555555555,-0.0008726646259971
1141,13.109864473342896,0.0055555555555555,-0.0008726646259971
1142,13.118743181228638,0.0055555555555555,0.0019198621771937
1143,13.477153062820435,0.009619332904858,-0.0022818574805351
1144,13.504976272583008,0.0168905458560585,-0.0014947306119314
1145,13.515335321426392,0.0184665871554574,-0.0021879097794437
1146,13.522343873977661,0.0194444444444444,-0.0026179938779914
1147,13.532696008682251,0.0194444444444444,-0.0020943951023931
1148,13.541240453720093,0.0194444444444444,-0.0029670597283903
1149,13.550666570663452,0.0222222222222222,-0.0054105206811824
1150,13.560641527175903,0.0222222222222222,-0.0015707963267948
1151,13.57186484336853,0.0222222222222222,-0.0013962634015954
1152,13.580982208251953,0.0222222222222222,-0.0034906585039886
1153,13.593373537063599,0.0222222222222222,-0.0
1154,13.60149359703064,0.0222222222222222,-0.0022689280275926
1155,13.621233463287354,0.0222222222222222,-0.0010471975511965
1156,13.632718563079834,0.0222222222222222,-0.0027925268031909
1157,13.641111373901367,0.0222222222222222,0.0005235987755982
1158,13.651540756225586,0.0222222222222222,-0.0019198621771937
1159,13.661968469619751,0.0222222222222222,0.0006981317007977
1160,13.670809984207153,0.0194444444444444,-0.0001745329251994
1161,13.68095588684082,0.0194444444444444,-0.0041887902047863
1162,13.691218852996826,0.0166666666666666,-0.0020943951023931
1163,13.701698780059814,0.0166666666666666,-0.0013962634015954
1164,13.71131706237793,0.0166666666666666,-0.0010471975511965
1165,13.721193552017212,0.0166666666666666,0.0010471975511965
1166,13.732347965240479,0.0166666666666666,0.0010471975511965
1167,13.740750551223755,0.0166666666666666,-0.0003490658503988
1168,13.751599550247192,0.0166666666666666,-0.0052359877559829
1169,13.763655662536621,0.0166666666666666,0.0006981317007977
1170,13.770597457885742,0.0166666666666666,-0.0003490658503988
1171,13.781117677688599,0.0166666666666666,-0.0017453292519943
1172,13.791259288787842,0.0166666666666666,0.0027925268031909
1173,13.802405595779419,0.0166666666666666,-0.0001745329251994
1174,13.811473846435547,0.0166666666666666,-0.0020943951023931
1175,13.82116985321045,0.0166666666666666,-0.0001745329251994
1176,13.835525751113892,0.0166666666666666,-0.0026179938779914
1177,13.84288477897644,0.0166666666666666,0.0003490658503988
1178,13.85181975364685,0.0166666666666666,-0.002443460952792
1179,13.861608266830444,0.0166666666666666,-0.0015707963267948
1180,13.871578931808472,0.0166666666666666,-0.0038397243543875
1181,13.88130784034729,0.0166666666666666,-0.0017453292519943
1182,13.892071723937988,0.0166666666666666,-0.0010471975511965
1183,13.901088953018188,0.0166666666666666,-0.001221730476396
1184,13.911380529403687,0.0166666666666666,-0.0
1185,13.922144412994385,0.0194444444444444,0.0
1186,13.950983762741089,0.0222222222222222,-0.0027925268031909
1187,13.960671424865723,0.0222222222222222,-0.0038397243543875
1188,13.970765352249146,0.0249999999999999,-0.0020943951023931
1189,13.981126546859741,0.0249999999999999,0.0006981317007977
1190,13.991952419281006,0.0249999999999999,-0.0022689280275926
1191,14.003700256347656,0.0249999999999999,-0.0022689280275926
1192,14.012064695358276,0.0249999999999999,0.0005235987755982
1193,14.022310495376587,0.0222222222222222,-0.0010471975511965
1194,14.032180547714233,0.0222222222222222,-0.0005235987755982
1195,14.044171333312988,0.0194444444444444,0.0003490658503988
1196,14.050840616226196,0.0194444444444444,-0.0
1197,14.060988903045654,0.0194444444444444,-0.0022689280275926
1198,14.071176052093506,0.0194444444444444,-0.0006981317007977
1199,14.082271814346313,0.0166666666666666,-0.0017453292519943
1200,14.092620611190796,0.0166666666666666,-0.0047123889803846
1201,14.101233720779419,0.0166666666666666,-0.0040142572795869
1202,14.111632823944092,0.0166666666666666,-0.0008726646259971
1203,14.121338129043579,0.0166666666666666,-0.0026179938779914
1204,14.131274461746216,0.0166666666666666,-0.0020943951023931
1205,14.1425199508667,0.0166666666666666,-0.0006981317007977
1206,14.151103496551514,0.0166666666666666,0.0010471975511965
1207,14.16254734992981,0.0166666666666666,-0.001221730476396
1208,14.180617094039917,0.0166666666666666,-0.0020943951023931
1209,14.190783023834229,0.0166666666666666,-0.002443460952792
1210,14.200994968414307,0.0166666666666666,0.0006981317007977
1211,14.21136736869812,0.0166666666666666,0.0003490658503988
1212,14.221033096313477,0.0166666666666666,-0.0043633231299858
1213,14.231765985488892,0.0166666666666666,-0.0035894239868418
1214,14.241766691207886,0.0166666666666666,0.0017453292519943
1215,14.251213073730469,0.0166666666666666,-0.0029670597283903
1216,14.260881423950195,0.0166666666666666,-0.0001745329251994
1217,14.280680418014526,0.0166666666666666,0.0
1218,14.2929048538208,0.0166666666666666,-0.0013962634015954
1219,14.302536010742188,0.0176481764948854,-0.0017662838894864
1220,14.311636686325073,0.0185756250455572,-0.0021159237558912
1221,14.321633338928223,0.0194444444444444,-0.0033161255787892
1222,14.330509424209595,0.0194444444444444,-0.001221730476396
1223,14.34076714515686,0.0194444444444444,-0.0033161255787892
1224,14.351807832717896,0.0194444444444444,0.0005235987755982
1225,14.361201763153076,0.0194444444444444,-0.002443460952792
1226,14.371175050735474,0.0194444444444444,-0.001221730476396
1227,14.383162021636963,0.0194444444444444,0.0006981317007977
1228,14.393067359924316,0.0194444444444444,-0.0013962634015954
1229,14.400669574737549,0.0194444444444444,-0.0013962634015954
1230,14.411766767501831,0.0194444444444444,-0.0004659417625824
1231,14.420642852783203,0.0194444444444444,0.0002781756356089
1232,14.431271314620972,0.0194444444444444,-0.0006981317007977
1233,14.442505836486816,0.0194444444444444,-0.0022689280275926
1234,14.451550483703613,0.0194444444444444,-0.0040142572795869
1235,14.471400737762451,0.0194444444444444,-0.0014713286142342
1236,14.481695413589478,0.0194444444444444,-0.0022689280275926
1237,14.501133441925049,0.0194444444444444,-0.0037402489351792
1238,14.511873245239258,0.0194444444444444,-0.0012756440286219
1239,14.52280855178833,0.0194444444444444,0.0
1240,14.53206181526184,0.0194444444444444,0.0020943951023931
1241,14.543713808059692,0.0194444444444444,0.0001745329251994
1242,14.553774356842041,0.0194444444444444,-0.0013962634015954
1243,14.581993341445923,0.0194444444444444,-0.001221730476396
1244,14.599670171737671,0.0222222222222222,-0.0017453292519943
1245,14.614043235778809,0.0222222222222222,-0.0029670597283903
1246,14.621915578842163,0.0222222222222222,-0.0013962634015954
1247,14.632110357284546,0.0222222222222222,-0.0020943951023931
1248,14.641061544418335,0.0222222222222222,-0.0019198621771937
1249,14.651310920715332,0.0222222222222222,-0.0027925268031909
1250,14.710607767105103,0.0222222222222222,-0.0019198621771937
1251,14.720868110656738,0.0222222222222222,-0.0033161255787892
1252,14.731943368911743,0.0232784353529896,-0.0025197596398506
1253,14.741598844528198,0.0241992907646608,-0.0018254510167327
1254,14.751411437988281,0.0249999999999999,-0.0010471975511965
1255,14.761059284210205,0.0249999999999999,0.0015707963267948
1256,14.770790338516235,0.0249999999999999,-0.0004421553079662
1257,14.781714677810669,0.0249999999999999,-0.0001745329251994
1258,14.791013479232788,0.0249999999999999,-0.0
1259,14.7999746799469,0.0249999999999999,0.0
1260,14.811670541763306,0.0249999999999999,-0.0020943951023931
1261,14.821848154067993,0.0249999999999999,0.0
1262,14.832103967666626,0.0249999999999999,0.0005797109979959
1263,14.841890096664429,0.0249999999999999,0.0011328730219809
1264,14.851186513900757,0.0249999999999999,-0.0008726646259971
1265,14.861979961395264,0.0249999999999999,-0.0013354430253355
1266,14.870651006698608,0.0249999999999999,-0.0017072215945197
1267,14.881190061569214,0.0249999999999999,0.0005235987755982
1268,14.892675399780273,0.0249999999999999,-0.0026179938779914
1269,14.901153087615967,0.0249999999999999,-0.0001745329251994
1270,14.911710500717163,0.0249999999999999,-0.0029670597283903
1271,14.924283981323242,0.0249999999999999,-0.0008726646259971
1272,14.932098388671875,0.0249999999999999,-0.0026179938779914
1273,14.941517353057861,0.0249999999999999,-0.0015707963267948
1274,14.951332807540894,0.0249999999999999,-0.0026179938779914
1275,14.961483716964722,0.0249999999999999,-0.0013775829366272
1276,14.972281455993652,0.0249999999999999,0.0
1277,14.981835842132568,0.0249999999999999,0.001221730476396
1278,15.003525972366333,0.0249999999999999,-0.0020943951023931
1279,15.01149034500122,0.0249999999999999,-0.0052359877559829
1280,15.022751569747925,0.0277777777777777,0.0003490658503988
1281,15.033909559249878,0.0277777777777777,0.0
1282,15.042124509811401,0.0305555555555555,-0.0001745329251994
1283,15.054828405380249,0.0305555555555555,-0.0006981317007977
1284,15.061707735061646,0.0305555555555555,0.0017453292519943
1285,15.07132077217102,0.0305555555555555,0.0
1286,15.08081603050232,0.0277777777777777,-0.0003490658503988
1287,15.090907096862793,0.0277777777777777,0.0
1288,15.101583480834961,0.0277777777777777,-0.0020943951023931
1289,15.111688137054443,0.0277777777777777,-0.0013962634015954
1290,15.120991945266724,0.0249999999999999,0.0019198621771937
1291,15.133415699005127,0.0249999999999999,0.0005235987755982
1292,15.141730546951294,0.0249999999999999,-0.0008726646259971
1293,15.152801275253296,0.0222222222222222,-0.0034906585039886
1294,15.162433624267578,0.0222222222222222,-0.0019198621771937
1295,15.17158055305481,0.0222222222222222,0.0
1296,15.183027982711792,0.0194444444444444,-0.0017453292519943
1297,15.19171929359436,0.0194444444444444,-0.0003490658503988
1298,15.240062236785889,0.0194444444444444,-0.000240987152478
1299,15.292861700057983,0.0194444444444444,-0.0041887902047863
1300,15.303161859512329,0.0194444444444444,-0.0017453292519943
1301,15.311732769012451,0.0194444444444444,-0.0031415926535897
1302,15.322787284851074,0.0194444444444444,-0.0006981317007977
1303,15.33228325843811,0.0194444444444444,-0.0048869219055841
1304,15.341177940368652,0.0194444444444444,-0.0015707963267948
1305,15.352298736572266,0.0194444444444444,0.0
1306,15.40006399154663,0.0194444444444444,-0.0012887447204344
1307,15.414260625839233,0.0194444444444444,-0.0017453292519943
1308,15.462375402450562,0.0194444444444444,-0.0026179938779914
1309,15.471097946166992,0.0194444444444444,0.0003490658503988
1310,15.481350421905518,0.0194444444444444,-0.0
1311,15.491809368133545,0.0194444444444444,-0.0013962634015954
1312,15.502059936523438,0.0194444444444444,-0.0040142572795869
1313,15.511626482009888,0.0194444444444444,-0.0040142572795869
1314,15.523128509521484,0.0194444444444444,-0.0047123889803846
1315,15.534375667572021,0.0166666666666666,-0.0038397243543875
1316,15.542774438858032,0.0166666666666666,-0.0
1317,15.551763534545898,0.0166666666666666,-0.0019198621771937
1318,15.561103343963623,0.0166666666666666,-0.0010471975511965
1319,15.571732759475708,0.0138888888888888,-0.0013962634015954
1320,15.581886529922485,0.0111111111111111,-0.0027925268031909
1321,15.593449354171753,0.0111111111111111,-0.0022689280275926
1322,15.601413488388062,0.0111111111111111,-0.0022689280275926
1323,15.611722946166992,0.0111111111111111,-0.0017453292519943
1324,15.638985395431519,0.0111111111111111,-0.0001835168444927
1325,15.652357578277588,0.0111111111111111,-0.0
1326,15.662298440933228,0.0111111111111111,-0.0020943951023931
1327,15.671410083770752,0.0111111111111111,-0.0017453292519943
1328,15.681913137435913,0.0111111111111111,-0.0005235987755982
1329,15.691689729690552,0.0111111111111111,-0.001221730476396
1330,15.702129364013672,0.0111111111111111,-0.0008726646259971
1331,15.711009502410889,0.0111111111111111,0.0003490658503988
1332,15.720985651016235,0.0083333333333333,0.0
1333,15.731775760650635,0.0067794876020572,-0.0027336681871456
1334,15.741676568984985,0.0055555555555555,-0.0013962634015954
1335,15.750826358795166,0.0051948313053133,-0.0013962634015954
1336,15.760634660720825,0.0025267559851559,-0.0013962634015954
1337,15.771189451217651,0.0,0.0
1338,15.783209562301636,0.0,-0.0020943951023931
1339,15.791573762893677,0.0,-0.0013962634015954
1340,15.810354948043823,0.0,-0.002343381486492
1341,15.820879936218262,0.0,-0.0026853378666073
1342,15.830811023712158,0.0,0.0008726646259971
1343,15.840648412704468,0.0,0.0006981317007977
1344,15.850772142410278,0.0,-0.0013962634015954
1345,15.861470460891724,0.0,0.0005235987755982
1346,15.870956897735596,0.0,-0.0013962634015954
1347,15.881644248962402,0.0,-0.0027925268031909
1348,15.892974138259888,0.0,-0.0033161255787892
1349,15.900918006896973,0.0,-0.0062831853071795
1350,15.910834550857544,0.0,-0.007679448708775
1351,15.921542167663574,0.0,-0.0026179938779914
1352,15.930488348007202,0.0,-0.0024000912150784
1353,15.940629720687866,0.0,-0.0021530837619905
1354,15.951643228530884,0.0,0.0001745329251994
1355,15.962050676345825,0.0,-0.0005156659741734
1356,15.97153615951538,0.0,-0.0009939078913438
1357,15.981422424316406,0.0,-0.0031415926535897
1358,15.992700338363647,0.0,-0.0034906585039886
1359,16.00131869316101,0.0,-0.002443460952792
1360,16.010942697525024,0.0027777777777777,-0.0022689280275926
1361,16.0214741230011,0.0,-0.0054105206811824
1362,16.0329008102417,0.0,-0.0047247404595398
1363,16.04298186302185,0.0,-0.0001745329251994
1364,16.051984548568726,0.0,0.0
1365,16.06320595741272,0.0,-0.0017691291280003
1366,16.07154083251953,0.0,-0.0030830837480529
1367,16.0812566280365,0.0,-0.0031415926535897
1368,16.092726945877075,0.0,-0.0022661620107331
1369,16.101778030395508,0.0,0.002443460952792
1370,16.11305809020996,0.0,-0.0006981317007977
1371,16.120858430862427,0.0,0.0015707963267948
1372,16.13472294807434,0.0,0.0015707963267948
1373,16.215481758117676,0.0027777777777777,0.001221730476396
1374,16.261009454727173,0.0027777777777777,-0.0038397243543875
1375,16.273369550704956,0.0027777777777777,-0.0038397243543875
1376,16.282849311828613,0.0027777777777777,-0.0035621836345982
1377,16.314444541931152,0.0027777777777777,-0.0003490658503988
1378,16.32271981239319,0.0027777777777777,-0.0026179938779914
1379,16.33057999610901,0.0027777777777777,-0.0003490658503988
1380,16.34252643585205,0.0027777777777777,0.0003490658503988
1381,16.350794553756714,0.0027777777777777,-0.0
1382,16.361546754837036,0.0,-0.0033161255787892
1383,16.371506214141846,0.0,-0.0003490658503988
1384,16.381074905395508,0.0,-0.0015707963267948
1385,16.39063835144043,0.0,-0.0013962634015954
1386,16.403284788131714,0.0,-0.0019711807523384
1387,16.411380529403687,0.0,-0.0036465921462475
1388,16.421385765075684,0.0,-0.0020943951023931
1389,16.431057691574097,0.0,-0.0009894829337656
1390,16.440863370895386,0.0,0.0003853513169858
1391,16.450913429260254,0.0,0.0013962634015954
1392,16.461556911468506,0.0,-0.0013962634015954
1393,16.470746755599976,0.0,-0.0005235987755982
1394,16.480639934539795,0.0,-0.0054105206811824
1395,16.490402936935425,0.0,-0.0034906585039886
1396,16.502246379852295,0.0,-0.0034906585039886
1397,16.51187491416931,0.0,-0.0013962634015954
1398,16.52178692817688,0.0,-0.0003490658503988
1399,16.530778408050537,0.0,0.001221730476396
1400,16.54070782661438,0.0,0.0010471975511965
1401,16.550356149673462,0.0,-0.0020943951023931
1402,16.56039571762085,0.0,-0.0018558844127101
1403,16.570598125457764,0.0,-0.0022689280275926
1404,16.580235958099365,0.0,0.0001745329251994
1405,16.59057116508484,0.0,0.0001745329251994
1406,16.601590156555176,0.0,-0.003665191429188
1407,16.611676692962646,0.0,0.0005235987755982
1408,16.621136903762817,0.0,-0.0006981317007977
1409,16.631423473358154,0.0,-0.0010471975511965
1410,16.639589548110962,0.0,-0.0010471975511965
1411,16.650426149368286,0.0,-0.0005283090004213
1412,16.6613450050354,0.0,0.0010471975511965
1413,16.67076015472412,0.0,0.0
1414,16.686272144317627,0.0,0.001221730476396
1415,16.730992555618286,0.0,-0.0040142572795869
1416,16.761661052703857,0.0,-0.0017453292519943
1417,16.772594690322876,0.0,-0.0010284179147491
1418,16.781903505325317,0.0,0.0
1419,16.79177737236023,0.0,-0.0015707963267948
1420,16.80115294456482,0.0,0.0
1421,16.81304121017456,0.0,-0.0003490658503988
1422,16.82234025001526,0.0,0.0
1423,16.833624362945557,0.0,0.0005235987755982
1424,16.842081546783447,0.0,1.964959986531427e-05
1425,16.851966381072998,0.0,-0.0034906585039886
1426,16.86090588569641,0.0,-0.0019198621771937
1427,16.87161874771118,0.0,-0.0062831853071795
1428,16.890620946884155,0.0,-0.0029670597283903
1429,16.901236534118652,0.0,-0.0030086927063799
1430,16.91075086593628,0.0,-0.0031467320111618
1431,16.92081046104431,0.0,-0.002443460952792
1432,16.93097233772278,0.0,-0.0034906585039886
1433,16.940951585769653,0.0,-0.0035842267868632
1434,16.950812339782715,0.0,0.0015707963267948
1435,16.961125373840332,0.0,0.0010471975511965
1436,16.971102952957153,0.0,-0.0005235987755982
1437,16.981163501739502,0.0,0.0008726646259971
1438,16.991198778152466,0.0,-0.0013962634015954
1439,17.002870559692383,0.0,-0.0014486120515628
1440,17.012296438217163,0.0,-0.0019109900400478
1441,17.020836353302002,0.0,0.0
1442,17.030757427215576,0.0027777777777777,-0.0002659875575343
1443,17.040876150131226,0.0027777777777777,-0.0030153499620523
1444,17.05098247528076,0.0027777777777777,-0.001221730476396
1445,17.061007738113403,0.0027777777777777,0.0020943951023931
1446,17.070533752441406,0.0027777777777777,-0.0015707963267948
1447,17.081671237945557,0.0027777777777777,-0.0006981317007977
1448,17.09119153022766,0.0027777777777777,0.0
1449,17.10359239578247,0.0027777777777777,0.0031415926535897
1450,17.112661361694336,0.0027777777777777,0.0003490658503988
1451,17.12128210067749,0.0027777777777777,-0.003665191429188
1452,17.132090091705322,0.0027777777777777,-0.0026179938779914
1453,17.142155647277832,0.0027777777777777,-0.0026179938779914
1454,17.151894092559814,0.0027777777777777,-0.0020943951023931
1455,17.161409616470337,0.0027777777777777,-0.0043633231299858
1456,17.171360969543457,0.0027777777777777,-0.0040142572795869
1457,17.182403087615967,0.0027777777777777,-0.0010471975511965
1458,17.191335678100586,0.0027777777777777,-0.0031415926535897
1459,17.202393293380737,0.0027777777777777,-0.0031415926535897
1460,17.212451934814453,0.0027777777777777,-0.0013962634015954
1461,17.221320152282715,0.0027777777777777,0.0003490658503988
1462,17.231879949569702,0.0027777777777777,-0.0003490658503988
1463,17.241336345672607,0.0027777777777777,-0.0013962634015954
1464,17.25148034095764,0.0027777777777777,-0.0008726646259971
1465,17.262437343597412,0.0027777777777777,-0.0015707963267948
1466,17.273683071136475,0.0027777777777777,-0.0013962634015954
1467,17.281367301940918,0.0027777777777777,0.0022689280275926
1468,17.29151487350464,0.0055555555555555,-0.0017453292519943
1469,17.303532361984253,0.0055555555555555,-0.0013220724648077
1470,17.311176300048828,0.0055555555555555,-0.0005235987755982
1471,17.323481559753418,0.0055555555555555,-0.0048869219055841
1472,17.332658767700195,0.0055555555555555,-0.0041887902047863
1473,17.34099292755127,0.0055555555555555,-0.0034906585039886
1474,17.351683855056763,0.0055555555555555,-0.0013962634015954
1475,17.361238479614258,0.0055555555555555,-0.0015707963267948
1476,17.371273040771484,0.0025709974244641,-0.0013832710088179
1477,17.381399154663086,0.0,0.0008726646259971
1478,17.39021873474121,0.0,-0.0018695620356573
1479,17.40146565437317,0.0,-0.0053663402391975
1480,17.4116268157959,0.0,-0.0003490658503988
1481,17.421112298965454,0.0,0.0006981317007977
1482,17.432587385177612,0.0,-0.0002976328428069
1483,17.440852165222168,0.0,-0.0010148191695065
1484,17.451122522354126,0.0,-0.0008726646259971
1485,17.46262836456299,0.0,-0.0006603406555679
1486,17.470741033554077,0.0,-4.562545589169775e-05
1487,17.481842279434204,0.0,0.0010471975511965
1488,17.49056339263916,0.0,0.0026179938779914
1489,17.500673294067383,0.0,0.0012129386646975
1490,17.510695457458496,0.0,-0.0013962634015954
1491,17.523016929626465,0.0,-0.0013962634015954
1492,17.530219316482544,0.0,-0.0014744787990485
1493,17.54070496559143,0.0,-0.0021838855179572
1494,17.551445722579956,0.0,0.0008726646259971
1495,17.561057806015015,0.0,0.0003490658503988
1496,17.571224212646484,0.0,0.0007290152295145
1497,17.58114457130432,0.0,0.0013962634015954
1498,17.59079384803772,0.0,0.0020943951023931
1499,17.626948356628418,0.0,-0.002443460952792
1500,17.642020225524902,0.0,-0.0053096773800636
1501,17.651436805725098,0.0,-0.006566886704597
1502,17.66161274909973,0.0,-0.001221730476396
1503,17.672489404678345,0.0,-0.0016353544236647
1504,17.681113958358765,0.0,-0.001963334096363
1505,17.69036626815796,0.0,0.0008726646259971
1506,17.703486680984497,0.0,-0.0027925268031909
1507,17.71114754676819,0.0,0.0001745329251994
1508,17.72075915336609,0.0,0.0013962634015954
1509,17.73397135734558,0.0,0.0001942672231893
1510,17.741122007369995,0.0,0.0010471975511965
1511,17.750759840011597,0.0,-0.0015707963267948
1512,17.761329889297485,0.0,0.0006981317007977
1513,17.77106022834778,0.0027777777777777,-0.0015707963267948
1514,17.78097915649414,0.0027777777777777,-0.0001745329251994
1515,17.790797472000122,0.0027777777777777,-0.0003490658503988
1516,17.800981521606445,0.0027777777777777,-0.0019198621771937
1517,17.81167507171631,0.0027777777777777,-0.0020943951023931
1518,17.820878505706787,0.0027777777777777,-0.0019198621771937
1519,17.83051037788391,0.0,-0.0017453292519943
1520,17.840924739837646,0.0,-0.0043633231299858
1521,17.851068019866943,0.0,-0.0020943951023931
1522,17.86178469657898,0.0,-0.0043633231299858
1523,17.873110055923462,0.0,-0.0019198621771937
1524,17.881208896636963,0.0,-0.0010471975511965
1525,17.890464544296265,0.0,0.0
1526,17.900935173034668,0.0,-0.0006981317007977
1527,17.91078233718872,0.0,-0.0008726646259971
1528,17.920641899108887,0.0,0.0
1529,17.931347846984863,0.0,-0.0022689280275926
1530,17.941266536712646,0.0,-0.0006981317007977
1531,17.951249837875366,0.0,-0.0031415926535897
1532,17.960952758789062,0.0,-0.0005235987755982
1533,17.971668004989624,0.0,-0.001221730476396
1534,17.982957363128662,0.0,-0.0010471975511965
1535,17.991204500198364,0.0,-0.0045378560551852
1536,18.00133204460144,0.0,-0.0029670597283903
1537,18.011800527572632,0.0,0.0019198621771937
1538,18.02150535583496,0.0,0.0
1539,18.03080654144287,0.0,0.002443460952792
1540,18.041640758514404,0.0,-0.0
1541,18.050745010375977,0.0,0.0005235987755982
1542,18.060808658599854,0.0,-0.0008726646259971
1543,18.071918964385986,0.0,-0.0026179938779914
1544,18.080827951431274,0.0,-0.0026179938779914
1545,18.09214973449707,0.0,0.001221730476396
1546,18.099664449691772,0.0,0.001221730476396
1547,18.123722553253174,0.0,-0.0019198621771937
1548,18.130339860916138,0.0,-0.002443460952792
1549,18.140636444091797,0.0,-0.0022689280275926
1550,18.149268865585327,0.0,-0.0022689280275926
1551,18.161831378936768,0.0,-0.003665191429188
1552,18.170576572418213,0.0,-0.0005235987755982
1553,18.180952787399292,0.0,-0.0003490658503988
1554,18.191152334213257,0.0,0.0013962634015954
1555,18.201664447784424,0.0,-0.0015707963267948
1556,18.20702028274536,0.0,-0.0015707963267948
1557,18.21358346939087,0.0,-0.0015707963267948
1558,18.219995260238647,0.0,-0.0041887902047863
1559,18.231234550476074,0.0,-0.001221730476396
1560,18.241998434066772,0.0,0.0003490658503988
1561,18.251246690750122,0.0027777777777777,-0.0010471975511965
1562,18.26102614402771,0.0027777777777777,-0.0008726646259971
1563,18.2710542678833,0.0027777777777777,-0.0
1564,18.28172278404236,0.0,-2.6750782565801877e-05
1565,18.29109835624695,0.0,-0.0027925268031909
1566,18.302358627319336,0.0,-0.0
1567,18.311559438705444,0.0,-3.164788235658461e-05
1568,18.3215389251709,0.0,-0.0007496345554186
1569,18.33189868927002,0.0,-0.0003490658503988
1570,18.339589834213257,0.0,-0.0003490658503988
1571,18.35116934776306,0.0,0.0
1572,18.36182713508606,0.0,-0.0
1573,18.371079444885254,0.0,-0.0029670597283903
1574,18.381230354309082,0.0,0.0005235987755982
1575,18.39114809036255,0.0,-0.0001745329251994
1576,18.401338815689087,0.0,-0.0027925268031909
1577,18.411256074905396,0.0,-0.0022689280275926
1578,18.42182946205139,0.0027777777777777,-0.0001745329251994
1579,18.431384563446045,0.0027777777777777,-0.0020943951023931
1580,18.440531015396118,0.0027777777777777,-0.0023621853903978
1581,18.45119547843933,0.0027777777777777,-0.0040087287251104
1582,18.461275100708008,0.0027777777777777,-0.0014968252873499
1583,18.472192764282227,0.0027777777777777,-0.0013962634015954
1584,18.490647315979004,0.0027777777777777,-0.0052359877559829
1585,18.50083041191101,0.0027777777777777,0.0010471975511965
1586,18.510576963424683,0.0027777777777777,-0.0015707963267948
1587,18.52039861679077,0.0027777777777777,0.0015707963267948
1588,18.53062653541565,0.0027777777777777,0.0
1589,18.540504693984985,0.0027777777777777,-0.0001745329251994
1590,18.5517578125,0.0027777777777777,-0.0033161255787892
1591,18.56222438812256,0.0027777777777777,-0.0034906585039886
1592,18.571081399917603,0.0027777777777777,-0.0069813170079773
1593,18.58192753791809,0.0027777777777777,-0.0013962634015954
1594,18.59041690826416,0.0027777777777777,-0.0033161255787892
1595,18.60004496574402,0.0027777777777777,-0.0032626153429396
1596,18.623346090316772,0.0027777777777777,0.0005235987755982
1597,18.63139533996582,0.0027777777777777,-0.0054105206811824
1598,18.641815900802612,0.0027777777777777,-0.0022689280275926
1599,18.652342796325684,0.0027777777777777,0.0
1600,18.661648750305176,0.0027777777777777,-0.001221730476396
1601,18.68130087852478,0.0027777777777777,-0.0027925268031909
1602,18.69213581085205,0.0027777777777777,-0.0030599012377777
1603,18.700474739074707,0.0027777777777777,-0.004364715056257
1604,18.7104389667511,0.0027777777777777,-0.0044546244576885
1605,18.720982551574707,0.0027777777777777,-0.0040142572795869
1606,18.730899810791016,0.0027777777777777,-0.0031415926535897
1607,18.74109935760498,0.0027777777777777,-0.0033161255787892
1608,18.75109028816223,0.0027777777777777,-0.0006981317007977
1609,18.76170563697815,0.0027777777777777,0.0005235987755982
1610,18.7710599899292,0.0027777777777777,-0.002443460952792
1611,18.780781269073486,0.0027777777777777,-0.0010471975511965
1612,18.79135489463806,0.0027777777777777,0.0015707963267948
1613,18.801592350006104,0.0027777777777777,0.0022689280275926
1614,18.81101942062378,0.0027777777777777,0.001221730476396
1615,18.82081890106201,0.0027777777777777,0.0006981317007977
1616,18.83349609375,0.0027777777777777,-0.0022689280275926
1617,18.842055082321167,0.0027777777777777,-0.0038397243543875
1618,18.85114860534668,0.0027777777777777,-0.0085521133347722
1619,18.862284421920776,0.0027777777777777,-0.0078539816339744
1620,18.87087607383728,0.0027777777777777,-0.0026179938779914
1621,18.881534099578857,0.0027777777777777,-0.0
1622,18.891783952713013,0.0027777777777777,0.0004054050974017
1623,18.90194582939148,0.0027777777777777,0.0031415926535897
1624,18.910669326782227,0.0027777777777777,-0.0001745329251994
1625,18.92259168624878,0.0027777777777777,-0.0029670597283903
1626,18.931408643722534,0.0027777777777777,-0.0031379316514436
1627,18.941264152526855,0.0027777777777777,-0.0033289306153238
1628,18.951109647750854,0.0027777777777777,-0.0010471975511965
1629,18.960633754730225,0.0027777777777777,-0.0003490658503988
1630,18.971050024032593,0.0027777777777777,-0.0003490658503988
1631,18.982368230819702,0.0027777777777777,-0.0003490658503988
1632,18.991572380065918,0.0027777777777777,-0.0005235987755982
1633,19.001991987228394,0.0027777777777777,-0.0057595865315812
1634,19.011744260787964,0.0027777777777777,-0.0043633231299858
1635,19.020712852478027,0.0027777777777777,0.0005235987755982
1636,19.03359889984131,0.0027777777777777,-0.0029670597283903
1637,19.041869401931763,0.0027777777777777,0.0013962634015954
1638,19.05152940750122,0.0027777777777777,-0.0005235987755982
1639,19.061230421066284,0.0027777777777777,-0.0005235987755982
1640,19.070908784866333,0.0027777777777777,-0.0022689280275926
1641,19.081461429595947,0.0027777777777777,-0.0038397243543875
1642,19.094036102294922,0.0027777777777777,-0.0059341194567807
1643,19.10279154777527,0.0027777777777777,-0.0052359877559829
1644,19.113680839538574,0.0027777777777777,-0.0048869219055841
1645,19.12250518798828,0.0027777777777777,-0.0038397243543875
1646,19.132367372512817,0.0027777777777777,-0.0024433743592639
1647,19.141796112060547,0.0027777777777777,-0.0011083942249195
1648,19.161479473114014,0.0027777777777777,-0.0031415926535897
1649,19.17155146598816,0.0027777777777777,6.375297736957962e-05
1650,19.18153953552246,0.0027777777777777,0.0022689280275926
1651,19.19265604019165,0.0027777777777777,0.0021850984401712
1652,19.202428817749023,0.0027777777777777,0.0014461162029482
1653,19.2108416557312,0.0027777777777777,0.0
1654,19.22095274925232,0.0027777777777777,-0.0045378560551852
1655,19.230679512023926,0.0027777777777777,-0.0042495725585189
1656,19.240761280059814,0.0027777777777777,-0.0047123889803846
1657,19.253599166870117,0.0027777777777777,-0.0041887902047863
1658,19.261837244033813,0.0027777777777777,-0.0013962634015954
1659,19.270329236984253,0.0027777777777777,-0.0012298573591741
1660,19.2827365398407,0.0027777777777777,-0.0009867283107266
1661,19.301037073135376,0.0027777777777777,-0.0006281176362313
1662,19.319321155548096,0.0027777777777777,-0.0002698293273075
1663,19.336737155914307,0.0027777777777777,-0.0040142572795869
1664,19.401588439941406,0.0027777777777777,0.002443460952792
1665,19.412091493606567,0.0027777777777777,0.0029670597283903
1666,19.421563625335693,0.0027777777777777,-0.0001745329251994
1667,19.430493593215942,0.0027777777777777,-0.0
1668,19.44097089767456,0.0027777777777777,-0.0
1669,19.450939178466797,0.0027777777777777,-0.002443460952792
1670,19.460753440856934,0.0027777777777777,-0.0041887902047863
1671,19.470695734024048,0.0027777777777777,-0.001221730476396
1672,19.480915546417236,0.0027777777777777,-0.0017453292519943
1673,19.4905424118042,0.0027777777777777,0.0013962634015954
1674,19.50089955329895,0.0027777777777777,-0.0010471975511965
1675,19.510738611221313,0.0027777777777777,-0.0027925268031909
1676,19.5208101272583,0.0027777777777777,-0.0048869219055841
1677,19.530819416046143,0.0027777777777777,-0.0043790912375616
1678,19.544387102127075,0.0027777777777777,0.0015707963267948
1679,19.554770469665527,0.0027777777777777,0.0006981317007977
1680,19.563610792160034,0.0027777777777777,-0.0010471975511965
1681,19.57351589202881,0.0027777777777777,-0.0022689280275926
1682,19.620551824569702,0.0027777777777777,0.0009755247543995
1683,19.64127254486084,0.0027777777777777,0.0017453292519943
1684,19.653517723083496,0.0027777777777777,-0.0006981317007977
1685,19.661165475845337,0.0027777777777777,-0.0026179938779914
1686,19.67118763923645,0.0027777777777777,-0.0010471975511965
1687,19.682739973068237,0.0027777777777777,-0.0019984401354505
1688,19.691468000411987,0.0027777777777777,-0.0027171235986191
1689,19.702686548233032,0.0027777777777777,0.0001745329251994
1690,19.711549520492554,0.0027777777777777,-0.0
1691,19.722420930862427,0.0027777777777777,-0.0008726646259971
1692,19.73207664489746,0.0027777777777777,-0.0
1693,19.74136781692505,0.0027777777777777,-0.0006981317007977
1694,19.75139570236206,0.0027777777777777,-0.0010471975511965
1695,19.7705979347229,0.0027777777777777,-0.001762298216171
1696,19.78077220916748,0.0027777777777777,-0.003665191429188
1697,19.791166067123413,0.0027777777777777,-0.0010471975511965
1698,19.801873683929443,0.0027777777777777,-0.0026179938779914
1699,19.81191611289978,0.0027777777777777,-0.0027925268031909
1700,19.82146382331848,0.0027777777777777,-0.0020943951023931
1701,19.833384037017822,0.0027777777777777,-0.0018000262639903
1702,19.841368913650513,0.0027777777777777,-0.0016028402974932
1703,19.85100746154785,0.0027777777777777,0.001221730476396
1704,19.868902444839478,0.0027777777777777,-0.0009972637508864
1705,19.881535530090332,0.0027777777777777,-0.0045378560551852
1706,19.891682386398315,0.0027777777777777,-0.0017453292519943
1707,19.901427507400513,0.0027777777777777,-0.0003490658503988
1708,19.910966157913208,0.0027777777777777,-0.0017453292519943
1709,19.921749353408813,0.0027777777777777,-0.0017453292519943
1710,19.930952072143555,0.0027777777777777,-0.0017453292519943
1711,19.940836429595947,0.0027777777777777,-0.0018239357175367
1712,19.950972080230713,0.0027777777777777,-0.0043633231299858
1713,19.96060061454773,0.0027777777777777,-0.0038397243543875
1714,19.970809936523438,0.0027777777777777,-0.0027925268031909
1715,19.981427431106567,0.0027777777777777,0.0015707963267948
1716,19.991044282913208,0.0027777777777777,0.0008726646259971
1717,20.003337621688843,0.0027777777777777,0.001221730476396
1718,20.01246213912964,0.0027777777777777,0.0031415926535897
1719,20.02176785469055,0.0027777777777777,-0.003665191429188
1720,20.038397550582886,0.0027777777777777,-0.0010471975511965
1721,20.14313530921936,0.0027777777777777,-0.0027925268031909
1722,20.153111934661865,0.0027777777777777,0.0008726646259971
1723,20.160537719726562,0.0027777777777777,-0.0005235987755982
1724,20.171282529830933,0.0027777777777777,-0.0013962634015954
1725,20.18073344230652,0.0027777777777777,-0.0045378560551852
1726,20.191317319869995,0.0027777777777777,-0.0027925268031909
1727,20.201210260391235,0.0027777777777777,-0.0047123889803846
1728,20.21083354949951,0.0027777777777777,-0.0022689280275926
1729,20.221025466918945,0.0027777777777777,-0.0031415926535897
1730,20.23062491416931,0.0027777777777777,-0.0008555258846021
1731,20.241841554641724,0.0027777777777777,-0.0003744344599769
1732,20.252049446105957,0.0027777777777777,-0.0017453292519943
1733,20.26254963874817,0.0027777777777777,0.0019198621771937
1734,20.27092957496643,0.0027777777777777,0.0048869219055841
1735,20.28124189376831,0.0027777777777777,-0.0027925268031909
1736,20.292302131652832,0.0027777777777777,-0.0019198621771937
1737,20.300901174545288,0.0027777777777777,-0.0015707963267948
1738,20.31135582923889,0.0027777777777777,-0.0017453292519943
1739,20.322554349899292,0.0055555555555555,-0.0040142572795869
1740,20.33312964439392,0.0055555555555555,-0.0048869219055841
1741,20.341434001922607,0.0055555555555555,-0.0059341194567807
1742,20.351020336151123,0.0055555555555555,-0.0020943951023931
1743,20.361079692840576,0.0055555555555555,-0.0015707963267948
1744,20.37212896347046,0.0055555555555555,0.0019198621771937
1745,20.38200616836548,0.0027777777777777,-0.0003490658503988
1746,20.39154553413391,0.0027777777777777,-0.0
1747,20.40380024909973,0.0027777777777777,-0.0008726646259971
1748,20.420979976654053,0.0027777777777777,-0.0001745329251994
1749,20.440929889678955,0.0055555555555555,-0.0022689280275926
1750,20.451428651809692,0.0055555555555555,-0.0013962634015954
1751,20.46075201034546,0.0055555555555555,0.0001745329251994
1752,20.47147536277771,0.0055555555555555,-0.0020943951023931
1753,20.482017040252686,0.0055555555555555,-0.0005235987755982
1754,20.49099588394165,0.0055555555555555,0.0
1755,20.502177953720093,0.0055555555555555,-0.0001745329251994
1756,20.511476039886475,0.0055555555555555,-0.0026179938779914
1757,20.520812273025513,0.0055555555555555,0.0005235987755982
1758,20.530227422714233,0.0055555555555555,0.0001745329251994
1759,20.54005193710327,0.0055555555555555,0.001221730476396
1760,20.552230834960938,0.0055555555555555,-0.0006981317007977
1761,20.562020540237427,0.0055555555555555,-0.0012689095520957
1762,20.570191860198975,0.0055555555555555,-0.0017453292519943
1763,20.581194162368774,0.0027777777777777,-0.0034906585039886
1764,20.59082555770874,0.0055555555555555,-0.0008504613977146
1765,20.600576162338257,0.0055555555555555,-0.0022689280275926
1766,20.6111843585968,0.0055555555555555,-0.0
1767,20.622047662734985,0.0083333333333333,-0.0005235987755982
1768,20.63101053237915,0.0083333333333333,-0.0008726646259971
1769,20.640212059020996,0.0083333333333333,0.0010471975511965
1770,20.650645971298218,0.0083333333333333,-0.0015707963267948
1771,20.661620616912842,0.0083333333333333,-0.0015707963267948
1772,20.671277284622192,0.0083333333333333,-0.0041887902047863
1773,20.680973529815674,0.0083333333333333,-0.0006981317007977
1774,20.687011003494263,0.0083333333333333,-0.0006981317007977
1775,20.69438648223877,0.0083333333333333,-0.0011673986906178
1776,20.701181173324585,0.0083333333333333,-0.0026179938779914
1777,20.71161961555481,0.0083333333333333,-0.001221730476396
1778,20.721803665161133,0.0083333333333333,0.0
1779,20.732759475708008,0.0083333333333333,-2.5493546972503004e-05
1780,20.740525245666504,0.0083333333333333,-0.0001783891116914
1781,20.75054693222046,0.0083333333333333,-0.0022689280275926
1782,20.760681867599487,0.0083333333333333,-0.0045378560551852
1783,20.770521640777588,0.0083333333333333,-0.0022689280275926
1784,20.780110120773315,0.0083333333333333,-0.0034906585039886
1785,20.790298223495483,0.0083333333333333,-0.0008726646259971
1786,20.800100564956665,0.0083333333333333,0.0
1787,20.811152696609497,0.0083333333333333,-0.0022689280275926
1788,20.821532011032104,0.0083333333333333,0.0008726646259971
1789,20.830636262893677,0.0083333333333333,0.0008726646259971
1790,20.842052221298218,0.0083333333333333,0.0001745329251994
1791,20.851516008377075,0.0083333333333333,-0.0003490658503988
1792,20.86143183708191,0.0083333333333333,-0.002443460952792
1793,20.872133493423462,0.0083333333333333,-0.0015707963267948
1794,20.881333589553833,0.0055555555555555,-0.0017453292519943
1795,20.891104459762573,0.0055555555555555,-0.001221730476396
1796,20.90318202972412,0.0055555555555555,-0.0017453292519943
1797,20.922539949417114,0.0047333652304567,-0.0019645205603357
1798,20.930495023727417,0.0027777777777777,-0.0040142572795869
1799,20.94205641746521,0.0027777777777777,-0.001221730476396
1800,20.95217204093933,0.0,0.0017453292519943
1801,20.96118950843811,0.0,-0.001221730476396
1802,20.971138954162598,0.0,-0.0022689280275926
1803,20.981326818466187,0.0,-0.0020943951023931
1804,20.991066694259644,0.0,-0.003665191429188
1805,20.996777296066284,0.0,-0.0032042446658339
1806,21.062286615371704,0.0,0.0013962634015954
1807,21.070860385894775,0.0,-0.0015707963267948
1808,21.081697463989258,0.0,-0.0031415926535897
1809,21.090292930603027,0.0,-0.0031415926535897
1810,21.1011061668396,0.0,-0.0045378560551852
1811,21.11095881462097,0.0,-0.0005235987755982
1812,21.121148347854614,0.0,0.002443460952792
1813,21.13210678100586,0.0,0.0020131695149964
1814,21.14106774330139,0.0,0.000466005668297
1815,21.15135955810547,0.0,-0.0015707963267948
1816,21.16221332550049,0.0,-0.0017058975304265
1817,21.170361757278442,0.0,-0.001807324334673
1818,21.180967330932617,0.0,-0.0040142572795869
1819,21.191651344299316,0.0,-0.0031415926535897
1820,21.199352025985718,0.0,-0.0012709247939736
1821,21.21090865135193,0.0,0.0006981317007977
1822,21.221326112747192,0.0,-0.001221730476396
1823,21.23012638092041,0.0,-0.0004409711777171
1824,21.241512775421143,0.0,-0.0029142473282908
1825,21.250986337661743,0.0,-0.0019198621771937
1826,21.260530948638916,0.0,-0.0027925268031909
1827,21.271244764328003,0.0,-0.0003490658503988
1828,21.281341075897217,0.0,-0.001221730476396
1829,21.291275024414062,0.0,-0.0001745329251994
1830,21.30009388923645,0.0,-0.0034906585039886
1831,21.310904502868652,0.0,-0.002443460952792
1832,21.321017742156982,0.0,-0.0034906585039886
1833,21.330092430114746,0.0,-0.0001745329251994
1834,21.339295864105225,0.0,-0.0001745329251994
1835,21.350622415542603,0.0,0.0006981317007977
1836,21.370002508163452,0.0,-0.0019198621771937
1837,21.380366563796997,0.0,-0.002443460952792
1838,21.390761137008667,0.0,-0.0031415926535897
1839,21.400838613510132,0.0,-0.0003490658503988
1840,21.410824298858643,0.0,-0.0031415926535897
1841,21.421976566314697,0.0,0.0013962634015954
1842,21.43076729774475,0.0,-0.0013962634015954
1843,21.441059350967407,0.0,0.0003490658503988
1844,21.45100212097168,0.0,-0.0027925268031909
1845,21.460811376571655,0.0,-0.001221730476396
1846,21.47170352935791,0.0,-0.002443460952792
1847,21.48190999031067,0.0,-0.0026179938779914
1848,21.49101448059082,0.0,-0.0023525811987672
1849,21.50081205368042,0.0,-0.001730713194219
1850,21.510936737060547,0.0,-0.0003490658503988
1851,21.520986557006836,0.0,-0.0017453292519943
1852,21.530171632766724,0.0,-0.0004184548109991
1853,21.541117668151855,0.0,0.0011628075500788
1854,21.55125904083252,0.0,0.0006981317007977
1855,21.56080937385559,0.0,-0.0015707963267948
1856,21.57147455215454,0.0,-0.001482217818135
1857,21.58180570602417,0.0,0.0
1858,21.591308116912842,0.0,0.0017453292519943
1859,21.60034203529358,0.0,-0.0020943951023931
1860,21.611008167266846,0.0,-0.0052359877559829
1861,21.620603561401367,0.0,-0.0006981317007977
1862,21.631528615951538,0.0,-0.0045378560551852
1863,21.641358852386475,0.0,-0.0033161255787892
1864,21.651777744293213,0.0,-0.0020943951023931
1865,21.663501977920532,0.0,-0.0041887902047863
1866,21.670292854309082,0.0,-0.0033161255787892
1867,21.68125891685486,0.0,0.0001745329251994
1868,21.691625833511353,0.0,-0.0061086523819801
1869,21.70060706138611,0.0,-0.0010471975511965
1870,21.71229124069214,0.0,-0.003665191429188
1871,21.720744371414185,0.0,0.0
1872,21.730454683303833,0.0,0.0017453292519943
1873,21.741408348083496,0.0,-0.0003490658503988
1874,21.752351760864258,0.0,0.001221730476396
1875,21.76149845123291,0.0,-0.0008726646259971
1876,21.770973682403564,0.0,-0.0029670597283903
1877,21.78060507774353,0.0,-0.0022689280275926
1878,21.791993856430054,0.0,-0.0031415926535897
1879,21.802030563354492,0.0,-0.0013962634015954
1880,21.81295108795166,0.0,-0.0054105206811824
1881,21.833148956298828,0.0,0.001221730476396
1882,21.841211318969727,0.0,0.0
1883,21.851053953170776,0.0,-0.0008726646259971
1884,21.862409591674805,0.0,-0.003665191429188
1885,21.871607065200806,0.0,-0.0029670597283903
1886,21.88100242614746,0.0,0.0006981317007977
1887,21.890879154205322,0.0,0.0007724296065608
1888,21.90203356742859,0.0,0.0013962634015954
1889,21.910517692565918,0.0,-0.0005235987755982
1890,21.921082735061646,0.0,-0.0043633231299858
1891,21.93023133277893,0.0,-0.0031415926535897
1892,21.940475702285767,0.0,-0.0006981317007977
1893,21.951621055603027,0.0,-0.0020943951023931
1894,21.960716485977173,0.0,-0.0005235987755982
1895,21.970906496047974,0.0,-0.001221730476396
1896,21.98077893257141,0.0,0.0003490658503988
1897,21.99028468132019,0.0,-0.0026179938779914
1898,22.021451473236084,0.0,-0.0020943951023931
1899,22.04207754135132,0.0,-0.0013962634015954
1900,22.05208683013916,0.0,-0.0026179938779914
1901,22.062334775924683,0.0,-0.002353290842677
1902,22.072537183761597,0.0,-0.0020897640463348
1903,22.08039903640747,0.0,-0.0001745329251994
1904,22.090418815612793,0.0027777777777777,-0.0040142572795869
1905,22.10088014602661,0.0027777777777777,-0.0017453292519943
1906,22.110955238342285,0.0027777777777777,0.0020943951023931
1907,22.121150970458984,0.0027777777777777,0.0003490658503988
1908,22.133131742477417,0.0,-0.0003490658503988
1909,22.141927242279053,0.0,-0.0
1910,22.150913953781128,0.0,-0.0005235987755982
1911,22.160504817962646,0.0,-0.0013962634015954
1912,22.16930627822876,0.0,-0.0017111348721715
1913,22.18141746520996,0.0,-0.0020943951023931
1914,22.1906840801239,0.0,0.0001745329251994
1915,22.200746059417725,0.0,-0.0013962634015954
1916,22.211241006851196,0.0,-0.001221730476396
1917,22.22089147567749,0.0,-0.0
1918,22.229593515396118,0.0,-0.0006981317007977
1919,22.241109371185303,0.0,8.153209758911771e-05
1920,22.25171136856079,0.0,-0.0033161255787892
1921,22.260556936264038,0.0,-0.0040142572795869
1922,22.269630908966064,0.0,-0.0013569252122188
1923,22.2818706035614,0.0,-0.003665191429188
1924,22.290176153182983,0.0,-0.0003046448000572
1925,22.30053687095642,0.0027777777777777,-0.0017848098033497
1926,22.310891151428223,0.0,0.0
1927,22.320565223693848,0.0,0.0006981317007977
1928,22.330636024475098,0.0,-0.0027925268031909
1929,22.34071373939514,0.0,-0.0015707963267948
1930,22.351006269454956,0.0,0.0010471975511965
1931,22.362932682037354,0.0,-0.0019198621771937
1932,22.370756149291992,0.0,0.0006981317007977
1933,22.380922555923462,0.0,-0.0001745329251994
1934,22.39072036743164,0.0,-0.0003988586091124
1935,22.400907516479492,0.0,-0.0023993696069463
1936,22.411753177642822,0.0,-0.0026179938779914
1937,22.422317504882812,0.0,-0.0019198621771937
1938,22.43211054801941,0.0,-0.0026179938779914
1939,22.441133975982666,0.0,-0.0001745329251994
1940,22.451541423797607,0.0,0.0003490658503988
1941,22.47030520439148,0.0,0.0012363721893521
1942,22.480742692947388,0.0,0.0020943951023931
1943,22.491311073303223,0.0,0.0005235987755982
1944,22.499367713928223,0.0,0.0005235987755982
1945,22.511285543441772,0.0,-0.002443460952792
1946,22.5208797454834,0.0,-0.0020943951023931
1947,22.529949188232422,0.0,-0.0020943951023931
1948,22.54054546356201,0.0,-0.0001463115958443
1949,22.550519704818726,0.0,-0.0022689280275926
1950,22.561229705810547,0.0,-0.001221730476396
1951,22.57085394859314,0.0,0.0010471975511965
1952,22.581003189086914,0.0,-0.0003490658503988
1953,22.590641975402832,0.0,-0.0013154449642744
1954,22.602007627487183,0.0,-0.0038397243543875
1955,22.610746383666992,0.0,-0.0033161255787892
1956,22.621137857437134,0.0055555555555555,0.0013962634015954
1957,22.633559942245483,0.0055555555555555,-0.0019198621771937
1958,22.643813371658325,0.0055555555555555,0.0029670597283903
1959,22.649049282073975,0.0055555555555555,0.0018806318456509
1960,22.660662412643433,0.0055555555555555,-0.0017453292519943
1961,22.671125411987305,0.0055555555555555,-0.0027925268031909
1962,22.691592931747437,0.0055555555555555,-0.0003490658503988
1963,22.70205044746399,0.0055555555555555,-0.0005235987755982
1964,22.722795724868774,0.0055555555555555,0.0001745329251994
1965,22.73236322402954,0.0055555555555555,0.0003490658503988
1966,22.741445302963257,0.0055555555555555,-0.0040142572795869
1967,22.75168466567993,0.0055555555555555,-0.002443460952792
1968,22.760523557662964,0.0055555555555555,-0.0025283785195428
1969,22.770890474319458,0.0055555555555555,-0.0024849441028675
1970,22.78096079826355,0.0055555555555555,0.0010471975511965
1971,22.79133439064026,0.0055555555555555,-0.0006981317007977
1972,22.802202939987183,0.0055555555555555,-0.0006981317007977
1973,22.81132411956787,0.0055555555555555,-0.0031415926535897
1974,22.82106304168701,0.0055555555555555,-0.0005235987755982
1975,22.831509351730347,0.0066561465699661,-0.0016300335421516
1976,22.84208917617798,0.0077708548106081,-0.0027506604924546
1977,22.84882092475891,0.0083333333333333,-0.0033161255787892
1978,22.861154794692993,0.0083333333333333,0.0
1979,22.870985746383667,0.0111111111111111,-0.001221730476396
1980,22.88234519958496,0.0111111111111111,-0.0020943951023931
1981,22.89034414291382,0.0138888888888888,-0.0017453292519943
1982,22.90075922012329,0.0138888888888888,0.0
1983,22.911260843276978,0.0138888888888888,-0.0020943951023931
1984,22.92060422897339,0.0166666666666666,0.0001745329251994
1985,22.93019437789917,0.0194444444444444,-0.0008726646259971
1986,22.940637350082397,0.0194444444444444,0.0029670597283903
1987,22.950706005096436,0.0194444444444444,-0.0034906585039886
1988,22.96109628677368,0.0194444444444444,0.0003490658503988
1989,22.970634937286377,0.0194444444444444,-0.0020943951023931
1990,22.98098134994507,0.0194444444444444,-0.0031415926535897
1991,22.990726232528687,0.0194444444444444,-0.0
1992,23.00054097175598,0.0194444444444444,-0.0008726646259971
1993,23.0112087726593,0.0194444444444444,-0.0019198621771937
1994,23.020647525787354,0.0194444444444444,0.0022689280275926
1995,23.030102968215942,0.0194444444444444,-0.0016781392937197
1996,23.041447639465332,0.0194444444444444,-0.0003490658503988
1997,23.05111861228943,0.0194444444444444,0.0013962634015954
1998,23.060283184051514,0.0194444444444444,0.0002203490927183
1999,23.07107162475586,0.0194444444444444,-0.0011639252764558
2000,23.080997943878174,0.0194444444444444,0.0001745329251994
2001,23.0904483795166,0.0194444444444444,0.0
2002,23.09995174407959,0.0194444444444444,-0.0008726646259971
2003,23.112711191177368,0.0194444444444444,-0.0038397243543875
2004,23.121233701705933,0.0194444444444444,-0.0040142572795869
2005,23.132089853286743,0.0194444444444444,-0.0003490658503988
2006,23.140697717666626,0.0194444444444444,-5.9283446961440605e-05
2007,23.15177822113037,0.0194444444444444,0.0027925268031909
2008,23.161113023757935,0.0194444444444444,-0.0013962634015954
2009,23.17056918144226,0.0194444444444444,-0.0001745329251994
2010,23.180274963378906,0.0194444444444444,-0.0022689280275926
2011,23.1899995803833,0.0194444444444444,-0.0030285499760584
2012,23.200164794921875,0.0194444444444444,-0.003109485850545
2013,23.210371017456055,0.0194444444444444,-0.0026179938779914
2014,23.22194814682007,0.0194444444444444,-0.003665191429188
2015,23.233368158340454,0.0194444444444444,-0.0015707963267948
2016,23.240636110305786,0.0194444444444444,-0.0020943951023931
2017,23.250858783721924,0.0194444444444444,-0.0010471975511965
2018,23.260791301727295,0.0194444444444444,0.0005235987755982
2019,23.270587682724,0.0194444444444444,-0.001221730476396
2020,23.28135061264038,0.0194444444444444,-0.001221730476396
2021,23.290799140930176,0.0194444444444444,0.0001745329251994
2022,23.30141854286194,0.0194444444444444,-0.0003490658503988
2023,23.31081199645996,0.0194444444444444,-0.0029670597283903
2024,23.322149753570557,0.0194444444444444,-0.0022689280275926
2025,23.32983684539795,0.0194444444444444,-0.0019737142841388
2026,23.340494871139526,0.0194444444444444,-0.0015707963267948
2027,23.35126280784607,0.0194444444444444,0.0
2028,23.360847234725952,0.0194444444444444,-0.0001745329251994
2029,23.370532035827637,0.0194444444444444,-0.0059341194567807
2030,23.380834341049194,0.0194444444444444,-0.0019198621771937
2031,23.391067266464233,0.0194444444444444,-0.0026179938779914
2032,23.40058422088623,0.0194444444444444,-0.0019198621771937
2033,23.411309003829956,0.0194444444444444,-0.0008726646259971
2034,23.42089056968689,0.0194444444444444,0.001221730476396
2035,23.430302619934082,0.0194444444444444,0.001221730476396
2036,23.440640211105347,0.0194444444444444,-0.0003490658503988
2037,23.45064949989319,0.0194444444444444,0.0003490658503988
2038,23.460849046707153,0.0194444444444444,-0.0023746653026
2039,23.47099995613098,0.0194444444444444,0.0
2040,23.481608152389526,0.0194444444444444,-0.0066322511575784
2041,23.488828420639038,0.0194444444444444,-0.0066322511575784
2042,23.500843048095703,0.0194444444444444,-0.0025342579108652
2043,23.511840105056763,0.0194444444444444,-0.0005235987755982
2044,23.521724700927734,0.0222222222222222,0.0015707963267948
2045,23.530613660812378,0.0222222222222222,0.001240837853583
2046,23.540364503860474,0.0222222222222222,0.0008788862499723
2047,23.551296949386597,0.0222222222222222,-0.0006981317007977
2048,23.56023359298706,0.0222222222222222,-0.0008180931819447
2049,23.570443868637085,0.0222222222222222,-0.0021486682739206
2050,23.580751657485962,0.0222222222222222,-0.0031415926535897
2051,23.589795351028442,0.0222222222222222,-0.0031415926535897
2052,23.601215362548828,0.0222222222222222,-0.0011241979951989
2053,23.612970113754272,0.0222222222222222,-0.0020943951023931
2054,23.6216242313385,0.0222222222222222,0.0013962634015954
2055,23.630264282226562,0.0222222222222222,0.0012911664016953
2056,23.6406888961792,0.0222222222222222,0.0
2057,23.651244640350342,0.0222222222222222,0.0008726646259971
2058,23.66169810295105,0.0222222222222222,-0.0006981317007977
2059,23.670837879180908,0.0027777777777777,0.0003490658503988
2060,23.68085241317749,0.0027777777777777,-0.0026179938779914
2061,23.691407203674316,0.0,-0.0010471975511965
2062,23.701085329055786,0.0,-0.0010471975511965
2063,23.71178412437439,0.0,0.0005235987755982
2064,23.722397089004517,0.0,-0.0027925268031909
2065,23.729843616485596,0.0,-0.0021408217577304
2066,23.74038076400757,0.0,-0.0023584943706466
2067,23.75191855430603,0.0,-0.003665191429188
2068,23.76319694519043,0.0,0.0008046123117539
2069,23.77068567276001,0.0,-0.0027925268031909
2070,23.78050446510315,0.0,-0.0022689280275926
2071,23.789405345916748,0.0,-0.0022689280275926
2072,23.79994034767151,0.0,0.0003490658503988
2073,23.80897879600525,0.0,0.0003490658503988
2074,23.82063055038452,0.0,-0.002443460952792
2075,23.83034324645996,0.0,-0.0022671376281731
2076,23.840564966201782,0.0,-0.0020815780931725
2077,23.850937604904175,0.0,0.0010471975511965
2078,23.861044883728027,0.0,-0.0005817320813752
2079,23.87039613723755,0.0,-0.0020888176391025
2080,23.880393028259277,0.0,-0.001221730476396
2081,23.89075541496277,0.0,-0.0012420948719856
2082,23.901241302490234,0.0,-0.0020943951023931
2083,23.91050434112549,0.0,-0.0026179938779914
2084,23.93234372138977,0.0,0.0003448488499149
2085,23.940596342086792,0.0,0.0001770703961802
2086,23.950766563415527,0.0,0.0003490658503988
2087,23.960459232330322,0.0,-0.0004833993517343
2088,23.97026801109314,0.0,-0.0013258160503191
2089,23.980504512786865,0.0,-0.0033161255787892
2090,23.99056601524353,0.0,-0.0066322511575784
2091,24.000585556030273,0.0,-0.0017453292519943
2092,24.01170516014099,0.0,-0.0008726646259971
2093,24.021477937698364,0.0,0.0
2094,24.032408952713013,0.0,0.000736591063978
2095,24.04115629196167,0.0,-0.0013962634015954
2096,24.051259994506836,0.0,-0.0017453292519943
2097,24.06069302558899,0.0,-0.0003490658503988
2098,24.07127594947815,0.0,-0.0017453292519943
2099,24.081061601638794,0.0,0.0001745329251994
2100,24.090883493423462,0.0,-0.0027925268031909
2101,24.100780248641968,0.0,0.0003490658503988
2102,24.110309839248657,0.0,-0.0015707963267948
2103,24.120673179626465,0.0,-0.0048869219055841
2104,24.129908084869385,0.0,-0.0048869219055841
2105,24.140562295913696,0.0,-0.0010471975511965
2106,24.15130853652954,0.0,-0.003665191429188
2107,24.16085171699524,0.0,-0.0020943951023931
2108,24.17049527168274,0.0,-0.0015707963267948
2109,24.18022346496582,0.0,0.0022689280275926
2110,24.190647840499878,0.0,0.001221730476396
2111,24.20110011100769,0.0,0.000658082340798
2112,24.211594104766846,0.0,9.21842411550596e-05
2113,24.22122812271118,0.0,-0.0019198621771937
2114,24.231325149536133,0.0,-0.0005235987755982
2115,24.241294622421265,0.0,-0.0048869219055841
2116,24.251171350479126,0.0,-0.0043633231299858
2117,24.26097536087036,0.0,-0.0029670597283903
2118,24.270583391189575,0.0,-0.0038397243543875
2119,24.280858039855957,0.0,-0.001221730476396
2120,24.291397094726562,0.0,-0.0005235987755982
2121,24.301166534423828,0.0,-0.0005235987755982
2122,24.311629056930542,0.0,0.0006981317007977
2123,24.321723461151123,0.0,-0.0006981317007977
2124,24.330188035964966,0.0,0.0001745329251994
2125,24.34107804298401,0.0,-0.0013962634015954
2126,24.351041555404663,0.0,-0.0022689280275926
2127,24.360531330108643,0.0,-0.0048869219055841
2128,24.371079444885254,0.0,-0.0003490658503988
2129,24.380788803100586,0.0,-0.0019198621771937
2130,24.390966415405273,0.0,-0.0015707963267948
2131,24.401378631591797,0.0,-0.0013962634015954
2132,24.411858558654785,0.0,-0.001221730476396
2133,24.422444105148315,0.0,-0.0003490658503988
2134,24.43085813522339,0.0,-0.0027925268031909
2135,24.442198038101196,0.0,0.0003490658503988
2136,24.452705144882202,0.0,-0.001221730476396
2137,24.460987329483032,0.0,-0.0006434042068716
2138,24.470603942871094,0.0,0.0
2139,24.481305837631226,0.0,-0.0026179938779914
2140,24.49123239517212,0.0,-0.0047123889803846
2141,24.500547170639038,0.0,-0.0040142572795869
2142,24.511016607284546,0.0,-0.0017453292519943
2143,24.521899938583374,0.0,-0.0013962634015954
2144,24.53069233894348,0.0,-0.0019198621771937
2145,24.54077386856079,0.0,-0.0005235987755982
2146,24.551185607910156,0.0,-0.0003490658503988
2147,24.560410737991333,0.0,0.0
2148,24.570615768432617,0.0,0.0003490658503988
2149,24.580878257751465,0.0,-0.0010471975511965
2150,24.590517282485962,0.0,-0.0013962634015954
2151,24.60184335708618,0.0,0.0010471975511965
2152,24.611087322235107,0.0,-0.0015707963267948
2153,24.622041940689087,0.0,-0.0043633231299858
2154,24.632043838500977,0.0,-0.0013962634015954
2155,24.641069889068604,0.0,-0.0031415926535897
2156,24.650818347930908,0.0,-0.0006981317007977
2157,24.659167766571045,0.0,-0.0006981317007977
2158,24.6715669631958,0.0,-0.0033161255787892
2159,24.681861639022827,0.0,-0.0
2160,24.691860914230347,0.0,0.0015707963267948
2161,24.701393365859985,0.0,-0.0008726646259971
2162,24.710774421691895,0.0,0.0006981317007977
2163,24.72174334526062,0.0,-0.0045378560551852
2164,24.729552745819092,0.0,-0.0042082528713619
2165,24.740852117538452,0.0,-0.0037313521328201
2166,24.761284112930298,0.0,-0.0032324974209482
2167,24.770156860351562,0.0,-0.0027604479906351
2168,24.780876874923706,0.0,-0.0
2169,24.791407585144043,0.0,-0.0008726646259971
2170,24.802675247192383,0.0,-0.0012185772986688
2171,24.81105136871338,0.0,-0.0014757208453531
2172,24.821452856063843,0.0,-0.002443460952792
2173,24.831043243408203,0.0,-0.0020271301150913
2174,24.84103536605835,0.0,-0.0015933594399381
2175,24.851223945617676,0.0,-0.0001745329251994
2176,24.8609139919281,0.0,-0.0006981317007977
2177,24.871501684188843,0.0,-0.0019198621771937
2178,24.880812168121338,0.0,-0.002443460952792
2179,24.890920877456665,0.0,-0.0043633231299858
2180,24.901281356811523,0.0,-0.0041887902047863
2181,24.91160488128662,0.0,-0.0033161255787892
2182,24.9222354888916,0.0,-0.0019198621771937
2183,24.93089532852173,0.0,-0.0012556407231591
2184,24.941067457199097,0.0,-0.0004754246465008
2185,24.95140242576599,0.0,-0.0006981317007977
2186,24.961121559143066,0.0,0.0005235987755982
2187,24.971355676651,0.0,0.0019198621771937
2188,24.981560945510864,0.0,-0.0015707963267948
2189,24.991358280181885,0.0,-0.000323627966626
2190,25.000940799713135,0.0,0.0002889682740381
2191,25.010658502578735,0.0,-0.0040142572795869
2192,25.02123212814331,0.0,-0.0015707963267948
2193,25.03068256378174,0.0,-0.0018620494867336
2194,25.040919065475464,0.0,-0.0021775437389508
2195,25.050852298736572,0.0,-0.0031415926535897
2196,25.06080913543701,0.0,-0.0001745329251994
2197,25.071839094161987,0.0,0.0006981317007977
2198,25.082035541534424,0.0,0.0
2199,25.091209411621094,0.0,0.0019198621771937
2200,25.100285291671753,0.0,0.0019198621771937
2201,25.1103675365448,0.0,0.0006981317007977
2202,25.12090492248535,0.0,-0.0
2203,25.130566835403442,0.0,-0.0027925268031909
2204,25.141258478164673,0.0,-0.0029670597283903
2205,25.160815477371216,0.0,-0.0026179938779914
2206,25.171095848083496,0.0,-0.0022689280275926
2207,25.180399894714355,0.0,0.0005235987755982
2208,25.19136953353882,0.0,-0.0006981317007977
2209,25.20300531387329,0.0,-0.0005235987755982
2210,25.2112877368927,0.0,-0.0
2211,25.221062898635864,0.0111111111111111,0.0001745329251994
2212,25.23961615562439,0.0195880538549949,0.0002557421336503
2213,25.251952648162842,0.0222222222222222,-0.0034906585039886
2214,25.260595083236694,0.0249999999999999,0.0001745329251994
2215,25.270556688308716,0.0249999999999999,-0.0003490658503988
2216,25.281200885772705,0.0249999999999999,-0.0006981317007977
2217,25.290971040725708,0.0249999999999999,-0.0034906585039886
2218,25.30160880088806,0.0277777777777777,-0.0040142572795869
2219,25.311351537704468,0.0277777777777777,-0.0017453292519943
2220,25.321081161499023,0.0277777777777777,-0.0010471975511965
2221,25.333353519439697,0.0277777777777777,-0.0017453292519943
2222,25.341270923614502,0.0277777777777777,0.0005235987755982
2223,25.350890159606934,0.0305555555555555,-0.0029670597283903
2224,25.371325731277466,0.0305555555555555,-0.0033161255787892
2225,25.38130021095276,0.0305555555555555,-0.0029670597283903
2226,25.389936447143555,0.0305555555555555,-0.0023024883989393
2227,25.400262355804443,0.0305555555555555,-0.0015078942383638
2228,25.410168409347534,0.0305555555555555,-0.000745608558896
2229,25.421247959136963,0.0305555555555555,0.0
2230,25.430676460266113,0.0305555555555555,-0.0040142572795869
2231,25.442606687545776,0.0305555555555555,-0.0006981317007977
2232,25.460453510284424,0.0305555555555555,-0.0029670597283903
2233,25.470802545547485,0.0305555555555555,-0.0031415926535897
2234,25.480900526046753,0.0305555555555555,-0.0033161255787892
2235,25.490697145462036,0.0305555555555555,-0.0003490658503988
2236,25.500319957733154,0.0305555555555555,0.0003490658503988
2237,25.511910438537598,0.0305555555555555,-0.0033161255787892
2238,25.520934343338013,0.0305555555555555,0.0006981317007977
2239,25.53030562400818,0.0305555555555555,0.0007895749794481
2240,25.541491746902466,0.0305555555555555,0.0020393086665215
2241,25.55134344100952,0.0305555555555555,0.0008726646259971
2242,25.56143879890442,0.0305555555555555,0.0019198621771937
2243,25.571979999542236,0.0277777777777777,-0.0027925268031909
2244,25.58306336402893,0.0222222222222222,-0.0043633231299858
2245,25.592644691467285,0.0222222222222222,-0.0062831853071795
2246,25.600536108016968,0.0194444444444444,-0.0045378560551852
2247,25.611844539642334,0.0194444444444444,-0.0029670597283903
2248,25.62142515182495,0.0166666666666666,-0.0047123889803846
2249,25.632981061935425,0.0166666666666666,-0.0003490658503988
2250,25.641894817352295,0.0138888888888888,-0.0006981317007977
2251,25.651626110076904,0.0138888888888888,0.002443460952792
2252,25.66119909286499,0.0138888888888888,-0.0027925268031909
2253,25.66692805290222,0.0138888888888888,-0.0027925268031909
2254,25.681886434555054,0.0111111111111111,0.0
2255,25.691085815429688,0.0111111111111111,-0.0020943951023931
2256,25.701524257659912,0.0111111111111111,0.0005235987755982
2257,25.71113896369934,0.0111111111111111,-0.0031415926535897
2258,25.721025943756104,0.0111111111111111,-0.0017453292519943
2259,25.731268405914307,0.0111111111111111,-0.0027925268031909
2260,25.73928737640381,0.0111111111111111,-0.0027925268031909
2261,25.750698566436768,0.0111111111111111,-0.0003490658503988
2262,25.76030993461609,0.0111111111111111,-0.0020943951023931
2263,25.77086615562439,0.0111111111111111,-0.0019198621771937
2264,25.780847549438477,0.0111111111111111,0.0001745329251994
2265,25.790627241134644,0.0111111111111111,0.002443460952792
2266,25.802285194396973,0.0111111111111111,-0.0003490658503988
2267,25.811278104782104,0.0111111111111111,-0.0001745329251994
2268,25.821115970611572,0.0111111111111111,-0.0013962634015954
2269,25.830298900604248,0.0111111111111111,-0.0013962634015954
2270,25.84044861793518,0.0111111111111111,-0.0013962634015954
2271,25.850391149520874,0.0111111111111111,0.0008726646259971
2272,25.86041283607483,0.0111111111111111,-0.0005798916374025
2273,25.87033176422119,0.0111111111111111,-0.0020175539637625
2274,25.880561590194702,0.0111111111111111,-0.0020943951023931
2275,25.89082360267639,0.0111111111111111,-0.0003490658503988
2276,25.900513648986816,0.0111111111111111,-0.0001745329251994
2277,25.910268545150757,0.0111111111111111,0.0003490658503988
2278,25.920876502990723,0.0111111111111111,-0.0003490658503988
2279,25.9308078289032,0.0111111111111111,-0.0003256690797138
2280,25.94085955619812,0.0111111111111111,-0.0001523203956052
2281,25.95206093788147,0.0111111111111111,0.0001745329251994
2282,25.980613231658936,0.0111111111111111,-0.0033161255787892
2283,25.990564346313477,0.0111111111111111,-0.0033351756232705
2284,26.000122547149658,0.0111111111111111,-0.0034987391664635
2285,26.011054754257202,0.0111111111111111,0.0
2286,26.022071361541748,0.0111111111111111,-0.0017453292519943
2287,26.03053069114685,0.0111111111111111,-0.0019857315418698
2288,26.040334224700928,0.0111111111111111,-0.0022643342237952
2289,26.050369262695312,0.0111111111111111,-0.0022689280275926
2290,26.06054186820984,0.0111111111111111,0.0003490658503988
2291,26.070650339126587,0.0111111111111111,-0.0027925268031909
2292,26.08041214942932,0.0111111111111111,-0.001221730476396
2293,26.090638160705566,0.0111111111111111,-0.0016930790534921
2294,26.10177206993103,0.0111111111111111,-0.0038397243543875
2295,26.111760139465332,0.0111111111111111,-0.0047123889803846
2296,26.12096095085144,0.0111111111111111,-0.0008726646259971
2297,26.13060235977173,0.0111111111111111,0.0
2298,26.141551733016968,0.0111111111111111,-0.0020943951023931
2299,26.15084195137024,0.0138888888888888,-0.0008726646259971
2300,26.16137981414795,0.0138888888888888,-0.0005235987755982
2301,26.181540966033936,0.0138888888888888,-0.0026179938779914
2302,26.191657066345215,0.0138888888888888,-0.0033161255787892
2303,26.20067262649536,0.0138888888888888,-0.0029670597283903
2304,26.210737943649292,0.0138888888888888,-0.0041887902047863
2305,26.22139000892639,0.0138888888888888,-0.0027925268031909
2306,26.230857610702515,0.0138888888888888,-0.0022689280275926
2307,26.24186372756958,0.0138888888888888,-0.0005235987755982
2308,26.25175142288208,0.0138888888888888,-0.0020943951023931
2309,26.26118040084839,0.0138888888888888,-0.0006981317007977
2310,26.27095913887024,0.0138888888888888,-0.0003490658503988
2311,26.28080415725708,0.0138888888888888,-0.0033161255787892
2312,26.290621757507324,0.0138888888888888,-0.0022689280275926
2313,26.300570249557495,0.0138888888888888,-0.0022689280275926
2314,26.31087303161621,0.0138888888888888,-0.0022689280275926
2315,26.321978092193604,0.0138888888888888,-0.0008726646259971
2316,26.330665588378906,0.0138888888888888,-0.0043633231299858
2317,26.341702938079834,0.0138888888888888,-0.0055850536063818
2318,26.350998640060425,0.0138888888888888,-0.0041887902047863
2319,26.361350774765015,0.0138888888888888,-0.0062831853071795
2320,26.371463537216187,0.0138888888888888,-0.0048869219055841
2321,26.38092303276062,0.0138888888888888,-0.0027925268031909
2322,26.390923976898193,0.0166666666666666,-0.002443460952792
2323,26.401336908340454,0.0166666666666666,-0.0041887902047863
2324,26.412676334381104,0.0166666666666666,-0.0029670597283903
2325,26.42108726501465,0.0166666666666666,-0.0038397243543875
2326,26.429840564727783,0.0166666666666666,-0.0038397243543875
2327,26.44049096107483,0.0194444444444444,-0.0033161255787892
2328,26.45071768760681,0.0194444444444444,-0.0061086523819801
2329,26.4604594707489,0.0194444444444444,-0.0085521133347722
2330,26.471213817596436,0.0222222222222222,-0.0069813170079773
2331,26.490925550460815,0.0249999999999999,-0.008901179185171
2332,26.50052833557129,0.0249999999999999,-0.0080285145591739
2333,26.511085510253906,0.0249999999999999,-0.0050614548307835
2334,26.520663261413574,0.0249999999999999,-0.0078539816339744
2335,26.531368255615234,0.0277777777777777,-0.0083775804095727
2336,26.542560338974,0.0277777777777777,-0.0068067840827778
2337,26.551548957824707,0.0277777777777777,-0.006457718232379
2338,26.561057329177856,0.0277777777777777,-0.0082030474843733
2339,26.570960760116577,0.0277777777777777,-0.0101229096615671
2340,26.591171741485596,0.0277777777777777,-0.0111701072127637
2341,26.61037516593933,0.0277777777777777,-0.008901179185171
2342,26.621509075164795,0.0277777777777777,-0.0104719755119659
2343,26.64072012901306,0.0249999999999999,-0.0027925268031909
2344,26.652196407318115,0.0249999999999999,-0.0075049157835756
2345,26.662388563156128,0.0249999999999999,-0.0010471975511965
2346,26.671720266342163,0.0249999999999999,-9.708437962177672e-05
2347,26.680984258651733,0.0249999999999999,-0.0015707963267948
2348,26.698108434677124,0.0249999999999999,-0.0040421360762111
2349,26.721949577331543,0.0222222222222222,-0.0013962634015954
2350,26.732675075531006,0.0222222222222222,-0.0020022634149496
2351,26.742149829864502,0.0222222222222222,-0.0023487981088543
2352,26.751107692718506,0.0222222222222222,-0.0010471975511965
2353,26.770903825759888,0.0194444444444444,0.0033161255787892
2354,26.78088116645813,0.0166666666666666,0.0015707963267948
2355,26.787317037582397,0.0166666666666666,0.0015707963267948
2356,26.799651384353638,0.0138888888888888,0.0005235987755982
2357,26.81150984764099,0.0138888888888888,0.0020943951023931
2358,26.82145881652832,0.0111111111111111,-0.0001745329251994
2359,26.83247661590576,0.0083333333333333,-9.603005552627568e-05
2360,26.841524124145508,0.0083333333333333,0.0003490658503988
2361,26.8671133518219,0.0055555555555555,-0.003665191429188
2362,26.94169020652771,0.0111111111111111,-0.0027925268031909
2363,26.95172643661499,0.0111111111111111,-0.002443460952792
2364,26.961192846298218,0.0111111111111111,-0.0005235987755982
2365,26.970836400985718,0.0111111111111111,0.0010471975511965
2366,26.981211185455322,0.0138888888888888,-0.001221730476396
2367,26.990674257278442,0.0138888888888888,-0.0005235987755982
2368,26.999550104141235,0.0138888888888888,0.0022689280275926
2369,27.011240243911743,0.0138888888888888,-0.001221730476396
2370,27.020945072174072,0.0111111111111111,-0.0005235987755982
2371,27.030829429626465,0.0111111111111111,-0.0031415926535897
2372,27.04182195663452,0.0083333333333333,-0.0045378560551852
2373,27.05239748954773,0.0083333333333333,-0.0010471975511965
2374,27.061383962631226,0.0083333333333333,-0.0015707963267948
2375,27.070688009262085,0.0083333333333333,0.0001745329251994
2376,27.08114457130432,0.0083333333333333,-0.0001745329251994
2377,27.090630292892456,0.0083333333333333,-0.0001745329251994
2378,27.10153341293335,0.0083333333333333,-0.00298275140784
2379,27.11139440536499,0.0083333333333333,0.0026179938779914
2380,27.122469663619995,0.0083333333333333,-0.0001745329251994
2381,27.1324942111969,0.0083333333333333,-0.0005235987755982
2382,27.140702962875366,0.0083333333333333,-0.0001745329251994
2383,27.150875091552734,0.0055555555555555,-0.0022689280275926
2384,27.162623167037964,0.0055555555555555,-0.0022302175256394
2385,27.17132067680359,0.0055555555555555,-0.003665191429188
2386,27.181795597076416,0.0055555555555555,-0.0020943951023931
2387,27.191056966781616,0.0083333333333333,-0.0050614548307835
2388,27.201613664627075,0.0083333333333333,-0.003665191429188
2389,27.211501359939575,0.0083333333333333,0.0006981317007977
2390,27.22137999534607,0.0083333333333333,0.0
2391,27.233062505722046,0.0083333333333333,-0.0022689280275926
2392,27.241255044937134,0.0083333333333333,0.0006981317007977
2393,27.25165343284607,0.0083333333333333,0.0020943951023931
2394,27.260814666748047,0.0086810490176602,0.0018322236529325
2395,27.271191358566284,0.0111111111111111,-0.0005949627095904
2396,27.281641960144043,0.0111111111111111,-0.0043064094088117
2397,27.29164719581604,0.0111111111111111,0.0005235987755982
2398,27.304152011871338,0.0111111111111111,6.256019294377269e-05
2399,27.310999393463135,0.0111111111111111,-0.001221730476396
2400,27.32131814956665,0.0111111111111111,-0.0026179938779914
2401,27.33045220375061,0.0138888888888888,-0.0013962634015954
2402,27.341015815734863,0.0138888888888888,0.002443460952792
2403,27.351276636123657,0.0138888888888888,-0.0019198621771937
2404,27.362202167510986,0.0138888888888888,-0.0019573453823265
2405,27.38070797920227,0.0138888888888888,-0.001221730476396
2406,27.390531539916992,0.0138888888888888,0.0006981317007977
2407,27.40015745162964,0.0138888888888888,-0.0026179938779914
2408,27.41038155555725,0.0138888888888888,0.0031415926535897
2409,27.42060399055481,0.0138888888888888,0.0017453292519943
2410,27.430548667907715,0.0138888888888888,0.001594066068442
2411,27.443511724472046,0.0138888888888888,-0.0002520204256261
2412,27.452084064483643,0.0138888888888888,0.0
2413,27.4613356590271,0.0111111111111111,-0.0022689280275926
2414,27.470966339111328,0.0111111111111111,-0.0038397243543875
2415,27.48187255859375,0.0111111111111111,-0.0022689280275926
2416,27.49100136756897,0.0111111111111111,-0.0006981317007977
2417,27.500276565551758,0.0111111111111111,0.0
2418,27.51063895225525,0.0111111111111111,0.0015707963267948
2419,27.521424770355225,0.0111111111111111,-0.0052359877559829
2420,27.53078293800354,0.0083333333333333,0.0
2421,27.541718244552612,0.0083333333333333,-0.0029670597283903
2422,27.56182885169983,0.0083333333333333,-0.0031415926535897
2423,27.571890354156494,0.0083333333333333,-0.0010471975511965
2424,27.581949949264526,0.0083333333333333,-0.0027925268031909
2425,27.602900743484497,0.0055555555555555,0.0
2426,27.612205266952515,0.0055555555555555,0.0001745329251994
2427,27.622093677520752,0.0055555555555555,0.0
2428,27.63096261024475,0.0055555555555555,0.0
2429,27.64093804359436,0.0055555555555555,-0.0005235987755982
2430,27.650957345962524,0.0055555555555555,-0.0020943951023931
2431,27.661370277404785,0.0055555555555555,-0.0038397243543875
2432,27.67031693458557,0.0055555555555555,-0.0035005117158735
2433,27.6813805103302,0.0055555555555555,-0.002443460952792
2434,27.691039323806763,0.0055555555555555,-0.0017453292519943
2435,27.70028567314148,0.0055555555555555,-0.0005235987755982
2436,27.71090340614319,0.0055555555555555,0.0005235987755982
2437,27.72163462638855,0.0055555555555555,0.0001745329251994
2438,27.729172945022583,0.0055555555555555,-0.000481799365526
2439,27.740034103393555,0.0055555555555555,-0.001427489147488
2440,27.751068353652954,0.0055555555555555,-0.0022689280275926
2441,27.75953984260559,0.0055555555555555,-0.0022689280275926
2442,27.77035164833069,0.0055555555555555,-0.0005235987755982
2443,27.781491994857788,0.0055555555555555,-0.0017453292519943
2444,27.791834354400635,0.0055555555555555,0.0008726646259971
2445,27.803280353546143,0.0055555555555555,-0.0013962634015954
2446,27.811872005462646,0.0027777777777777,-0.0015707963267948
2447,27.82156801223755,0.0027777777777777,-0.0026179938779914
2448,27.833414554595947,0.0027777777777777,0.0017453292519943
2449,27.850414037704468,0.0055555555555555,-0.0
2450,27.860737562179565,0.0055555555555555,-0.0005235987755982
2451,27.870700359344482,0.0055555555555555,0.0019198621771937
2452,27.880617380142212,0.0055555555555555,-0.003665191429188
2453,27.89237952232361,0.0055555555555555,0.0003490658503988
2454,27.902021884918213,0.0055555555555555,0.0015707963267948
2455,27.92096519470215,0.0055555555555555,-0.001221730476396
2456,27.930785655975342,0.0055555555555555,-0.0015707963267948
2457,27.940866947174072,0.0055555555555555,-0.0
2458,27.951000452041626,0.0055555555555555,-0.0008726646259971
2459,27.960309982299805,0.0055555555555555,-0.0006981317007977
2460,27.97084641456604,0.0055555555555555,-0.0001745329251994
2461,27.98084044456482,0.0055555555555555,0.0008726646259971
2462,27.991374969482422,0.0055555555555555,-0.0006981317007977
2463,28.001814126968384,0.0055555555555555,-0.0034906585039886
2464,28.02148675918579,0.0055555555555555,-0.0006981317007977
2465,28.032102346420288,0.0055555555555555,-0.0001920128160706
2466,28.041155338287354,0.0055555555555555,-0.0001406404398263
2467,28.05211353302002,0.0055555555555555,-0.003665191429188
2468,28.061506271362305,0.0045981000598835,-0.0014994781202214
2469,28.070680618286133,0.0036629064495306,0.0006158799904759
2470,28.08061647415161,0.0027777777777777,0.0
2471,28.09098768234253,0.0027777777777777,0.0013962634015954
2472,28.101340532302856,0.0027777777777777,-0.0005235987755982
2473,28.111395597457886,0.0027777777777777,-0.0010471975511965
2474,28.12086033821106,0.0027777777777777,-0.0033161255787892
2475,28.131759881973267,0.0027777777777777,-0.0026179938779914
2476,28.141311645507812,0.0027777777777777,-0.0013962634015954
2477,28.15062952041626,0.0027777777777777,-0.0022689280275926
2478,28.1613872051239,0.0055555555555555,-0.0022689280275926
2479,28.16749405860901,0.0055555555555555,-0.0010611237193996
2480,28.172550439834595,0.0055555555555555,-6.108023661068095e-05
2481,28.18120265007019,0.0055555555555555,0.0
2482,28.190604209899902,0.0055555555555555,0.0006981317007977
2483,28.201266765594482,0.0055555555555555,-0.0001745329251994
2484,28.210795402526855,0.0055555555555555,-0.0020943951023931
2485,28.220839500427246,0.0027777777777777,-0.0045378560551852
2486,28.230642795562744,0.0027777777777777,-0.0006981317007977
2487,28.24061393737793,0.0027777777777777,-0.0020943951023931
2488,28.250686645507812,0.0027777777777777,-0.0001745329251994
2489,28.260809421539307,0.0027777777777777,-0.0005235987755982
2490,28.270458459854126,0.0027777777777777,0.0
2491,28.280593633651733,0.0027777777777777,-0.0
2492,28.291155338287354,0.0027777777777777,-0.002443460952792
2493,28.301254749298096,0.0027777777777777,-0.0020943951023931
2494,28.310901165008545,0.0027777777777777,-0.0033161255787892
2495,28.320805549621582,0.0027777777777777,0.0017453292519943
2496,28.331108570098877,0.0027777777777777,0.0015946167357317
2497,28.340521335601807,0.0027777777777777,0.0003490658503988
2498,28.350507736206055,0.0027777777777777,-0.0019198621771937
2499,28.361061334609985,0.0027777777777777,-0.0003490658503988
2500,28.371673345565796,0.0027777777777777,-0.002443460952792
2501,28.382158756256104,0.0027777777777777,-0.0008726646259971
2502,28.39314913749695,0.0027777777777777,-0.0003490658503988
2503,28.40121364593506,0.0027777777777777,-0.0001745329251994
2504,28.410622358322144,0.0027777777777777,-0.0001745329251994
2505,28.420875549316406,0.0027777777777777,-0.002443460952792
2506,28.44102168083191,0.0027777777777777,-0.0028029763988685
2507,28.45214557647705,0.0027777777777777,-0.0027925268031909
2508,28.47086811065674,0.0027777777777777,-0.0003490658503988
2509,28.480368852615356,0.0027777777777777,0.0
2510,28.49044895172119,0.0027777777777777,0.0
2511,28.500415563583374,0.0027777777777777,0.0003490658503988
2512,28.514080047607422,0.0027777777777777,0.001221730476396
2513,28.530222415924072,0.0027777777777777,-0.0034471360207811
2514,28.541008949279785,0.0027777777777777,-0.0023489761419247
2515,28.551997900009155,0.0027777777777777,-0.0027925268031909
2516,28.56044054031372,0.0027777777777777,-0.0027386277798166
2517,28.570817947387695,0.0027777777777777,-0.0026723754065311
2518,28.580562114715576,0.0027777777777777,0.0001745329251994
2519,28.591947555541992,0.0027777777777777,-0.0005235987755982
2520,28.60174584388733,0.0027777777777777,-0.0006910168238183
2521,28.612799406051636,0.0027777777777777,-0.0020943951023931
2522,28.621341943740845,0.0027777777777777,-0.0006981317007977
2523,28.63176965713501,0.0027777777777777,-0.0022689280275926
2524,28.64211344718933,0.0027777777777777,-0.0034906585039886
2525,28.65156364440918,0.0027777777777777,-0.0013962634015954
2526,28.661335706710815,0.0027777777777777,-0.0026179938779914
2527,28.67408037185669,0.0027777777777777,-0.0017453292519943
2528,28.68103528022766,0.0027777777777777,-0.0022689280275926
2529,28.69166874885559,0.0,-0.0041887902047863
2530,28.701030254364014,0.0,-0.0034906585039886
2531,28.71092414855957,0.0,-0.0010471975511965
2532,28.721015214920044,0.0,-0.001221730476396
2533,28.732270002365112,0.0,-0.0006981317007977
2534,28.741374254226685,0.0,0.0001745329251994
2535,28.75094723701477,0.0,0.0008726646259971
2536,28.77163314819336,0.0,-0.0
2537,28.7808735370636,0.0,-0.0008726646259971
2538,28.791415214538574,0.0,-0.001221730476396
2539,28.800382375717163,0.0,-0.003665191429188
2540,28.8115873336792,0.0,-0.0017453292519943
2541,28.82161545753479,0.0,-0.0026179938779914
2542,28.829962015151978,0.0,-0.0026179938779914
2543,28.840930938720703,0.0,-0.0022689280275926
2544,28.850873231887817,0.0,-0.0001745329251994
2545,28.861265897750854,0.0,-0.0010471975511965
2546,28.8714382648468,0.0,-0.0017453292519943
2547,28.881404876708984,0.0,-0.0031415926535897
2548,28.89106845855713,0.0,-0.0033161255787892
2549,28.901621103286743,0.0,-0.0027925268031909
2550,28.91061496734619,0.0,-0.003665191429188
2551,28.921163082122803,0.0055555555555555,-0.0013962634015954
2552,28.93061852455139,0.0055555555555555,0.0005235987755982
2553,28.940470933914185,0.0055555555555555,-0.0001745329251994
2554,28.95041537284851,0.0055555555555555,-0.0026179938779914
2555,28.96085214614868,0.0055555555555555,0.0
2556,28.970438957214355,0.0055555555555555,-0.0010471975511965
2557,28.980530500411987,0.0083333333333333,-0.0033161255787892
2558,28.99088144302368,0.0083333333333333,-0.0001745329251994
2559,29.000544548034668,0.0083333333333333,0.0010471975511965
2560,29.01126742362976,0.0083333333333333,-0.0010471975511965
2561,29.02120590209961,0.0083333333333333,-0.0020943951023931
2562,29.03052806854248,0.0083333333333333,-0.0022689280275926
2563,29.04097890853882,0.0083333333333333,-0.0015707963267948
2564,29.05127501487732,0.0083333333333333,-0.0015707963267948
2565,29.060389518737793,0.007637717985862,-0.0014396759228744
2566,29.070472478866577,0.0,7.323045946775735e-05
2567,29.081486701965332,0.0,-0.0015707963267948
2568,29.091529369354248,0.0,0.0001745329251994
2569,29.12155556678772,0.0,-0.0008726646259971
2570,29.131484508514404,0.0,-0.0045378560551852
2571,29.14116621017456,0.0,-0.0006981317007977
2572,29.151453256607056,0.0,-0.0026179938779914
2573,29.161022424697876,0.0,-0.0006981317007977
2574,29.174100637435913,0.0,-0.0005235987755982
2575,29.19154119491577,0.0,-0.0013962634015954
2576,29.202539682388306,0.0,-0.0001961168072963
2577,29.21269655227661,0.0,-0.0031415926535897
2578,29.221487045288086,0.0,0.0003490658503988
2579,29.23351216316223,0.0,0.0020943951023931
2580,29.241560220718384,0.0,-0.0033161255787892
2581,29.25086545944214,0.0,-0.0008726646259971
2582,29.261021614074707,0.0,-0.0019198621771937
2583,29.270772218704224,0.0,-0.0034906585039886
2584,29.281254529953003,0.0,-0.0033161255787892
2585,29.291030168533325,0.0,0.0006981317007977
2586,29.302750825881958,0.0,-0.0026179938779914
2587,29.31313133239746,0.0,-0.0017453292519943
2588,29.321014881134033,0.0,-0.0045378560551852
2589,29.330485343933105,0.0,0.0017453292519943
2590,29.34105157852173,0.0,-0.0003490658503988
2591,29.350940227508545,0.0,-0.0
2592,29.360607862472534,0.0008545292777889,0.0002147666321103
2593,29.370721578598022,0.0055555555555555,-0.0027925268031909
2594,29.381965160369873,0.0055555555555555,0.0001745329251994
2595,29.391356468200684,0.0055555555555555,0.0001745329251994
2596,29.4016215801239,0.0055555555555555,-0.0017453292519943
2597,29.410828828811646,0.0055555555555555,-0.0010471975511965
2598,29.421241998672485,0.0083333333333333,-0.0029670597283903
2599,29.430936098098755,0.0083333333333333,-0.0029670597283903
2600,29.44089365005493,0.0083333333333333,-0.0038397243543875
2601,29.45100164413452,0.0083333333333333,0.0006981317007977
2602,29.480831623077393,0.0,0.0008726646259971
2603,29.490936756134033,0.0,0.0006981317007977
2604,29.500281810760498,0.0,-0.0
2605,29.51099443435669,0.0,0.0010471975511965
2606,29.520732164382935,0.0,-0.0022689280275926
2607,29.530526399612427,0.0,-0.0013962634015954
2608,29.540966510772705,0.0,-0.0017453292519943
2609,29.5531222820282,0.0,-0.0006981317007977
2610,29.560747861862183,0.0,-0.0001745329251994
2611,29.57102608680725,0.0,-0.0005235987755982
2612,29.58087158203125,0.0,-0.0005235987755982
2613,29.590760469436646,0.0,-0.0004594917778797
2614,29.601463556289673,0.0,-0.0019198621771937
2615,29.613402128219604,0.0,0.0015707963267948
2616,29.623735189437866,0.0,-0.0026179938779914
2617,29.62979555130005,0.0,-0.0033284173384136
2618,29.640600442886353,0.0,-0.0037134818511504
2619,29.65097141265869,0.0,-0.0039587770067456
2620,29.66200351715088,0.0,-0.0019198621771937
2621,29.67137885093689,0.0,0.0
2622,29.682233810424805,0.0027777777777777,-0.0015707963267948
2623,29.69267439842224,0.0027777777777777,0.0005235987755982
2624,29.70037055015564,0.0027777777777777,0.0005235987755982
2625,29.710928916931152,0.0027777777777777,0.0020943951023931
2626,29.72070336341858,0.0027777777777777,-0.0003490658503988
2627,29.73057985305786,0.0027777777777777,-0.0013962634015954
2628,29.74127769470215,0.0027777777777777,-0.001221730476396
2629,29.751253604888916,0.0055555555555555,-0.0015707963267948
2630,29.761163234710693,0.0055555555555555,-0.0040142572795869
2631,29.77112126350403,0.0055555555555555,-0.0003490658503988
2632,29.781349658966064,0.0055555555555555,-0.0013962634015954
2633,29.791159629821777,0.0055555555555555,-0.0017453292519943
2634,29.801697254180908,0.0055555555555555,-0.0006981317007977
2635,29.81171727180481,0.0055555555555555,-0.0033161255787892
2636,29.822450160980225,0.0055555555555555,-0.0001745329251994
2637,29.830831050872803,0.0027777777777777,0.0017453292519943
2638,29.840873956680298,0.0027777777777777,0.002443460952792
2639,29.85113000869751,0.0027777777777777,0.0008726646259971
2640,29.86121892929077,0.0027777777777777,-0.0010471975511965
2641,29.87132167816162,0.0027777777777777,-0.0022689280275926
2642,29.881266832351685,0.0055555555555555,-0.0033161255787892
2643,29.89099097251892,0.0055555555555555,0.0
2644,29.90113639831543,0.0055555555555555,-0.0033161255787892
2645,29.91068172454834,0.0055555555555555,-0.0041887902047863
2646,29.92054295539856,0.0055555555555555,0.0013962634015954
2647,29.930551767349243,0.0055555555555555,-0.002443460952792
2648,29.93981909751892,0.0055555555555555,-0.002443460952792
2649,29.950945138931274,0.0055555555555555,0.001221730476396
2650,29.960812091827393,0.0055555555555555,0.0006981317007977
2651,29.970773696899414,0.0055555555555555,-0.0001745329251994
2652,29.98078727722168,0.0055555555555555,-0.0006981317007977
2653,29.991556644439697,0.0055555555555555,-0.0040142572795869
2654,30.000666618347168,0.0055555555555555,-0.003665191429188
2655,30.01126766204834,0.0055555555555555,-0.0019198621771937
2656,30.021571159362793,0.0083333333333333,-0.0031415926535897
2657,30.031487464904785,0.0083333333333333,0.001221730476396
2658,30.041265726089478,0.0083333333333333,-0.001221730476396
2659,30.05104422569275,0.0111111111111111,-0.0015707963267948
2660,30.060998916625977,0.0111111111111111,-0.0029670597283903
2661,30.07143235206604,0.0111111111111111,-0.0020943951023931
2662,30.08067798614502,0.0111111111111111,0.0
2663,30.090892791748047,0.0111111111111111,-0.0022689280275926
2664,30.102161169052124,0.0111111111111111,0.0019198621771937
2665,30.11094355583191,0.0111111111111111,0.0006981317007977
2666,30.120826482772827,0.0083333333333333,-0.0003490658503988
2667,30.130690336227417,0.0083333333333333,0.0013962634015954
2668,30.1428542137146,0.0083333333333333,-0.0020943951023931
2669,30.151251554489136,0.0055555555555555,-0.0041887902047863
2670,30.16130256652832,0.0055555555555555,-0.0019198621771937
2671,30.171021938323975,0.0055555555555555,0.0007568232872955
2672,30.180922746658325,0.0055555555555555,0.0005235987755982
2673,30.19078540802002,0.0027777777777777,0.0
2674,30.200270652770996,0.0027777777777777,-0.0002559081733458
2675,30.210747957229614,0.0027777777777777,-0.0008726646259971
2676,30.22134494781494,0.0027777777777777,-0.0013962634015954
2677,30.230844736099243,0.0027777777777777,-0.001221730476396
2678,30.240644216537476,0.0027777777777777,-0.0017453292519943
2679,30.25066328048706,0.0027777777777777,-0.0010471975511965
2680,30.260603427886963,0.0027777777777777,0.0
2681,30.271733045578003,0.0027777777777777,-0.0
2682,30.280596494674683,0.0027777777777777,-0.002443460952792
2683,30.290592670440674,0.0027777777777777,0.0
2684,30.30077838897705,0.0027777777777777,-0.0010471975511965
2685,30.31085515022278,0.0027777777777777,0.0006981317007977
2686,30.32096004486084,0.0027777777777777,-0.0001745329251994
2687,30.331034898757935,0.0027777777777777,0.0003490658503988
2688,30.34091305732727,0.0027777777777777,-0.0005235987755982
2689,30.35117244720459,0.0027777777777777,-0.0010471975511965
2690,30.36254119873047,0.0027777777777777,-0.0023795567505824
2691,30.371063947677612,0.0027777777777777,-0.003199610798033
2692,30.38101291656494,0.0027777777777777,-0.0010471975511965
2693,30.401317596435547,0.0055555555555555,0.0005235987755982
2694,30.41097617149353,0.0055555555555555,0.0001745329251994
2695,30.420932054519653,0.0055555555555555,0.0017453292519943
2696,30.430073022842407,0.0055555555555555,0.0007924318091026
2697,30.440662145614624,0.0055555555555555,-0.0003438257527623
2698,30.45043921470642,0.0055555555555555,0.0001745329251994
2699,30.45968222618103,0.0055555555555555,0.0001745329251994
2700,30.47088074684143,0.0055555555555555,0.0
2701,30.48082160949707,0.0055555555555555,-0.001221730476396
2702,30.490893363952637,0.0055555555555555,0.0
2703,30.509570360183716,0.0055555555555555,-0.0001745329251994
2704,30.520647048950195,0.0055555555555555,-0.0040142572795869
2705,30.532363653182983,0.0055555555555555,0.0
2706,30.540902853012085,0.0055555555555555,0.0019198621771937
2707,30.550990104675293,0.0055555555555555,-0.0008726646259971
2708,30.560887813568115,0.0055555555555555,-0.0022689280275926
2709,30.572021961212158,0.0055555555555555,-0.0
2710,30.58114457130432,0.0055555555555555,-0.0062831853071795
2711,30.591041088104248,0.0055555555555555,0.0010471975511965
2712,30.601256370544434,0.0055555555555555,-0.0017453292519943
2713,30.611492156982422,0.0055555555555555,0.0006981317007977
2714,30.621580839157104,0.0027777777777777,-0.0029670597283903
2715,30.62947678565979,0.0027777777777777,-0.0029670597283903
2716,30.64159369468689,0.0027777777777777,0.0
2717,30.651527166366577,0.0,-0.0029670597283903
2718,30.66116738319397,0.0,0.001221730476396
2719,30.671648025512695,0.0,-0.0001745329251994
2720,30.68160319328308,0.0,-0.0029670597283903
2721,30.691612482070923,0.0,0.0001745329251994
2722,30.700348615646362,0.0,6.376318708517506e-05
2723,30.710719347000122,0.0,-6.77293978926066e-05
2724,30.72053599357605,0.0,-0.0005235987755982
2725,30.73283815383911,0.0,-0.0008726646259971
2726,30.74062728881836,0.0,-0.001221730476396
2727,30.75089740753174,0.0,-0.0008726646259971
2728,30.76065468788147,0.0,-0.0005919877003129
2729,30.77010726928711,0.0,-0.0006409587326551
2730,30.780663013458252,0.0,-0.0015707963267948
2731,30.7908718585968,0.0,0.0006981317007977
2732,30.800647258758545,0.0,-0.0003490658503988
2733,30.812032222747803,0.0,-0.0013962634015954
2734,30.821095943450928,0.0027777777777777,-0.0017453292519943
2735,30.832258224487305,0.0027777777777777,-0.0047123889803846
2736,30.841111183166504,0.0027777777777777,-0.001221730476396
2737,30.850890159606934,0.0027777777777777,-0.0001745329251994
2738,30.86186695098877,0.0027777777777777,0.0022689280275926
2739,30.871501207351685,0.0055555555555555,0.001221730476396
2740,30.88098692893982,0.0055555555555555,0.0005235987755982
2741,30.890684843063354,0.0055555555555555,-0.0006981317007977
2742,30.900282621383667,0.0083333333333333,-0.0007680332545259
2743,30.911062240600586,0.0083333333333333,-0.0017016991182522
2744,30.921091556549072,0.0083333333333333,-0.0003490658503988
2745,30.932913541793823,0.0083333333333333,-0.0006981317007977
2746,30.94155716896057,0.0111111111111111,-0.0015707963267948
2747,30.9512722492218,0.0111111111111111,-0.0027925268031909
2748,30.96192455291748,0.0111111111111111,-0.0027925268031909
2749,30.97126007080078,0.0111111111111111,-0.0015707963267948
2750,30.98122000694275,0.0111111111111111,0.0
2751,30.991027355194092,0.0111111111111111,-0.0005235987755982
2752,31.001267433166504,0.0111111111111111,-0.0020943951023931
2753,31.011253833770752,0.0138888888888888,-0.0015707963267948
2754,31.02121639251709,0.0138888888888888,-0.0020943951023931
2755,31.03117799758911,0.0138888888888888,0.0003490658503988
2756,31.04078507423401,0.0138888888888888,-0.002443460952792
2757,31.05083394050598,0.0138888888888888,-0.0010471975511965
2758,31.060659170150757,0.0138888888888888,0.0010471975511965
2759,31.07157874107361,0.0138888888888888,-0.0026179938779914
2760,31.162837743759155,0.0138888888888888,-0.0008726646259971
2761,31.170822143554688,0.0138888888888888,-0.0014650536384637
2762,31.1805682182312,0.0138888888888888,-0.0003490658503988
2763,31.190795183181763,0.0138888888888888,0.0010471975511965
2764,31.202494144439697,0.0138888888888888,-0.0003490658503988
2765,31.21064782142639,0.0138888888888888,-0.0031415926535897
2766,31.221940279006958,0.0138888888888888,-0.0017453292519943
2767,31.230697870254517,0.0138888888888888,-0.0017453292519943
2768,31.240482807159424,0.0138888888888888,-0.0014394969756248
2769,31.250571727752686,0.0138888888888888,-0.0017453292519943
2770,31.26125717163086,0.0138888888888888,-0.001221730476396
2771,31.271867752075195,0.0138888888888888,0.0006981317007977
2772,31.28113317489624,0.0138888888888888,-0.0034906585039886
2773,31.291016340255737,0.0138888888888888,0.0003490658503988
2774,31.301329612731934,0.0138888888888888,0.0005235987755982
2775,31.310811758041382,0.0138888888888888,-0.0017453292519943
2776,31.321911811828613,0.0138888888888888,-0.001221730476396
2777,31.33058214187622,0.0138888888888888,-0.0061086523819801
2778,31.34091544151306,0.0138888888888888,-0.0019786552242683
2779,31.350560665130615,0.0138888888888888,0.0033161255787892
2780,31.360986948013306,0.0138888888888888,-0.001221730476396
2781,31.370263814926147,0.0138888888888888,-0.0001745329251994
2782,31.38053607940674,0.0138888888888888,-0.0040142572795869
2783,31.39102864265442,0.0138888888888888,0.0
2784,31.400110960006714,0.0138888888888888,-0.0017453292519943
2785,31.410194635391235,0.0138888888888888,-0.0021331000623892
2786,31.421245098114014,0.0138888888888888,-0.001221730476396
2787,31.429306745529175,0.0138888888888888,-0.0014711180144357
2788,31.439801454544067,0.0138888888888888,-0.0017957554800384
2789,31.450725555419922,0.0138888888888888,0.0029670597283903
2790,31.46125841140747,0.0138888888888888,-0.0011255702837627
2791,31.471627950668335,0.0138888888888888,-0.0029234308482304
2792,31.479933261871338,0.0138888888888888,-0.0043633231299858
2793,31.491016149520874,0.0138888888888888,-0.0078539816339744
2794,31.502968549728394,0.0138888888888888,-0.0059341194567807
2795,31.511101961135864,0.0138888888888888,-0.0019198621771937
2796,31.52107310295105,0.0138888888888888,-0.0001745329251994
2797,31.530296564102173,0.0166666666666666,0.001221730476396
2798,31.540889978408813,0.0166666666666666,0.0006981317007977
2799,31.551023960113525,0.0166666666666666,0.003665191429188
2800,31.560992002487183,0.0166666666666666,0.003665191429188
2801,31.571653366088867,0.0166666666666666,0.003665191429188
2802,31.58118772506714,0.0166666666666666,-0.0010471975511965
2803,31.590873956680298,0.0166666666666666,-0.0015707963267948
2804,31.600679397583008,0.0194444444444444,-0.001221730476396
2805,31.610878467559814,0.0194444444444444,-0.0029670597283903
2806,31.621158123016357,0.0194444444444444,-0.0026179938779914
2807,31.6308753490448,0.0194444444444444,-0.0062831853071795
2808,31.641897678375244,0.0194444444444444,-0.0055850536063818
2809,31.651204824447632,0.0166666666666666,-0.0034906585039886
2810,31.660783052444458,0.0166666666666666,-0.0055850536063818
2811,31.672374963760376,0.0166666666666666,-0.0027925268031909
2812,31.681318044662476,0.0166666666666666,-0.0017453292519943
2813,31.691020488739014,0.0166666666666666,-0.0029670597283903
2814,31.70061993598938,0.0164877473519941,-0.0028096740791134
2815,31.711822748184204,0.0149997719966255,-0.0015007825944717
2816,31.721487045288086,0.0138888888888888,0.0017453292519943
2817,31.732681274414062,0.0138888888888888,-0.0001230563165029
2818,31.741068363189697,0.0138888888888888,-0.0015229527195138
2819,31.751132249832153,0.0138888888888888,-0.0040142572795869
2820,31.76169514656067,0.0138888888888888,-0.0041887902047863
2821,31.770801544189453,0.0138888888888888,-0.0020943951023931
2822,31.791128396987915,0.0138888888888888,-0.0057595865315812
2823,31.80073642730713,0.0138888888888888,-0.0083775804095727
2824,31.81139874458313,0.0111111111111111,-0.0113446401379631
2825,31.821351289749146,0.0111111111111111,-0.0118682389135614
2826,31.82975482940674,0.0111111111111111,-0.0118682389135614
2827,31.841267347335815,0.0111111111111111,-0.0068067840827778
2828,31.850971937179565,0.0111111111111111,-0.0015707963267948
2829,31.862135887145996,0.0111111111111111,-0.0
2830,31.881468772888184,0.0111111111111111,0.0010471975511965
2831,31.892056941986084,0.0111111111111111,-0.0015707963267948
2832,31.903697729110718,0.0111111111111111,-0.0031415926535897
2833,31.911715269088745,0.0138888888888888,0.0010471975511965
2834,31.92262601852417,0.0138888888888888,0.001221730476396
2835,31.931737899780273,0.0138888888888888,-0.0013962634015954
2836,31.94272541999817,0.0138888888888888,-0.0043633231299858
2837,31.951282262802124,0.0138888888888888,-0.0054105206811824
2838,31.961679935455322,0.0166666666666666,-0.0033161255787892
2839,31.971737384796143,0.0166666666666666,-0.0047123889803846
2840,31.981800079345703,0.0166666666666666,-0.0054105206811824
2841,31.9916512966156,0.0166666666666666,-0.0062831853071795
2842,32.00081276893616,0.0166666666666666,0.0006981317007977
2843,32.011005878448486,0.0166666666666666,0.0006981317007977
2844,32.02056860923767,0.0166666666666666,0.0005235987755982
2845,32.03176188468933,0.0166666666666666,-0.0001745329251994
2846,32.04128694534302,0.0166666666666666,0.0003490658503988
2847,32.05112838745117,0.0166666666666666,-0.001221730476396
2848,32.06063675880432,0.0166666666666666,-0.0008977282153011
2849,32.071518898010254,0.0166666666666666,-0.0027925268031909
2850,32.08136296272278,0.0166666666666666,0.0010471975511965
2851,32.09120225906372,0.0194444444444444,0.0
2852,32.10154056549072,0.0193269815315598,0.0
2853,32.110551834106445,0.0180064496293035,0.0
2854,32.12121915817261,0.0166666666666666,-0.002443460952792
2855,32.13056135177612,0.0166666666666666,-2.166572858764159e-05
2856,32.14080357551575,0.0164956735861774,-0.0005235987755982
2857,32.15137553215027,0.0138888888888888,-0.0010471975511965
2858,32.16192293167114,0.0138888888888888,-0.0017453292519943
2859,32.17246675491333,0.0111111111111111,-0.002516066649675
2860,32.180604457855225,0.0083333333333333,-0.0005235987755982
2861,32.19117069244385,0.0055555555555555,0.0003490658503988
2862,32.20223355293274,0.0055555555555555,-0.0008726646259971
2863,32.21116852760315,0.0055555555555555,0.0017453292519943
2864,32.22141480445862,0.0027777777777777,-0.0031415926535897
2865,32.23224925994873,0.0027777777777777,-0.0015707963267948
2866,32.241501331329346,0.0,-0.0015707963267948
2867,32.25139021873474,0.0,-0.0013962634015954
2868,32.260908365249634,0.0,-0.0038397243543875
2869,32.27085614204407,0.0,-0.0026179938779914
2870,32.28116774559021,0.0,-0.0015707963267948
2871,32.290879249572754,0.0,-0.0001745329251994
2872,32.30058526992798,0.0,-0.001221730476396
2873,32.3119797706604,0.0,-0.002443460952792
2874,32.32105493545532,0.0,-0.0013962634015954
2875,32.3329713344574,0.0,0.0
2876,32.34188675880432,0.0,-0.0033161255787892
2877,32.35075283050537,0.0027777777777777,0.0008726646259971
2878,32.36066651344299,0.0027777777777777,0.0001745329251994
2879,32.37041759490967,0.0027777777777777,-0.0026179938779914
2880,32.38160061836243,0.0,-0.0
2881,32.39111804962158,0.0,-0.0001745329251994
2882,32.399370431900024,0.0,-0.0001745329251994
2883,32.411921977996826,0.0,-0.0008726646259971
2884,32.41942834854126,0.0,-0.0008726646259971
2885,32.451804876327515,0.0027777777777777,-0.0034906585039886
2886,32.461674213409424,0.0027777777777777,-0.0033161255787892
2887,32.47128415107727,0.0027777777777777,-0.0003490658503988
2888,32.482240438461304,0.0027777777777777,-0.0029670597283903
2889,32.4913227558136,0.0027777777777777,0.0001745329251994
2890,32.50008988380432,0.0055555555555555,0.0020943951023931
2891,32.511189460754395,0.0055555555555555,-0.0006981317007977
2892,32.52084016799927,0.0027777777777777,0.0
2893,32.53053307533264,0.0027777777777777,-0.0019198621771937
2894,32.541372537612915,0.0027777777777777,-0.0008726646259971
2895,32.551549434661865,0.0027777777777777,-0.0006981317007977
2896,32.56068825721741,0.0027777777777777,-0.002443460952792
2897,32.57194781303406,0.0027777777777777,-0.0019198621771937
2898,32.58103156089783,0.0027777777777777,-0.0031415926535897
2899,32.59064841270447,0.0,-0.0008726646259971
2900,32.60089468955994,0.0,-0.0020943951023931
2901,32.61150670051575,0.0,-0.0027925268031909
2902,32.62191939353943,0.0,-0.0020943951023931
2903,32.632017374038696,0.0,-0.0021515191517878
2904,32.64295315742493,0.0,-0.002436722797987
2905,32.65074896812439,0.0,0.0
2906,32.662739276885986,0.0,-0.0006981317007977
2907,32.68178582191467,0.0,-0.0001745329251994
2908,32.690653562545776,0.0,0.0008726646259971
2909,32.700528383255005,0.0,-0.0013962634015954
2910,32.721372842788696,0.0,-0.0040142572795869
2911,32.73155665397644,0.0,-0.0005235987755982
2912,32.74052453041077,0.0,-0.002443460952792
2913,32.750685691833496,0.0,-0.0022689280275926
2914,32.76048827171326,0.0,-0.0017453292519943
2915,32.77038645744324,0.0,0.0003490658503988
2916,32.78066396713257,0.0,0.0013962634015954
2917,32.790611028671265,0.0,-0.0019198621771937
2918,32.80008316040039,0.0,0.0015707963267948
2919,32.810632944107056,0.0,-0.0006981317007977
2920,32.82047629356384,0.0,0.0
2921,32.83012342453003,0.0,-0.0017453292519943
2922,32.84017014503479,0.0,-0.003665191429188
2923,32.85059595108032,0.0,-0.003665191429188
2924,32.860974073410034,0.0,-0.0025150062180884
2925,32.87074828147888,0.0,-0.0034906585039886
2926,32.88021993637085,0.0027777777777777,-0.0027925268031909
2927,32.891642808914185,0.0027777777777777,-0.0013962634015954
2928,32.900362968444824,0.0027777777777777,-0.0012320661095136
2929,32.91064739227295,0.0027777777777777,-0.0
2930,32.92133903503418,0.0027777777777777,-0.0001745329251994
2931,32.930171251297,0.0027777777777777,0.0005964236457585
2932,32.94046640396118,0.0027777777777777,0.001495078678571
2933,32.950644969940186,0.0027777777777777,-0.003665191429188
2934,32.960991859436035,0.0027777777777777,-0.0020943951023931
2935,32.97169208526611,0.0027777777777777,-0.0006981317007977
2936,32.98192763328552,0.0055555555555555,-0.0027925268031909
2937,32.99261808395386,0.0055555555555555,-0.0033161255787892
2938,33.000508069992065,0.0055555555555555,-0.0013962634015954
2939,33.01168894767761,0.0055555555555555,-0.0033161255787892
2940,33.02182197570801,0.0027777777777777,-0.002443460952792
2941,33.03105306625366,0.0027777777777777,-0.0015707963267948
2942,33.04162335395813,0.0027777777777777,-0.0006981317007977
2943,33.05175852775574,0.0027777777777777,-0.0050614548307835
2944,33.060736656188965,0.0027777777777777,-0.0005235987755982
2945,33.070456743240356,0.0,0.0008726646259971
2946,33.08216094970703,0.0,-0.0027925268031909
2947,33.092628479003906,0.0,-0.0033161255787892
2948,33.10072946548462,0.0,-0.0010471975511965
2949,33.11217474937439,0.0,-0.001221730476396
2950,33.12118148803711,0.0,0.0
2951,33.130627393722534,0.0,-0.0008726646259971
2952,33.14088726043701,0.0,-0.0027925268031909
2953,33.15137982368469,0.0,-0.0029670597283903
2954,33.181010484695435,0.0,-0.0022689280275926
2955,33.190855741500854,0.0,-0.001221730476396
2956,33.20188236236572,0.0,-0.0005235987755982
2957,33.210932970047,0.0,-0.0003490658503988
2958,33.22119855880737,0.0,-0.0010471975511965
2959,33.232178688049316,0.0,-0.001221730476396
2960,33.240917444229126,0.0,-0.0034906585039886
2961,33.25085115432739,0.0,-0.0041887902047863
2962,33.261630058288574,0.0,0.0005235987755982
2963,33.27095150947571,0.0,-0.0008726646259971
2964,33.28119707107544,0.0,-0.001221730476396
2965,33.2905490398407,0.0,0.0015707963267948
2966,33.30003809928894,0.0,0.0001745329251994
2967,33.3111846446991,0.0,0.0006981317007977
2968,33.321603536605835,0.0,-0.0033161255787892
2969,33.32956027984619,0.0,-0.0033059192076718
2970,33.34231615066528,0.0,-0.0023479169839479
2971,33.3516845703125,0.0,-0.0038397243543875
2972,33.36052584648132,0.0,0.0
2973,33.370500564575195,0.0,-0.0017453292519943
2974,33.38093948364258,0.0,-0.0003490658503988
2975,33.390751361846924,0.0,-0.0034906585039886
2976,33.40046572685242,0.0,-0.0022689280275926
2977,33.410760164260864,0.0,-0.0005235987755982
2978,33.421706676483154,0.0,-0.0017453292519943
2979,33.43230319023132,0.0,-0.0050198744074414
2980,33.43998908996582,0.0,-0.0024919912372909
2981,33.4525842666626,0.0,-0.0003490658503988
2982,33.460694789886475,0.0,-0.0005138302420314
2983,33.47031807899475,0.0,-0.0019327304211367
2984,33.480812549591064,0.0,-0.0019198621771937
2985,33.49117064476013,0.0,0.0013962634015954
2986,33.500579595565796,0.0,-0.0015707963267948
2987,33.51128029823303,0.0,-0.0013651988537623
2988,33.52226114273071,0.0,-0.0047123889803846
2989,33.53033208847046,0.0,-0.0042146239630397
2990,33.540122509002686,0.0,-0.0020589371171997
2991,33.55064558982849,0.0,0.0005235987755982
2992,33.56064581871033,0.0,0.0005235987755982
2993,33.570605516433716,0.0,0.0
2994,33.581246852874756,0.0,-0.0019198621771937
2995,33.59088325500488,0.0,-0.0013962634015954
2996,33.60013771057129,0.0,0.0013962634015954
2997,33.610764265060425,0.0,-0.0001745329251994
2998,33.62163305282593,0.0,-0.0050614548307835
2999,33.63116478919983,0.0,0.0003490658503988
3000,33.64161205291748,0.0,-0.0017453292519943
3001,33.65126705169678,0.0,-0.0019198621771937
3002,33.661283016204834,0.0,-0.0038397243543875
3003,33.67094159126282,0.0,-0.0017453292519943
3004,33.68150329589844,0.0,-0.0027925268031909
3005,33.690574169158936,0.0,-0.0029670597283903
3006,33.69982194900513,0.0,-0.0027925268031909
3007,33.71069383621216,0.0,0.0
3008,33.72075581550598,0.0,-0.0017453292519943
3009,33.7305064201355,0.0,-0.0001745329251994
3010,33.74107909202576,0.0,-0.0010471975511965
3011,33.751389503479004,0.0,-0.0008726646259971
3012,33.761261224746704,0.0,-0.0009002291514175
3013,33.77033615112305,0.0,-0.0006321933445885
3014,33.78123164176941,0.0,-0.0001745329251994
3015,33.79135775566101,0.0,-0.0054105206811824
3016,33.80145764350891,0.0,-0.0047123889803846
3017,33.81110763549805,0.0,-0.0006981317007977
3018,33.82124614715576,0.0,-0.0015707963267948
3019,33.83321261405945,0.0,-0.001221730476396
3020,33.84088063240051,0.0,-0.0031415926535897
3021,33.85143566131592,0.0,-0.0015707963267948
3022,33.86165165901184,0.0,-0.0027925268031909
3023,33.87103772163391,0.0,-0.002176884110138
3024,33.88187503814697,0.0,-0.0038397243543875
3025,33.891998291015625,0.0,-0.0027925268031909
3026,33.90013551712036,0.0,-0.0024777265000038
3027,33.91110181808472,0.0,-0.0019021071885782
3028,33.92122554779053,0.0,-0.0026179938779914
3029,33.93229556083679,0.0,-0.0010471975511965
3030,33.941200971603394,0.0,-0.001221730476396
3031,33.95146727561951,0.0,-0.0048869219055841
3032,33.96097493171692,0.0,-0.0031415926535897
3033,33.97120404243469,0.0027777777777777,-0.0015707963267948
3034,33.980589866638184,0.0027777777777777,-0.0048869219055841
3035,33.990642070770264,0.0027777777777777,0.0019198621771937
3036,34.00001502037048,0.0027777777777777,0.0
3037,34.0098340511322,0.0027777777777777,-0.0033161255787892
3038,34.02054786682129,0.0055555555555555,-0.0
3039,34.02993583679199,0.0055555555555555,0.0006981317007977
3040,34.040334939956665,0.0055555555555555,-0.0031415926535897
3041,34.05116653442383,0.0055555555555555,-0.0010471975511965
3042,34.0620903968811,0.0055555555555555,-0.001221730476396
3043,34.07033634185791,0.0055555555555555,-0.0008726646259971
3044,34.08038783073425,0.0027777777777777,-0.0027925268031909
3045,34.090702533721924,0.0027777777777777,-0.002236969141914
3046,34.100183725357056,0.0027777777777777,-0.0019284763647003
3047,34.111412525177,0.0026214998984809,-0.0026179938779914
3048,34.121140480041504,0.0,-0.0003490658503988
3049,34.13039517402649,0.0,-0.0003368406197973
3050,34.14182090759277,0.0,-0.0004743153970958
3051,34.15161204338074,0.0,0.0
3052,34.16189455986023,0.0,0.0005235987755982
3053,34.17280387878418,0.0,0.0
3054,34.184884548187256,0.0,-0.0005235987755982
3055,34.19158411026001,0.0,-0.0
3056,34.200923204422,0.0,-0.0010471975511965
3057,34.21107292175293,0.0,0.0001745329251994
3058,34.2204053401947,0.0,-0.001221730476396
3059,34.231184005737305,0.0,-0.0031415926535897
3060,34.24130725860596,0.0,-0.0019925628056995
3061,34.25091505050659,0.0,0.0
3062,34.262898206710815,0.0,0.0006981317007977
3063,34.27044415473938,0.0,0.0
3064,34.281410455703735,0.0,-0.0034906585039886
3065,34.29843997955322,0.0001248041500071,-0.0025238937657995
3066,34.31145524978638,0.0005506735429868,-0.0022027958082698
3067,34.32020616531372,0.0008370100551672,-0.0019869031643209
3068,34.36107015609741,0.0021741026473957,-0.0009787591007414
3069,34.37127065658569,0.0025078784667516,-0.0007270980618532
3070,34.380834341049194,0.0027777777777777,-0.0026179938779914
3071,34.4001305103302,0.0027777777777777,-0.0022689280275926
3072,34.41042685508728,0.0027353922707905,-0.0040142572795869
3073,34.420902967453,0.0,-0.0019198621771937
3074,34.431243658065796,0.0,-0.0029670597283903
3075,34.44053077697754,0.0,-0.0031415926535897
3076,34.451030015945435,0.0,0.0033161255787892
3077,34.46097135543823,0.0,-0.0013962634015954
3078,34.47031569480896,0.0,-0.001221730476396
3079,34.480546951293945,0.0,0.0013962634015954
3080,34.49052333831787,0.0,-0.0031415926535897
3081,34.504056453704834,0.0,-0.003665191429188
3082,34.51046347618103,0.0,-0.001221730476396
3083,34.52092266082764,0.0027777777777777,-0.0027925268031909
3084,34.53047251701355,0.0027777777777777,-0.0015707963267948
3085,34.540087938308716,0.0027777777777777,-0.002443460952792
3086,34.550469398498535,0.0027777777777777,0.0003490658503988
3087,34.56064581871033,0.0027777777777777,0.0002441187386862
3088,34.57013726234436,0.0027777777777777,-0.0010471975511965
3089,34.58101487159729,0.0027777777777777,-0.0006981317007977
3090,34.591376066207886,0.0027777777777777,-0.0006981317007977
3091,34.602044343948364,0.0027777777777777,0.0006981317007977
3092,34.611008405685425,0.0027777777777777,-0.001221730476396
3093,34.62071394920349,0.0027777777777777,-0.0026179938779914
3094,34.631044149398804,0.0027777777777777,-0.0027925268031909
3095,34.641037464141846,0.0027777777777777,-0.001221730476396
3096,34.65085434913635,0.0027777777777777,-0.0003490658503988
3097,34.660938024520874,0.0027777777777777,-0.0
3098,34.67154145240784,0.0055555555555555,-0.0003490658503988
3099,34.68082571029663,0.0055555555555555,-0.0033161255787892
3100,34.690861225128174,0.0055555555555555,-0.0022689280275926
3101,34.700947999954224,0.0055555555555555,-0.0013962634015954
3102,34.71057963371277,0.0055555555555555,-0.0029670597283903
3103,34.72036623954773,0.0055555555555555,0.0003490658503988
3104,34.730172872543335,0.0055555555555555,-0.0
3105,34.74054145812988,0.0055555555555555,-0.0011843634564227
3106,34.75064444541931,0.0055555555555555,0.0005235987755982
3107,34.7605881690979,0.0055555555555555,0.0001745329251994
3108,34.77071022987366,0.0055555555555555,-0.0029670597283903
3109,34.7807035446167,0.0055555555555555,-0.0020943951023931
3110,34.790589332580566,0.0055555555555555,-0.0020943951023931
3111,34.80052709579468,0.0055555555555555,-0.0043633231299858
3112,34.81097221374512,0.0055555555555555,0.0006981317007977
3113,34.82073783874512,0.0055555555555555,-0.0006981317007977
3114,34.83071327209473,0.0055555555555555,-0.0055850536063818
3115,34.8406195640564,0.0055555555555555,-0.0005235987755982
3116,34.850823163986206,0.0055555555555555,-0.0034906585039886
3117,34.860652685165405,0.0055555555555555,-0.0019198621771937
3118,34.870145320892334,0.0055555555555555,0.0006981317007977
3119,34.880701541900635,0.0055555555555555,0.0015707963267948
3120,34.89070534706116,0.0055555555555555,-0.0026179938779914
3121,34.90048813819885,0.0055555555555555,-0.0015649632271691
3122,34.91104793548584,0.0055555555555555,-0.001221730476396
3123,34.920775413513184,0.0055555555555555,-0.0027925268031909
3124,34.931543827056885,0.0055555555555555,-0.0004449830527798
3125,34.94078969955444,0.0055555555555555,0.0012314305475454
3126,34.95131874084473,0.0055555555555555,-0.000938320073442
3127,34.961206674575806,0.0055555555555555,-0.001221730476396
3128,34.97317337989807,0.0055555555555555,0.0006981317007977
3129,34.980446338653564,0.0055555555555555,0.0001745329251994
3130,34.99729514122009,0.0055555555555555,-0.0038397243543875
3131,35.002941370010376,0.0055555555555555,-0.0022689280275926
3132,35.011377811431885,0.0055555555555555,-0.0013962634015954
3133,35.03101587295532,0.0027777777777777,-0.0019198621771937
3134,35.04138684272766,0.0027777777777777,-0.0015707963267948
3135,35.051329135894775,0.0027777777777777,-0.0003490658503988
3136,35.06105184555054,0.0027777777777777,0.0020943951023931
3137,35.07188534736633,0.0027777777777777,-0.0015707963267948
3138,35.08092188835144,0.0,0.0006981317007977
3139,35.09179139137268,0.0,-0.0017453292519943
3140,35.11264085769653,0.0,0.0038397243543875
3141,35.12153959274292,0.0,0.0
3142,35.1307053565979,0.0,0.0003490658503988
3143,35.14103555679321,0.0,-0.0020943951023931
3144,35.151156425476074,0.0,-0.0052359877559829
3145,35.16436553001404,0.0,-0.0034906585039886
3146,35.17309856414795,0.0,-0.0043633231299858
3147,35.18108797073364,0.0,-0.0040142572795869
3148,35.20193338394165,0.0,-0.0026179938779914
3149,35.212196350097656,0.0,-0.0003490658503988
3150,35.221208572387695,0.0,-0.0005235987755982
3151,35.23070955276489,0.0,0.0008726646259971
3152,35.24075889587402,0.0,0.0015707963267948
3153,35.25139856338501,0.0,0.0
3154,35.26105713844299,0.0027777777777777,-0.0006981317007977
3155,35.27032136917114,0.0027777777777777,-0.0010471975511965
3156,35.28106641769409,0.0027777777777777,-0.0054105206811824
3157,35.291072607040405,0.0027777777777777,-0.0020943951023931
3158,35.299720287323,0.0027777777777777,-0.0034906585039886
3159,35.31131601333618,0.0027777777777777,-0.0026179938779914
3160,35.33015155792236,0.0027777777777777,-0.003133090620101
3161,35.34102153778076,0.0027777777777777,-0.0034303488339189
3162,35.35087203979492,0.0027777777777777,0.0008726646259971
3163,35.360798835754395,0.0027777777777777,-0.0008726646259971
3164,35.37073516845703,0.0084523597732991,-0.0001745329251994
3165,35.380924463272095,0.0111111111111111,-0.0008726646259971
3166,35.39102554321289,0.0138888888888888,-0.0017453292519943
3167,35.40066838264465,0.0138888888888888,-0.0017453292519943
3168,35.41052436828613,0.0138888888888888,-0.0026179938779914
3169,35.42147088050842,0.0138888888888888,-0.002443460952792
3170,35.43253254890442,0.0138888888888888,-0.0034906585039886
3171,35.44156455993652,0.0138888888888888,-0.0019198621771937
3172,35.45163702964783,0.0138888888888888,-0.0001745329251994
3173,35.46121668815613,0.0166666666666666,0.0
3174,35.471986055374146,0.0166666666666666,0.0017453292519943
3175,35.48091673851013,0.0166666666666666,-0.0010471975511965
3176,35.490790605545044,0.0166666666666666,0.0010471975511965
3177,35.50027823448181,0.0166666666666666,-0.0020943951023931
3178,35.510841369628906,0.0166666666666666,-0.0010471975511965
3179,35.52097821235657,0.0166666666666666,-0.002443460952792
3180,35.53039860725403,0.0166666666666666,-0.0040142572795869
3181,35.54063296318054,0.0166666666666666,-0.0008726646259971
3182,35.55098581314087,0.0166666666666666,0.0003490658503988
3183,35.56053042411804,0.0166666666666666,0.0
3184,35.56930637359619,0.0166666666666666,0.0003711523716061
3185,35.59069228172302,0.0166666666666666,-0.0020943951023931
3186,35.60012102127075,0.0166666666666666,-0.0040142572795869
3187,35.61213946342468,0.0166666666666666,-0.0010471975511965
3188,35.621378660202026,0.0166666666666666,-0.0008726646259971
3189,35.6309027671814,0.0166666666666666,-0.0047123889803846
3190,35.64017987251282,0.0166666666666666,-0.0021152861916194
3191,35.65094757080078,0.0166666666666666,-0.001221730476396
3192,35.67058205604553,0.0166666666666666,-0.0019198621771937
3193,35.680405616760254,0.0166666666666666,0.0
3194,35.69096493721008,0.0166666666666666,0.0005235987755982
3195,35.700567960739136,0.0166666666666666,-0.0
3196,35.71052527427673,0.0166666666666666,0.0005235987755982
3197,35.721078395843506,0.0166666666666666,-0.0015707963267948
3198,35.73055076599121,0.0166666666666666,-1.980844446042708e-05
3199,35.74054765701294,0.0166666666666666,0.0009966898445161
3200,35.750510931015015,0.0166666666666666,-0.0017453292519943
3201,35.76036787033081,0.0166666666666666,0.0003516708194316
3202,35.76941776275635,0.0166666666666666,0.0006981317007977
3203,35.78164005279541,0.0166666666666666,-0.0031415926535897
3204,35.788341999053955,0.0166666666666666,-0.0031415926535897
3205,35.79396319389343,0.0166666666666666,-0.0028574886231129
3206,35.81016206741333,0.0194444444444444,0.0
3207,35.822014808654785,0.0194444444444444,-0.001221730476396
3208,35.83102250099182,0.0194444444444444,-0.0007789923994515
3209,35.84121370315552,0.0194444444444444,-0.0005235987755982
3210,35.85247588157654,0.0194444444444444,-0.0029670597283903
3211,35.86459803581238,0.0194444444444444,-0.003776642466659
3212,35.87201952934265,0.0194444444444444,-0.0039740826344042
3213,35.88194465637207,0.0194444444444444,-0.0062831853071795
3214,35.891032218933105,0.0194444444444444,-0.002443460952792
3215,35.900747537612915,0.0194444444444444,-0.0003490658503988
3216,35.912463665008545,0.0194444444444444,-0.0017453292519943
3217,35.92098903656006,0.0194444444444444,0.0
3218,35.9306001663208,0.0194444444444444,-0.0006908906485303
3219,35.942039489746094,0.0194444444444444,-0.0013679013336069
3220,35.952528953552246,0.0194444444444444,-0.0017453292519943
3221,35.98187184333801,0.0194444444444444,-0.0026179938779914
3222,35.991942405700684,0.0166666666666666,-0.0017453292519943
3223,36.00080394744873,0.0157822701920697,-0.0025232850228815
3224,36.01200556755066,0.0146643300401652,-0.0035066765420269
3225,36.021286487579346,0.0138888888888888,0.0013962634015954
3226,36.031861543655396,0.0138888888888888,0.0029670597283903
3227,36.041797399520874,0.0138888888888888,-0.0001745329251994
3228,36.05100774765015,0.0138888888888888,-0.0017453292519943
3229,36.06168556213379,0.0138888888888888,0.0022689280275926
3230,36.070934534072876,0.0138888888888888,-0.0006981317007977
3231,36.08067083358765,0.0138888888888888,-0.0019198621771937
3232,36.092934131622314,0.0138888888888888,-0.002443460952792
3233,36.10360407829285,0.0111111111111111,-0.0026374378234527
3234,36.1118004322052,0.0111111111111111,-0.0029670597283903
3235,36.121336936950684,0.0111111111111111,-0.0029670597283903
3236,36.14072108268738,0.0111111111111111,-0.0015707963267948
3237,36.150617599487305,0.0111111111111111,0.0
3238,36.16120982170105,0.0111111111111111,-0.0022689280275926
3239,36.17082905769348,0.0111111111111111,0.0001745329251994
3240,36.18066453933716,0.0138888888888888,0.0
3241,36.19111490249634,0.0138888888888888,0.0003490658503988
3242,36.20026087760925,0.0138888888888888,-0.0005235987755982
3243,36.210463523864746,0.0138888888888888,0.0022689280275926
3244,36.220988750457764,0.0138888888888888,-0.0038397243543875
3245,36.23067855834961,0.0138888888888888,-0.0033161255787892
3246,36.24056553840637,0.0138888888888888,-0.0026179938779914
3247,36.25075817108154,0.0138888888888888,-0.0003490658503988
3248,36.261643171310425,0.0138888888888888,-0.0
3249,36.27054786682129,0.0138888888888888,-0.0041887902047863
3250,36.28055739402771,0.0138888888888888,0.0
3251,36.29099702835083,0.0138888888888888,0.0
3252,36.300026416778564,0.0138888888888888,0.0005235987755982
3253,36.311492919921875,0.0138888888888888,-0.0003490658503988
3254,36.32180190086365,0.0138888888888888,-0.0029670597283903
3255,36.33216404914856,0.0138888888888888,-0.0006981317007977
3256,36.34105324745178,0.0138888888888888,-0.001221730476396
3257,36.35153770446777,0.0138888888888888,-0.002443460952792
3258,36.360617876052856,0.0138888888888888,-0.002443460952792
3259,36.3703978061676,0.0138888888888888,0.0
3260,36.3815233707428,0.0138888888888888,0.0015707963267948
3261,36.39079999923706,0.0138888888888888,0.0008726646259971
3262,36.40057682991028,0.0138888888888888,-0.0020943951023931
3263,36.4111807346344,0.0138888888888888,-0.0002552862993932
3264,36.421059370040894,0.0138888888888888,-0.0005235987755982
3265,36.4306161403656,0.0138888888888888,-0.0038397243543875
3266,36.44081497192383,0.0138888888888888,-0.0035792335378952
3267,36.45366907119751,0.0138888888888888,-0.0012311141798674
3268,36.46207332611084,0.0138888888888888,-0.0040142572795869
3269,36.47052717208862,0.0138888888888888,0.0003490658503988
3270,36.482051372528076,0.0138888888888888,-0.0003490658503988
3271,36.49228024482727,0.0138888888888888,0.0001745329251994
3272,36.501230001449585,0.0138888888888888,0.0001745329251994
3273,36.5217502117157,0.0138888888888888,-0.0027925268031909
3274,36.53017616271973,0.0138888888888888,-0.001505125137913
3275,36.54137372970581,0.0138888888888888,-0.0048869219055841
3276,36.5510938167572,0.0138888888888888,-0.0015707963267948
3277,36.560731410980225,0.0138888888888888,-0.0017453292519943
3278,36.570942640304565,0.0138888888888888,-0.0
3279,36.58173751831055,0.0138888888888888,-0.0026179938779914
3280,36.59096336364746,0.0138888888888888,-0.001221730476396
3281,36.60239291191101,0.0138888888888888,-0.0019198621771937
3282,36.61261749267578,0.0138888888888888,-0.0017453292519943
3283,36.62140130996704,0.0138888888888888,-0.0026179938779914
3284,36.63098120689392,0.0138888888888888,-0.0029670597283903
3285,36.640862226486206,0.0138888888888888,0.0001745329251994
3286,36.65126919746399,0.0138888888888888,-0.0006981317007977
3287,36.66304087638855,0.0138888888888888,-0.0027925268031909
3288,36.67073583602905,0.0138888888888888,-0.0041887902047863
3289,36.68091154098511,0.0138888888888888,-0.0043633231299858
3290,36.69072771072388,0.0138888888888888,-0.0022689280275926
3291,36.70082473754883,0.0138888888888888,0.0008847062129507
3292,36.71064734458923,0.0138888888888888,0.0033473498122463
3293,36.72177505493164,0.0138888888888888,-0.0
3294,36.73129367828369,0.0138888888888888,-0.0010471975511965
3295,36.74085450172424,0.0138888888888888,-0.000837860206572
3296,36.75071477890015,0.0138888888888888,-0.0031415926535897
3297,36.761213064193726,0.0151909988920853,-0.0017453292519943
3298,36.77058172225952,0.0499999999999999,-0.0005235987755982
3299,36.78038549423218,0.0722222222222222,0.0
3300,36.79180955886841,0.0861111111111111,-0.0017453292519943
3301,36.804012298583984,0.0972222222222222,0.0010471975511965
3302,36.81141996383667,0.1055555555555555,0.0006981317007977
3303,36.82156705856323,0.1083333333333333,-0.0
3304,36.833152055740356,0.1111111111111111,0.0
3305,36.841490507125854,0.1138888888888889,0.0010471975511965
3306,36.851232290267944,0.1166666666666666,-0.0022689280275926
3307,36.86189532279968,0.1166666666666666,-0.003665191429188
3308,36.871663093566895,0.1194444444444444,-0.0050614548307835
3309,36.88117718696594,0.1194444444444444,-0.0047123889803846
3310,36.891948223114014,0.1194444444444444,-0.0015707963267948
3311,36.90189576148987,0.1194444444444444,-0.0001745329251994
3312,36.9121356010437,0.1222222222222222,-0.0008726646259971
3313,36.921993017196655,0.1222222222222222,-0.0045378560551852
3314,36.93316197395325,0.1222222222222222,0.0013962634015954
3315,36.941311836242676,0.1222222222222222,-0.0022689280275926
3316,36.95180034637451,0.1222222222222222,-0.0013962634015954
3317,36.96156287193298,0.1222222222222222,0.001221730476396
3318,36.97138047218323,0.1222222222222222,0.0
3319,36.982810258865356,0.125,0.0
3320,36.99099254608154,0.125,-0.0026179938779914
3321,37.00079870223999,0.125,-0.0041887902047863
3322,37.01106333732605,0.125,-0.0022689280275926
3323,37.02146863937378,0.125,-0.0006981317007977
3324,37.030853271484375,0.125,-0.002443460952792
3325,37.04080057144165,0.125,-0.0027925268031909
3326,37.050474405288696,0.125,-0.0015707963267948
3327,37.06060075759888,0.125,-0.0006981317007977
3328,37.06960844993591,0.1111111111111111,-0.0038397243543875
3329,37.080698013305664,0.1027777777777777,-0.0034906585039886
3330,37.09062337875366,0.0972222222222222,-0.0006981317007977
3331,37.1006760597229,0.0916666666666666,-0.0003490658503988
3332,37.11064076423645,0.0888888888888888,-0.0008726646259971
3333,37.12098717689514,0.0805555555555555,0.0
3334,37.130757093429565,0.075,-0.0013962634015954
3335,37.1405713558197,0.0694444444444444,-0.0034906585039886
3336,37.15070176124573,0.0666666666666666,-0.0040142572795869
3337,37.160704135894775,0.0666666666666666,-0.0008726646259971
3338,37.17193388938904,0.0638888888888888,-0.0008726646259971
3339,37.18158221244812,0.0611111111111111,0.0031415926535897
3340,37.19151520729065,0.0583333333333333,-0.0006981317007977
3341,37.1991753578186,0.0583333333333333,-0.0006981317007977
3342,37.21078824996948,0.0582222622718838,-0.0031415926535897
3343,37.22172474861145,0.0555555555555555,-0.0092502450355699
3344,37.23016285896301,0.0555555555555555,-0.007679448708775
3345,37.240966796875,0.0555555555555555,-0.0054039162015886
3346,37.25054574012756,0.0557442812794677,-0.0020943951023931
3347,37.26114296913147,0.0583333333333333,0.0008726646259971
3348,37.27252006530762,0.0583333333333333,0.0005235987755982
3349,37.28047704696655,0.0583333333333333,0.0031415926535897
3350,37.29058837890625,0.0583333333333333,0.0008726646259971
3351,37.30299115180969,0.0583333333333333,0.0004968625853597
3352,37.310433864593506,0.0583333333333333,0.0002713495751796
3353,37.320854902267456,0.0583333333333333,-0.0031415926535897
3354,37.33074450492859,0.0583333333333333,-0.0048869219055841
3355,37.34075093269348,0.0583333333333333,-0.0022689280275926
3356,37.35110354423523,0.0583333333333333,-0.0066322511575784
3357,37.36102843284607,0.0583333333333333,-0.0069813170079773
3358,37.37194275856018,0.0583333333333333,-0.0026179938779914
3359,37.38083553314209,0.0583333333333333,-0.0005235987755982
3360,37.39092206954956,0.0583333333333333,-0.0013962634015954
3361,37.400956869125366,0.0583333333333333,-0.0027925268031909
3362,37.41074061393738,0.0583333333333333,-0.0003490658503988
3363,37.42117762565613,0.0583333333333333,-0.0003490658503988
3364,37.43282389640808,0.0611111111111111,-0.0027925268031909
3365,37.44072723388672,0.0611111111111111,-0.0005235987755982
3366,37.450554847717285,0.0611111111111111,-0.0003490658503988
3367,37.460965156555176,0.0611111111111111,-0.0003490658503988
3368,37.47021770477295,0.0611111111111111,0.0006981317007977
3369,37.48124074935913,0.0611111111111111,-0.0005235987755982
3370,37.49135756492615,0.0638888888888888,-0.002443460952792
3371,37.511271953582764,0.0638888888888888,-0.0031415926535897
3372,37.52082085609436,0.0638888888888888,-0.0054105206811824
3373,37.53051686286926,0.0638888888888888,-0.0041887902047863
3374,37.540682554244995,0.0638888888888888,-0.0020943951023931
3375,37.55175995826721,0.0638888888888888,-0.006457718232379
3376,37.561949253082275,0.0638888888888888,-0.0062831853071795
3377,37.57149028778076,0.0638888888888888,-0.0047123889803846
3378,37.581324338912964,0.0638888888888888,-0.0061086523819801
3379,37.59088921546936,0.0638888888888888,-0.0059341194567807
3380,37.600765228271484,0.0638888888888888,-0.005008503543431
3381,37.61154770851135,0.0638888888888888,-0.004421766444811
3382,37.62069129943848,0.0638888888888888,-0.0040142572795869
3383,37.631203413009644,0.0638888888888888,-0.0038397243543875
3384,37.64182949066162,0.0638888888888888,-0.0010471975511965
3385,37.651118755340576,0.0638888888888888,0.0
3386,37.661572217941284,0.0638888888888888,0.0048869219055841
3387,37.671107053756714,0.0638888888888888,-0.0003490658503988
3388,37.68175172805786,0.0638888888888888,0.0001745329251994
3389,37.69071435928345,0.0638888888888888,-0.0040142572795869
3390,37.702150106430054,0.0638888888888888,-0.0034906585039886
3391,37.71180486679077,0.0638888888888888,-0.0078539816339744
3392,37.72060775756836,0.0638888888888888,-0.0041887902047863
3393,37.73141145706177,0.0638888888888888,0.0006981317007977
3394,37.74161696434021,0.0638888888888888,0.0
3395,37.75080585479736,0.0611111111111111,-0.0005235987755982
3396,37.75988721847534,0.0611111111111111,0.0040142572795869
3397,37.77104949951172,0.0499999999999999,0.0031415926535897
3398,37.78071117401123,0.0416666666666666,0.0050614548307835
3399,37.79082727432251,0.0388888888888888,0.0052359877559829
3400,37.79928183555603,0.0361111111111111,0.0052359877559829
3401,37.80985474586487,0.0333333333333333,0.0
3402,37.82082533836365,0.0333333333333333,-0.0008726646259971
3403,37.83040118217468,0.0305555555555555,-0.0082030474843733
3404,37.84074139595032,0.0305555555555555,-0.0078539816339744
3405,37.85052013397217,0.0305555555555555,-0.0083775804095727
3406,37.861432790756226,0.0305555555555555,-0.0111701072127637
3407,37.871015548706055,0.0305555555555555,-0.0080285145591739
3408,37.881118059158325,0.0305555555555555,-0.0040142572795869
3409,37.893569469451904,0.0305555555555555,-0.0013962634015954
3410,37.91229605674744,0.0305555555555555,0.0072965496458381
3411,37.922240257263184,0.0305555555555555,0.0090757121103705
3412,37.92800951004028,0.0305555555555555,0.0090757121103705
3413,37.9403018951416,0.0320099798223697,0.0062255373778642
3414,37.95082139968872,0.0333333333333333,-0.0034906585039886
3415,37.96114206314087,0.0333333333333333,-0.0005235987755982
3416,37.97307062149048,0.0333333333333333,-0.0050614548307835
3417,37.98144268989563,0.0333333333333333,-0.0019198621771937
3418,37.99216866493225,0.0305555555555555,-0.003665191429188
3419,38.0033233165741,0.0305555555555555,-0.0069813170079773
3420,38.011332511901855,0.0305555555555555,-0.0048869219055841
3421,38.02094745635986,0.0305555555555555,-0.0048869219055841
3422,38.030783891677856,0.031487436981623,-0.004008644352939
3423,38.041635274887085,0.0325154722538443,-0.0030397439352865
3424,38.05194687843323,0.0333333333333333,-0.0005235987755982
3425,38.060699701309204,0.0333333333333333,0.0006981317007977
3426,38.070703983306885,0.0333333333333333,-0.0019198621771937
3427,38.08125615119934,0.0333333333333333,-0.001221730476396
3428,38.0911066532135,0.0333333333333333,-0.0017453292519943
3429,38.109829902648926,0.0333333333333333,0.0005235987755982
3430,38.12146782875061,0.0333333333333333,-0.0003490658503988
3431,38.13217878341675,0.0305555555555555,-0.0059341194567807
3432,38.150750160217285,0.0305555555555555,-0.0050614548307835
3433,38.16150951385498,0.0305555555555555,-0.0052359877559829
3434,38.17067337036133,0.0305555555555555,-0.0015707963267948
3435,38.18144083023071,0.0305555555555555,0.0022689280275926
3436,38.192129611968994,0.0333333333333333,0.0075049157835756
3437,38.201104164123535,0.0278112750275802,0.0072736083461616
3438,38.210171937942505,0.0222315623312912,0.0070398858872842
3439,38.22056722640991,0.0166666666666666,0.0043633231299858
3440,38.23019599914551,0.0138888888888888,0.0005235987755982
3441,38.240586280822754,0.0111111111111111,-0.0019198621771937
3442,38.25054097175598,0.0083333333333333,-0.0048869219055841
3443,38.260923862457275,0.0055555555555555,-0.0013962634015954
3444,38.27058553695679,0.0027777777777777,-0.0047123889803846
3445,38.28091812133789,0.0027777777777777,0.0
3446,38.29091691970825,0.0027777777777777,0.0019198621771937
3447,38.30156755447388,0.0012601896127437,0.0035408610795452
3448,38.310816049575806,0.0,0.0048869219055841
3449,38.3208794593811,0.0,0.0019198621771937
3450,38.330482006073,0.0,-0.0005235987755982
3451,38.34082341194153,0.0027777777777777,-0.0038397243543875
3452,38.35111975669861,0.0027777777777777,-0.0006981317007977
3453,38.36143207550049,0.0027777777777777,-0.0038397243543875
3454,38.37166118621826,0.0027777777777777,-0.0013962634015954
3455,38.3818199634552,0.0027777777777777,0.0006981317007977
3456,38.3908908367157,0.0027777777777777,0.0069813170079773
3457,38.400758266448975,0.0037181930720066,0.0068040529011969
3458,38.41087508201599,0.0046823760806811,0.0066223086857908
3459,38.421531438827515,0.0055555555555555,0.0080285145591739
3460,38.433043241500854,0.0083333333333333,0.0027925268031909
3461,38.440810203552246,0.0111111111111111,-0.0013962634015954
3462,38.45067834854126,0.0111111111111111,-0.002443460952792
3463,38.46090888977051,0.0138888888888888,-0.0001745329251994
3464,38.47038722038269,0.0138888888888888,0.0019198621771937
3465,38.48070454597473,0.0138888888888888,0.0048869219055841
3466,38.492172956466675,0.0166666666666666,0.006457718232379
3467,38.50147318840027,0.0166666666666666,0.006457718232379
3468,38.50976824760437,0.0166666666666666,0.0104719755119659
3469,38.521493673324585,0.0194444444444444,0.0092502450355699
3470,38.53196883201599,0.0222222222222222,0.0106465084371654
3471,38.54007697105408,0.0249999999999999,0.0090757121103705
3472,38.550596475601196,0.0249999999999999,0.0102974425867665
3473,38.55935215950012,0.0249999999999999,0.0102974425867665
3474,38.56964302062988,0.0277777777777777,0.0071558499331767
3475,38.58075141906738,0.0277777777777777,0.0085521133347722
3476,38.592833042144775,0.0277777777777777,0.0090757121103705
3477,38.59968137741089,0.0301653084905127,0.0081756342366887
3478,38.61029314994812,0.0305555555555555,0.0087124821154459
3479,38.621612787246704,0.0305555555555555,0.0160570291183478
3480,38.63206338882446,0.0305555555555555,0.0168523304461645
3481,38.641878843307495,0.0310724186391862,0.0175831943812589
3482,38.65116763114929,0.0333333333333333,0.0156188147817517
3483,38.66174530982971,0.0333333333333333,0.0165806278939461
3484,38.69086933135986,0.0333333333333333,0.0188495559215387
3485,38.701618909835815,0.0333333333333333,0.0136135681655557
3486,38.71148371696472,0.0333333333333333,0.0137881010907552
3487,38.721137285232544,0.0305555555555555,0.014137166941154
3488,38.73074722290039,0.0305555555555555,0.0132645023151569
3489,38.74092388153076,0.0305555555555555,0.0099483767363676
3490,38.75131034851074,0.0277777777777777,0.0108210413623648
3491,38.77068090438843,0.0277777777777777,0.0153588974175501
3492,38.78145980834961,0.0249999999999999,0.0125663706143591
3493,38.79128551483154,0.0249999999999999,0.0094247779607693
3494,38.79993724822998,0.0236922677737415,0.0106572865472322
3495,38.81013250350952,0.0222222222222222,0.0117586593498092
3496,38.822104930877686,0.0222222222222222,0.0061086523819801
3497,38.8316695690155,0.0222222222222222,0.0086629890656822
3498,38.84094214439392,0.0209376189117199,0.0077842880069941
3499,38.85139775276184,0.0194444444444444,0.0059341194567807
3500,38.86179876327515,0.0194444444444444,0.0040142572795869
3501,38.872456073760986,0.0194444444444444,0.003624558379858
3502,38.88224148750305,0.0194444444444444,0.0032667335528692
3503,38.8917932510376,0.0194444444444444,0.002443460952792
3504,38.91197943687439,0.0166666666666666,0.001221730476396
3505,38.922011852264404,0.0222222222222222,-0.0001745329251994
3506,38.932273626327515,0.0249999999999999,0.001221730476396
3507,38.94089460372925,0.0277777777777777,0.0015707963267948
3508,38.9514102935791,0.0305555555555555,0.0043633231299858
3509,38.96133279800415,0.0305555555555555,0.0057595865315812
3510,38.971994161605835,0.0305555555555555,0.0054105206811824
3511,38.983158349990845,0.0305555555555555,0.0080285145591739
3512,38.991249084472656,0.0305555555555555,0.0020943951023931
3513,39.000855445861816,0.0305555555555555,0.0019376007124923
3514,39.012662172317505,0.0305555555555555,0.0008726646259971
3515,39.02190637588501,0.0305555555555555,-0.0
3516,39.031731367111206,0.0305555555555555,0.0004348113715935
3517,39.04084324836731,0.0305555555555555,0.0008380839354387
3518,39.05076193809509,0.0305555555555555,0.0005235987755982
3519,39.0620858669281,0.0305555555555555,0.0006981317007977
3520,39.07100772857666,0.0305555555555555,0.002443460952792
3521,39.08110857009888,0.0305555555555555,0.0054105206811824
3522,39.091923236846924,0.0305555555555555,0.0031415926535897
3523,39.10056519508362,0.0305555555555555,0.002443460952792
3524,39.11091876029968,0.0305555555555555,0.0054105206811824
3525,39.12125372886658,0.0305555555555555,0.0005235987755982
3526,39.130876779556274,0.0305555555555555,-0.001221730476396
3527,39.141465187072754,0.0305555555555555,-0.0003490658503988
3528,39.15140700340271,0.0305555555555555,-0.0003490658503988
3529,39.161542654037476,0.0305555555555555,-0.0015707963267948
3530,39.171080112457275,0.0277777777777777,-0.0019198621771937
3531,39.18193769454956,0.0277777777777777,-0.0069813170079773
3532,39.19271755218506,0.0277777777777777,-0.0045378560551852
3533,39.200778007507324,0.0277777777777777,-0.0068067840827778
3534,39.21057105064392,0.0277777777777777,-0.0065104259879132
3535,39.22068953514099,0.0277777777777777,-0.0029670597283903
3536,39.230727434158325,0.0277777777777777,-0.0030436026191612
3537,39.240864753723145,0.0277777777777777,-0.003665778821719
3538,39.250672817230225,0.0277777777777777,-0.0033161255787892
3539,39.26088762283325,0.0277777777777777,-0.0029242579611296
3540,39.27083921432495,0.0277777777777777,-0.0019198621771937
3541,39.28074336051941,0.0277777777777777,0.002443460952792
3542,39.30040526390076,0.0277777777777777,0.0005235987755982
3543,39.310672760009766,0.0277777777777777,-0.0001745329251994
3544,39.32190752029419,0.0277777777777777,-0.0
3545,39.34144854545593,0.0277777777777777,-0.0058150909900152
3546,39.351523876190186,0.0277777777777777,-0.0083775804095727
3547,39.36030101776123,0.0277777777777777,-0.0083775804095727
3548,39.36998200416565,0.0277777777777777,-0.0066322511575784
3549,39.382065534591675,0.0277777777777777,-0.0048869219055841
3550,39.39195013046265,0.0305555555555555,-0.0008726646259971
3551,39.400750398635864,0.0305555555555555,0.0001298020167804
3552,39.4106547832489,0.0305555555555555,0.0012580420881484
3553,39.420963764190674,0.0305555555555555,0.0034906585039886
3554,39.4311306476593,0.0305555555555555,0.0009790375405947
3555,39.440940618515015,0.0305555555555555,-0.0007033330630186
3556,39.45157837867737,0.0305555555555555,-0.0047123889803846
3557,39.461535692214966,0.0305555555555555,-0.0069813170079773
3558,39.47067403793335,0.0305555555555555,-0.0047123889803846
3559,39.48157024383545,0.0305555555555555,-0.0050614548307835
3560,39.49192547798157,0.0305555555555555,-0.0069813170079773
3561,39.50070643424988,0.0333333333333333,-0.003665191429188
3562,39.51172876358032,0.0333333333333333,-0.0029670597283903
3563,39.52127027511597,0.0333333333333333,-0.002443460952792
3564,39.530816078186035,0.0333333333333333,-0.0017453292519943
3565,39.54087209701538,0.0333333333333333,-0.0010057534420554
3566,39.55103540420532,0.0333333333333333,0.0005235987755982
3567,39.56224226951599,0.0333333333333333,0.0010471975511965
3568,39.57260584831238,0.0333333333333333,0.0022710561059283
3569,39.58148956298828,0.0333333333333333,0.0001745329251994
3570,39.5929160118103,0.0333333333333333,-0.0026179938779914
3571,39.60208225250244,0.0333333333333333,-0.0010471975511965
3572,39.61187171936035,0.0333333333333333,-0.0055850536063818
3573,39.63322687149048,0.0333333333333333,-0.0073303828583761
3574,39.64250612258911,0.0333333333333333,-0.003665191429188
3575,39.66141200065613,0.0333333333333333,-0.0038397243543875
3576,39.670679807662964,0.0333333333333333,0.0
3577,39.6818528175354,0.0333333333333333,-0.001221730476396
3578,39.6911461353302,0.0333333333333333,-0.0010471975511965
3579,39.70079851150513,0.0333333333333333,-0.0010471975511965
3580,39.711004972457886,0.0333333333333333,-0.0020943951023931
3581,39.72110438346863,0.0333333333333333,-0.0031415926535897
3582,39.73071265220642,0.0333333333333333,-0.0026203368272604
3583,39.74104118347168,0.0334986627765621,-0.0027925268031909
3584,39.7514009475708,0.0361111111111111,0.0010471975511965
3585,39.770270109176636,0.0361111111111111,-0.0011151521218694
3586,39.782472133636475,0.0361111111111111,-0.0015001337433873
3587,39.79168152809143,0.0361111111111111,-0.0005235987755982
3588,39.801098346710205,0.0361111111111111,-0.001221730476396
3589,39.81135153770447,0.0361111111111111,-0.0
3590,39.82123279571533,0.0361111111111111,-0.0055850536063818
3591,39.84123206138611,0.0361111111111111,0.0
3592,39.851279497146606,0.0361111111111111,-0.002443460952792
3593,39.88244152069092,0.0361111111111111,-0.0041887902047863
3594,39.91313290596008,0.0361111111111111,-0.0050614548307835
3595,39.920838356018066,0.0361111111111111,-0.0031415926535897
3596,39.940650939941406,0.0361111111111111,0.0006981317007977
3597,39.95130944252014,0.0361111111111111,-0.0001745329251994
3598,39.96066951751709,0.0361111111111111,0.0001745329251994
3599,39.96913504600525,0.0373389130251362,-0.0003654825610436
3600,39.98121094703674,0.0388888888888888,-0.0015707963267948
3601,39.99166917800903,0.0388888888888888,-0.0001745329251994
3602,39.999359369277954,0.0388888888888888,-0.0001745329251994
3603,40.01062083244324,0.0388888888888888,-0.0021175477790007
3604,40.0210394859314,0.0388888888888888,-0.0020943951023931
3605,40.03269696235657,0.0388888888888888,-0.0019846366123199
3606,40.040766954422,0.0388888888888888,-0.0019810661731334
3607,40.0510995388031,0.0388888888888888,-0.0040142572795869
3608,40.0612154006958,0.0416666666666666,-0.0040142572795869
3609,40.06973147392273,0.0416666666666666,-0.0010471975511965
3610,40.08063197135925,0.0416666666666666,0.0020943951023931
3611,40.091267824172974,0.0416666666666666,0.0005235987755982
3612,40.101555824279785,0.0416666666666666,0.0026179938779914
3613,40.11021184921265,0.0416666666666666,0.0040142572795869
3614,40.121037006378174,0.0416666666666666,0.0047123889803846
3615,40.12944769859314,0.0388888888888888,0.0047123889803846
3616,40.13949680328369,0.0388888888888888,0.0027925268031909
3617,40.15280485153198,0.0388888888888888,0.0
3618,40.16139054298401,0.0388888888888888,-0.0020943951023931
3619,40.17144584655762,0.0388888888888888,-0.0038215646488678
3620,40.18098282814026,0.0388888888888888,-0.005046986474738
3621,40.19067454338074,0.0388888888888888,-0.0029670597283903
3622,40.200464963912964,0.0388888888888888,-0.0026179938779914
3623,40.21084666252136,0.0388888888888888,0.0015707963267948
3624,40.22086954116821,0.0388888888888888,-0.0005235987755982
3625,40.23148202896118,0.0388888888888888,-0.002443460952792
3626,40.24094605445862,0.0388888888888888,-0.0015707963267948
3627,40.25117039680481,0.0388888888888888,-0.0027925268031909
3628,40.26096034049988,0.0388888888888888,0.0019198621771937
3629,40.267207622528076,0.0388888888888888,0.0019198621771937
3630,40.29230761528015,0.0388888888888888,0.0017453292519943
3631,40.30707359313965,0.0388888888888888,0.0020943951023931
3632,40.32075262069702,0.0390527704045007,0.0043834013655336
3633,40.33200812339783,0.0416666666666666,0.0001745329251994
3634,40.34173536300659,0.0416666666666666,-0.0059341194567807
3635,40.35119366645813,0.0416666666666666,-0.0015707963267948
3636,40.361637353897095,0.0416666666666666,-0.0019198621771937
3637,40.380906105041504,0.0388888888888888,0.001221730476396
3638,40.3926784992218,0.0388888888888888,0.0
3639,40.403473138809204,0.0388888888888888,-0.0005235987755982
3640,40.411476850509644,0.0388888888888888,0.0027925268031909
3641,40.42118835449219,0.0388888888888888,0.0020943951023931
3642,40.43330216407776,0.0388888888888888,0.0029670597283903
3643,40.44149613380432,0.0416666666666666,0.0013962634015954
3644,40.451422452926636,0.0416666666666666,0.0022689280275926
3645,40.46059465408325,0.0416666666666666,0.0008726646259971
3646,40.471742153167725,0.0388888888888888,-0.002443460952792
3647,40.48146104812622,0.0361111111111111,-0.0008726646259971
3648,40.49108934402466,0.0361111111111111,-0.0043633231299858
3649,40.50097107887268,0.0361111111111111,-0.0050614548307835
3650,40.51093339920044,0.0361111111111111,-0.0066322511575784
3651,40.52061414718628,0.0333333333333333,-0.0040142572795869
3652,40.53023147583008,0.0333333333333333,-0.0036838560407566
3653,40.540629863739014,0.0333333333333333,0.0002979399333651
3654,40.55141878128052,0.0333333333333333,-0.0010471975511965
3655,40.561158895492554,0.0323827745807843,-0.0002707677688051
3656,40.572962284088135,0.0312308564312618,0.0006701352061748
3657,40.58130717277527,0.0305555555555555,0.0055850536063818
3658,40.590994358062744,0.0305555555555555,0.0033161255787892
3659,40.60220241546631,0.0305555555555555,0.0010471975511965
3660,40.61136722564697,0.0305555555555555,-0.002443460952792
3661,40.62089276313782,0.0277777777777777,-0.0034906585039886
3662,40.63136148452759,0.0277777777777777,-0.0055850536063818
3663,40.64187407493591,0.0249999999999999,-0.0006981317007977
3664,40.65271234512329,0.0249999999999999,-0.0010471975511965
3665,40.66182994842529,0.0249999999999999,0.0008726646259971
3666,40.680864572525024,0.0222222222222222,0.0013962634015954
3667,40.69087505340576,0.0222222222222222,0.0027925268031909
3668,40.70068836212158,0.0222222222222222,0.0015707963267948
3669,40.7116973400116,0.0194444444444444,0.001221730476396
3670,40.72110176086426,0.0166666666666666,-0.0006981317007977
3671,40.73122453689575,0.0166666666666666,-0.0026179938779914
3672,40.74141883850098,0.0138888888888888,-0.0026179938779914
3673,40.75220465660095,0.0138888888888888,-0.0050614548307835
3674,40.75917983055115,0.0138888888888888,-0.0050614548307835
3675,40.770944118499756,0.0138888888888888,-0.003665191429188
3676,40.781970262527466,0.0138888888888888,-0.0050614548307835
3677,40.79259753227234,0.0138888888888888,-0.0013962634015954
3678,40.800801277160645,0.0138888888888888,-0.0013962634015954
3679,40.81073784828186,0.0124696065090087,0.000833140147405
3680,40.82191705703735,0.0111111111111111,0.0029670597283903
3681,40.83087086677551,0.0111111111111111,-0.0006981317007977
3682,40.84180450439453,0.0111111111111111,-0.001221730476396
3683,40.85282826423645,0.0111111111111111,-0.0027925268031909
3684,40.861738443374634,0.0111111111111111,-0.0015707963267948
3685,40.884013175964355,0.0111111111111111,-0.0041887902047863
3686,40.892324447631836,0.0111111111111111,-0.0027925268031909
3687,40.901267528533936,0.0111111111111111,-0.0019198621771937
3688,40.91092824935913,0.0111111111111111,0.0003490658503988
3689,40.920966148376465,0.0111111111111111,-0.0015707963267948
3690,40.93077635765076,0.0111111111111111,-0.0005235987755982
3691,40.94050884246826,0.0111111111111111,0.0001060219765411
3692,40.95097517967224,0.0111111111111111,-0.0026179938779914
3693,40.96106576919556,0.0111111111111111,-0.0022689280275926
3694,40.97060823440552,0.0111111111111111,-0.0001745329251994
3695,40.98135495185852,0.0111111111111111,-0.0022689280275926
3696,40.99096488952637,0.0111111111111111,-0.0001745329251994
3697,41.00072169303894,0.0111111111111111,-0.0013962634015954
3698,41.010709285736084,0.0111111111111111,-0.0040142572795869
3699,41.020867586135864,0.0111111111111111,0.001221730476396
3700,41.030677318573,0.0111111111111111,-0.0052359877559829
3701,41.04093909263611,0.0111111111111111,0.0
3702,41.05167078971863,0.0083333333333333,-0.0045378560551852
3703,41.06264567375183,0.0083333333333333,-0.0080285145591739
3704,41.072760343551636,0.0083333333333333,-0.0043633231299858
3705,41.08084750175476,0.0083333333333333,-0.0015707963267948
3706,41.09085416793823,0.0083333333333333,0.0010471975511965
3707,41.11186742782593,0.0083333333333333,0.0010471975511965
3708,41.123257875442505,0.0083333333333333,0.001221730476396
3709,41.140458822250366,0.0083333333333333,-0.0006981317007977
3710,41.15237593650818,0.0083333333333333,-0.0040142572795869
3711,41.173266887664795,0.0111111111111111,-0.0038397243543875
3712,41.181742906570435,0.0111111111111111,-0.0043633231299858
3713,41.19156622886658,0.0111111111111111,-0.0
3714,41.2017023563385,0.0111111111111111,0.0006270825078047
3715,41.21241116523743,0.0111111111111111,0.0016707679427562
3716,41.22114157676697,0.0111111111111111,-0.001221730476396
3717,41.23304486274719,0.0111111111111111,0.0050614548307835
3718,41.24180746078491,0.0111111111111111,0.001221730476396
3719,41.252524614334106,0.0111111111111111,0.0001745329251994
3720,41.26197910308838,0.0111111111111111,-0.0001745329251994
3721,41.27415060997009,0.0111111111111111,-0.0026179938779914
3722,41.281607151031494,0.0111111111111111,-0.0010471975511965
3723,41.29234981536865,0.0111111111111111,0.0
3724,41.30053973197937,0.0111111111111111,-0.0003490658503988
3725,41.31065845489502,0.0111111111111111,0.0020943951023931
3726,41.3207733631134,0.0111111111111111,0.0005235987755982
3727,41.33163571357727,0.0111111111111111,0.0020943951023931
3728,41.34165620803833,0.0111111111111111,-0.0029670597283903
3729,41.35150194168091,0.0138888888888888,-0.0008726646259971
3730,41.36153864860535,0.0138888888888888,0.001221730476396
3731,41.37111139297485,0.0138888888888888,-0.0020943951023931
3732,41.39126539230347,0.0138888888888888,0.0001745329251994
3733,41.41155195236206,0.0138888888888888,-0.0040142572795869
3734,41.4212007522583,0.0138888888888888,-0.0055850536063818
3735,41.43044066429138,0.0138888888888888,-0.0034906585039886
3736,41.44084548950195,0.0138888888888888,0.0005235987755982
3737,41.451138734817505,0.0138888888888888,0.0034906585039886
3738,41.4610013961792,0.0138888888888888,0.008901179185171
3739,41.47302794456482,0.0138888888888888,0.011148062870911
3740,41.48102140426636,0.0138888888888888,0.0125724873659972
3741,41.49144506454468,0.0138888888888888,0.0094247779607693
3742,41.51078653335571,0.0166666666666666,0.0062831853071795
3743,41.52058982849121,0.0138888888888888,0.0010471975511965
3744,41.53149962425232,0.0138888888888888,0.0008726646259971
3745,41.54116415977478,0.0166666666666666,-0.0005235987755982
3746,41.550607681274414,0.0166666666666666,0.0022689280275926
3747,41.56079173088074,0.0166666666666666,0.0026179938779914
3748,41.570942878723145,0.0138888888888888,0.0023716804558899
3749,41.580682039260864,0.0138888888888888,0.0020943951023931
3750,41.59080481529236,0.0138888888888888,0.0068067840827778
3751,41.60035276412964,0.0138888888888888,0.0068067840827778
3752,41.61056041717529,0.0138888888888888,0.0078539816339744
3753,41.620532512664795,0.0138888888888888,0.0115191730631625
3754,41.631200551986694,0.0138888888888888,0.0143116998663535
3755,41.641961097717285,0.0138888888888888,0.0137881010907552
3756,41.65253734588623,0.0138888888888888,0.0144862327915529
3757,41.66337513923645,0.0138888888888888,0.0144862327915529
3758,41.67077040672302,0.0138888888888888,0.0136033305452083
3759,41.69086194038391,0.0138888888888888,0.0054105206811824
3760,41.69989562034607,0.0166666666666666,0.0054682251441969
3761,41.710684299468994,0.0166666666666666,0.0069084814353559
3762,41.72065830230713,0.0166666666666666,0.0055850536063818
3763,41.731191635131836,0.0166666666666666,0.007679448708775
3764,41.739755153656006,0.0166666666666666,0.007679448708775
3765,41.75077509880066,0.0194444444444444,0.0144862327915529
3766,41.76248002052307,0.0194444444444444,0.0165806278939461
3767,41.77180814743042,0.0194444444444444,0.0172787595947438
3768,41.781250953674316,0.0194444444444444,0.018151424220741
3769,41.790980100631714,0.0194444444444444,0.0178023583703421
3770,41.8023796081543,0.0194444444444444,0.0176278254451427
3771,41.81101703643799,0.0194444444444444,0.0139626340159546
3772,41.82083535194397,0.0194444444444444,0.0115191730631625
3773,41.8297553062439,0.0194444444444444,0.0115191730631625
3774,41.84079718589783,0.0194444444444444,0.0108210413623648
3775,41.85071015357971,0.0194444444444444,0.0139626340159546
3776,41.860687017440796,0.0194444444444444,0.012915436464758
3777,41.87038612365723,0.0194444444444444,0.012915436464758
3778,41.88168954849243,0.0222222222222222,0.0104719755119659
3779,41.89104390144348,0.0222222222222222,0.0071558499331767
3780,41.90251088142395,0.0249999999999999,0.0040142572795869
3781,41.911070108413696,0.0277777777777777,0.0005235987755982
3782,41.921138763427734,0.0277777777777777,0.0073303828583761
3783,41.931394815444946,0.0305759120262366,0.0208077891419792
3784,41.94132995605469,0.0320435501684867,0.023574221865472
3785,41.95138478279114,0.0333333333333333,0.0280998009571087
3786,41.96121835708618,0.0333333333333333,0.0253072741539177
3787,41.971970081329346,0.0333333333333333,0.0174532925199432
3788,41.98168635368347,0.0305555555555555,0.0143116998663535
3789,41.99207139015198,0.0305555555555555,0.0174532925199432
3790,42.00327277183533,0.0277777777777777,0.0160570291183478
3791,42.02211785316467,0.0277777777777777,0.0272271363311115
3792,42.031317949295044,0.0249999999999999,0.0260054058547155
3793,42.041585206985474,0.0249999999999999,0.0169296937443449
3794,42.052117347717285,0.0222222222222222,0.0143116998663535
3795,42.061622619628906,0.0222222222222222,0.0150098315671512
3796,42.07217264175415,0.0194444444444444,0.0143116998663535
3797,42.09180736541748,0.0194444444444444,0.0158824961931484
3798,42.107165575027466,0.0187395747299551,0.016015361004155
3799,42.16368103027344,0.0166666666666666,0.014137166941154
3800,42.2033965587616,0.0111111111111111,0.0109955742875642
3801,42.21050214767456,0.0083333333333333,0.0083775804095727
3802,42.22067356109619,0.0083333333333333,0.0027925268031909
3803,42.23112893104553,0.0083333333333333,0.0045378560551852
3804,42.24100041389465,0.0055555555555555,0.0
3805,42.250991344451904,0.0055555555555555,-0.0038397243543875
3806,42.30034255981445,0.0024594759387578,0.0004581377682163
3807,42.310619831085205,0.0,0.0
3808,42.32071256637573,0.0027777777777777,-0.0029670597283903
3809,42.33117318153381,0.0055555555555555,-0.003665191429188
3810,42.34037637710571,0.0055555555555555,0.0005235987755982
3811,42.35072660446167,0.0055555555555555,-0.0040142572795869
3812,42.36136054992676,0.0083333333333333,-0.0078539816339744
3813,42.370662212371826,0.0111111111111111,-0.0073303828583761
3814,42.380507946014404,0.0138888888888888,-0.0069813170079773
3815,42.39043068885803,0.0138888888888888,-0.0092502450355699
3816,42.40035796165466,0.0166666666666666,-0.0102974425867665
3817,42.41069173812866,0.0166666666666666,-0.0097738438111682
3818,42.420488119125366,0.0194444444444444,-0.0087266462599716
3819,42.43084120750427,0.0194444444444444,-0.0094247779607693
3820,42.44128441810608,0.0222222222222222,-0.0078539816339744
3821,42.45147466659546,0.0222222222222222,-0.0115191730631625
3822,42.460830211639404,0.0222222222222222,-0.0078539816339744
3823,42.470633029937744,0.0231717027282669,-0.0085102154501282
3824,42.48055863380432,0.0241330759879991,-0.0091746689475573
3825,42.49083113670349,0.0249999999999999,-0.0108210413623648
3826,42.50119709968567,0.0249999999999999,-0.0104719755119659
3827,42.51071643829346,0.0249999999999999,-0.011693705988362
3828,42.52055835723877,0.0249999999999999,-0.0099483767363676
3829,42.5309362411499,0.0249999999999999,-0.0136135681655557
3830,42.54030442237854,0.0277777777777777,-0.0130899693899574
3831,42.55027461051941,0.0277777777777777,-0.0150098315671512
3832,42.56099247932434,0.0277777777777777,-0.0139626340159546
3833,42.57084035873413,0.0249999999999999,-0.0143116998663535
3834,42.580934286117554,0.0249999999999999,-0.0101229096615671
3835,42.59176588058472,0.0249999999999999,-0.0123918376891597
3836,42.612205505371094,0.0249999999999999,-0.0111701072127637
3837,42.621185541152954,0.0249999999999999,-0.0083775804095727
3838,42.63206887245178,0.0249999999999999,-0.0104719755119659
3839,42.642086029052734,0.0249999999999999,-0.0106465084371654
3840,42.651917934417725,0.0249999999999999,-0.0115191730631625
3841,42.66269826889038,0.0249999999999999,-0.0136135681655557
3842,42.68149948120117,0.0310072060054404,-0.0120668851565102
3843,42.69214677810669,0.0333333333333333,-0.0111701072127637
3844,42.70360326766968,0.0333333333333333,-0.011017941757715
3845,42.711766958236694,0.0333333333333333,-0.0106465084371654
3846,42.721778869628906,0.0333333333333333,-0.0101229096615671
3847,42.73204684257507,0.0339057256411137,-0.0099483767363676
3848,42.741034746170044,0.0361111111111111,-0.0098960176187369
3849,42.751880407333374,0.0361111111111111,-0.0066322511575784
3850,42.761526346206665,0.0361111111111111,-0.007679448708775
3851,42.771148443222046,0.0333333333333333,-0.006457718232379
3852,42.78139567375183,0.0333333333333333,-0.0047123889803846
3853,42.79131555557251,0.0333333333333333,-0.0078539816339744
3854,42.80077815055847,0.0333333333333333,-0.0069813170079773
3855,42.81102705001831,0.0333333333333333,-0.0094247779607693
3856,42.820942878723145,0.0333333333333333,-0.0087266462599716
3857,42.83068776130676,0.0333333333333333,-0.0068067840827778
3858,42.84106397628784,0.0333333333333333,-0.008901179185171
3859,42.8509042263031,0.0333333333333333,-0.0059341194567807
3860,42.861172676086426,0.0333333333333333,-0.0057595865315812
3861,42.871338844299316,0.0333333333333333,-0.0061086523819801
3862,42.882017612457275,0.0333333333333333,-0.0071558499331767
3863,42.89089488983154,0.0333333333333333,-0.0045378560551852
3864,42.91085505485535,0.0333333333333333,-0.002443460952792
3865,42.92086100578308,0.0333333333333333,-0.0040142572795869
3866,42.93090033531189,0.0305555555555555,-0.0029670597283903
3867,42.941280364990234,0.0305555555555555,-0.0071558499331767
3868,42.95099186897278,0.0305555555555555,-0.0010471975511965
3869,42.96134161949158,0.0305555555555555,-0.0041887902047863
3870,42.97125720977783,0.0305555555555555,-0.0038199157609814
3871,42.980881690979004,0.0305555555555555,-0.0034618710004073
3872,42.9908242225647,0.0305555555555555,-0.0015707963267948
3873,43.00007748603821,0.0305555555555555,-0.0005235987755982
3874,43.01104140281677,0.030186246748164,-0.0007788466995639
3875,43.02140760421753,0.0277777777777777,-0.0015707963267948
3876,43.03331279754639,0.0273759046059988,-0.0020943951023931
3877,43.0424325466156,0.0249999999999999,0.0017453292519943
3878,43.05077505111694,0.0249999999999999,-0.0031415926535897
3879,43.06066918373108,0.0249999999999999,0.003665191429188
3880,43.067821979522705,0.0249999999999999,0.003665191429188
3881,43.08056354522705,0.0222222222222222,-0.0054105206811824
3882,43.09132957458496,0.0222222222222222,-0.0015707963267948
3883,43.10081386566162,0.0222222222222222,-0.0041887902047863
3884,43.11079216003418,0.0222222222222222,-0.0003490658503988
3885,43.12070274353027,0.0222222222222222,-0.0026179938779914
3886,43.130953550338745,0.0222222222222222,-0.001221730476396
3887,43.141385555267334,0.0222222222222222,-0.001221730476396
3888,43.15119481086731,0.0222222222222222,0.0
3889,43.1607506275177,0.0222222222222222,-0.0015707963267948
3890,43.16832494735718,0.0222222222222222,-0.0010199071375218
3891,43.18003249168396,0.0222222222222222,-0.0001683595258232
3892,43.191221475601196,0.0222222222222222,0.0001745329251994
3893,43.20200204849243,0.0222222222222222,0.0001378905406269
3894,43.21119809150696,0.0222222222222222,0.0002472269436327
3895,43.22127628326416,0.0222222222222222,0.0
3896,43.23087477684021,0.0222222222222222,-0.0006981317007977
3897,43.24033188819885,0.0222222222222222,-0.0003344941284914
3898,43.2503559589386,0.0222222222222222,-0.0
3899,43.260831356048584,0.0222222222222222,-0.0026179938779914
3900,43.270251512527466,0.0222222222222222,-0.0031415926535897
3901,43.28128910064697,0.0222222222222222,0.0017453292519943
3902,43.290632247924805,0.0222222222222222,-0.0006981317007977
3903,43.30060386657715,0.0222222222222222,-0.0001745329251994
3904,43.31095480918884,0.0222222222222222,-0.0022689280275926
3905,43.32069396972656,0.0249999999999999,-0.0040142572795869
3906,43.33055067062378,0.0249999999999999,-0.0003490658503988
3907,43.340802907943726,0.0249999999999999,-0.0006981317007977
3908,43.3504421710968,0.0249999999999999,-0.0043633231299858
3909,43.36110806465149,0.0249999999999999,-0.0038397243543875
3910,43.37051796913147,0.0249999999999999,-0.0017453292519943
3911,43.38076090812683,0.0249999999999999,-0.002443460952792
3912,43.390745401382446,0.0249999999999999,-0.0019198621771937
3913,43.399513483047485,0.0249999999999999,-0.0019198621771937
3914,43.41011643409729,0.0249999999999999,0.0005235987755982
3915,43.42045021057129,0.0249999999999999,-0.0015707963267948
3916,43.43152356147766,0.0249999999999999,-0.0013962634015954
3917,43.47132158279419,0.0249999999999999,-0.001221730476396
3918,43.48079442977905,0.0249999999999999,-0.001221730476396
3919,43.49145722389221,0.0249999999999999,-0.0008726646259971
3920,43.50087094306946,0.0249999999999999,-0.0015707963267948
3921,43.5107524394989,0.0249999999999999,-0.0010471975511965
3922,43.52045774459839,0.0249999999999999,0.0001745329251994
3923,43.53074884414673,0.0249999999999999,-0.0005055812029556
3924,43.541725397109985,0.0250490667307538,-0.001221730476396
3925,43.55084824562073,0.0277777777777777,-0.0008726646259971
3926,43.56187963485718,0.0277777777777777,0.0
3927,43.57269525527954,0.0277777777777777,-0.0017453292519943
3928,43.581095457077026,0.0277777777777777,-0.003665191429188
3929,43.60097789764404,0.0277777777777777,0.0005235987755982
3930,43.61023545265198,0.0277777777777777,-0.0001745329251994
3931,43.62063694000244,0.0277777777777777,-0.0017453292519943
3932,43.631545066833496,0.0277777777777777,0.0
3933,43.642616510391235,0.0277777777777777,-0.0027925268031909
3934,43.65236687660217,0.0277777777777777,-0.0010471975511965
3935,43.66330862045288,0.0277777777777777,-0.0019198621771937
3936,43.671528339385986,0.0305555555555555,-0.0001745329251994
3937,43.68077754974365,0.0333333333333333,-0.001221730476396
3938,43.69066023826599,0.0333333333333333,0.0001745329251994
3939,43.7010178565979,0.0333333333333333,-0.0017453292519943
3940,43.71215462684631,0.0333333333333333,-0.0034906585039886
3941,43.7213933467865,0.0361111111111111,-0.0003490658503988
3942,43.73330569267273,0.0361111111111111,-0.0006981317007977
3943,43.74508023262024,0.0361111111111111,-0.0001745329251994
3944,43.75218105316162,0.0361111111111111,0.001221730476396
3945,43.76150321960449,0.0361111111111111,0.0013962634015954
3946,43.77224683761597,0.0361111111111111,-0.001221730476396
3947,43.781644344329834,0.0361111111111111,-0.0005235987755982
3948,43.79151725769043,0.0361111111111111,-0.0
3949,43.802734375,0.0361111111111111,-0.0013494203207452
3950,43.81215262413025,0.0361111111111111,-0.0024824366217654
3951,43.82235407829285,0.0361111111111111,-0.0027925268031909
3952,43.83172655105591,0.0388888888888888,-0.0026179938779914
3953,43.841944456100464,0.0388888888888888,-0.0033161255787892
3954,43.85178875923157,0.0388888888888888,-0.0057595865315812
3955,43.86092662811279,0.0388888888888888,-0.0005235987755982
3956,43.87032866477966,0.0388888888888888,-0.0001745329251994
3957,43.881027936935425,0.0388888888888888,-0.0010471975511965
3958,43.891080141067505,0.0388888888888888,-0.0001745329251994
3959,43.89776635169983,0.0388888888888888,-0.0001745329251994
3960,43.910433769226074,0.0416666666666666,-0.0031415926535897
3961,43.9209885597229,0.0416666666666666,-0.0031415926535897
3962,43.93048143386841,0.0416666666666666,-0.0030248869501076
3963,43.94119834899902,0.0416666666666666,-0.0020459658683335
3964,43.95048666000366,0.0416666666666666,-0.001221730476396
3965,43.960267066955566,0.0416666666666666,-0.0020943951023931
3966,43.97078227996826,0.0416666666666666,-0.0020943951023931
3967,43.9814932346344,0.0416666666666666,-0.0020943951023931
3968,43.990649938583374,0.0416666666666666,0.0019198621771937
3969,44.00065493583679,0.0416666666666666,0.0017907682322428
3970,44.01076316833496,0.0416666666666666,0.0006304553248688
3971,44.02055525779724,0.0416666666666666,0.0019198621771937
3972,44.03086185455322,0.0416666666666666,0.0008726646259971
3973,44.04168248176575,0.0416666666666666,-0.001221730476396
3974,44.05122351646423,0.0416666666666666,-0.0017453292519943
3975,44.061073303222656,0.0416666666666666,-0.0038397243543875
3976,44.07027816772461,0.0416666666666666,-0.003659400052582
3977,44.08034634590149,0.0416666666666666,0.0020943951023931
3978,44.09020924568176,0.0416666666666666,0.0003490658503988
3979,44.10030508041382,0.0444444444444444,-0.0008726646259971
3980,44.11054348945618,0.0444444444444444,-0.0031415926535897
3981,44.12033772468567,0.0444444444444444,-0.0001745329251994
3982,44.12817740440369,0.0444444444444444,-0.0001745329251994
3983,44.142775535583496,0.0472222222222222,-0.0010874351832017
3984,44.153018951416016,0.0472222222222222,-0.0006981317007977
3985,44.16853094100952,0.0499999999999999,-0.0006981317007977
3986,44.23633074760437,0.0472222222222222,-0.0015707963267948
3987,44.244956970214844,0.0472222222222222,-0.0033161255787892
3988,44.36763095855713,0.0499999999999999,-0.0006981317007977
3989,44.375159740448,0.0499999999999999,-0.0001622936338296
3990,44.3980233669281,0.0499999999999999,-0.0010471975511965
3991,44.41028332710266,0.0527777777777777,-0.0
3992,44.42090034484863,0.0527777777777777,-0.0005235987755982
3993,44.430734157562256,0.0527777777777777,0.0
3994,44.44090676307678,0.0527777777777777,-0.0026179938779914
3995,44.45142865180969,0.0527777777777777,-0.0013962634015954
3996,44.46077847480774,0.0527777777777777,-0.0013962634015954
3997,44.47166156768799,0.0527777777777777,-0.0043633231299858
3998,44.480302572250366,0.0527777777777777,-0.0026179938779914
3999,44.49202919006348,0.0527777777777777,-0.0017453292519943
4000,44.50091528892517,0.0527777777777777,-0.0
4001,44.514591217041016,0.0527777777777777,-0.0003490658503988
4002,44.52237606048584,0.0499999999999999,-0.0022689280275926
4003,44.532280921936035,0.0472222222222222,-0.001221730476396
4004,44.55170702934265,0.0444444444444444,-0.0005235987755982
4005,44.561630964279175,0.0444444444444444,-0.0003490658503988
4006,44.57133078575134,0.0444444444444444,-0.0004413496866182
4007,44.5816285610199,0.0444444444444444,-0.0014464206949423
4008,44.591755628585815,0.0444444444444444,-0.0027925268031909
4009,44.60221076011658,0.0444444444444444,-0.0027925268031909
4010,44.61293816566467,0.0444444444444444,-0.0001745329251994
4011,44.62214016914368,0.0444444444444444,-0.002443460952792
4012,44.632174491882324,0.0444444444444444,-0.0023512858207372
4013,44.64292621612549,0.0444444444444444,-0.0022689280275926
4014,44.652151584625244,0.0444444444444444,-0.0027925268031909
4015,44.660841941833496,0.0444444444444444,-0.0017453292519943
4016,44.667858362197876,0.0444444444444444,-0.0017453292519943
4017,44.67976474761963,0.0444444444444444,-0.0015707963267948
4018,44.69086527824402,0.0444444444444444,-0.003665191429188
4019,44.701234340667725,0.0444444444444444,-0.0026179938779914
4020,44.71031594276428,0.0444444444444444,-0.0015707963267948
4021,44.720295429229736,0.0444444444444444,-0.0033161255787892
4022,44.73094153404236,0.0444444444444444,-0.0013962634015954
4023,44.740154504776,0.0444444444444444,-0.0038397243543875
4024,44.750221252441406,0.0444444444444444,-0.0027925268031909
4025,44.76079559326172,0.0444444444444444,-0.0026179938779914
4026,44.769763708114624,0.0444444444444444,-0.0038397243543875
4027,44.77920389175415,0.0444444444444444,-0.0038397243543875
4028,44.79173135757446,0.0444444444444444,-0.0010471975511965
4029,44.800244092941284,0.0444444444444444,-0.0003490658503988
4030,44.81062340736389,0.0444444444444444,-0.0010471975511965
4031,44.820242166519165,0.0444444444444444,-0.0010471975511965
4032,44.84004235267639,0.0444444444444444,-0.0026179938779914
4033,44.85126757621765,0.0444444444444444,-0.0003490658503988
4034,44.8611900806427,0.0444444444444444,-0.0013962634015954
4035,44.870688915252686,0.0444444444444444,-0.0019516757947974
4036,44.880669593811035,0.0444444444444444,-0.0043633231299858
4037,44.89041996002197,0.0444444444444444,-0.0006981317007977
4038,44.90207290649414,0.0444444444444444,0.0003490658503988
4039,44.91101694107056,0.0444860476485963,0.0005235987755982
4040,44.920811891555786,0.0472222222222222,-0.0003490658503988
4041,44.93336367607117,0.0472222222222222,-0.0008073431760871
4042,44.941317319869995,0.0472222222222222,-0.0010245105372775
4043,44.95136857032776,0.0472222222222222,-0.0008726646259971
4044,44.961265087127686,0.0472222222222222,0.0019198621771937
4045,44.97090029716492,0.0444444444444444,-0.0038397243543875
4046,44.980451345443726,0.0416666666666666,-0.0020943951023931
4047,44.99090814590454,0.0388888888888888,-0.0019198621771937
4048,45.000614166259766,0.0388888888888888,-0.0048869219055841
4049,45.01116967201233,0.0388888888888888,0.002443460952792
4050,45.02181434631348,0.0388888888888888,-0.0041887902047863
4051,45.0307776927948,0.0388888888888888,-0.0
4052,45.041115283966064,0.0388888888888888,-0.0029670597283903
4053,45.050750494003296,0.0388888888888888,-0.0047123889803846
4054,45.0609073638916,0.0388888888888888,-0.0010471975511965
4055,45.07023882865906,0.0418216287916708,-0.0017453292519943
4056,45.08057641983032,0.0444444444444444,-0.0008726646259971
4057,45.090806007385254,0.0444444444444444,-0.002443460952792
4058,45.1016845703125,0.0444444444444444,-0.0020943951023931
4059,45.11274814605713,0.0472222222222222,-0.0008726646259971
4060,45.12131929397583,0.0472222222222222,0.0006981317007977
4061,45.148319482803345,0.0472222222222222,-0.0033732338597596
4062,45.154972553253174,0.0472222222222222,-0.0051432124699817
4063,45.161778926849365,0.0472222222222222,-0.002443460952792
4064,45.171587228775024,0.0472222222222222,-0.0015707963267948
4065,45.18209195137024,0.0472222222222222,-0.0015707963267948
4066,45.191089153289795,0.0472222222222222,0.0
4067,45.200697898864746,0.047520014151541,-0.0002993730999827
4068,45.210591554641724,0.0499999999999999,-0.0027925268031909
4069,45.221121311187744,0.0499999999999999,-0.0017453292519943
4070,45.23099684715271,0.0499999999999999,0.0013962634015954
4071,45.24012541770935,0.0499999999999999,-0.0006981317007977
4072,45.25049901008606,0.0499999999999999,-0.0010471975511965
4073,45.26166224479675,0.0499999999999999,-0.0013962634015954
4074,45.27045917510986,0.0499999999999999,-0.0006981317007977
4075,45.28151535987854,0.0499999999999999,-0.0017453292519943
4076,45.291197061538696,0.0499999999999999,-0.0017453292519943
4077,45.30056881904602,0.0499999999999999,-0.0014983412824016
4078,45.311440229415894,0.0499999999999999,-0.0019198621771937
4079,45.32068848609924,0.0499999999999999,-0.0038397243543875
4080,45.32939624786377,0.0499999999999999,-0.0038397243543875
4081,45.340622425079346,0.0499999999999999,-0.0025905896354423
4082,45.352617263793945,0.0499999999999999,-0.0015537918973487
4083,45.36415076255798,0.0499999999999999,-0.0010471975511965
4084,45.371400117874146,0.0499999999999999,-0.0027925268031909
4085,45.38078951835632,0.0499999999999999,-0.0020943951023931
4086,45.39086556434631,0.0499999999999999,-0.0
4087,45.401419162750244,0.0499999999999999,-0.0026179938779914
4088,45.410730838775635,0.0527777777777777,-0.0006981317007977
4089,45.42059302330017,0.0527777777777777,-0.0005235987755982
4090,45.43011164665222,0.0527777777777777,-0.0006288681808851
4091,45.44009709358215,0.0527777777777777,0.0005002100397308
4092,45.45143365859985,0.0527777777777777,-0.0027383213235078
4093,45.46064043045044,0.0527777777777777,-0.003665191429188
4094,45.46811246871948,0.0498757082707128,-0.0028446506072639
4095,45.480748891830444,0.0449678401806061,-0.0014569835969638
4096,45.49055457115173,0.0416666666666666,-0.0008726646259971
4097,45.511234760284424,0.037263370355502,-0.0027033195288577
4098,45.52089476585388,0.0333333333333333,0.0
4099,45.530861616134644,0.0305555555555555,-9.852310109376254e-05
4100,45.54172468185425,0.0305555555555555,-0.0013134034404426
4101,45.55124092102051,0.0302011627743288,-0.0024139851654753
4102,45.561301708221436,0.0277777777777777,-0.0019198621771937
4103,45.569313526153564,0.0277777777777777,-0.0013678523151861
4104,45.580150842666626,0.0277777777777777,-0.0006211671503974
4105,45.59067916870117,0.0277777777777777,-0.0034906585039886
4106,45.59819173812866,0.0277777777777777,-0.0034906585039886
4107,45.61049294471741,0.0277777777777777,-0.0008726646259971
4108,45.62026309967041,0.0277777777777777,-0.0029670597283903
4109,45.630505323410034,0.0277777777777777,0.0
4110,45.64067983627319,0.0277777777777777,-0.0003490658503988
4111,45.65116262435913,0.0277777777777777,-0.0005235987755982
4112,45.66061615943909,0.0277777777777777,-0.0015707963267948
4113,45.67099404335022,0.0305555555555555,-0.0008726646259971
4114,45.6809868812561,0.0333333333333333,0.0008726646259971
4115,45.690497159957886,0.0361111111111111,-0.0033161255787892
4116,45.70062613487244,0.0361111111111111,-0.0029597916759814
4117,45.71031332015991,0.0361111111111111,-0.0003490658503988
4118,45.72123718261719,0.0361111111111111,-0.0005235987755982
4119,45.73098134994507,0.0361111111111111,-0.0034906585039886
4120,45.74209761619568,0.0388888888888888,-0.0033161255787892
4121,45.751091957092285,0.0388888888888888,-0.0033161255787892
4122,45.76138162612915,0.0388888888888888,-0.0006981317007977
4123,45.77184319496155,0.0388888888888888,-0.0015145982077335
4124,45.78167247772217,0.0388888888888888,-0.002281718349064
4125,45.792882204055786,0.0388888888888888,0.0003490658503988
4126,45.8021924495697,0.0388888888888888,0.0010471975511965
4127,45.812363386154175,0.0388888888888888,-0.0017453292519943
4128,45.82187485694885,0.0388888888888888,-0.0019198621771937
4129,45.83274435997009,0.0388888888888888,-0.0031415926535897
4130,45.84136199951172,0.0388888888888888,-0.0015707963267948
4131,45.85209655761719,0.0388888888888888,0.0006981317007977
4132,45.86230754852295,0.0388888888888888,-0.0013962634015954
4133,45.872931480407715,0.0333333333333333,-0.0
4134,45.88176679611206,0.0305555555555555,-0.002443460952792
4135,45.89172863960266,0.0277777777777777,-0.0038397243543875
4136,45.902600049972534,0.0277777777777777,-0.0005235987755982
4137,45.914533615112305,0.0249999999999999,-0.002443460952792
4138,45.922133445739746,0.0194444444444444,-0.0045378560551852
4139,45.93241572380066,0.0194444444444444,-0.0022689280275926
4140,45.943140268325806,0.0177328943923925,-0.0011935294136371
4141,45.95183849334717,0.0166666666666666,-0.0010471975511965
4142,45.98116874694824,0.0138888888888888,-0.0008726646259971
4143,45.990630865097046,0.0138888888888888,-0.0020943951023931
4144,46.0007529258728,0.0138888888888888,-0.0040142572795869
4145,46.01101040840149,0.0138888888888888,-0.0050614548307835
4146,46.02100706100464,0.0055555555555555,-0.0057595865315812
4147,46.03038167953491,0.0027777777777777,-0.0078539816339744
4148,46.04030132293701,0.0027777777777777,-0.0069813170079773
4149,46.05086421966553,0.0027777777777777,-0.003665191429188
4150,46.06098246574402,0.0027777777777777,0.0005235987755982
4151,46.07167315483093,0.0,0.0026179938779914
4152,46.08159637451172,0.0,0.0043633231299858
4153,46.09114456176758,0.0,0.006457718232379
4154,46.10258936882019,0.0,0.0027925268031909
4155,46.11108613014221,0.0,0.0069813170079773
4156,46.12123203277588,0.0,0.0019198621771937
4157,46.13199067115784,0.0,-0.0026179938779914
4158,46.1406934261322,0.0,-0.0052359877559829
4159,46.15096688270569,0.0,-0.0075049157835756
4160,46.16202735900879,0.0,-0.0027925268031909
4161,46.17401957511902,0.0,-0.0029670597283903
4162,46.18162822723389,0.0027777777777777,-0.001221730476396
4163,46.190892934799194,0.0027777777777777,0.0013962634015954
4164,46.2009379863739,0.0027777777777777,0.0040142572795869
4165,46.21095848083496,0.0027777777777777,0.0019198621771937
4166,46.22202157974243,0.0055555555555555,0.0038397243543875
4167,46.230804443359375,0.0083333333333333,0.0015707963267948
4168,46.24086260795593,0.0083333333333333,0.0040142572795869
4169,46.250940799713135,0.0111111111111111,0.0026179938779914
4170,46.261627435684204,0.0111111111111111,0.0026179938779914
4171,46.27340745925903,0.0111111111111111,-0.0029670597283903
4172,46.281511068344116,0.0111111111111111,-0.0038397243543875
4173,46.2907018661499,0.0138888888888888,-0.0031415926535897
4174,46.30050015449524,0.0138888888888888,-0.0022689280275926
4175,46.31049656867981,0.0138888888888888,-0.0041887902047863
4176,46.32055974006653,0.0138888888888888,-0.003665191429188
4177,46.33214974403381,0.0138888888888888,-0.0013962634015954
4178,46.34065842628479,0.0138888888888888,-0.0020943951023931
4179,46.35088038444519,0.0138888888888888,0.0003490658503988
4180,46.361281394958496,0.0138888888888888,0.0026179938779914
4181,46.370546102523804,0.0138888888888888,0.0034906585039886
4182,46.380494117736816,0.0138888888888888,0.0006981317007977
4183,46.39057159423828,0.0138888888888888,-0.0006981317007977
4184,46.40049695968628,0.0138888888888888,-0.0031415926535897
4185,46.41088056564331,0.0138888888888888,-0.0069813170079773
4186,46.42065143585205,0.0055555555555555,-0.0069813170079773
4187,46.43077039718628,0.0055555555555555,-0.0055850536063818
4188,46.44129395484924,0.0027777777777777,-0.0022689280275926
4189,46.45086646080017,0.0027777777777777,0.0020943951023931
4190,46.46090006828308,0.0,0.001221730476396
4191,46.47234869003296,0.0,0.0003668313691853
4192,46.480589389801025,0.0,-0.0001571582285162
4193,46.49085569381714,0.0,-0.002443460952792
4194,46.503233432769775,0.0,-0.0033161255787892
4195,46.51082134246826,0.0,-0.0075049157835756
4196,46.52104926109314,0.0027777777777777,-0.0087266462599716
4197,46.53176283836365,0.0,-0.0094247779607693
4198,46.551960945129395,0.0,-0.0164060949687467
4199,46.561039686203,0.0,-0.0118682389135614
4200,46.571924686431885,0.0,-0.0116600805880656
4201,46.580305099487305,0.0,-0.0112312637540209
4202,46.59144353866577,0.0,-0.0104719755119659
4203,46.60289454460144,0.0,-0.0099976228383696
4204,46.61106300354004,0.0,-0.0073303828583761
4205,46.62189793586731,0.0,-0.0080285145591739
4206,46.63104963302612,0.0,-0.00816521202493
4207,46.64198970794678,0.0,-0.0093119213327337
4208,46.65105843544006,0.0,-0.0099483767363676
4209,46.66229295730591,0.0,-0.0115191730631625
4210,46.68074083328247,0.0,-0.011693705988362
4211,46.691105365753174,0.0,-0.0146607657167523
4212,46.711562156677246,0.0,-0.0139626340159546
4213,46.72133994102478,0.0,-0.0144862327915529
4214,46.73093867301941,0.0,-0.0162315620435472
4215,46.7407329082489,0.0,-0.0190240888467381
4216,46.751283168792725,0.0,-0.0209439510239319
4217,46.76159930229187,0.0,-0.0222241744262074
4218,46.772056341171265,0.0,-0.0235780001407569
4219,46.78136944770813,0.0,-0.02460914245312
4220,46.79156994819641,0.0,-0.0261799387799149
4221,46.80054783821106,0.0,-0.0294960643587041
4222,46.82120442390442,0.0055555555555555,-0.0315904594610973
4223,46.83058834075928,0.0083333333333333,-0.0307177948351002
4224,46.84120035171509,0.0083333333333333,-0.0279252680319092
4225,46.85146951675415,0.0111111111111111,-0.0275037890712028
4226,46.860880613327026,0.0138888888888888,-0.0328121899374934
4227,46.87173628807068,0.0138888888888888,-0.0373500459926786
4228,46.88174772262573,0.0166666666666666,-0.0410152374218667
4229,46.891236543655396,0.0194444444444444,-0.0471238898038469
4230,46.90233254432678,0.0222222222222222,-0.0485201532054423
4231,46.91090655326843,0.0249999999999999,-0.0446804288510548
4232,46.92115664482117,0.0277777777777777,-0.0443313630006559
4233,46.929701805114746,0.0305555555555555,-0.0443313630006559
4234,46.93986964225769,0.0333333333333333,-0.0506145483078355
4235,46.951069831848145,0.0361111111111111,-0.053232542185827
4236,46.96193194389343,0.0361111111111111,-0.0548033385126219
4237,46.96939444541931,0.0388888888888888,-0.0548033385126219
4238,46.98001170158386,0.0416666666666666,-0.0565486677646162
4239,46.99061894416809,0.0444444444444444,-0.0542797397370236
4240,47.00025653839111,0.0473676597259857,-0.0549358410767021
4241,47.010350465774536,0.0501387612547159,-0.057460486016155
4242,47.02146339416504,0.0527777777777777,-0.0610865238198015
4243,47.0333833694458,0.0555555555555555,-0.0612610567450009
4244,47.042070150375366,0.0555555555555555,-0.0654498469497873
4245,47.05132436752319,0.0583333333333333,-0.0657989128001862
4246,47.06132173538208,0.0611111111111111,-0.0645771823237902
4247,47.071534872055054,0.0641206631032874,-0.0646402142333183
4248,47.080676555633545,0.0668144148245569,-0.0646966320374392
4249,47.09140110015869,0.0694444444444444,-0.0645771823237902
4250,47.10140609741211,0.0722222222222222,-0.0644026493985907
4251,47.110530853271484,0.0751126221008936,-0.0668461103513828
4252,47.121033668518066,0.0777777777777777,-0.0659734457253856
4253,47.13275408744812,0.0805555555555555,-0.071383966406568
4254,47.140382051467896,0.0835991786260116,-0.0715342983778925
4255,47.15104413032532,0.0861111111111111,-0.0748746249105567
4256,47.17059254646301,0.0917066441048542,-0.0816814089933346
4257,47.180954933166504,0.0944444444444444,-0.0841248699461267
4258,47.19146227836609,0.0972222222222222,-0.088313660150913
4259,47.20059275627136,0.1027777777777777,-0.0869173967493176
4260,47.220853090286255,0.1083333333333333,-0.0879645943005142
4261,47.230823278427124,0.1111111111111111,-0.0877900613753147
4262,47.24034547805786,0.1138888888888889,-0.0876155284501153
4263,47.250935077667236,0.1166666666666666,-0.0925024503556994
4264,47.261051416397095,0.1194444444444444,-0.0914552528045028
4265,47.271334171295166,0.125,-0.0968657734856852
4266,47.28079652786255,0.1305555555555555,-0.0902335223281068
4267,47.29084014892578,0.1333333333333333,-0.0909316540289045
4268,47.30361294746399,0.1393188525475521,-0.0874409955249159
4269,47.310810804367065,0.1416666666666666,-0.0873337180739296
4270,47.32075834274292,0.1472222222222222,-0.0919788515801011
4271,47.33105683326721,0.1527777777777778,-0.0937241808320955
4272,47.34152436256409,0.1583333333333333,-0.0959931088596881
4273,47.35087466239929,0.1638888888888889,-0.0966912405604858
4274,47.36177587509155,0.1666666666666666,-0.0980875039620813
4275,47.36930704116821,0.1726777129251576,-0.0998248557685591
4276,47.38035345077515,0.1811719234074873,-0.1020243061730467
4277,47.39112162590027,0.1861111111111111,-0.1055924197456569
4278,47.40028524398804,0.1916666666666666,-0.1041961563440614
4279,47.41051387786865,0.1972222222222222,-0.1005309649148733
4280,47.42030668258667,0.1999999999999999,-0.100007366139275
4281,47.430530071258545,0.2055555555555555,-0.1019272283164688
4282,47.44081974029541,0.2116902416569546,-0.1016179316308593
4283,47.450775384902954,0.2168257220088206,-0.0938987137572949
4284,47.46126627922058,0.2222222222222222,-0.0907571211037051
4285,47.47356414794922,0.2277777777777778,-0.0877900613753147
4286,47.480783462524414,0.2333333333333333,-0.0860447321233204
4287,47.49051856994629,0.2388888888888888,-0.0842994028713261
4288,47.49914288520813,0.2444444444444444,-0.0842994028713261
4289,47.510517597198486,0.2504103357143442,-0.0827286065445312
4290,47.52091670036316,0.2555555555555555,-0.0825540736193318
4291,47.532644748687744,0.2611111111111111,-0.0865683308989187
4292,47.54264283180237,0.2666666666666666,-0.0865683308989187
4293,47.55068397521973,0.2722222222222222,-0.0874409955249159
4294,47.56165552139282,0.2805555555555555,-0.0881391272257136
4295,47.5704665184021,0.2865020223669463,-0.090327517038367
4296,47.59105896949768,0.3,-0.0952949771588903
4297,47.610604763031006,0.3111111111111111,-0.0958185759344887
4298,47.621387243270874,0.3138888888888889,-0.091106186954104
4299,47.63127589225769,0.3194444444444445,-0.0844739357965255
4300,47.641111612319946,0.3222222222222222,-0.0795870138909414
4301,47.65074276924133,0.3277777777777778,-0.0816814089933346
4302,47.67096424102783,0.333878682575555,-0.0905387036513486
4303,47.68109154701233,0.3381796108640535,-0.0943219977714824
4304,47.690839529037476,0.3416666666666667,-0.0884881930761125
4305,47.700772762298584,0.3444444444444444,-0.0804596785169386
4306,47.710695028305054,0.3472222222222222,-0.0720820981073658
4307,47.721343755722046,0.3472222222222222,-0.0621337213709981
4308,47.73144268989563,0.35,-0.0514872129338327
4309,47.74061822891235,0.35,-0.0495673507566389
4310,47.75171375274658,0.3527777777777778,-0.0450294947014537
4311,47.76091909408569,0.3555555555555555,-0.0478220215046446
4312,47.77122950553894,0.3555555555555555,-0.0443313630006559
4313,47.7811553478241,0.3583333333333333,-0.042760566673861
4314,47.79180407524109,0.3583333333333333,-0.0389208423194735
4315,47.800344944000244,0.3608849599124741,-0.0419669874194521
4316,47.81073760986328,0.3639898199907688,-0.0456735855521621
4317,47.82096290588379,0.3667565887088928,-0.0563741348394168
4318,47.830687522888184,0.3694444444444444,-0.064926248174189
4319,47.840521574020386,0.3722222222222222,-0.0645771823237902
4320,47.85120892524719,0.375,-0.0603883921190038
4321,47.87151479721069,0.3833333333333333,-0.0425860337486616
4322,47.88182854652405,0.3888888888888889,-0.0347320521146871
4323,47.890918254852295,0.3944444444444444,-0.0322885911618951
4324,47.90058088302612,0.3972222222222222,-0.0328121899374934
4325,47.92087936401367,0.4083333333333333,-0.0267035375555132
4326,47.931113719940186,0.4138888888888888,-0.02460914245312
4327,47.93975496292114,0.41952371483222,-0.0185004900711398
4328,47.95065689086914,0.4253728909053168,-0.0099483767363676
4329,47.96054244041443,0.4305555555555556,0.0003490658503988
4330,47.970608949661255,0.4361111111111111,0.0031415926535897
4331,47.98148155212402,0.4416666666666666,0.0052359877559829
4332,47.992963552474976,0.4472222222222222,-0.0003490658503988
4333,48.00134348869324,0.4555555555555556,0.0
4334,48.01088762283325,0.4611111111111111,-0.0010471975511965
4335,48.02061986923218,0.4638888888888888,-0.0008726646259971
4336,48.03036856651306,0.4694444444444444,0.0034906585039886
4337,48.04031205177307,0.4753952864316541,0.0052978535793921
4338,48.05140686035156,0.4820351567590603,0.0073142978040577
4339,48.0606963634491,0.4861111111111111,0.014137166941154
4340,48.09055280685425,0.5,0.0256563400043166
4341,48.10064435005188,0.5048927542664798,0.0333418604340132
4342,48.11058568954468,0.5097124547459532,0.0409126282434215
4343,48.12046456336975,0.513888888888889,0.0537561409614253
4344,48.13095474243164,0.5167231930235067,0.0553044434684851
4345,48.14065170288086,0.5209416150150599,0.0536257854202871
4346,48.151342153549194,0.525,0.0497418836818383
4347,48.16174030303955,0.5277777777777778,0.0474729556542457
4348,48.170955419540405,0.5334190470100695,0.0464257581030491
4349,48.180612087249756,0.5362350758512759,0.0476474885794451
4350,48.19084644317627,0.5388888888888889,0.0457276264022514
4351,48.21132755279541,0.5472222222222222,0.0342084533390888
4352,48.22080039978027,0.5527777777777778,0.0373500459926786
4353,48.23133611679077,0.5555555555555556,0.0357792496658837
4354,48.241414070129395,0.5611111111111111,0.0424115008234622
4355,48.261566162109375,0.5694444444444444,0.0630063859969952
4356,48.273483991622925,0.575,0.0705113017805709
4357,48.280378341674805,0.5805555555555555,0.0733038285837618
4358,48.291032552719116,0.586111111111111,0.0705113017805709
4359,48.302693367004395,0.5916666666666667,0.0642281164733913
4360,48.312217235565186,0.5972222222222222,0.0635299847725936
4361,48.321354150772095,0.6027777777777777,0.0656243798749868
4362,48.331382513046265,0.6083333333333333,0.0671951762017816
4363,48.342119455337524,0.6111111111111112,0.0638790506229924
4364,48.350730895996094,0.6166666666666667,0.0664970445009839
4365,48.362056255340576,0.6222222222222222,0.0645771823237902
4366,48.38067150115967,0.6333333333333334,0.047996554429844
4367,48.39077091217041,0.638888888888889,0.0495673507566389
4368,48.400534868240356,0.6472222222222223,0.0509636141582344
4369,48.41074585914612,0.6527777777777778,0.0568977336150151
4370,48.42078971862793,0.6583333333333333,0.0561996019142174
4371,48.43063759803772,0.6638888888888889,0.0619591884457987
4372,48.44133234024048,0.6700703843648688,0.0631891053615827
4373,48.45012879371643,0.6751544294424647,0.0642006652771147
4374,48.461220264434814,0.6805555555555556,0.0623082542961975
4375,48.47293758392334,0.6929433166541357,0.0647544845355059
4376,48.48154163360596,0.7010136083052749,0.0677719942973745
4377,48.4914436340332,0.7055555555555556,0.080634211442138
4378,48.51146650314331,0.7166666666666667,0.0757472895365539
4379,48.52056908607483,0.7277777777777777,0.0724311639577646
4380,48.53057861328125,0.736111111111111,0.0708603676309697
4381,48.54120969772339,0.7444444444444445,0.0668461103513828
4382,48.55047035217285,0.7527777777777778,0.0678933079025794
4383,48.56040143966675,0.7583333333333333,0.0678933079025794
4384,48.57194113731384,0.7693839413325296,0.0644910900295978
4385,48.58024764060974,0.7773383881970986,0.0620421061099539
4386,48.59072494506836,0.7861111111111111,0.0548033385126219
4387,48.60315537452698,0.7944444444444444,0.0488692190558412
4388,48.610652923583984,0.7999999999999999,0.0450294947014537
4389,48.620569944381714,0.8055555555555555,0.0432841654494593
4390,48.63211274147034,0.8116244889294977,0.0436905970931146
4391,48.641401529312134,0.8161190252051205,0.0472488376336015
4392,48.651079177856445,0.8208018384694189,0.0509561335544132
4393,48.66111135482788,0.8250000000000001,0.0574213323906134
4394,48.668187856674194,0.8250000000000001,0.0574213323906134
4395,48.681034564971924,0.8333333333333333,0.0750491578357561
4396,48.699164152145386,0.8444444444444444,0.0860447321233204
4397,48.71087718009949,0.85,0.0923279174305
4398,48.72065234184265,0.8527777777777779,0.0886627260013119
4399,48.73076915740967,0.8583333333333333,0.0747000919853573
4400,48.74163842201233,0.8638888888888888,0.0694641042293743
4401,48.75110960006714,0.8694444444444444,0.0657989128001862
4402,48.76073408126831,0.8722222222222222,0.0624827872213969
4403,48.77207279205322,0.8777556709763294,0.0588669480947738
4404,48.78068137168884,0.8819567777126208,0.0561217295543604
4405,48.790430784225464,0.8861111111111111,0.0471238898038469
4406,48.80158567428589,0.888888888888889,0.0410152374218667
4407,48.81087517738342,0.8944444444444445,0.0446804288510548
4408,48.82066202163696,0.8972222222222221,0.0561996019142174
4409,48.83111810684204,0.9,0.0600393262686049
4410,48.842127323150635,0.9027777777777778,0.0731292956585624
4411,48.85090613365173,0.9083333333333332,0.0804596785169386
4412,48.861002922058105,0.9111111111111112,0.085870199198121
4413,48.87173366546631,0.9194444444444444,0.0816814089933346
4414,48.88082766532898,0.925,0.0846484687217249
4415,48.89059853553772,0.9305555555555556,0.0836012711705283
4416,48.90216565132141,0.9333333333333332,0.0781907504893459
4417,48.910606384277344,0.9388888888888888,0.0757472895365539
4418,48.9219970703125,0.9416666666666668,0.0678933079025794
4419,48.931341886520386,0.9444444444444444,0.0628318530717958
4420,48.94213533401489,0.9472222222222222,0.0561996019142174
4421,48.95139145851135,0.95,0.0500909495322372
4422,48.9606032371521,0.9527777777777778,0.0439822971502571
4423,48.97171449661255,0.9527777777777778,0.046774823953448
4424,48.9802086353302,0.9527777777777778,0.0438077642250576
4425,48.990394830703735,0.9555555555555556,0.0474729556542457
4426,49.02061414718628,0.961111111111111,0.0452040276266531
4427,49.03187131881714,0.961111111111111,0.0563741348394168
4428,49.04168891906738,0.9638888888888888,0.0595157274930066
4429,49.05082678794861,0.9638888888888888,0.0657989128001862
4430,49.06475877761841,0.9666666666666668,0.071383966406568
4431,49.07217836380005,0.9666666666666668,0.0684169066781777
4432,49.080591440200806,0.9694444444444444,0.0694641042293743
4433,49.09092330932617,0.9722222222222222,0.0642281164733913
4434,49.10048866271973,0.9722222222222222,0.0616101225953998
4435,49.11060953140259,0.9722222222222222,0.0530580092606276
4436,49.120598793029785,0.975,0.0506145483078355
4437,49.13083243370056,0.975,0.0466002910282486
4438,49.14196848869324,0.975,0.0466002910282486
4439,49.150906801223755,0.975,0.0397935069454707
4440,49.16109037399292,0.975,0.0376991118430775
4441,49.17240238189697,0.9805555555555556,0.0368264472170803
4442,49.183191537857056,0.9861111111111112,0.0336848545634905
4443,49.19172143936157,0.9888888888888888,0.0324631240870945
4444,49.27085089683533,1.0138888888888888,0.0923279174305
4445,49.28328037261963,1.0138888888888888,0.075398223686155
4446,49.29133224487305,1.011111111111111,0.0624827872213969
4447,49.30116081237793,1.0083333333333333,0.0364773813666814
4448,49.331093549728394,1.011111111111111,0.0010471975511965
4449,49.34245800971985,1.0138888888888888,-0.0027925268031909
4450,49.35096836090088,1.0194444444444444,-0.0219911485751285
4451,49.36035752296448,1.025,-0.0073303828583761
4452,49.37326788902283,1.0305555555555554,0.0122173047639603
4453,49.38120722770691,1.0333333333333334,0.0565486677646162
4454,49.39050626754761,1.036111111111111,0.0706858347057703
4455,49.40034484863281,1.0416666666666667,0.0712094334813686
4456,49.411123514175415,1.0416666666666667,0.0602138591938043
4457,49.42092537879944,1.0416666666666667,0.0563741348394168
4458,49.44163918495178,1.0444444444444445,0.0448549617762542
4459,49.450934171676636,1.0447666791995656,0.0450169346305614
4460,49.4608736038208,1.0472222222222225,0.0593411945678072
4461,49.49029588699341,1.0583333333333331,0.0104719755119659
4462,49.50133800506592,1.0611111111111111,0.0134390352403563
4463,49.51065540313721,1.0611111111111111,0.0132645023151569
4464,49.52156639099121,1.0666666666666669,0.0171042266695444
4465,49.530638456344604,1.0694444444444444,0.0204203522483336
4466,49.54077076911926,1.0722222222222222,0.014137166941154
4467,49.55198836326599,1.075,0.0176278254451427
4468,49.56144714355469,1.0805555555555555,0.0291469985083053
4469,49.5806725025177,1.0805555555555555,0.0443313630006559
4470,49.59101939201355,1.0805555555555555,0.0404916386462684
4471,49.60276651382446,1.0805555555555555,0.0308923277602996
4472,49.611332654953,1.0833333333333333,0.019373154697137
4473,49.62088656425476,1.0833333333333333,0.0157079632679489
4474,49.633108377456665,1.086111111111111,0.018151424220741
4475,49.64003396034241,1.0888888888888888,0.0321140582366956
4476,49.650938749313354,1.0917563965188304,0.0385717764690746
4477,49.66104340553284,1.0944444444444443,0.040317105721069
4478,49.66949963569641,1.0972222222222223,0.040317105721069
4479,49.679569244384766,1.1,0.0326376570122939
4480,49.6910457611084,1.102777777777778,0.008901179185171
4481,49.7009539604187,1.1055555555555556,0.0055850536063818
4482,49.71218824386597,1.1083333333333334,0.0171042266695444
4483,49.72106170654297,1.1111111111111112,0.0294960643587041
4484,49.731892347335815,1.1138888888888887,0.0387463093942741
4485,49.74216604232788,1.1166666666666667,0.0357792496658837
4486,49.75251793861389,1.1222222222222222,0.0376991118430775
4487,49.76108741760254,1.125,0.0328121899374934
4488,49.77281928062439,1.1283905370618423,0.0307883695357039
4489,49.78211784362793,1.130623533207127,0.0282743338823081
4490,49.79057288169861,1.1333333333333333,0.0260054058547155
4491,49.801756143569946,1.136111111111111,0.0254818070791172
4492,49.81173896789551,1.1389352122498797,0.0251327412287183
4493,49.820616483688354,1.1416666666666668,0.0221656815003279
4494,49.830939054489136,1.1454006126651972,0.0232918130828448
4495,49.84015154838562,1.1487330145818455,0.0242968418233394
4496,49.85055923461914,1.1524977490763453,0.0254322589974804
4497,49.86020636558533,1.1555555555555557,0.0340339204138894
4498,49.872594356536865,1.161111111111111,0.0525344104850293
4499,49.880415201187134,1.163888888888889,0.0671951762017816
4500,49.890583992004395,1.1666666666666667,0.064926248174189
4501,49.90215873718262,1.1666666666666667,0.0635299847725936
4502,49.91063857078552,1.1694444444444445,0.057246799465414
4503,49.92072415351868,1.1694444444444445,0.0404916386462684
4504,49.93049335479736,1.172222222222222,0.0300196631343024
4505,49.94132876396179,1.175,0.0211184839491313
4506,49.951550245285034,1.1777777777777778,0.014137166941154
4507,49.96232581138611,1.1805555555555556,0.014137166941154
4508,49.97149038314819,1.1833333333333331,0.0099483767363676
4509,49.981775522232056,1.1861111111111111,0.0080285145591739
4510,49.990601539611816,1.1888888888888889,0.014137166941154
4511,50.00013756752014,1.1918472928199804,0.0149089041041169
4512,50.01062273979187,1.1944444444444444,0.0263014923996363
4513,50.02060151100159,1.1944444444444444,0.0343829862642882
4514,50.03070044517517,1.1972222222222224,0.0356047167406843
4515,50.04187560081482,1.2,0.0345575191894877
4516,50.0507447719574,1.2027777777777775,0.0331612557878922
4517,50.06134796142578,1.2055555555555555,0.0408407044966673
4518,50.080217361450195,1.2111111111111112,0.0548033385126219
4519,50.09066653251648,1.2166666666666666,0.0605629250442032
4520,50.10104250907898,1.2194444444444443,0.0602138591938043
4521,50.11075162887573,1.225,0.0497418836818383
4522,50.120946168899536,1.2305555555555554,0.0342084533390888
4523,50.141873359680176,1.2361111111111112,0.0235619449019234
4524,50.147544145584106,1.2372430089780893,0.0177657268035983
4525,50.181111335754395,1.2444444444444445,-0.0075049157835756
4526,50.19355583190918,1.2479592697940685,-0.0041922709344666
4527,50.2009072303772,1.2500355998735824,-0.0022353759371981
4528,50.212509870529175,1.2527777777777778,0.007679448708775
4529,50.231178522109985,1.2472222222222222,0.0113446401379631
4530,50.24309754371643,1.2444444444444445,0.0282743338823081
4531,50.25238585472107,1.2472222222222222,0.0343829862642882
4532,50.260751724243164,1.2458395003932732,0.0327322857431702
4533,50.270355224609375,1.2444444444444445,0.0282743338823081
4534,50.28075337409973,1.2444444444444445,0.0275316637715235
4535,50.29113221168518,1.2444444444444445,0.0312413936106984
4536,50.30096936225891,1.2444444444444445,0.0326376570122939
4537,50.31128263473511,1.2444444444444445,0.0312413936106984
4538,50.32124614715576,1.2444444444444445,0.0219911485751285
4539,50.330730676651,1.2444444444444445,0.0144862327915529
4540,50.374858379364014,1.2504423159161249,-0.0281975931338583
4541,50.40618348121643,1.2527777777777778,-0.0272868470868432
4542,50.41558837890625,1.2555555555555558,-0.0216301260580945
4543,50.450865745544434,1.2583333333333333,0.0113446401379631
4544,50.460747718811035,1.2583333333333333,0.0085521133347722
4545,50.4740948677063,1.2583333333333333,0.0003490658503988
4546,50.48094654083252,1.2555555555555558,-0.0106465084371654
4547,50.49090313911438,1.2555555555555558,-0.0256563400043166
4548,50.50182795524597,1.2583333333333333,-0.0401425727958695
4549,50.51272106170654,1.2583333333333333,-0.0560250689890179
4550,50.5218141078949,1.261111111111111,-0.0630063859969952
4551,50.53065848350525,1.2638888888888888,-0.0748746249105567
4552,50.54049277305603,1.2638888888888888,-0.0811578102177363
4553,50.55116534233093,1.2638888888888888,-0.0809832772925368
4554,50.56163477897644,1.2638888888888888,-0.0783652834145454
4555,50.57038140296936,1.2638888888888888,-0.0797615468161408
4556,50.58105754852295,1.2638888888888888,-0.0811578102177363
4557,50.591660261154175,1.2638888888888888,-0.0820304748437334
4558,50.60056400299072,1.2638888888888888,-0.0788888821901437
4559,50.61088156700134,1.2666666666666668,-0.0691150383789754
4560,50.62093234062195,1.2666666666666668,-0.0607374579694026
4561,50.63103175163269,1.2666666666666668,-0.0561996019142174
4562,50.644155502319336,1.2666666666666668,-0.0476474885794451
4563,50.651100635528564,1.2666666666666668,-0.0518362787842315
4564,50.66082692146301,1.2666666666666668,-0.0652753140245879
4565,50.670674085617065,1.272222222222222,-0.081855941918534
4566,50.6815185546875,1.275,-0.1007054978400728
4567,50.6926326751709,1.277777777777778,-0.1101302758008422
4568,50.7013726234436,1.277777777777778,-0.1178097245096172
4569,50.71105909347534,1.277777777777778,-0.1172861257340189
4570,50.72136211395264,1.2805555555555557,-0.1225221134900019
4571,50.731488943099976,1.2833333333333334,-0.1172861257340189
4572,50.74140548706055,1.286111111111111,-0.1153662635568252
4573,50.75130343437195,1.2888888888888888,-0.119729586686811
4574,50.76360535621643,1.2916666666666667,-0.1160643952576229
4575,50.77053165435791,1.2944444444444445,-0.1127482696788336
4576,50.781407594680786,1.2972222222222225,-0.1075122819228507
4577,50.79119372367859,1.2999999999999998,-0.1083849465488478
4578,50.80227255821228,1.2999999999999998,-0.1038470904936626
4579,50.81137156486511,1.3027777777777778,-0.1068141502220529
4580,50.82245397567749,1.3027777777777778,-0.1064650843716541
4581,50.83145213127136,1.3055555555555556,-0.1190314549860132
4582,50.84232950210571,1.3083333333333331,-0.1277581012459849
4583,50.85136604309082,1.3111111111111111,-0.131423292675173
4584,50.86162543296814,1.3138888888888889,-0.1359611487303582
4585,50.87992572784424,1.3222222222222222,-0.1513200461479083
4586,50.89066767692566,1.3250000000000002,-0.1446877949903299
4587,50.90078902244568,1.3253871243104132,-0.1450283273194233
4588,50.91133737564087,1.3282201011777726,-0.1456026960047942
4589,50.921422243118286,1.3305555555555555,-0.1226966464152013
4590,50.932706356048584,1.3333333333333333,-0.1068141502220529
4591,50.94112205505371,1.3361111111111112,-0.0968657734856852
4592,50.95090055465698,1.338888888888889,-0.0893608577021096
4593,50.96092987060547,1.3416666666666666,-0.0932005820564972
4594,50.969094038009644,1.338888888888889,-0.0932005820564972
4595,50.983155965805054,1.338888888888889,-0.1055712810965491
4596,50.99113082885742,1.338888888888889,-0.1256637061435917
4597,51.00098133087158,1.3393182780778956,-0.1273903825233856
4598,51.01094627380371,1.3416666666666666,-0.1379030716605177
4599,51.02086544036865,1.3420476216817072,-0.1454058782762898
4600,51.031505823135376,1.3444444444444443,-0.1658062789394613
4601,51.06096005439758,1.3472222222222223,-0.1710422666954443
4602,51.07015037536621,1.3463215694960813,-0.1687786795051401
4603,51.080610513687134,1.3452964744937728,-0.166202334762353
4604,51.09066915512085,1.3444444444444443,-0.1666789435654584
4605,51.099387884140015,1.3444444444444443,-0.1666789435654584
4606,51.11033034324646,1.3444444444444443,-0.1663340483797809
4607,51.12062335014343,1.3472222222222223,-0.1511455132227089
4608,51.13085126876831,1.35,-0.1389282084587486
4609,51.14224815368652,1.35,-0.1361356816555577
4610,51.150848627090454,1.35,-0.1434660645139339
4611,51.16095995903015,1.35,-0.1605702911834783
4612,51.180872440338135,1.35,-0.2181661564992912
4613,51.190863847732544,1.35,-0.2300343954128526
4614,51.20087242126465,1.352777777777778,-0.2333505209916418
4615,51.21092486381531,1.352777777777778,-0.2227040125544764
4616,51.22115135192871,1.352777777777778,-0.2090904443889207
4617,51.231114864349365,1.3555555555555554,-0.2026327261565416
4618,51.240553855895996,1.3555555555555554,-0.1975712713257581
4619,51.25107216835022,1.3555555555555554,-0.1977458042509575
4620,51.26100444793701,1.3583333333333332,-0.1986184688769547
4621,51.269723892211914,1.3583333333333332,-0.1986184688769547
4622,51.28062176704407,1.3597809948032664,-0.1975786569061117
4623,51.29079055786133,1.3611111111111112,-0.1966986066997609
4624,51.299447536468506,1.3611111111111112,-0.1966986066997609
4625,51.31026816368103,1.3611111111111112,-0.2106612407157155
4626,51.32129216194153,1.3611111111111112,-0.2251474735072685
4627,51.33066010475159,1.3611111111111112,-0.2324778563656447
4628,51.342459201812744,1.3611111111111112,-0.2457423586808016
4629,51.352028369903564,1.3611111111111112,-0.2527236756887789
4630,51.36068892478943,1.363888888888889,-0.2427752989524112
4631,51.37067985534668,1.363888888888889,-0.2412045026256163
4632,51.380547523498535,1.363888888888889,-0.2370157124208299
4633,51.39123010635376,1.363888888888889,-0.2253220064324679
4634,51.40081596374512,1.363888888888889,-0.2200860186764849
4635,51.41050124168396,1.3611111111111112,-0.2167698930976957
4636,51.42053508758545,1.3583333333333332,-0.2059488517353309
4637,51.43082284927368,1.3555555555555554,-0.1897172896917836
4638,51.440279960632324,1.352777777777778,-0.1891936909161853
4639,51.45118474960327,1.352777777777778,-0.2031563249321399
4640,51.46106934547424,1.35,-0.2195624199008866
4641,51.470470905303955,1.35,-0.2312561258892486
4642,51.48047137260437,1.35,-0.2429498318776106
4643,51.490617752075195,1.352777777777778,-0.2452187599052033
4644,51.502846479415894,1.35,-0.2398082392240209
4645,51.51114797592163,1.35,-0.2382374428972259
4646,51.52100086212158,1.35,-0.2343977185428384
4647,51.531057357788086,1.3472222222222223,-0.2577851305195625
4648,51.54149341583252,1.3444444444444443,-0.2710496328347194
4649,51.55062127113342,1.3444444444444443,-0.2794272132442922
4650,51.561309814453125,1.3444444444444443,-0.2759365547403035
4651,51.57312774658203,1.3444444444444443,-0.2645919146023404
4652,51.581480264663696,1.3444444444444443,-0.2556907354171693
4653,51.591086626052856,1.3444444444444443,-0.2614503219487505
4654,51.6024432182312,1.3416666666666666,-0.2703515011339216
4655,51.610538482666016,1.3416666666666666,-0.2820452071222836
4656,51.620824337005615,1.3416666666666666,-0.2883283924294632
4657,51.63175821304321,1.338888888888889,-0.292691715559449
4658,51.639755964279175,1.3396825701027897,-0.2898990817200613
4659,51.65156292915344,1.3408542702391666,-0.2857763566345296
4660,51.66107964515686,1.3416666666666666,-0.2811725424962865
4661,51.672077894210815,1.3420469901347682,-0.2803600639351909
4662,51.68114137649536,1.3448421805236817,-0.2750135085854778
4663,51.69144654273987,1.3475961916236676,-0.27409057614144
4664,51.70071983337402,1.35,-0.2761110876655029
4665,51.711331367492676,1.3531822289397502,-0.2761110876655029
4666,51.721245765686035,1.3555555555555554,-0.2698279023583234
4667,51.73150897026062,1.3555555555555554,-0.274540291338708
4668,51.74032783508301,1.3555555555555554,-0.2755874888899046
4669,51.75080370903015,1.3583333333333332,-0.2776818839922978
4670,51.7610650062561,1.3583333333333332,-0.2900737216814575
4671,51.77174758911133,1.363888888888889,-0.303163691071415
4672,51.780877351760864,1.3694444444444442,-0.3122394031817855
4673,51.79088234901428,1.3722222222222222,-0.3127630019573839
4674,51.801201820373535,1.375,-0.3064798166502042
4675,51.81056237220764,1.375,-0.3012438288942213
4676,51.82048153877258,1.375,-0.2965314399138366
4677,51.83090376853943,1.375,-0.2822197400474831
4678,51.84115195274353,1.375,-0.2790781473938933
4679,51.85172915458679,1.3777777777777778,-0.2769837522915001
4680,51.861319065093994,1.3805555555555555,-0.2841396022246769
4681,51.87198567390442,1.3833333333333335,-0.2885029253546627
4682,51.88060474395752,1.3860458712429866,-0.2949794091235206
4683,51.890968561172485,1.3888888888888888,-0.3159045946109737
4684,51.91076850891113,1.3944444444444446,-0.3127630019573839
4685,51.9204523563385,1.3944444444444446,-0.3035127569218139
4686,51.93103384971619,1.3944444444444446,-0.2958333082130388
4687,51.94049668312073,1.3972222222222224,-0.2878047936538649
4688,51.95086884498596,1.3972222222222224,-0.2801253449450899
4689,51.96197748184204,1.3972222222222224,-0.2867575961026683
4690,51.97059416770935,1.3969419080811427,-0.2869513353288572
4691,51.98113822937012,1.3944444444444446,-0.2947861106618423
4692,51.99060297012329,1.3944444444444446,-0.2981022362406315
4693,51.99922275543213,1.3944444444444446,-0.2981022362406315
4694,52.010350465774536,1.3972222222222224,-0.2956587752878394
4695,52.02059555053711,1.3972222222222224,-0.2904227875318564
4696,52.03096842765808,1.3972222222222224,-0.2907718533822553
4697,52.039734840393066,1.3959161171427314,-0.2915104384043134
4698,52.050668478012085,1.3944444444444446,-0.2920402659329186
4699,52.06080484390259,1.3944444444444446,-0.29548424236264
4700,52.07081079483032,1.3916666666666666,-0.3052580861738083
4701,52.08055782318115,1.3888888888888888,-0.2972295716146343
4702,52.09062886238098,1.386111111111111,-0.2961823740634377
4703,52.10056710243225,1.386111111111111,-0.2893755899806599
4704,52.110647678375244,1.386111111111111,-0.2764601535159018
4705,52.12083148956299,1.3833333333333335,-0.2661627109291352
4706,52.13081502914429,1.3833333333333335,-0.2630211182755455
4707,52.14093589782715,1.3833333333333335,-0.2673844414055313
4708,52.150996923446655,1.3833333333333335,-0.2694788365079245
4709,52.16145372390747,1.3833333333333335,-0.2635447170511437
4710,52.173038959503174,1.3796227951070894,-0.2626656110394056
4711,52.18115448951721,1.3777777777777778,-0.2626720524251466
4712,52.19098997116089,1.3777777777777778,-0.2701769682087222
4713,52.20197296142578,1.375,-0.2818706741970841
4714,52.210792541503906,1.375,-0.2892010570554604
4715,52.22109413146973,1.375,-0.291469985083053
4716,52.231374740600586,1.375,-0.2844886680750757
4717,52.251081466674805,1.3694444444444442,-0.2724458962363149
4718,52.261568784713745,1.3694444444444442,-0.2638937829015426
4719,52.28096795082092,1.3694444444444442,-0.2611012560983517
4720,52.29082107543945,1.3694444444444442,-0.2652900463031381
4721,52.301005601882935,1.3694444444444442,-0.2673844414055313
4722,52.31168794631958,1.3666666666666667,-0.2602285914723545
4723,52.32285261154175,1.3666666666666667,-0.2675589743307307
4724,52.342236280441284,1.3611111111111112,-0.2790781473938933
4725,52.35162544250488,1.3611111111111112,-0.2731440279371125
4726,52.36095452308655,1.3611111111111112,-0.268082573106329
4727,52.37064480781555,1.3611111111111112,-0.2581341963699614
4728,52.380741357803345,1.3611111111111112,-0.2527236756887789
4729,52.39133644104004,1.3611111111111112,-0.2508038135115851
4730,52.40134620666504,1.3607138627697115,-0.251377890048241
4731,52.4114990234375,1.3583333333333332,-0.2558652683423687
4732,52.421300411224365,1.3555555555555554,-0.257610597594363
4733,52.4337112903595,1.352777777777778,-0.2556907354171693
4734,52.44012761116028,1.352777777777778,-0.2530727415391778
4735,52.450464963912964,1.35,-0.2516764781375823
4736,52.46067547798157,1.35,-0.2434734306532089
4737,52.469438552856445,1.35,-0.2434734306532089
4738,52.481555700302124,1.3472222222222223,-0.2462659574563999
4739,52.49112343788147,1.3444444444444443,-0.2509783464367846
4740,52.499993085861206,1.3444444444444443,-0.2509783464367846
4741,52.511067152023315,1.3416666666666666,-0.2501056818107874
4742,52.521201610565186,1.3444444444444443,-0.2546435378659726
4743,52.53253173828125,1.3444444444444443,-0.2508038135115851
4744,52.54198694229126,1.3444444444444443,-0.2460914245312004
4745,52.55123424530029,1.3444444444444443,-0.2387610416728242
4746,52.56169676780701,1.3444444444444443,-0.2336995868420407
4747,52.57056951522827,1.3472222222222223,-0.2261946710584651
4748,52.58089351654053,1.3472222222222223,-0.2272418686096617
4749,52.59195041656494,1.3444444444444443,-0.2261946710584651
4750,52.6013023853302,1.3439923708455426,-0.2275012836678816
4751,52.61134958267212,1.3416666666666666,-0.235444916094035
4752,52.621415853500366,1.3416666666666666,-0.2382374428972259
4753,52.6311776638031,1.3444444444444443,-0.239459173373622
4754,52.640376806259155,1.3444444444444443,-0.239459173373622
4755,52.6511116027832,1.3472222222222223,-0.247138622082397
4756,52.660773277282715,1.3472222222222223,-0.2412045026256163
4757,52.67103123664856,1.3472222222222223,-0.2420771672516135
4758,52.68136954307556,1.3472222222222223,-0.2275909344600606
4759,52.69178748130798,1.3472222222222223,-0.2227040125544764
4760,52.701088666915894,1.3444444444444443,-0.223111269416476
4761,52.7116973400116,1.3444444444444443,-0.2260201381332656
4762,52.72097182273865,1.3444444444444443,-0.2253220064324679
4763,52.7314555644989,1.3416666666666666,-0.2268928027592628
4764,52.741618633270264,1.3416666666666666,-0.2282890661608583
4765,52.75127148628235,1.3416666666666666,-0.2330014551412429
4766,52.76144456863403,1.3416666666666666,-0.2359685148696333
4767,52.76979160308838,1.3416666666666666,-0.2376312296691237
4768,52.78132653236389,1.3416666666666666,-0.2400980071956827
4769,52.791693687438965,1.3444444444444443,-0.2427752989524112
4770,52.801872968673706,1.3472222222222223,-0.239380495400813
4771,52.811195850372314,1.3472222222222223,-0.2333505209916418
4772,52.821239948272705,1.3472222222222223,-0.2295107966372543
4773,52.831273555755615,1.3472222222222223,-0.2232276113300747
4774,52.840566635131836,1.3458293487940605,-0.2178890853963366
4775,52.85114145278931,1.3444444444444443,-0.2117676327463285
4776,52.861530780792236,1.3444444444444443,-0.2008873969045473
4777,52.87097954750061,1.3472222222222223,-0.2090904443889207
4778,52.88194394111633,1.3472222222222223,-0.2092649773141201
4779,52.89116883277893,1.35,-0.212057504117311
4780,52.90108585357666,1.35,-0.2132792345937071
4781,52.91169095039368,1.35,-0.2096140431645189
4782,52.92164611816406,1.35,-0.208043246837724
4783,52.93119549751282,1.35,-0.2139773662945048
4784,52.94076633453369,1.35,-0.2162462943220974
4785,52.9512996673584,1.35,-0.2200860186764849
4786,52.96091938018799,1.35,-0.2178170906488923
4787,52.98145055770874,1.35,-0.1960004749989632
4788,52.99114155769348,1.35,-0.1879719604397892
4789,53.00225520133972,1.3472222222222223,-0.1832595714594046
4790,53.01082897186279,1.3472222222222223,-0.1761037215262278
4791,53.021586418151855,1.3472222222222223,-0.1658062789394613
4792,53.0311861038208,1.3444444444444443,-0.1644100155378658
4793,53.040565729141235,1.3444444444444443,-0.1682497398922534
4794,53.05123805999756,1.3444444444444443,-0.1630137521362703
4795,53.06211495399475,1.3416666666666666,-0.1523672436991049
4796,53.069729804992676,1.341588769879909,-0.1522253061147558
4797,53.07988953590393,1.338888888888889,-0.1477016157294937
4798,53.09154438972473,1.338888888888889,-0.1593485607070823
4799,53.10121440887451,1.338888888888889,-0.1579522973054868
4800,53.11108326911926,1.338888888888889,-0.1614429558094754
4801,53.120985984802246,1.338888888888889,-0.1579522973054868
4802,53.13143348693848,1.338888888888889,-0.1481784534943185
4803,53.14137053489685,1.338888888888889,-0.1441641962147316
4804,53.15110421180725,1.338888888888889,-0.1392772743091475
4805,53.16090703010559,1.338888888888889,-0.1377064779823526
4806,53.170665979385376,1.338888888888889,-0.1382300767579509
4807,53.17969799041748,1.3361111111111112,-0.1382300767579509
4808,53.191378355026245,1.3361111111111112,-0.133866753627965
4809,53.200981855392456,1.3361111111111112,-0.1305506280491758
4810,53.21452212333679,1.3380722204265876,-0.1341240118878404
4811,53.222522258758545,1.338888888888889,-0.1281071670963837
4812,53.23702049255371,1.338888888888889,-0.1281251914965548
4813,53.251370429992676,1.338888888888889,-0.1234012323035435
4814,53.261754274368286,1.338888888888889,-0.1165879940332212
4815,53.26907968521118,1.340351140199085,-0.1171851877698171
4816,53.28045296669006,1.3426213537710616,-0.1181123589861912
4817,53.29111957550049,1.3444444444444443,-0.1183333232852155
4818,53.30160045623779,1.3444444444444443,-0.1117010721276371
4819,53.31218457221985,1.3472222222222223,-0.1007054978400728
4820,53.3223340511322,1.3444444444444443,-0.1059414855960558
4821,53.340365171432495,1.3444444444444443,-0.1129228026040331
4822,53.35085439682007,1.3444444444444443,-0.1223475805648025
4823,53.36102795600891,1.3472222222222223,-0.1232202451907996
4824,53.36803436279297,1.3472222222222223,-0.1236472881176416
4825,53.38073205947876,1.3472222222222223,-0.1244212026089073
4826,53.390976667404175,1.3472222222222223,-0.1256637061435917
4827,53.39988708496094,1.3444444444444443,-0.1256637061435917
4828,53.41095948219299,1.3444444444444443,-0.1195550537616115
4829,53.42131280899048,1.3416666666666666,-0.1076868148480501
4830,53.43068242073059,1.3416666666666666,-0.1003564319896739
4831,53.44105052947998,1.3406619321437416,-0.0932859468145687
4832,53.450947761535645,1.339702828514711,-0.0865365738849813
4833,53.46079206466675,1.338888888888889,-0.071383966406568
4834,53.469743728637695,1.3375780149123877,-0.0643829719141569
4835,53.48103666305542,1.3361111111111112,-0.0556727425361889
4836,53.49043273925781,1.3361111111111112,-0.0345575191894877
4837,53.5007426738739,1.3341437621074106,-0.0347429374647999
4838,53.5108106136322,1.3322225907333554,-0.0349240036010504
4839,53.52094483375549,1.3305555555555555,-0.0460766922526503
4840,53.53077673912048,1.3305555555555555,-0.0502654824574366
4841,53.54075837135315,1.3305555555555555,-0.05297417209025
4842,53.551286697387695,1.3301625064354874,-0.0706825129192412
4843,53.56099796295166,1.3277777777777775,-0.0750491578357561
4844,53.58071255683899,1.3250000000000002,-0.068940505453776
4845,53.590670108795166,1.3222222222222222,-0.0589921287174083
4846,53.59930920600891,1.3194444444444444,-0.0589921287174083
4847,53.61024475097656,1.3194444444444444,-0.0446804288510548
4848,53.62078785896301,1.3194444444444444,-0.0361283155162826
4849,53.629608392715454,1.3168415046337338,-0.0310583420323023
4850,53.64197373390198,1.314971988161034,-0.0296529969264018
4851,53.65059447288513,1.3138888888888889,-0.0168482690119914
4852,53.66166543960571,1.3138888888888889,-0.0068067840827778
4853,53.68084216117859,1.3111111111111111,-0.0040142572795869
4854,53.6907434463501,1.3111111111111111,-0.0115191730631625
4855,53.700499534606934,1.3111111111111111,-0.0132645023151569
4856,53.71061563491821,1.3083333333333331,-0.0157079632679489
4857,53.72028136253357,1.3083333333333331,-0.0253072741539177
4858,53.730562925338745,1.3055555555555556,-0.025830872929516
4859,53.7407021522522,1.3055555555555556,-0.0262971258617114
4860,53.75077772140503,1.3055555555555556,-0.027084403731994
4861,53.76054096221924,1.3055555555555556,-0.0342084533390888
4862,53.76944637298584,1.3055555555555556,-0.0311456167151703
4863,53.7906928062439,1.3083333333333331,-0.0237364778271228
4864,53.80056834220886,1.3083333333333331,-0.0219911485751285
4865,53.81083416938782,1.3055555555555556,-0.0280998009571087
4866,53.82159686088562,1.3083333333333331,-0.02460914245312
4867,53.83138847351074,1.3083333333333331,-0.0216420827247296
4868,53.85057187080383,1.3138888888888889,-0.008901179185171
4869,53.86155557632446,1.3166666666666669,-0.0013962634015954
4870,53.87180995941162,1.3194444444444444,0.0027925268031909
4871,53.88081216812134,1.3222222222222222,0.0078539816339744
4872,53.891064167022705,1.3222222222222222,0.0057595865315812
4873,53.91130256652832,1.3222222222222222,0.0172787595947438
4874,53.92078351974487,1.3223138228620317,0.0239110107523223
4875,53.93114447593689,1.3250000000000002,0.0253072741539177
4876,53.94049620628357,1.3250000000000002,0.0243846601938064
4877,53.95060443878174,1.3250000000000002,0.023387411976724
4878,53.96131634712219,1.3250000000000002,0.0317649923862968
4879,53.97074842453003,1.3236214084695512,0.0235361436400144
4880,53.98077654838562,1.3222222222222222,0.0151843644923506
4881,53.99085354804993,1.3222222222222222,0.0137881010907552
4882,54.00080585479736,1.3222222222222222,0.0113446401379631
4883,54.01086950302124,1.3222222222222222,0.0134390352403563
4884,54.020668506622314,1.3250000000000002,0.0209439510239319
4885,54.03103852272034,1.3250000000000002,0.0305432619099007
4886,54.040857553482056,1.3250000000000002,0.0359537825910831
4887,54.05164074897766,1.3222222222222222,0.040317105721069
4888,54.06177353858948,1.3222222222222222,0.0450294947014537
4889,54.070712089538574,1.3194444444444444,0.0486946861306418
4890,54.08088970184326,1.3194444444444444,0.0593411945678072
4891,54.090983152389526,1.3166666666666669,0.0633554518473941
4892,54.10214042663574,1.3138888888888889,0.0671951762017816
4893,54.11155676841736,1.3138888888888889,0.0616101225953998
4894,54.12163805961609,1.3111111111111111,0.0568977336150151
4895,54.13131523132324,1.3111111111111111,0.0511381470834338
4896,54.14150357246399,1.3111111111111111,0.052010811709431
4897,54.15253448486328,1.3111111111111111,0.0541052068118242
4898,54.16100287437439,1.3111111111111111,0.0563741348394168
4899,54.17326474189758,1.3111111111111111,0.0561996019142174
4900,54.184664249420166,1.3083333333333331,0.04921828490624
4901,54.191681146621704,1.3083333333333331,0.0521853446346304
4902,54.20077157020569,1.3055555555555556,0.0521853446346304
4903,54.211480379104614,1.3027777777777778,0.0577703982410123
4904,54.221707344055176,1.2999999999999998,0.0640535835481918
4905,54.23117661476135,1.2999999999999998,0.0726056968829641
4906,54.241525650024414,1.2972222222222225,0.0733038285837618
4907,54.25162148475647,1.2972222222222225,0.0823795406941323
4908,54.26153874397278,1.2972222222222225,0.0923279174305
4909,54.27134919166565,1.2972222222222225,0.0923279174305
4910,54.28114581108093,1.2944444444444445,0.0919788515801011
4911,54.29083037376404,1.2916666666666667,0.0926769832808989
4912,54.29752206802368,1.2916666666666667,0.0926769832808989
4913,54.31051254272461,1.286111111111111,0.0823795406941323
4914,54.32090902328491,1.286111111111111,0.0839503370209272
4915,54.33109664916992,1.286111111111111,0.0842841849941395
4916,54.34007024765015,1.286111111111111,0.0866872008701702
4917,54.351625204086304,1.286111111111111,0.0881391272257136
4918,54.36220932006836,1.286111111111111,0.0952949771588903
4919,54.37094473838806,1.2847380921331708,0.0946048225453965
4920,54.381269454956055,1.2833333333333334,0.0941909163838268
4921,54.39113473892212,1.2833333333333334,0.1021017612416682
4922,54.401132345199585,1.2833333333333334,0.0993092344384773
4923,54.41076469421387,1.2833333333333334,0.1148601195542195
4924,54.42067289352417,1.2833333333333334,0.1308567453868931
4925,54.43075370788574,1.2833333333333334,0.1425933998879367
4926,54.44048047065735,1.2805555555555557,0.1518709976917383
4927,54.45123076438904,1.277812709274281,0.1511894094358261
4928,54.46073842048645,1.275,0.1551597705022959
4929,54.472169160842896,1.272222222222222,0.1467821900927231
4930,54.48123335838318,1.272222222222222,0.1368338133563554
4931,54.49147033691406,1.272222222222222,0.130201562198777
4932,54.49980330467224,1.272222222222222,0.130201562198777
4933,54.51210308074951,1.274942472369864,0.1421658472304388
4934,54.52164649963379,1.275,0.1523672436991049
4935,54.53000473976135,1.275,0.1523672436991049
4936,54.54096794128418,1.272222222222222,0.1570796326794896
4937,54.55093598365784,1.272222222222222,0.1530653753999027
4938,54.560956954956055,1.2694444444444446,0.149574716895914
4939,54.59096932411194,1.2638888888888888,0.1736602605734358
4940,54.601258516311646,1.2638888888888888,0.1829105056090057
4941,54.61076354980469,1.261111111111111,0.1853539665617978
4942,54.62078785896301,1.2583333333333333,0.1930334152705728
4943,54.63139224052429,1.2555555555555558,0.1912880860185785
4944,54.639787673950195,1.2527777777777778,0.1912880860185785
4945,54.650368452072144,1.2527777777777778,0.1907644872429802
4946,54.66070222854614,1.2527777777777778,0.1928588823453734
4947,54.67080616950989,1.249881239742524,0.1991167732683235
4948,54.68315887451172,1.2481557524458085,0.201285084554413
4949,54.69111227989197,1.2472222222222222,0.2106612407157155
4950,54.69986176490784,1.2472222222222222,0.212057504117311
4951,54.71064734458923,1.2444444444444445,0.208043246837724
4952,54.720531940460205,1.2444444444444445,0.2078687139125246
4953,54.73063611984253,1.2416666666666665,0.2157226955464991
4954,54.740538358688354,1.2416666666666665,0.2169444260228951
4955,54.750365018844604,1.2416666666666665,0.2132792345937071
4956,54.76105856895447,1.2416666666666665,0.2195624199008866
4957,54.771151065826416,1.2416666666666665,0.2213909518726117
4958,54.780168294906616,1.2416666666666665,0.2251763106947366
4959,54.79052805900574,1.2416666666666665,0.2335250539168413
4960,54.80046033859253,1.2416666666666665,0.2357939819444339
4961,54.8103723526001,1.238888888888889,0.2309070600388498
4962,54.82135200500488,1.2416666666666665,0.2312561258892486
4963,54.83088970184326,1.238888888888889,0.2242748088812713
4964,54.84106397628784,1.2416666666666665,0.2247151356591559
4965,54.849894762039185,1.2416666666666665,0.2276945407607393
4966,54.860795974731445,1.2416666666666665,0.2399827721492203
4967,54.869611501693726,1.2441726647960636,0.2514770971065261
4968,54.88060903549194,1.2444444444444445,0.2536250467161628
4969,54.89072370529175,1.2444444444444445,0.26162485487395
4970,54.900830030441284,1.2472222222222222,0.2579596634447619
4971,54.911157846450806,1.2472222222222222,0.258832328070759
4972,54.92118215560913,1.2472222222222222,0.2513274122871834
4973,54.931118965148926,1.2472222222222222,0.2518510110627817
4974,54.939762353897095,1.2472222222222222,0.25956894282412
4975,54.95065402984619,1.2472222222222222,0.2645919146023404
4976,54.96152424812317,1.2472222222222222,0.2727949620867137
4977,54.96876835823059,1.2472222222222222,0.2727949620867137
4978,54.98035216331482,1.247463227084023,0.2785394058362287
4979,54.99054002761841,1.25,0.2673844414055313
4980,55.000749826431274,1.2527777777777778,0.2520255439879811
4981,55.01065421104431,1.2555555555555558,0.2408554367752174
4982,55.021021604537964,1.2583333333333333,0.2366666465704311
4983,55.031086683273315,1.261111111111111,0.2497566159603885
4984,55.040748834609985,1.2625629440475064,0.2565069961374731
4985,55.05011320114136,1.2638888888888888,0.2633510913751459
4986,55.060495376586914,1.2638888888888888,0.2839650692994774
4987,55.070045948028564,1.2665580582141307,0.2796884935003605
4988,55.090606927871704,1.2694444444444446,0.2781544332171141
4989,55.10093402862549,1.2694444444444446,0.2848377339254745
4990,55.11129450798035,1.272222222222222,0.2944370448114434
4991,55.12052893638611,1.272222222222222,0.2970550386894349
4992,55.13047909736633,1.272222222222222,0.2904227875318564
4993,55.14100384712219,1.2694444444444446,0.2801253449450899
4994,55.1504385471344,1.2694444444444446,0.2715732316103177
4995,55.16073822975159,1.2694444444444446,0.2659881780039358
4996,55.171101808547974,1.2666666666666668,0.2687807048071267
4997,55.18063139915466,1.2666666666666668,0.2724458962363149
4998,55.19080686569214,1.2666666666666668,0.2836160034490785
4999,55.200631618499756,1.2666666666666668,0.2872811948782666
5000,55.21099638938904,1.2666666666666668,0.28885397092316
5001,55.2204806804657,1.2666666666666668,0.2998475654926258
5002,55.22949814796448,1.2666666666666668,0.2998475654926258
5003,55.24048614501953,1.2638888888888888,0.3038618227722128
5004,55.25135827064514,1.261111111111111,0.2989749008666286
5005,55.260833740234375,1.2583333333333333,0.291469985083053
5006,55.269728660583496,1.2591946046573474,0.2916864461761946
5007,55.28066968917847,1.260253995164987,0.2919527000510813
5008,55.29100036621094,1.261111111111111,0.292691715559449
5009,55.29916429519653,1.2583333333333333,0.292691715559449
5010,55.31005096435547,1.2583333333333333,0.3089232776029963
5011,55.32142353057861,1.2555555555555558,0.3087487446777969
5012,55.33141732215881,1.2527777777777778,0.321315115292156
5013,55.3405499458313,1.2472222222222222,0.3197443189653611
5014,55.35295224189758,1.2472222222222222,0.3155555287605748
5015,55.37056851387024,1.2472222222222222,0.3106686068549906
5016,55.38076639175415,1.2472222222222222,0.3221877799181532
5017,55.39069318771362,1.2472222222222222,0.3338814859065152
5018,55.40068984031677,1.2444444444444445,0.3351032163829112
5019,55.41025161743164,1.2416666666666665,0.3471459882216721
5020,55.42123079299927,1.2416666666666665,0.3536037064540512
5021,55.43185615539551,1.238888888888889,0.3513347784264585
5022,55.44288921356201,1.2390018257066628,0.3518725692611383
5023,55.45173001289368,1.2403789418328963,0.352045622777351
5024,55.46141266822815,1.2416666666666665,0.3570943649580398
5025,55.47036337852478,1.2416666666666665,0.3570943649580398
5026,55.480703592300415,1.2416666666666665,0.3575857578760278
5027,55.49116230010986,1.2416666666666665,0.3605850234620285
5028,55.500550270080566,1.2361111111111112,0.3595378259108319
5029,55.51066040992737,1.2359743236143943,0.3565707661824415
5030,55.521684646606445,1.2333333333333334,0.3548254369304472
5031,55.53102493286133,1.2333333333333334,0.3530801076784529
5032,55.540335178375244,1.2336075478361777,0.3529767312463356
5033,55.55086874961853,1.236188882828755,0.3570943649580398
5034,55.56106996536255,1.238888888888889,0.3707079331235956
5035,55.57250094413757,1.238888888888889,0.385045741092441
5036,55.591655254364014,1.2416666666666665,0.4108505059194651
5037,55.60096263885498,1.2416666666666665,0.4153883619746504
5038,55.61147141456604,1.238888888888889,0.4092797095926703
5039,55.620988607406616,1.238888888888889,0.4199262180298357
5040,55.63205814361572,1.2361111111111112,0.4206243497306334
5041,55.64188838005066,1.2333333333333334,0.4213224814314311
5042,55.65256690979004,1.2305555555555554,0.4180063558526419
5043,55.661816358566284,1.2277777777777776,0.4120722363958612
5044,55.68094873428345,1.225020546608504,0.4015044778293811
5045,55.69094491004944,1.22200022210899,0.4001063567328241
5046,55.70068001747131,1.2194444444444443,0.3860668305411457
5047,55.71086525917053,1.2194444444444443,0.3764675196551769
5048,55.720627546310425,1.2166666666666666,0.385019632989949
5049,55.73140788078308,1.2166666666666666,0.3935717463247213
5050,55.740822553634644,1.2147881427693386,0.4030732528941781
5051,55.75053572654724,1.2128500587038715,0.4128760126601747
5052,55.760498046875,1.2111111111111112,0.4263839362622147
5053,55.77061939239502,1.208123734207056,0.4259146801954505
5054,55.78069496154785,1.2052748410875591,0.4249115860891361
5055,55.80197095870972,1.2000261333139373,0.4189052925513045
5056,55.81130909919739,1.200939237364158,0.4198232448636682
5057,55.82330107688904,1.2021118095536494,0.4210020430000875
5058,55.83163237571716,1.2027777777777775,0.4218460802070294
5059,55.84098839759827,1.2027777777777775,0.4227187448330265
5060,55.85082292556763,1.2027777777777775,0.4342379178961891
5061,55.86083483695984,1.2,0.4326671215693943
5062,55.87069773674011,1.1972222222222224,0.4276056667386107
5063,55.880398750305176,1.1944444444444444,0.4283037984394084
5064,55.89051294326782,1.1916666666666669,0.4293509959906051
5065,55.90087866783142,1.1888888888888889,0.4265584691874142
5066,55.91075897216797,1.1888888888888889,0.4180063558526419
5067,55.92074680328369,1.1916666666666669,0.4197516851046363
5068,55.932607650756836,1.1916666666666669,0.4246386070102204
5069,55.940590143203735,1.1916666666666669,0.4267330021126135
5070,55.95036768913269,1.1916666666666669,0.4260348704118158
5071,55.96076273918152,1.1916666666666669,0.4324925886441949
5072,55.97048735618591,1.1916666666666669,0.4227187448330265
5073,55.98059678077698,1.1916666666666669,0.4223696789826277
5074,55.99165153503418,1.1916666666666669,0.4201007509550351
5075,56.00071048736572,1.1916666666666669,0.4209734155810323
5076,56.01109719276428,1.1916666666666669,0.4344124508213886
5077,56.0206995010376,1.1916666666666669,0.4499458811641382
5078,56.030728340148926,1.1944444444444444,0.4550073359949217
5079,56.04080128669739,1.1944444444444444,0.4550073359949217
5080,56.050503969192505,1.1972222222222224,0.4630358505540956
5081,56.06077694892883,1.1972222222222224,0.4537856055185257
5082,56.070608377456665,1.2,0.4476769531365455
5083,56.08083987236023,1.2,0.4475024202113461
5084,56.090625047683716,1.2,0.4471533543609473
5085,56.10111594200134,1.2,0.4473278872861466
5086,56.11087465286255,1.2,0.4452334921837535
5087,56.120853662490845,1.2027777777777775,0.4380776422505767
5088,56.131494760513306,1.205942938973342,0.4382967024124761
5089,56.141090869903564,1.2083333333333337,0.4396484385773716
5090,56.150914669036865,1.2083333333333337,0.4422664324553631
5091,56.160645484924316,1.2083333333333337,0.4522148091917308
5092,56.171093463897705,1.2083333333333337,0.4544837372193234
5093,56.18075656890869,1.2083333333333337,0.4591961261997081
5094,56.191344022750854,1.2083333333333337,0.4647811798060899
5095,56.199445962905884,1.2055555555555555,0.4647811798060899
5096,56.210628032684326,1.2055555555555555,0.4667685688905261
5097,56.220980405807495,1.2054364259436576,0.4651302456564888
5098,56.231284379959106,1.2027777777777775,0.464432113955691
5099,56.25161814689636,1.2,0.4497713482389387
5100,56.26120734214783,1.1972222222222224,0.4429645641561608
5101,56.27361750602722,1.1972222222222224,0.4429645641561608
5102,56.28143525123596,1.1972222222222224,0.4347615166717875
5103,56.290952920913696,1.2,0.4368559117741807
5104,56.30067253112793,1.2,0.4401720373529699
5105,56.3109495639801,1.2,0.4508185457901353
5106,56.321470737457275,1.1972222222222224,0.4571017310973149
5107,56.331199407577515,1.1972222222222224,0.4651302456564888
5108,56.34350633621216,1.1934537393541456,0.4612233630856242
5109,56.350579500198364,1.1916666666666669,0.4596237312565756
5110,56.36090326309204,1.1916666666666669,0.454309204294124
5111,56.36935353279114,1.1916666666666669,0.4525520532251433
5112,56.38003063201904,1.1916666666666669,0.4532620067429274
5113,56.39051556587219,1.1916666666666669,0.4571017310973149
5114,56.399354219436646,1.1916666666666669,0.4571017310973149
5115,56.41041135787964,1.1915869932407963,0.4560545335461183
5116,56.420581579208374,1.1888888888888889,0.4565781323217166
5117,56.43095517158508,1.1888888888888889,0.454309204294124
5118,56.44266414642334,1.1861111111111111,0.4530874738177279
5119,56.450758934020996,1.1861111111111111,0.4457570909593517
5120,56.46114540100098,1.1861111111111111,0.4415683007545654
5121,56.47070336341858,1.1861111111111111,0.4415683007545654
5122,56.480602741241455,1.1888888888888889,0.4457570909593517
5123,56.49088168144226,1.1888888888888889,0.4557054676957194
5124,56.50032901763916,1.1902790231977896,0.4624310107235314
5125,56.511127948760986,1.1916666666666669,0.4703251828923399
5126,56.520941734313965,1.1916666666666669,0.4757767540936543
5127,56.53099536895752,1.1888888888888889,0.4731587602156627
5128,56.53937029838562,1.1901300800253276,0.4687135388858947
5129,56.550445318222046,1.1916666666666669,0.4644579918355941
5130,56.56092548370361,1.1916666666666669,0.4646066468808905
5131,56.570576429367065,1.1916666666666669,0.4697169381656207
5132,56.5807318687439,1.1916666666666669,0.475094364912158
5133,56.590415954589844,1.1916666666666669,0.4743804906920588
5134,56.60082483291626,1.1944444444444444,0.4675737066092809
5135,56.61063575744629,1.1972222222222224,0.4712388980384689
5136,56.62054395675659,1.1972222222222224,0.4729842272904633
5137,56.63168144226074,1.1972222222222224,0.4763003528692525
5138,56.64178252220154,1.2,0.4881685917828139
5139,56.65076208114624,1.2,0.4942772441647941
5140,56.661447286605835,1.2,0.4916592502868027
5141,56.671433210372925,1.2,0.4876449930072157
5142,56.68134593963623,1.2,0.482932604026831
5143,56.690985441207886,1.2,0.469668101711674
5144,56.70119881629944,1.2,0.4609414554517024
5145,56.7113733291626,1.2027777777777775,0.4621631859280984
5146,56.72110939025879,1.2055555555555555,0.4544837372193234
5147,56.732521772384644,1.2083333333333337,0.4550073359949217
5148,56.74096155166626,1.2083333333333337,0.4604178566761041
5149,56.751192808151245,1.2083333333333337,0.460766922526503
5150,56.76072812080383,1.2055555555555555,0.468446371235278
5151,56.77073335647583,1.2277777777777776,0.4754276882432554
5152,56.78095722198486,1.2361111111111112,0.4822344723260332
5153,56.79082274436951,1.2444444444444445,0.4892157893340106
5154,56.79953861236572,1.2472222222222222,0.4943376979769152
5155,56.811129570007324,1.2487686893552257,0.4981565722515077
5156,56.82113838195801,1.25,0.4977679026687828
5157,56.83214330673218,1.2527777777777778,0.4817108735504349
5158,56.84014558792114,1.2555555555555558,0.463210383479295
5159,56.851680517196655,1.2555555555555558,0.4618141200776996
5160,56.86098051071167,1.2555555555555558,0.468446371235278
5161,56.86958694458008,1.2527777777777778,0.468446371235278
5162,56.88009452819824,1.2527777777777778,0.4719370297392667
5163,56.89105534553528,1.2527777777777778,0.4660029102824859
5164,56.900455474853516,1.2527777777777778,0.4586725274241098
5165,56.91028356552124,1.2527777777777778,0.45553093477052
5166,56.921112060546875,1.2555555555555558,0.4548328030697223
5167,56.9311101436615,1.2555555555555558,0.4557054676957194
5168,56.939823389053345,1.2568470200940816,0.4593569976516637
5169,56.951114654541016,1.2583333333333333,0.4689699700108763
5170,56.96167349815369,1.261111111111111,0.4763003528692525
5171,56.970595836639404,1.2625014675220647,0.47953262364928
5172,56.98068022727966,1.2635597185337597,0.482923530168744
5173,56.9906485080719,1.261111111111111,0.4907865856608054
5174,57.00103235244751,1.261111111111111,0.4960225734167885
5175,57.01157474517822,1.261111111111111,0.4834562028024293
5176,57.02235674858093,1.2583333333333333,0.4717624968140673
5177,57.03091907501221,1.2583333333333333,0.4712388980384689
5178,57.040931940078735,1.2612619171143429,0.4692761423495427
5179,57.05061221122742,1.264093085981736,0.4673786747623696
5180,57.06066942214966,1.2666666666666668,0.4621631859280984
5181,57.07042932510376,1.2679660440218994,0.459632275028966
5182,57.081955432891846,1.2694444444444446,0.456752665246916
5183,57.091941595077515,1.2694444444444446,0.4590215932745087
5184,57.10144782066345,1.2694444444444446,0.459545192050107
5185,57.111332654953,1.2694444444444446,0.4658283773572866
5186,57.12093687057495,1.2694444444444446,0.4635594493296939
5187,57.13075280189514,1.272222222222222,0.4560545335461183
5188,57.14053416252136,1.272222222222222,0.4586704544711149
5189,57.15078687667847,1.272222222222222,0.4625122517784973
5190,57.1621675491333,1.275,0.4628613176288962
5191,57.17240238189697,1.275,0.460766922526503
5192,57.18174934387207,1.277777777777778,0.4611159883769019
5193,57.193981647491455,1.277777777777778,0.4616395871525001
5194,57.20163655281067,1.2805555555555557,0.4651302456564888
5195,57.20727753639221,1.2805555555555557,0.4651302456564888
5196,57.22046136856079,1.2845097100305434,0.4683190471682678
5197,57.23132395744324,1.286111111111111,0.4759512870188536
5198,57.24270558357239,1.286111111111111,0.4845034003536259
5199,57.25199246406555,1.2833333333333334,0.4949753758655918
5200,57.261786699295044,1.2833333333333334,0.4961971063419879
5201,57.272032022476196,1.2833333333333334,0.4968952380427856
5202,57.28121256828308,1.2833333333333334,0.4942772441647941
5203,57.29101276397705,1.2833333333333334,0.4799655442984406
5204,57.299537897109985,1.2833333333333334,0.4715673296257723
5205,57.311732053756714,1.2833333333333334,0.45955437829877
5206,57.32133340835571,1.2833333333333334,0.4391248398017733
5207,57.33252239227295,1.286111111111111,0.4399975044277704
5208,57.3408408164978,1.2833333333333334,0.4546582701445228
5209,57.352519512176514,1.2833333333333334,0.4651302456564888
5210,57.36186742782593,1.2833333333333334,0.4745550236172582
5211,57.36822700500488,1.2833333333333334,0.4745550236172582
5212,57.381086349487305,1.286111111111111,0.4562290664713178
5213,57.3908588886261,1.286111111111111,0.45553093477052
5214,57.40141248703003,1.286111111111111,0.459545192050107
5215,57.41110014915466,1.286111111111111,0.4680973053848792
5216,57.4216673374176,1.2888888888888888,0.4757767540936543
5217,57.43333435058594,1.2888888888888888,0.4717624968140673
5218,57.44037127494812,1.2888888888888888,0.4782202150464463
5219,57.45157480239868,1.286111111111111,0.4838052686528281
5220,57.46160531044006,1.286111111111111,0.4815363406252355
5221,57.46954798698425,1.286111111111111,0.4777840064841313
5222,57.48049736022949,1.286111111111111,0.4726112279096518
5223,57.491066455841064,1.286111111111111,0.4646066468808905
5224,57.50283908843994,1.286111111111111,0.4626867847036968
5225,57.5113320350647,1.2888888888888888,0.4626867847036968
5226,57.52094602584839,1.2888888888888888,0.468446371235278
5227,57.54071116447449,1.2903096897104411,0.4671072980083171
5228,57.550432443618774,1.291008495909377,0.4664486886820593
5229,57.5618691444397,1.2916666666666667,0.4633849164044945
5230,57.5695424079895,1.2871224058715058,0.4660022227316747
5231,57.58133840560913,1.2801365791532178,0.4700257700795359
5232,57.59104800224304,1.275,0.4625122517784973
5233,57.6006543636322,1.272222222222222,0.4670501078336826
5234,57.611671447753906,1.272222222222222,0.4675737066092809
5235,57.62102198600769,1.2694444444444446,0.4678424019512818
5236,57.632683515548706,1.2666666666666668,0.4792674125976429
5237,57.640377044677734,1.2673985692641283,0.47903747861531
5238,57.651233434677124,1.2684313618754708,0.4787130172472625
5239,57.66318655014038,1.2694444444444446,0.4635594493296939
5240,57.67094397544861,1.2666666666666668,0.4558800006209189
5241,57.68155002593994,1.2638888888888888,0.4569271981721154
5242,57.691248655319214,1.261111111111111,0.4630358505540956
5243,57.701557636260986,1.2583333333333333,0.4598942579005058
5244,57.71329092979431,1.2560732229294682,0.4639414552579239
5245,57.72139763832092,1.2545116787449595,0.4667377246287594
5246,57.73208475112915,1.2527777777777778,0.4707152992628706
5247,57.739540338516235,1.2535327876768556,0.4696716484998454
5248,57.75071620941162,1.254664541986576,0.4681072236488074
5249,57.76083207130432,1.2555555555555558,0.4715879638888678
5250,57.77282404899597,1.2555555555555558,0.4611159883769019
5251,57.781301975250244,1.2527777777777778,0.4546582701445228
5252,57.791367053985596,1.2527777777777778,0.4508185457901353
5253,57.80119228363037,1.25,0.4564035993965172
5254,57.81143856048584,1.25,0.4541346713689245
5255,57.82063889503479,1.2472222222222222,0.4591961261997081
5256,57.831576347351074,1.2472222222222222,0.4591961261997081
5257,57.84175252914429,1.2472222222222222,0.4577998627981126
5258,57.85081076622009,1.2472222222222222,0.4539601384437251
5259,57.862677335739136,1.2472222222222222,0.4541346713689245
5260,57.87162184715271,1.2472222222222222,0.4466297555853489
5261,57.88061332702637,1.2444444444444445,0.4389503068765739
5262,57.89054799079895,1.2444444444444445,0.4307472593922005
5263,57.90098595619202,1.2444444444444445,0.4227187448330265
5264,57.911285400390625,1.2444444444444445,0.4283037984394084
5265,57.920899391174316,1.2444444444444445,0.4392993727269728
5266,57.93191719055176,1.2444444444444445,0.4508185457901353
5267,57.94082808494568,1.2444444444444445,0.4588470603493092
5268,57.95197582244873,1.2444444444444445,0.4577998627981126
5269,57.96157646179199,1.2472222222222222,0.4593706591249075
5270,57.97127056121826,1.2444444444444445,0.4584979944989104
5271,57.981165170669556,1.2472222222222222,0.4639085151800928
5272,57.99076223373413,1.2472222222222222,0.4701917004872724
5273,58.00055265426636,1.2472222222222222,0.4754276882432554
5274,58.01136493682861,1.2472222222222222,0.4749040894676571
5275,58.020540952682495,1.2444444444444445,0.4663519761328848
5276,58.03071475028992,1.2416666666666665,0.4530874738177279
5277,58.04076528549194,1.2416666666666665,0.4441862946325569
5278,58.050487995147705,1.2416666666666665,0.4345869837465881
5279,58.06032204627991,1.2416666666666665,0.4331907203449926
5280,58.07125234603882,1.2444444444444445,0.4356341812977847
5281,58.08083128929138,1.2444444444444445,0.4440117617073574
5282,58.09109568595886,1.2472222222222222,0.4434881629317591
5283,58.10088062286377,1.2472222222222222,0.4488986836129415
5284,58.11304473876953,1.2472222222222222,0.4454080251089529
5285,58.12202334403992,1.2472222222222222,0.4413937678293659
5286,58.13096809387207,1.2472222222222222,0.4441862946325569
5287,58.14207601547241,1.2444444444444445,0.4501204140893375
5288,58.15297603607178,1.2444444444444445,0.4525638750421296
5289,58.161800384521484,1.2444444444444445,0.461988653002899
5290,58.17166495323181,1.2444444444444445,0.4686209041604775
5291,58.18167185783386,1.2444444444444445,0.4728096943652639
5292,58.190943479537964,1.2444444444444445,0.4768239516448508
5293,58.20094895362854,1.2472222222222222,0.4766494187196514
5294,58.21272540092468,1.2472222222222222,0.4667010419832837
5295,58.22185921669006,1.2472222222222222,0.4588470603493092
5296,58.23092436790466,1.2472222222222222,0.4529129408925285
5297,58.241621255874634,1.2472222222222222,0.4427900312309614
5298,58.2514374256134,1.2472222222222222,0.4396484385773716
5299,58.26250600814819,1.2444444444444445,0.435808714222984
5300,58.27101731300354,1.2444444444444445,0.4253367387110181
5301,58.281001567840576,1.2444444444444445,0.4246386070102204
5302,58.29204845428467,1.2472222222222222,0.4218460802070294
5303,58.30111908912659,1.2472222222222222,0.4297000618410039
5304,58.3117036819458,1.2472222222222222,0.4403465702781693
5305,58.32126450538635,1.2472222222222222,0.4501204140893375
5306,58.33063817024231,1.2472222222222222,0.4544837372193234
5307,58.340500831604004,1.2472222222222222,0.4532620067429274
5308,58.351914167404175,1.2472222222222222,0.4529129408925285
5309,58.362314224243164,1.2472222222222222,0.4571017310973149
5310,58.37165904045105,1.2444444444444445,0.4564035993965172
5311,58.381592750549316,1.2444444444444445,0.4621631859280984
5312,58.3917498588562,1.2444444444444445,0.4667010419832837
5313,58.40263509750366,1.2444444444444445,0.467224640758882
5314,58.41064095497131,1.2444444444444445,0.4705407663376713
5315,58.42083740234375,1.2444444444444445,0.4667010419832837
5316,58.430991411209106,1.2416666666666665,0.4586725274241098
5317,58.44064521789551,1.2416666666666665,0.449073216538141
5318,58.45330023765564,1.238888888888889,0.4368559117741807
5319,58.462207317352295,1.2361111111111112,0.4232423436086249
5320,58.471036434173584,1.2361111111111112,0.4209734155810323
5321,58.48128366470337,1.238888888888889,0.4214970143566306
5322,58.49142837524414,1.238888888888889,0.4225442119078272
5323,58.501007080078125,1.238888888888889,0.4286528642898073
5324,58.511123180389404,1.2416666666666665,0.4303981935418016
5325,58.52224063873291,1.2416666666666665,0.4401720373529699
5326,58.5320348739624,1.2444444444444445,0.4452334921837535
5327,58.54058790206909,1.2472222222222222,0.4504694799397365
5328,58.55117869377136,1.25,0.4518657433413319
5329,58.560707092285156,1.25,0.4590215932745087
5330,58.570526123046875,1.2527777777777778,0.4625122517784973
5331,58.58088421821594,1.2527777777777778,0.4626867847036968
5332,58.59114623069763,1.2527777777777778,0.4611159883769019
5333,58.6013970375061,1.2527777777777778,0.4553564018453205
5334,58.611730337142944,1.25,0.4475024202113461
5335,58.621344804763794,1.25,0.4384267081009756
5336,58.631518840789795,1.25,0.4286528642898073
5337,58.64235997200012,1.2527777777777778,0.4265584691874142
5338,58.65185570716858,1.2555555555555558,0.4344124508213886
5339,58.66193604469299,1.2555555555555558,0.4359832471481835
5340,58.67083764076233,1.2583333333333333,0.4415683007545654
5341,58.70147633552551,1.261111111111111,0.4457570909593517
5342,58.71090626716614,1.2638888888888888,0.4391248398017733
5343,58.72125720977783,1.2666666666666668,0.441044701978967
5344,58.73140287399292,1.2694444444444446,0.4431390970813603
5345,58.74074029922485,1.272222222222222,0.4513421445657336
5346,58.75119161605835,1.277777777777778,0.4475024202113461
5347,58.770522356033325,1.2833333333333334,0.4494222823885399
5348,58.78104829788208,1.286111111111111,0.4415683007545654
5349,58.791030406951904,1.286111111111111,0.4375540434749784
5350,58.800910234451294,1.286111111111111,0.432143522793796
5351,58.810569524765015,1.2888888888888888,0.4284783313646079
5352,58.820942640304565,1.2888888888888888,0.4218460802070294
5353,58.83096265792847,1.2888888888888888,0.4174827570770436
5354,58.8404746055603,1.2916666666666667,0.4150392961242516
5355,58.8519082069397,1.2916666666666667,0.4190535534038385
5356,58.86242318153381,1.2916666666666667,0.4258603374866164
5357,58.870620012283325,1.2916666666666667,0.4382521751757761
5358,58.88069748878479,1.2916666666666667,0.4415683007545654
5359,58.89092755317688,1.2916666666666667,0.4466297555853489
5360,58.90118646621704,1.2888888888888888,0.4403465702781693
5361,58.91151237487793,1.2888888888888888,0.432143522793796
5362,58.92076635360718,1.2888888888888888,0.4276056667386107
5363,58.9309823513031,1.2888888888888888,0.4155628948998498
5364,58.942851305007935,1.2888888888888888,0.4160864936754481
5365,58.950934410095215,1.286111111111111,0.4326671215693943
5366,58.960947036743164,1.286111111111111,0.4445353604829557
5367,58.971718549728394,1.286111111111111,0.4553564018453205
5368,58.98123288154602,1.286111111111111,0.4661774432076854
5369,58.99074673652649,1.2833333333333334,0.4560545335461183
5370,59.00048494338989,1.2833333333333334,0.4445353604829557
5371,59.01227593421936,1.2805555555555557,0.435808714222984
5372,59.021409034729004,1.2805555555555557,0.4337143191205909
5373,59.03078866004944,1.2805555555555557,0.4340633849709898
5374,59.04080128669739,1.2805555555555557,0.441044701978967
5375,59.05199837684631,1.2833333333333334,0.4455825580341523
5376,59.060484170913696,1.286111111111111,0.4560545335461183
5377,59.07029676437378,1.2888888888888888,0.467224640758882
5378,59.08059120178223,1.2916666666666667,0.4653047785816883
5379,59.090800762176514,1.2972222222222225,0.4630358505540956
5380,59.1004581451416,1.2972222222222225,0.4530874738177279
5381,59.11048078536987,1.2999999999999998,0.4534365396681268
5382,59.120710611343384,1.2999999999999998,0.4665265090580843
5383,59.13040256500244,1.3027777777777778,0.4792674125976429
5384,59.14065408706665,1.3055555555555556,0.4818854064756344
5385,59.15082907676697,1.3055555555555556,0.4843288674284264
5386,59.161168336868286,1.3055555555555556,0.4757767540936543
5387,59.17097353935242,1.3083333333333331,0.4658283773572866
5388,59.182480812072754,1.3083333333333331,0.4457570909593517
5389,59.191452503204346,1.3111111111111111,0.4504694799397365
5390,59.20139837265015,1.3111111111111111,0.4590215932745087
5391,59.210689544677734,1.3111111111111111,0.4658283773572866
5392,59.220646142959595,1.3111111111111111,0.4665265090580843
5393,59.2305543422699,1.3111111111111111,0.4677482395344803
5394,59.24021315574646,1.3111111111111111,0.4742059577668593
5395,59.250534534454346,1.3083333333333331,0.4766494187196514
5396,59.26124143600464,1.3083333333333331,0.4846779332788253
5397,59.272045612335205,1.3083333333333331,0.4806636759992383
5398,59.28118109703064,1.3083333333333331,0.4766494187196514
5399,59.291001081466675,1.3083333333333331,0.4780456821212469
5400,59.30082654953003,1.3083333333333331,0.477696616270848
5401,59.310258626937866,1.3083333333333331,0.4733332931408622
5402,59.320499897003174,1.3083333333333331,0.4763003528692525
5403,59.330501556396484,1.3083333333333331,0.4794419455228423
5404,59.340813636779785,1.3055555555555556,0.4694935687864747
5405,59.350918769836426,1.3055555555555556,0.472460628514865
5406,59.36278295516968,1.3027777777777778,0.4757767540936543
5407,59.38142156600952,1.2999999999999998,0.4653047785816883
5408,59.3914532661438,1.2972222222222225,0.4639085151800928
5409,59.412757873535156,1.2944444444444445,0.4639085151800928
5410,59.420878648757935,1.2944444444444445,0.4649557127312894
5411,59.43288016319275,1.2972222222222225,0.4584979944989104
5412,59.453603744506836,1.2972222222222225,0.464432113955691
5413,59.46404576301575,1.2972222222222225,0.4658283773572866
5414,59.48140525817871,1.2944444444444445,0.4749040894676571
5415,59.490992069244385,1.2944444444444445,0.4799655442984406
5416,59.50086545944214,1.2916666666666667,0.4852015320544236
5417,59.513019323349,1.2916666666666667,0.491833783212002
5418,59.52235555648804,1.2916666666666667,0.4981169685191816
5419,59.541126012802124,1.2888888888888888,0.4796164784480418
5420,59.55112934112549,1.286111111111111,0.4721115626644661
5421,59.56198048591614,1.2833333333333334,0.460766922526503
5422,59.58096790313721,1.2805555555555557,0.4687954370856769
5423,59.59093642234802,1.2833333333333334,0.4658283773572866
5424,59.60115694999695,1.2833333333333334,0.4660029102824859
5425,59.621178150177,1.2833333333333334,0.4558800006209189
5426,59.63073205947876,1.2833333333333334,0.4593706591249075
5427,59.64211416244507,1.2833333333333334,0.4584979944989104
5428,59.65049648284912,1.286111111111111,0.469668101711674
5429,59.67154049873352,1.2916666666666667,0.4937536453891958
5430,59.68141007423401,1.2944444444444445,0.4954989746411902
5431,59.69182825088501,1.2944444444444445,0.4923573819876004
5432,59.70294785499573,1.2944444444444445,0.4886921905584123
5433,59.72287201881409,1.2972222222222225,0.4726351614400644
5434,59.731213331222534,1.2999999999999998,0.4701917004872724
5435,59.74233436584473,1.2999999999999998,0.4708898321880701
5436,59.751949310302734,1.2999999999999998,0.4731587602156627
5437,59.76125717163086,1.3027777777777778,0.4707152992628706
5438,59.77193093299866,1.3027777777777778,0.4700171675620729
5439,59.78212380409241,1.3055555555555556,0.4756022211684548
5440,59.79122877120972,1.3083333333333331,0.478918346747244
5441,59.800766468048096,1.3083333333333331,0.4832816698772298
5442,59.81161022186279,1.3111111111111111,0.472460628514865
5443,59.822121381759644,1.3083333333333331,0.4754276882432554
5444,59.843010902404785,1.3055555555555556,0.4715879638888678
5445,59.85315752029419,1.3055555555555556,0.4665265090580843
5446,59.86227035522461,1.3055555555555556,0.4598942579005058
5447,59.87053656578064,1.3027777777777778,0.4562290664713178
5448,59.88085603713989,1.2999999999999998,0.4513421445657336
5449,59.89081025123596,1.2999999999999998,0.449073216538141
5450,59.900675535202026,1.2972222222222225,0.4584979944989104
5451,59.91057562828064,1.2972222222222225,0.4581489286485115
5452,59.921093225479126,1.2972222222222225,0.4646066468808905
5453,59.93115973472595,1.2944444444444445,0.464432113955691
5454,59.94100046157837,1.2944444444444445,0.4612905213021013
5455,59.95057559013367,1.2944444444444445,0.4609414554517024
5456,59.960989475250244,1.2944444444444445,0.456752665246916
5457,59.9704065322876,1.2944444444444445,0.4406956361285682
5458,59.98053169250488,1.2916666666666667,0.428129265514209
5459,59.99121904373169,1.2916666666666667,0.4337143191205909
5460,60.00058317184448,1.2916666666666667,0.4412192349041665
5461,60.011523962020874,1.2916666666666667,0.456752665246916
5462,60.02133822441101,1.2888888888888888,0.4680973053848792
5463,60.03083086013794,1.2888888888888888,0.4686209041604775
5464,60.04115056991577,1.286111111111111,0.4700171675620729
5465,60.050631284713745,1.286111111111111,0.4611159883769019
5466,60.06175875663757,1.286111111111111,0.4525638750421296
5467,60.072001695632935,1.286111111111111,0.4565781323217166
5468,60.08083701133728,1.2833333333333334,0.4602433237509047
5469,60.09092354774475,1.2833333333333334,0.4628613176288962
5470,60.10046195983887,1.2833333333333334,0.4668755749084831
5471,60.12026786804199,1.277777777777778,0.473682358991261
5472,60.1305878162384,1.277777777777778,0.4656538444320871
5473,60.14086961746216,1.275,0.4621631859280984
5474,60.1513831615448,1.275,0.4579743957233121
5475,60.17086172103882,1.275,0.4598942579005058
5476,60.18075919151306,1.275,0.463210383479295
5477,60.191113233566284,1.275,0.4693190358612752
5478,60.20097303390503,1.275,0.4717624968140673
5479,60.21124315261841,1.275,0.4689699700108763
5480,60.22154450416565,1.272222222222222,0.4682718383100786
5481,60.23105478286743,1.272222222222222,0.4722860955896656
5482,60.24204230308533,1.272222222222222,0.4813618077000361
5483,60.250661849975586,1.272222222222222,0.4850269991292241
5484,60.26039981842041,1.2694444444444446,0.4998622977711759
5485,60.27051520347595,1.2666666666666668,0.4951499087907913
5486,60.28078603744507,1.2638888888888888,0.4892157893340106
5487,60.29064321517944,1.261111111111111,0.4808382089244378
5488,60.300660133361816,1.2583333333333333,0.4756022211684548
5489,60.31028723716736,1.2583333333333333,0.4609414554517024
5490,60.32072925567627,1.2555555555555558,0.4604178566761041
5491,60.330485343933105,1.2527777777777778,0.4611159883769019
5492,60.34050917625427,1.2527777777777778,0.4661774432076854
5493,60.35112810134888,1.25,0.4618141200776996
5494,60.36109113693237,1.2472222222222222,0.4590215932745087
5495,60.37081980705261,1.2444444444444445,0.4482005519121438
5496,60.38081932067871,1.238888888888889,0.4532620067429274
5497,60.390753984451294,1.2361111111111112,0.4494222823885399
5498,60.400537967681885,1.2361111111111112,0.4455825580341523
5499,60.411309003829956,1.2333333333333334,0.44628068973495
5500,60.42188906669617,1.2305555555555554,0.4495968153137393
5501,60.43152189254761,1.2277777777777776,0.449073216538141
5502,60.442044734954834,1.2222222222222223,0.4591961261997081
5503,60.45135974884033,1.2194444444444443,0.454309204294124
5504,60.46134066581726,1.2194444444444443,0.4576253298729132
5505,60.472018241882324,1.2166666666666666,0.459545192050107
5506,60.481131076812744,1.2166666666666666,0.4583234615737109
5507,60.49040937423706,1.2166666666666666,0.4618141200776996
5508,60.50074529647827,1.2166666666666666,0.4616395871525001
5509,60.51089024543762,1.2166666666666666,0.4583234615737109
5510,60.520323276519775,1.2138888888888888,0.451516677490933
5511,60.53145170211792,1.2138888888888888,0.4422664324553631
5512,60.54029202461243,1.2111111111111112,0.439822971502571
5513,60.55103802680969,1.2111111111111112,0.4464552226601495
5514,60.56065773963928,1.2111111111111112,0.445058959258554
5515,60.57379865646362,1.2083333333333337,0.4558800006209189
5516,60.5902156829834,1.2083333333333337,0.450294947014537
5517,60.61063313484192,1.2111111111111112,0.44628068973495
5518,60.62096095085144,1.2111111111111112,0.441044701978967
5519,60.63096737861633,1.2111111111111112,0.4581489286485115
5520,60.64059615135193,1.2111111111111112,0.4574507969477138
5521,60.66040873527527,1.2083333333333337,0.4756022211684548
5522,60.6687650680542,1.2058792287580051,0.4761419069518042
5523,60.68064022064209,1.2027777777777775,0.4738568919164605
5524,60.69091033935547,1.2027777777777775,0.4675737066092809
5525,60.70161318778992,1.2027777777777775,0.4557054676957194
5526,60.71342468261719,1.2027777777777775,0.4497713482389387
5527,60.7221155166626,1.2027777777777775,0.4455825580341523
5528,60.73178839683533,1.2027777777777775,0.4419173666049642
5529,60.77634787559509,1.2166666666666666,0.4495968153137393
5530,60.830223083496094,1.2166666666666666,0.4771730174952497
5531,60.84180998802185,1.2194444444444443,0.4797910113732412
5532,60.85293793678284,1.2222222222222223,0.4831071369520304
5533,60.862271308898926,1.225,0.4808382089244378
5534,60.87329649925232,1.2277777777777776,0.4661774432076854
5535,60.882346630096436,1.225,0.4520402762665313
5536,60.89161133766174,1.225,0.4420918995301637
5537,60.90223026275635,1.2222222222222223,0.4412192349041665
5538,60.91115951538086,1.2194444444444443,0.4429645641561608
5539,60.92140078544617,1.2194444444444443,0.439822971502571
5540,60.930829763412476,1.2194444444444443,0.4370304446993801
5541,60.94059443473816,1.2194444444444443,0.4366813788489812
5542,60.95125937461853,1.2222222222222223,0.4391248398017733
5543,60.96109676361084,1.2222222222222223,0.438601241026175
5544,60.970595598220825,1.2194444444444443,0.4328416544945937
5545,60.98048734664917,1.2166666666666666,0.4309217923173999
5546,60.99042320251465,1.2138888888888888,0.432143522793796
5547,61.001038551330566,1.2111111111111112,0.4352851154473858
5548,61.0115225315094,1.2111111111111112,0.4415683007545654
5549,61.02110838890076,1.2111111111111112,0.4448844263333546
5550,61.031919717788696,1.2111111111111112,0.4452334921837535
5551,61.041622161865234,1.2111111111111112,0.4401720373529699
5552,61.05050086975098,1.2111111111111112,0.4319689898685965
5553,61.06105399131775,1.2111111111111112,0.4324925886441949
5554,61.07182264328003,1.2111111111111112,0.4194026192542374
5555,61.081191301345825,1.2111111111111112,0.4211479485062317
5556,61.09107041358948,1.2138888888888888,0.4202752838802346
5557,61.10123300552368,1.2138888888888888,0.4201007509550351
5558,61.111568212509155,1.2166666666666666,0.4265584691874142
5559,61.120672941207886,1.2166666666666666,0.4253367387110181
5560,61.13122868537903,1.2194444444444443,0.4230678106834255
5561,61.140246868133545,1.2194444444444443,0.4305727264670011
5562,61.1529266834259,1.2222222222222223,0.4258603374866164
5563,61.16115856170654,1.2222222222222223,0.4326671215693943
5564,61.17153239250183,1.225,0.4356341812977847
5565,61.18205714225769,1.2277777777777776,0.4424409653805625
5566,61.191082239151,1.2305555555555554,0.4583234615737109
5567,61.20076274871826,1.2333333333333334,0.4660029102824859
5568,61.211923360824585,1.2333333333333334,0.478918346747244
5569,61.221558809280396,1.2333333333333334,0.4801400772236401
5570,61.231121301651,1.2333333333333334,0.4811872747748366
5571,61.237372398376465,1.2318790490770322,0.4811872747748366
5572,61.271342754364014,1.2333333333333334,0.4445353604829557
5573,61.28069305419922,1.238888888888889,0.4396484385773716
5574,61.29042148590088,1.2416666666666665,0.441044701978967
5575,61.29944896697998,1.2444444444444445,0.441044701978967
5576,61.31210517883301,1.2472222222222222,0.4351105825221864
5577,61.32078981399536,1.2472222222222222,0.4328416544945937
5578,61.33115243911743,1.2472222222222222,0.4337143191205909
5579,61.34174585342407,1.2472222222222222,0.4288273972150068
5580,61.35058641433716,1.2470643280953044,0.4288273972150068
5581,61.36080193519592,1.2444444444444445,0.4420918995301637
5582,61.370633363723755,1.2446663194846277,0.4521775030566951
5583,61.38011121749878,1.2472222222222222,0.4698426346368735
5584,61.3910915851593,1.2444444444444445,0.4749040894676571
5585,61.4005663394928,1.2444444444444445,0.4761258199440531
5586,61.41059613227844,1.2416666666666665,0.4623377188532979
5587,61.421947717666626,1.238888888888889,0.441044701978967
5588,61.43168783187866,1.2361111111111112,0.4279547325890096
5589,61.44159436225891,1.2361111111111112,0.4171336912266448
5590,61.451143741607666,1.2361111111111112,0.4138175656478555
5591,61.461617946624756,1.2361111111111112,0.4132939668722572
5592,61.472930908203125,1.2361111111111112,0.4173082241518442
5593,61.48164892196655,1.238888888888889,0.426907535037813
5594,61.49160981178284,1.2416666666666665,0.4328416544945937
5595,61.50161123275757,1.2416666666666665,0.4310963252425994
5596,61.511088132858276,1.2416666666666665,0.4241150082346221
5597,61.521214962005615,1.238888888888889,0.4227187448330265
5598,61.53124761581421,1.238888888888889,0.4218460802070294
5599,61.54055976867676,1.238888888888889,0.4272566008882119
5600,61.55196571350098,1.2416666666666665,0.4342379178961891
5601,61.56081533432007,1.2444444444444445,0.4415683007545654
5602,61.57095503807068,1.2472222222222222,0.4468042885105484
5603,61.580960750579834,1.2472222222222222,0.4482005519121438
5604,61.59182691574097,1.25,0.4420918995301637
5605,61.60099697113037,1.25,0.437379510549779
5606,61.610366106033325,1.25,0.4324925886441949
5607,61.62104034423828,1.25,0.426907535037813
5608,61.63231611251831,1.2527777777777778,0.4230678106834255
5609,61.641257524490356,1.2527777777777778,0.4150392961242516
5610,61.65178442001343,1.25,0.4077089132658754
5611,61.662184953689575,1.2527777777777778,0.4089306437422714
5612,61.671382904052734,1.25,0.4146902302738527
5613,61.68109917640686,1.2527777777777778,0.4127703680966589
5614,61.691951751708984,1.2527777777777778,0.41242130224626
5615,61.70172119140625,1.2555555555555558,0.4063126498642799
5616,61.712329149246216,1.2583333333333333,0.4122467693210606
5617,61.72090268135071,1.261111111111111,0.4206243497306334
5618,61.731327056884766,1.2638888888888888,0.4330161874197932
5619,61.74045014381409,1.2652913016325382,0.4366289512694476
5620,61.75044655799866,1.2666666666666668,0.4404392353549453
5621,61.76188802719116,1.2666666666666668,0.4427900312309614
5622,61.771979331970215,1.2666666666666668,0.4337143191205909
5623,61.78120398521423,1.2652322896647448,0.4311007067345958
5624,61.791194915771484,1.2638888888888888,0.422893277758226
5625,61.80101490020752,1.2638888888888888,0.420449816805434
5626,61.81146240234375,1.2666666666666668,0.4146902302738527
5627,61.82181668281555,1.2694444444444446,0.4174827570770436
5628,61.83121395111084,1.272222222222222,0.4178318229274425
5629,61.86072540283203,1.277777777777778,0.4012511950334964
5630,61.870654821395874,1.275,0.4028219913602913
5631,61.88113856315613,1.275,0.394269878025519
5632,61.890892028808594,1.275,0.4096287754430691
5633,61.90195989608765,1.277777777777778,0.4319689898685965
5634,61.91293668746948,1.277777777777778,0.4433136300065597
5635,61.921653509140015,1.2805555555555557,0.4480260189869444
5636,61.93047475814819,1.2805555555555557,0.4441862946325569
5637,61.93984317779541,1.2805555555555557,0.4311295514231078
5638,61.96154856681824,1.2805555555555557,0.3914773512223281
5639,61.971659660339355,1.2820686766452027,0.3916674956262972
5640,61.981661558151245,1.2833333333333334,0.3924090620358773
5641,61.99177026748657,1.2833333333333334,0.393048147549123
5642,62.00103306770325,1.2833333333333334,0.3947934768011173
5643,62.01118731498718,1.2833333333333334,0.4029965242854907
5644,62.02204251289368,1.2833333333333334,0.4098033083682685
5645,62.03079676628113,1.2833333333333334,0.4105014400690663
5646,62.04055833816528,1.2835040628344867,0.4101874528817576
5647,62.05085492134094,1.286111111111111,0.4080579791162742
5648,62.06157994270325,1.286111111111111,0.4070107815650776
5649,62.07208752632141,1.2888888888888888,0.4063126498642799
5650,62.081536531448364,1.2888888888888888,0.4094542425178697
5651,62.09089422225952,1.2888888888888888,0.4089306437422714
5652,62.10075569152832,1.2888888888888888,0.4066617157146788
5653,62.11046385765076,1.2888888888888888,0.4061381169390805
5654,62.12094688415527,1.2916666666666667,0.4070107815650776
5655,62.13092041015625,1.2944444444444445,0.4080579791162742
5656,62.14075565338135,1.2972222222222225,0.4059635840138811
5657,62.151687145233154,1.2972222222222225,0.4017747938090946
5658,62.161582469940186,1.2999999999999998,0.4029965242854907
5659,62.171780824661255,1.2999999999999998,0.4038691889114879
5660,62.18266177177429,1.3027777777777778,0.4026474584350918
5661,62.19115447998047,1.3027777777777778,0.3960152072775134
5662,62.20202875137329,1.3027777777777778,0.3937462792499207
5663,62.23200011253357,1.3055555555555556,0.4038691889114879
5664,62.2400758266449,1.3080039804735126,0.406535732872996
5665,62.250489711761475,1.3111613007377851,0.4099743244440493
5666,62.2607319355011,1.3138888888888889,0.4270820679630124
5667,62.26943922042847,1.3166666666666669,0.4270820679630124
5668,62.28349781036377,1.3166666666666669,0.4307472593922005
5669,62.290061712265015,1.3166344485482049,0.4255112716362175
5670,62.30236077308655,1.3138888888888889,0.416435559525847
5671,62.31104612350464,1.3111111111111111,0.4105014400690663
5672,62.318052530288696,1.3111111111111111,0.4082926247622086
5673,62.33112931251526,1.3141492105199133,0.4017747938090946
5674,62.34142184257507,1.3166666666666669,0.4068362486398782
5675,62.361061811447144,1.3194444444444444,0.4129449010218584
5676,62.37106680870056,1.3166666666666669,0.403520123061089
5677,62.38069033622742,1.3166666666666669,0.3986332011555049
5678,62.39106583595276,1.3138888888888889,0.3892084231947355
5679,62.401068449020386,1.3138888888888889,0.3900810878207327
5680,62.41169548034668,1.3138888888888889,0.3974114706791088
5681,62.42130446434021,1.3111111111111111,0.4181808887778414
5682,62.43097496032715,1.3111111111111111,0.4286528642898073
5683,62.440997838974,1.3083333333333331,0.4324925886441949
5684,62.4509334564209,1.3083333333333331,0.4284783313646079
5685,62.460561752319336,1.3083333333333331,0.4166100924510464
5686,62.47198557853699,1.3055555555555556,0.3940953451003196
5687,62.48110890388489,1.3055555555555556,0.3796091123087666
5688,62.490782499313354,1.3055555555555556,0.3766420525803763
5689,62.50106358528137,1.3055555555555556,0.3755948550291797
5690,62.51063013076782,1.3027777777777778,0.3869394951671429
5691,62.520979166030884,1.2999999999999998,0.395491608501915
5692,62.530977725982666,1.2972222222222225,0.4016002608838953
5693,62.540523290634155,1.2972222222222225,0.4056145181634822
5694,62.551939964294434,1.2972222222222225,0.4005530633326986
5695,62.56121873855591,1.2999999999999998,0.398284135305106
5696,62.57168364524841,1.2999999999999998,0.3935717463247213
5697,62.58152222633362,1.2999999999999998,0.3897320219703338
5698,62.59083676338196,1.2999999999999998,0.3872885610175417
5699,62.60073375701904,1.2972222222222225,0.393048147549123
5700,62.61067795753479,1.2972222222222225,0.3939208121751202
5701,62.620983600616455,1.2972222222222225,0.3933972133995219
5702,62.63076901435852,1.2972222222222225,0.3888593573443366
5703,62.642417669296265,1.2972222222222225,0.3843215012891514
5704,62.653507232666016,1.2972222222222225,0.382576172037157
5705,62.66226410865784,1.2944444444444445,0.3747221904031825
5706,62.67176389694214,1.2944444444444445,0.385019632989949
5707,62.680999755859375,1.2944444444444445,0.3834488366631541
5708,62.690860748291016,1.2916666666666667,0.3827507049623564
5709,62.700358867645264,1.2944444444444445,0.3888593573443366
5710,62.71045517921448,1.2944444444444445,0.3827133504435851
5711,62.720476388931274,1.2944444444444445,0.3817035074111599
5712,62.73088335990906,1.2944444444444445,0.3893829561199349
5713,62.740652561187744,1.295377711999213,0.3907316515071262
5714,62.75089621543884,1.2963563275881862,0.3921458808178293
5715,62.761250019073486,1.2972222222222225,0.3967133389783111
5716,62.76977324485779,1.2972222222222225,0.3967133389783111
5717,62.780407190322876,1.2999999999999998,0.3906046865963309
5718,62.79055190086365,1.2999999999999998,0.4056145181634822
5719,62.80077648162842,1.3027777777777778,0.4045673206122855
5720,62.81040120124817,1.3027777777777778,0.403520123061089
5721,62.820738554000854,1.3027777777777778,0.3958406743523139
5722,62.83197283744812,1.3027777777777778,0.3897320219703338
5723,62.84085202217102,1.3054075170916817,0.3860143156010965
5724,62.85125374794006,1.3083333333333331,0.3818780403363593
5725,62.86089015007019,1.3083333333333331,0.393048147549123
5726,62.869930267333984,1.3083333333333331,0.393048147549123
5727,62.88057994842529,1.3111111111111111,0.3979350694547071
5728,62.89081335067749,1.3166666666666669,0.3946189438759179
5729,62.90100646018982,1.3166666666666669,0.3928736146239236
5730,62.92995309829712,1.3166666666666669,0.4000294645571003
5731,62.9402379989624,1.3166666666666669,0.3923500158483253
5732,62.950453758239746,1.3138888888888889,0.376118453804778
5733,62.9606409072876,1.3138888888888889,0.3691371367968007
5734,62.99130296707153,1.3194444444444444,0.3611086222376268
5735,63.00076413154602,1.3222222222222222,0.3553490357060455
5736,63.01288962364197,1.3222222222222222,0.3530801076784529
5737,63.020957469940186,1.3222222222222222,0.3619812868636239
5738,63.03068566322327,1.3194444444444444,0.3729768611511882
5739,63.040393352508545,1.3194444444444444,0.3729768611511882
5740,63.05080580711365,1.3166666666666669,0.3886848244191372
5741,63.060760736465454,1.3138888888888889,0.3855432317655474
5742,63.080955505371094,1.3111111111111111,0.3785619147575701
5743,63.09102654457092,1.3111111111111111,0.369660735572399
5744,63.10151696205139,1.3111111111111111,0.365646478292812
5745,63.11050248146057,1.3111111111111111,0.3670427416944075
5746,63.12107062339783,1.3138888888888889,0.3750712562535814
5747,63.130859375,1.3166666666666669,0.3745476574779831
5748,63.14033365249634,1.3148212389972331,0.3748955123985245
5749,63.15144085884094,1.3126577446382846,0.3753033214775739
5750,63.16127634048462,1.3111111111111111,0.3680899392456041
5751,63.17095136642456,1.3138888888888889,0.3567452991076409
5752,63.18052816390991,1.3138888888888889,0.3481931857728687
5753,63.19031596183777,1.3166666666666669,0.3466223894460738
5754,63.2018301486969,1.3194444444444444,0.361632221013225
5755,63.21313500404358,1.3229714873131486,0.3719371157408772
5756,63.22095608711243,1.3250000000000002,0.3900810878207327
5757,63.231178283691406,1.3250000000000002,0.3923500158483253
5758,63.24082565307617,1.3263692789357633,0.3883924365346409
5759,63.250895500183105,1.3278207620201612,0.3843215012891514
5760,63.261425733566284,1.3305555555555555,0.3726277953007894
5761,63.26800227165222,1.3327827515042292,0.3726277953007894
5762,63.28059720993042,1.3361111111111112,0.391826417072727
5763,63.29066300392151,1.338888888888889,0.4052654523130833
5764,63.30167746543884,1.3416666666666666,0.4162610266006476
5765,63.310572147369385,1.3416666666666666,0.416435559525847
5766,63.320674419403076,1.3416666666666666,0.4012511950334964
5767,63.33092188835144,1.3444444444444443,0.3871140280923423
5768,63.340765953063965,1.3444444444444443,0.3771656513559746
5769,63.351223945617676,1.3444444444444443,0.3728023282259888
5770,63.360835552215576,1.3416666666666666,0.3740240587023848
5771,63.37107062339783,1.3416666666666666,0.3783873818323706
5772,63.381056785583496,1.3416666666666666,0.3888593573443366
5773,63.39168643951416,1.3444444444444443,0.3944444109507185
5774,63.403101444244385,1.3461389218030446,0.393379739426428
5775,63.411062240600586,1.3472222222222223,0.3927555726689153
5776,63.421642780303955,1.3472222222222223,0.3936570312360293
5777,63.432321071624756,1.3472222222222223,0.4036946559862884
5778,63.440592765808105,1.3446845751668408,0.4026848372290536
5779,63.451064348220825,1.3414719581735144,0.4014064242626829
5780,63.46080470085144,1.338888888888889,0.3900810878207327
5781,63.47069025039673,1.338888888888889,0.3789109806079689
5782,63.48118782043457,1.338888888888889,0.3686135380212024
5783,63.492228507995605,1.338888888888889,0.3595378259108319
5784,63.50179386138916,1.338888888888889,0.3598868917612308
5785,63.511377811431885,1.338888888888889,0.3650852300457729
5786,63.52145075798035,1.338888888888889,0.3778637830567724
5787,63.532185554504395,1.338888888888889,0.3897320219703338
5788,63.540656089782715,1.338888888888889,0.3986332011555049
5789,63.55064845085144,1.3361111111111112,0.4096287754430691
5790,63.56141662597656,1.3361111111111112,0.4043927876870862
5791,63.57186937332153,1.3333333333333333,0.3867649622419434
5792,63.58078575134277,1.3305555555555555,0.3741985916275843
5793,63.59136939048767,1.3305555555555555,0.3698352684975984
5794,63.601428747177124,1.3305555555555555,0.3714060648243933
5795,63.61072611808777,1.3275369913859123,0.3703588672731967
5796,63.62158226966858,1.3222222222222222,0.3776892501315729
5797,63.63091707229614,1.3194444444444444,0.3843215012891514
5798,63.64054226875305,1.3166666666666669,0.386590429316744
5799,63.650718450546265,1.3138888888888889,0.3810053757103622
5800,63.66153907775879,1.3138888888888889,0.3750712562535814
5801,63.67272734642029,1.3111111111111111,0.3598868917612308
5802,63.68257546424866,1.3111111111111111,0.3445495857289108
5803,63.69313836097717,1.3111111111111111,0.3454006589696778
5804,63.70166540145874,1.3083333333333331,0.3509857125760596
5805,63.721325635910034,1.3083333333333331,0.3885102914939378
5806,63.73110222816467,1.3083333333333331,0.4012511950334964
5807,63.7406530380249,1.3083333333333331,0.403520123061089
5808,63.75157856941223,1.3083333333333331,0.4070107815650776
5809,63.76179122924805,1.3083333333333331,0.4016002608838953
5810,63.77268719673157,1.3053525041835583,0.398284135305106
5811,63.78120017051697,1.3027777777777778,0.3993313328563025
5812,63.791285037994385,1.3027777777777778,0.3947934768011173
5813,63.80145454406738,1.2999999999999998,0.3926990816987241
5814,63.809911489486694,1.2999999999999998,0.3922823012093105
5815,63.82100987434387,1.2999999999999998,0.3917353436444773
5816,63.83128213882446,1.2999999999999998,0.3906046865963309
5817,63.8406035900116,1.2999999999999998,0.3834488366631541
5818,63.850863456726074,1.3027777777777778,0.3747221904031825
5819,63.86171293258667,1.3027777777777778,0.3747221904031825
5820,63.87091398239136,1.3086956255660815,0.3753823316809582
5821,63.88054323196411,1.3111111111111111,0.3797453084309729
5822,63.89117121696472,1.3111111111111111,0.3944444109507185
5823,63.90075397491455,1.3138888888888889,0.4043927876870862
5824,63.910266637802124,1.3166666666666669,0.4061381169390805
5825,63.9216845035553,1.3194444444444444,0.4042182547618867
5826,63.93128681182861,1.3194444444444444,0.3988077340807043
5827,63.94111347198486,1.3194444444444444,0.3951425426515162
5828,63.951579093933105,1.3194444444444444,0.3984586682303054
5829,63.96104335784912,1.3194444444444444,0.4061381169390805
5830,63.97153282165527,1.3194444444444444,0.4080579791162742
5831,63.98082947731018,1.3194444444444444,0.3996803987067015
5832,63.99086046218872,1.3222222222222222,0.3977605365295077
5833,64.00278568267822,1.3222222222222222,0.393048147549123
5834,64.0118317604065,1.3222222222222222,0.3846705671395502
5835,64.02169370651245,1.3250000000000002,0.3818780403363593
5836,64.03112769126892,1.3277777777777775,0.3811799086355615
5837,64.05053091049194,1.3305555555555555,0.3841469683639519
5838,64.06074237823486,1.3305555555555555,0.3956661414271145
5839,64.07043385505676,1.3305555555555555,0.4077134673629443
5840,64.08070731163025,1.3305555555555555,0.4078059878922709
5841,64.0907244682312,1.3305555555555555,0.3974114706791088
5842,64.10100674629211,1.3305555555555555,0.3792600464583678
5843,64.1094377040863,1.3313747047578806,0.3751425534724184
5844,64.12116694450378,1.332514346288312,0.369414090336852
5845,64.13078045845032,1.3333333333333333,0.3757693879543792
5846,64.1405668258667,1.3305555555555555,0.3871417068555947
5847,64.15103125572205,1.3305555555555555,0.3944444109507185
5848,64.16095495223999,1.3305555555555555,0.3974114706791088
5849,64.17125654220581,1.3305555555555555,0.3935717463247213
5850,64.18168568611145,1.3333333333333333,0.3939208121751202
5851,64.19091415405273,1.3333333333333333,0.3895574890451344
5852,64.20086455345154,1.3333333333333333,0.38781215979314
5853,64.21357870101929,1.3305555555555555,0.3871140280923423
5854,64.2205696105957,1.3333333333333333,0.3824016391119576
5855,64.23064517974854,1.3333333333333333,0.3871140280923423
5856,64.23955607414246,1.3359774715883366,0.3879447086240417
5857,64.2505042552948,1.3391924019233317,0.388954708776264
5858,64.26136994361877,1.3416666666666666,0.3975860036043083
5859,64.28056716918945,1.3472222222222223,0.4059635840138811
5860,64.29119491577148,1.3472222222222223,0.4145156973486533
5861,64.30074787139893,1.35,0.4195771521794368
5862,64.31353163719177,1.35,0.4246386070102204
5863,64.32060050964355,1.352777777777778,0.4171336912266448
5864,64.33048176765442,1.352777777777778,0.4029965242854907
5865,64.3405909538269,1.3555911897313555,0.3955206089427304
5866,64.35123181343079,1.3583333333333332,0.3843215012891514
5867,64.36088562011719,1.3583333333333332,0.3820525732615587
5868,64.37166047096252,1.363888888888889,0.3872885610175417
5869,64.38137006759644,1.363888888888889,0.3932226804743224
5870,64.39022874832153,1.3666666666666667,0.3986332011555049
5871,64.40048408508301,1.3666666666666667,0.4082325120414737
5872,64.41077709197998,1.3666666666666667,0.4148647631990521
5873,64.42051768302917,1.3694444444444442,0.4246386070102204
5874,64.43090033531189,1.3666666666666667,0.4300491276914028
5875,64.44111895561218,1.3666666666666667,0.4235914094590238
5876,64.45097708702087,1.3666666666666667,0.4197516851046363
5877,64.46109628677368,1.363888888888889,0.4166100924510464
5878,64.47075057029724,1.363888888888889,0.4096287754430691
5879,64.48181772232056,1.363888888888889,0.4052654523130833
5880,64.49073243141174,1.363888888888889,0.4005530633326986
5881,64.50088572502136,1.3666666666666667,0.3956661414271145
5882,64.51119303703308,1.3666666666666667,0.3953170755767157
5883,64.52142000198364,1.3694444444444442,0.3897320219703338
5884,64.53123784065247,1.3722222222222222,0.3799581781591655
5885,64.54080200195312,1.3722222222222222,0.3799581781591655
5886,64.55103087425232,1.3722222222222222,0.3862413634663451
5887,64.5606415271759,1.3694444444444442,0.393048147549123
5888,64.5706479549408,1.3722222222222222,0.411199571769864
5889,64.58072757720947,1.3722222222222222,0.4185299546282402
5890,64.59118843078613,1.3722222222222222,0.4143411644234538
5891,64.60256600379944,1.3722222222222222,0.4078834461910748
5892,64.6114149093628,1.3722222222222222,0.4036946559862884
5893,64.63332176208496,1.3722222222222222,0.3844960342143508
5894,64.64098048210144,1.375,0.3740240587023848
5895,64.65123176574707,1.375,0.3775147172063735
5896,64.661052942276,1.3777777777777778,0.3747221904031825
5897,64.67055463790894,1.3777777777777778,0.3719296635999916
5898,64.68076801300049,1.3805555555555555,0.3757693879543792
5899,64.69034504890442,1.3805555555555555,0.3757693879543792
5900,64.7018301486969,1.3805555555555555,0.3750712562535814
5901,64.71092224121094,1.3805555555555555,0.3766420525803763
5902,64.72216033935547,1.3833333333333335,0.3754203221039803
5903,64.73172330856323,1.3833333333333335,0.3735004599267865
5904,64.74068903923035,1.386111111111111,0.3797836452339661
5905,64.75097894668579,1.386111111111111,0.3832743037379548
5906,64.76173233985901,1.386111111111111,0.3820525732615587
5907,64.7705454826355,1.3888888888888888,0.3817035074111599
5908,64.78075456619263,1.3916666666666666,0.3827507049623564
5909,64.79088568687439,1.3916666666666666,0.3790855135331684
5910,64.80202102661133,1.3916666666666666,0.3888593573443366
5911,64.81137228012085,1.3888888888888888,0.394269878025519
5912,64.82077240943909,1.3888888888888888,0.4049163864626844
5913,64.83082461357117,1.386111111111111,0.4084070449666731
5914,64.84068655967712,1.3833333333333335,0.3986332011555049
5915,64.85045766830444,1.3833333333333335,0.3815289744859604
5916,64.86086988449097,1.386111111111111,0.3640756819660171
5917,64.8705985546112,1.3888888888888888,0.3658210112180114
5918,64.88082194328308,1.3916666666666666,0.3701843343479973
5919,64.89149951934814,1.3944444444444446,0.3785619147575701
5920,64.9009120464325,1.3972222222222224,0.3871140280923423
5921,64.91022062301636,1.4,0.3937462792499207
5922,64.9209201335907,1.4,0.391826417072727
5923,64.93057107925415,1.4,0.4016002608838953
5924,64.94047212600708,1.4,0.4061381169390805
5925,64.95096588134766,1.4,0.3923500158483253
5926,64.96061396598816,1.3972222222222224,0.3824016391119576
5927,64.97044682502747,1.3972222222222224,0.3724532623755899
5928,64.9805018901825,1.3975941465463806,0.3721027319582499
5929,64.99074363708496,1.4,0.364424747816416
5930,65.0009274482727,1.4,0.365646478292812
5931,65.01165890693665,1.4027777777777777,0.3666936758440086
5932,65.02082014083862,1.4,0.3661700770684103
5933,65.03450989723206,1.4,0.3647738136668149
5934,65.04316115379333,1.3972222222222224,0.3757693879543792
5935,65.05099725723267,1.3944444444444446,0.3857177646907468
5936,65.07227158546448,1.3896885412851412,0.3865401404594943
5937,65.08080196380615,1.3879128538942638,0.3792881080585655
5938,65.09065532684326,1.386111111111111,0.3562217003320426
5939,65.10104322433472,1.386111111111111,0.3467969223712733
5940,65.11033129692078,1.386111111111111,0.3431317309420852
5941,65.12313175201416,1.386111111111111,0.3431317309420852
5942,65.13096261024475,1.386111111111111,0.3481931857728687
5943,65.14186453819275,1.386111111111111,0.3490658503988659
5944,65.15366411209106,1.3833333333333335,0.3497639820996636
5945,65.16157603263855,1.3805555555555555,0.3509857125760596
5946,65.17144966125488,1.378630860923582,0.3469949522753598
5947,65.1815812587738,1.3766558796764925,0.3428999251346495
5948,65.19140386581421,1.375,0.3391174736624982
5949,65.20173835754395,1.3757486045483434,0.3450910724582779
5950,65.21186399459839,1.376482080190113,0.3509439479452149
5951,65.22143387794495,1.3771752984332255,0.3564755836685527
5952,65.2310881614685,1.3777777777777778,0.3623303527140228
5953,65.23998427391052,1.375,0.3623303527140228
5954,65.25046563148499,1.375,0.3532546406036523
5955,65.26099348068237,1.375,0.3534291735288517
5956,65.26936936378479,1.3766193102202162,0.3555658030273717
5957,65.28016185760498,1.378705824004012,0.358318893104782
5958,65.29099917411804,1.3805555555555555,0.3658210112180114
5959,65.300124168396,1.3833333333333335,0.3658210112180114
5960,65.30951261520386,1.386111111111111,0.3558726344816438
5961,65.32253694534302,1.386111111111111,0.3426081321664869
5962,65.33166599273682,1.386111111111111,0.3392920065876977
5963,65.33766722679138,1.386111111111111,0.3357946324287483
5964,65.351233959198,1.386111111111111,0.3275791583335546
5965,65.36174750328064,1.386111111111111,0.3073524812762014
5966,65.37118935585022,1.3916666666666666,0.3057816849494065
5967,65.38119387626648,1.3944444444444446,0.3052580861738083
5968,65.39257788658142,1.3944444444444446,0.312413936106985
5969,65.40367269515991,1.3972222222222224,0.3239331091701475
5970,65.41038107872009,1.3972222222222224,0.3225368457685521
5971,65.4214551448822,1.3972222222222224,0.325329372571743
5972,65.43077397346497,1.3972222222222224,0.3282964323001334
5973,65.44312119483948,1.3972222222222224,0.3351032163829112
5974,65.45110082626343,1.3958713737494088,0.3423177029680279
5975,65.46080327033997,1.3944444444444446,0.3555235686312449
5976,65.46978974342346,1.391786375669771,0.3543544889243099
5977,65.48089361190796,1.3888677433225272,0.3388060933800665
5978,65.49064803123474,1.3874210400506928,0.3294434914963849
5979,65.50097036361694,1.386111111111111,0.2958333082130388
5980,65.51173734664917,1.386111111111111,0.2921717659214064
5981,65.52102255821228,1.3862468918580426,0.2811725424962865
5982,65.53050684928894,1.3888888888888888,0.2710496328347194
5983,65.54243755340576,1.3916666666666666,0.2663372438543346
5984,65.55043959617615,1.3916666666666666,0.2630211182755455
5985,65.56126546859741,1.3916666666666666,0.2630211182755455
5986,65.57188606262207,1.3901998361480568,0.2741729235103544
5987,65.58272743225098,1.3884690810807605,0.2849572986027573
5988,65.59160041809082,1.386111111111111,0.2886565651135947
5989,65.61083054542542,1.386111111111111,0.2597049926967562
5990,65.62096762657166,1.386111111111111,0.2555162024919699
5991,65.63104629516602,1.3888888888888888,0.2462659574563999
5992,65.64145255088806,1.3888888888888888,0.2487094184091919
5993,65.65191626548767,1.3888888888888888,0.2426007660272118
5994,65.66231918334961,1.3888888888888888,0.2391101075232231
5995,65.67079305648804,1.386111111111111,0.2282890661608583
5996,65.69084930419922,1.3805555555555555,0.2218313479284793
5997,65.70090961456299,1.3805555555555555,0.2321287905152458
5998,65.71058654785156,1.3833333333333335,0.2431243648028101
5999,65.7201669216156,1.3833333333333335,0.2420771672516135
6000,65.73140907287598,1.3833333333333335,0.2336995868420407
6001,65.74054622650146,1.386111111111111,0.2220058808536787
6002,65.75078201293945,1.386111111111111,0.2047271212589348
6003,65.76111674308777,1.386111111111111,0.1872738287389915
6004,65.770667552948,1.386111111111111,0.1811651763570114
6005,65.78068709373474,1.3888888888888888,0.1855284994869972
6006,65.79080748558044,1.3916666666666666,0.184655834861
6007,65.80157804489136,1.3916666666666666,0.2024581932313422
6008,65.81206774711609,1.3944444444444446,0.2122320370425104
6009,65.82159614562988,1.3944444444444446,0.2127556358181087
6010,65.83091020584106,1.3944444444444446,0.1966986066997609
6011,65.8441755771637,1.3925203034415214,0.1803774651537763
6012,65.85190463066101,1.3921838139714025,0.1707321558612326
6013,65.8612973690033,1.3944444444444446,0.1541125729510993
6014,65.87360692024231,1.3982004297958832,0.1508086356747193
6015,65.88086748123169,1.4003283381814338,0.152175754826956
6016,65.89157247543335,1.4029388021724742,0.1741838593490341
6017,65.90160894393921,1.4055555555555557,0.1785471824790199
6018,65.92308616638184,1.4076758568755896,0.1870394032127311
6019,65.93363761901855,1.4055555555555557,0.1942551457469689
6020,65.9426167011261,1.4055555555555557,0.1987930018021541
6021,65.95068740844727,1.4055555555555557,0.1914626189437779
6022,65.9607400894165,1.4027777777777777,0.1759291886010284
6023,65.97100043296814,1.4055555555555557,0.1574286985298885
6024,65.98098754882812,1.4055555555555557,0.1401499389351446
6025,65.99131488800049,1.4083333333333334,0.1263618378443894
6026,66.00140047073364,1.4111111111111112,0.1162389281828223
6027,66.01070857048035,1.4111111111111112,0.1132718684544319
6028,66.02131533622742,1.4138888888888888,0.1167625269584206
6029,66.03210616111755,1.4166666666666667,0.1288052987971815
6030,66.04095768928528,1.4166666666666667,0.1308838219683399
6031,66.05206489562988,1.4166666666666667,0.1350884841043611
6032,66.06167650222778,1.4166666666666667,0.1281071670963837
6033,66.06943368911743,1.4186232342399323,0.1254026022380372
6034,66.08052611351013,1.4222222222222225,0.1211258500884064
6035,66.09055161476135,1.4222222222222225,0.1176351915844178
6036,66.10091400146484,1.425,0.120951317163207
6037,66.11147570610046,1.425,0.1179842574348166
6038,66.1205563545227,1.424649394408524,0.1180723742308558
6039,66.13106489181519,1.4222222222222225,0.1137954672300303
6040,66.14060521125793,1.4222222222222225,0.1131203766801546
6041,66.15050601959229,1.422060752914735,0.1059414855960558
6042,66.16063141822815,1.4194444444444445,0.097563905186483
6043,66.17361974716187,1.4194444444444445,0.0994611712236409
6044,66.18111443519592,1.4194444444444445,0.0972148393360841
6045,66.19256496429443,1.4222222222222225,0.0932005820564972
6046,66.20391035079956,1.4222222222222225,0.0980875039620813
6047,66.22110748291016,1.4222222222222225,0.0966328786418308
6048,66.2313392162323,1.4222222222222225,0.1171115928088195
6049,66.24073362350464,1.4222222222222225,0.1099557428756427
6050,66.25057601928711,1.4222222222222225,0.1151917306316257
6051,66.26150608062744,1.4222222222222225,0.120951317163207
6052,66.27108693122864,1.425,0.1136209343048308
6053,66.28154134750366,1.425,0.1061160185212552
6054,66.2912290096283,1.425,0.1047197551196597
6055,66.30086636543274,1.4277777777777776,0.0951204442336909
6056,66.312753200531,1.4277777777777776,0.0886627260013119
6057,66.32105851173401,1.4277777777777776,0.0877900613753147
6058,66.33090353012085,1.4305555555555556,0.0834267382453289
6059,66.3439428806305,1.4333333333333331,0.0771435529381493
6060,66.35013556480408,1.4361111111111111,0.074176493209759
6061,66.3607223033905,1.4388888888888889,0.0726056968829641
6062,66.37176823616028,1.4416666666666669,0.0764454212373516
6063,66.38092732429504,1.4416666666666669,0.0945968454580926
6064,66.39197754859924,1.4444444444444444,0.1048942880448592
6065,66.40082740783691,1.4444444444444444,0.1043706892692609
6066,66.41167974472046,1.4444444444444444,0.1094321441000444
6067,66.42192959785461,1.4416666666666669,0.1064650843716541
6068,66.4318573474884,1.4416666666666669,0.0869173967493176
6069,66.441086769104,1.4416666666666669,0.0703367688553714
6070,66.45060014724731,1.4444444444444444,0.0638790506229924
6071,66.46074914932251,1.4444444444444444,0.0537561409614253
6072,66.46936750411987,1.4444444444444444,0.0537561409614253
6073,66.48064756393433,1.4444444444444444,0.0487892907945279
6074,66.49064421653748,1.4444444444444444,0.0574213323906134
6075,66.50210738182068,1.4418847227229632,0.0573185758949335
6076,66.51125359535217,1.443592227607971,0.0565139331745273
6077,66.5217068195343,1.4455437380656706,0.0555943055369304
6078,66.53228664398193,1.4472222222222222,0.0509636141582344
6079,66.54104709625244,1.4472222222222222,0.0466002910282486
6080,66.55072212219238,1.4472222222222222,0.0453785605518525
6081,66.5622034072876,1.4472222222222222,0.0445058959258554
6082,66.57189536094666,1.4472222222222222,0.0417133691226644
6083,66.58061456680298,1.4444444444444444,0.036302848441482
6084,66.59087443351746,1.4444444444444444,0.0326376570122939
6085,66.60114693641663,1.4444444444444444,0.0366519142918809
6086,66.61017489433289,1.4444444444444444,0.03548199502209
6087,66.62059736251831,1.4416666666666669,0.0294960643587041
6088,66.63072395324707,1.4388888888888889,0.028623399732707
6089,66.64032816886902,1.4388888888888889,0.011693705988362
6090,66.65251851081848,1.4416666666666669,-0.0106465084371654
6091,66.66241812705994,1.4416666666666669,-0.0191986217719376
6092,66.6741623878479,1.4416666666666669,-0.0207694180987325
6093,66.68175292015076,1.4416666666666669,-0.006457718232379
6094,66.69305968284607,1.4416666666666669,0.0157079632679489
6095,66.70168280601501,1.4388888888888889,0.0413643032722656
6096,66.72294926643372,1.4375198304119752,0.0397299141319708
6097,66.73166823387146,1.4361111111111111,0.0191986217719376
6098,66.73719835281372,1.4361111111111111,0.0160791054583416
6099,66.80221962928772,1.4361111111111111,-0.0254818070791172
6100,66.81097841262817,1.4361111111111111,-0.0321804299800591
6101,66.8210597038269,1.4361111111111111,-0.0471238898038469
6102,66.83121943473816,1.4361111111111111,-0.0516617458590321
6103,66.84940886497498,1.4361111111111111,-0.0338557372822425
6104,66.86122155189514,1.4361111111111111,-0.0109955742875642
6105,66.87016701698303,1.4333333333333331,-0.0109955742875642
6106,66.88039040565491,1.4331933985063223,-0.0091662644844905
6107,66.8916745185852,1.4305555555555556,-0.046774823953448
6108,66.90117001533508,1.4305555555555556,-0.0699877030049726
6109,66.90894222259521,1.4305555555555556,-0.0805835538837754
6110,66.92068719863892,1.4305555555555556,-0.1162389281828223
6111,66.9319543838501,1.4305555555555556,-0.1183333232852155
6112,66.93949055671692,1.4305555555555556,-0.1183333232852155
6113,66.95124840736389,1.4305555555555556,-0.0984365698124801
6114,66.96104145050049,1.4305555555555556,-0.0783652834145454
6115,66.97338461875916,1.4305555555555556,-0.0719075651821663
6116,66.98142695426941,1.4305555555555556,-0.0616101225953998
6117,66.99069571495056,1.4305555555555556,-0.0673697091269811
6118,67.00101852416992,1.4333333333333331,-0.079412480965742
6119,67.01127195358276,1.4333333333333331,-0.0979129710368818
6120,67.02076435089111,1.4333333333333331,-0.1085594794740472
6121,67.03210496902466,1.4333333333333331,-0.108035880698449
6122,67.05111336708069,1.4333333333333331,-0.1136209343048308
6123,67.06174278259277,1.4333333333333331,-0.1014036295408705
6124,67.07279634475708,1.4333333333333331,-0.108035880698449
6125,67.0810899734497,1.4333333333333331,-0.114493598930828
6126,67.09090662002563,1.4333333333333331,-0.1176351915844178
6127,67.1012978553772,1.4333333333333331,-0.1373574121319537
6128,67.11076974868774,1.4361111111111111,-0.1511455132227089
6129,67.12120294570923,1.4361111111111111,-0.1411971364863412
6130,67.13082027435303,1.4361111111111111,-0.1282817000215832
6131,67.14146137237549,1.4361111111111111,-0.1103048087260416
6132,67.15175318717957,1.4388888888888889,-0.1033234917180643
6133,67.16148662567139,1.4416666666666669,-0.0949459113084915
6134,67.17098450660706,1.4416666666666669,-0.0965167076352864
6135,67.18134903907776,1.4444444444444444,-0.1090830782496456
6136,67.19174385070801,1.4472222222222222,-0.1260127719939905
6137,67.20098853111267,1.4472222222222222,-0.1333431548523667
6138,67.2116813659668,1.4472222222222222,-0.1368338133563554
6139,67.22068381309509,1.45,-0.1328195560767684
6140,67.23079085350037,1.45,-0.128630765871982
6141,67.24109768867493,1.45,-0.1250043433486192
6142,67.25044536590576,1.45,-0.1217153970642451
6143,67.26036214828491,1.45,-0.1216494488640047
6144,67.2708842754364,1.45,-0.1254891732183923
6145,67.28072214126587,1.45,-0.1267109036947883
6146,67.29096269607544,1.45,-0.1251401073679934
6147,67.3012855052948,1.45,-0.1164134611080217
6148,67.31293845176697,1.45,-0.105243353895258
6149,67.32177138328552,1.4472222222222222,-0.1127482696788336
6150,67.33257389068604,1.4472222222222222,-0.1218239817892042
6151,67.3405213356018,1.4444444444444444,-0.1357866158051588
6152,67.35091090202332,1.4472222222222222,-0.1584758960810851
6153,67.36073994636536,1.4472222222222222,-0.178198116628621
6154,67.37153720855713,1.4472222222222222,-0.1839577031602023
6155,67.3806643486023,1.4472222222222222,-0.1877974275145898
6156,67.39078092575073,1.4472222222222222,-0.1813397092822108
6157,67.4018394947052,1.45,-0.1747950574112695
6158,67.41051959991455,1.452777777777778,-0.1616174887346749
6159,67.42098593711853,1.452777777777778,-0.148352986419518
6160,67.44095516204834,1.4555555555555555,-0.1384046096831503
6161,67.45088696479797,1.4583333333333333,-0.1534144412503015
6162,67.46069073677063,1.4583333333333333,-0.1577777643802874
6163,67.46958422660828,1.459191639721631,-0.1612292191566134
6164,67.4806866645813,1.4602631593480175,-0.1655380552352486
6165,67.49076342582703,1.461111111111111,-0.1724385300970397
6166,67.50102066993713,1.461111111111111,-0.1747074581246324
6167,67.51040959358215,1.461111111111111,-0.1925098164949745
6168,67.5205774307251,1.461111111111111,-0.2033308578573394
6169,67.53034734725952,1.461111111111111,-0.2113593724165132
6170,67.54333281517029,1.461111111111111,-0.2019345944557439
6171,67.55045676231384,1.461111111111111,-0.1694714703686494
6172,67.5607533454895,1.461111111111111,-0.1509709802975095
6173,67.57053351402283,1.461111111111111,-0.1401499389351446
6174,67.58041000366211,1.461111111111111,-0.1427679328131361
6175,67.59132742881775,1.461111111111111,-0.1432915315887344
6176,67.60056352615356,1.4583333333333333,-0.1417207352619395
6177,67.61080121994019,1.4583333333333333,-0.1466076571675237
6178,67.62064719200134,1.4583333333333333,-0.1478293876439197
6179,67.63037371635437,1.4555555555555555,-0.1506219144471106
6180,67.6429991722107,1.4555555555555555,-0.1570796326794896
6181,67.65411067008972,1.4555555555555555,-0.1605702911834783
6182,67.67070317268372,1.452777777777778,-0.1691224045182505
6183,67.72715520858765,1.444339897142863,-0.1937570944626873
6184,67.76055669784546,1.4372505172966072,-0.1718192299738353
6185,67.78072834014893,1.4333333333333331,-0.1619760534991219
6186,67.79087567329407,1.4333333333333331,-0.1858775653373961
6187,67.80072450637817,1.4305555555555556,-0.1869247628885927
6188,67.81050539016724,1.4277777777777776,-0.1811651763570114
6189,67.8229467868805,1.425,-0.1745329251994329
6190,67.83151507377625,1.425,-0.1736602605734358
6191,67.84126925468445,1.425,-0.1654572130890624
6192,67.85170841217041,1.425,-0.1661553447898601
6193,67.86170959472656,1.4277777777777776,-0.1670280094158573
6194,67.87069249153137,1.4277777777777776,-0.1733111947230369
6195,67.88064050674438,1.4277777777777776,-0.1645845484630652
6196,67.89067959785461,1.425,-0.1692969374434499
6197,67.90215730667114,1.4222222222222225,-0.1596976265574811
6198,67.90953063964844,1.4222222222222225,-0.1596976265574811
6199,67.92055487632751,1.4222222222222225,-0.1528908424747032
6200,67.93156504631042,1.4222222222222225,-0.1473057888683214
6201,67.94079685211182,1.4222222222222225,-0.1537635071007004
6202,67.95092034339905,1.425,-0.166504410640259
6203,67.96058654785156,1.4277777777777776,-0.1787217154042193
6204,67.97065544128418,1.4277777777777776,-0.1823869068334074
6205,67.98236155509949,1.4277777777777776,-0.1734857276482363
6206,67.99176836013794,1.4277777777777776,-0.1446877949903299
6207,68.00143718719482,1.4277777777777776,-0.119729586686811
6208,68.03089785575867,1.4333333333333331,-0.0998328332140756
6209,68.04079747200012,1.4333333333333331,-0.1134464013796314
6210,68.05135369300842,1.4361111111111111,-0.1193805208364121
6211,68.06129503250122,1.4361111111111111,-0.1256637061435917
6212,68.0824728012085,1.4416666666666669,-0.1364847475059565
6213,68.09276628494263,1.4472222222222222,-0.1349139511791617
6214,68.10012984275818,1.45,-0.1349139511791617
6215,68.10914874076843,1.452777777777778,-0.1267109036947883
6216,68.13133215904236,1.45,-0.1235693110411985
6217,68.1394853591919,1.4472222222222222,-0.1235693110411985
6218,68.15035009384155,1.4472222222222222,-0.1375319450571531
6219,68.16100573539734,1.4472222222222222,-0.1352630170295605
6220,68.17097783088684,1.4472222222222222,-0.1295034304979792
6221,68.18182039260864,1.4444444444444444,-0.1274444428145903
6222,68.1917998790741,1.4444444444444444,-0.1156742801478763
6223,68.20128726959229,1.4444444444444444,-0.1047197551196597
6224,68.21341681480408,1.4416666666666669,-0.1078613477732495
6225,68.22035002708435,1.4388888888888889,-0.1132718684544319
6226,68.23062705993652,1.4361111111111111,-0.1281071670963837
6227,68.24073839187622,1.4333333333333331,-0.1425933998879367
6228,68.25071454048157,1.4305555555555556,-0.1425933998879367
6229,68.26101469993591,1.4277777777777776,-0.1398008730847457
6230,68.2705545425415,1.4249036027571622,-0.1393493987282509
6231,68.28021335601807,1.4220169600825434,-0.138554195441305
6232,68.29111528396606,1.4194444444444445,-0.1211258500884064
6233,68.30104804039001,1.4194444444444445,-0.1244419756671957
6234,68.3110179901123,1.4184058977392728,-0.1246377371091583
6235,68.32094049453735,1.4173722933014643,-0.1248325669556705
6236,68.3307626247406,1.4138888888888888,-0.1291543646475804
6237,68.34107065200806,1.4083333333333334,-0.1450368608407287
6238,68.35121083259583,1.4055555555555557,-0.1589994948566834
6239,68.36082243919373,1.4027777777777777,-0.1670280094158573
6240,68.37070035934448,1.4013506019132809,-0.1662209604778262
6241,68.38143730163574,1.4,-0.1668371070830356
6242,68.39111542701721,1.4,-0.1694714703686494
6243,68.40056681632996,1.4,-0.1710422666954443
6244,68.40908789634705,1.4,-0.1710422666954443
6245,68.42036962509155,1.4,-0.1738870580143402
6246,68.43045783042908,1.4,-0.1722639971718403
6247,68.43978905677795,1.401374107872629,-0.1681197854618646
6248,68.4498381614685,1.4027777777777777,-0.1590161261014091
6249,68.46077156066895,1.4027777777777777,-0.1415462023367401
6250,68.46988010406494,1.4027777777777777,-0.1404531781113039
6251,68.47990036010742,1.4027777777777777,-0.135863895876453
6252,68.49048852920532,1.4027777777777777,-0.1284562329467826
6253,68.50152945518494,1.4055555555555557,-0.137881010907552
6254,68.5104775428772,1.4055555555555557,-0.1499237827463129
6255,68.52053046226501,1.4083333333333334,-0.161268422884276
6256,68.53299736976624,1.4111111111111112,-0.1621410875102732
6257,68.54173803329468,1.4111111111111112,-0.1621410875102732
6258,68.55054759979248,1.4138888888888888,-0.1626516383087674
6259,68.56060242652893,1.4138888888888888,-0.1624901533606721
6260,68.56952452659607,1.4111111111111112,-0.1624901533606721
6261,68.58070802688599,1.4111111111111112,-0.1668534764906579
6262,68.59063506126404,1.4111111111111112,-0.1649336143134641
6263,68.60135221481323,1.4111111111111112,-0.1633628179866692
6264,68.61108994483948,1.4111111111111112,-0.1689478715930511
6265,68.62064027786255,1.4111111111111112,-0.1736602605734358
6266,68.63178277015686,1.4111111111111112,-0.1768018532270256
6267,68.65081572532654,1.4083333333333334,-0.1577777643802874
6268,68.67158222198486,1.402374064105835,-0.1521552262092648
6269,68.68104195594788,1.4,-0.1478293876439197
6270,68.6913526058197,1.4,-0.1483176947782958
6271,68.70189929008484,1.4,-0.1537635071007004
6272,68.71079206466675,1.3972222222222224,-0.144338729139931
6273,68.72075843811035,1.3944444444444446,-0.1361356816555577
6274,68.7311282157898,1.3916666666666666,-0.1172861257340189
6275,68.74195957183838,1.386111111111111,-0.1094321441000444
6276,68.75134372711182,1.3833333333333335,-0.1136209343048308
6277,68.76112675666809,1.3805555555555555,-0.1282817000215832
6278,68.77161931991577,1.3805555555555555,-0.1384046096831503
6279,68.78062915802002,1.3777777777777778,-0.1471312559431219
6280,68.79151844978333,1.375,-0.1481784534943185
6281,68.80131721496582,1.3722222222222222,-0.1429424657383355
6282,68.81018495559692,1.3722222222222222,-0.1503874691013836
6283,68.8304705619812,1.3694444444444442,-0.1392772743091475
6284,68.83685398101807,1.3674292647386452,-0.1392772743091475
6285,68.85150122642517,1.3666666666666667,-0.1141445330804291
6286,68.86069583892822,1.363888888888889,-0.0937241808320955
6287,68.89083814620972,1.363888888888889,-0.0802851455917391
6288,68.9014790058136,1.3611111111111112,-0.0809832772925368
6289,68.91002750396729,1.3611111111111112,-0.0786080104463265
6290,68.91986727714539,1.3611111111111112,-0.0758739527692956
6291,68.93109798431396,1.3611111111111112,-0.0651007810993885
6292,68.94237637519836,1.3611111111111112,-0.0612610567450009
6293,68.95080780982971,1.363888888888889,-0.0575958653158128
6294,68.96201682090759,1.363888888888889,-0.0673697091269811
6295,68.97214007377625,1.363888888888889,-0.0787143492649442
6296,68.98145341873169,1.363888888888889,-0.0738274273593601
6297,68.99133467674255,1.3611111111111112,-0.0712094334813686
6298,69.00121688842773,1.3611111111111112,-0.0631809189221947
6299,69.01197814941406,1.3611111111111112,-0.0483456202802429
6300,69.02053999900818,1.363888888888889,-0.0347320521146871
6301,69.03057074546814,1.3666666666666667,-0.0261799387799149
6302,69.04449224472046,1.3666666666666667,-0.0291469985083053
6303,69.05108785629272,1.3694444444444442,-0.0404916386462684
6304,69.0608561038971,1.3722222222222222,-0.0502654824574366
6305,69.07107520103455,1.3730142313740985,-0.0511363420040252
6306,69.09070706367493,1.3777777777777778,-0.0548033385126219
6307,69.10058546066284,1.3805555555555555,-0.0478220215046446
6308,69.1118860244751,1.3833333333333335,-0.0410152374218667
6309,69.12067246437073,1.386111111111111,-0.0343829862642882
6310,69.13121795654297,1.386111111111111,-0.0307177948351002
6311,69.14323616027832,1.3888888888888888,-0.0265290046303138
6312,69.15139627456665,1.3888888888888888,-0.0263544717051143
6313,69.16467690467834,1.3888888888888888,-0.0254818070791172
6314,69.17196846008301,1.3916666666666666,-0.0254818070791172
6315,69.1809549331665,1.3944444444444446,-0.0146607657167523
6316,69.19066667556763,1.3944444444444446,-0.0160570291183478
6317,69.20120668411255,1.3944444444444446,-0.0111701072127637
6318,69.2116448879242,1.3916666666666666,-0.0031415926535897
6319,69.22075057029724,1.3888888888888888,-0.0099483767363676
6320,69.23123502731323,1.3888888888888888,-0.0120427718387608
6321,69.24080777168274,1.3888888888888888,-0.0174532925199432
6322,69.25116896629333,1.3889314546327118,-0.0221656815003279
6323,69.26104044914246,1.3916666666666666,-0.0235619449019234
6324,69.2718493938446,1.3916666666666666,-0.0289724655831058
6325,69.28088235855103,1.3916666666666666,-0.0202458193231342
6326,69.29143214225769,1.3888888888888888,-0.0191986217719376
6327,69.30061674118042,1.386111111111111,-0.0115191730631625
6328,69.310631275177,1.3831979867587147,-0.0062111000257631
6329,69.32117986679077,1.3805555555555555,0.0015707963267948
6330,69.33084678649902,1.3805555555555555,-0.0003490658503988
6331,69.34082341194153,1.3805555555555555,-0.0043633231299858
6332,69.35090565681458,1.3805555555555555,-0.0068067840827778
6333,69.36068367958069,1.3777777777777778,-0.0095993108859688
6334,69.37090396881104,1.3777777777777778,-0.0090757121103705
6335,69.38083553314209,1.3777777777777778,-0.007679448708775
6336,69.39145135879517,1.3777777777777778,-0.0150098315671512
6337,69.40136551856995,1.3805555555555555,-0.0268780704807126
6338,69.41348004341125,1.3805555555555555,-0.0359537825910831
6339,69.42161345481873,1.3805555555555555,-0.0411897703470661
6340,69.4305567741394,1.3833333333333335,-0.0523598775598298
6341,69.44056034088135,1.3833333333333335,-0.0490437519810406
6342,69.45080304145813,1.3833333333333335,-0.0411897703470661
6343,69.46079802513123,1.386111111111111,-0.0282743338823081
6344,69.4709837436676,1.3888888888888888,-0.0228638132011257
6345,69.48002815246582,1.3888888888888888,-0.0228638132011257
6346,69.49072647094727,1.3916666666666666,-0.0134390352403563
6347,69.50184893608093,1.3916666666666666,-0.028623399732707
6348,69.51214504241943,1.3944444444444446,-0.0443313630006559
6349,69.52154302597046,1.3972222222222224,-0.0506145483078355
6350,69.53158521652222,1.4,-0.0561996019142174
6351,69.54045152664185,1.4027777777777777,-0.0394444410950718
6352,69.55124735832214,1.4055555555555557,-0.0373500459926786
6353,69.56186985969543,1.4055555555555557,-0.031066860685499
6354,69.57154417037964,1.4083333333333334,-0.0373500459926786
6355,69.58082795143127,1.4083333333333334,-0.0446804288510548
6356,69.59082293510437,1.4083333333333334,-0.0478220215046446
6357,69.60130405426025,1.4111111111111112,-0.0466002910282486
6358,69.61332321166992,1.4083333333333334,-0.0413466965079499
6359,69.62135314941406,1.4083333333333334,-0.0403364821601625
6360,69.63114142417908,1.4083333333333334,-0.0382227106186758
6361,69.64253807067871,1.4083333333333334,-0.0410152374218667
6362,69.65161609649658,1.4083333333333334,-0.0499164166070378
6363,69.66166925430298,1.4083333333333334,-0.0551524043630208
6364,69.67094016075134,1.4055555555555557,-0.0541052068118242
6365,69.68213844299316,1.4033664059448672,-0.0494973378676773
6366,69.6910514831543,1.40162403487725,-0.0458298783699556
6367,69.70067405700684,1.4,-0.0410152374218667
6368,69.72061920166016,1.3972222222222224,-0.0539306738866247
6369,69.73081541061401,1.3972222222222224,-0.0736528944341607
6370,69.7417266368866,1.3972222222222224,-0.0862192650485198
6371,69.75090456008911,1.3972222222222224,-0.0865861845664405
6372,69.76152753829956,1.3972222222222224,-0.0869173967493176
6373,69.77197074890137,1.3972222222222224,-0.0745255590601578
6374,69.78197050094604,1.3972222222222224,-0.0534070751110264
6375,69.79078340530396,1.3944444444444446,-0.0382227106186758
6376,69.8006751537323,1.3944444444444446,-0.0335103216382911
6377,69.81293678283691,1.3916666666666666,-0.0368264472170803
6378,69.82319188117981,1.3888888888888888,-0.0361283155162826
6379,69.8322684764862,1.3888888888888888,-0.0434586983746588
6380,69.84089922904968,1.3880207583911288,-0.0480951294446636
6381,69.85080146789551,1.3870247345247344,-0.0534146015891527
6382,69.86120414733887,1.386111111111111,-0.040317105721069
6383,69.87064528465271,1.386111111111111,-0.0397336594658901
6384,69.88139224052429,1.386111111111111,-0.0390695158410904
6385,69.89069771766663,1.386111111111111,-0.0373500459926786
6386,69.9010283946991,1.3833333333333335,-0.0436332312998582
6387,69.91060519218445,1.3833333333333335,-0.0488589700534619
6388,69.92041015625,1.3831859309219954,-0.0543103981193414
6389,69.93078756332397,1.38078576621293,-0.0677187749773799
6390,69.9410400390625,1.3833333333333335,-0.0675442420521805
6391,69.9529972076416,1.3851423805896068,-0.0644752656842155
6392,69.96067595481873,1.386111111111111,-0.0631809189221947
6393,69.97134280204773,1.386111111111111,-0.0652753140245879
6394,69.98079347610474,1.3888888888888888,-0.0617846555205992
6395,69.99045085906982,1.3916666666666666,-0.0645771823237902
6396,70.0011978149414,1.3916666666666666,-0.0748746249105567
6397,70.01172280311584,1.3916666666666666,-0.0731894852072142
6398,70.02184414863586,1.3888888888888888,-0.0734783615089612
6399,70.04088735580444,1.386111111111111,-0.0790634151153431
6400,70.05041337013245,1.386111111111111,-0.0799360797413402
6401,70.06053280830383,1.386111111111111,-0.0802851455917391
6402,70.07044553756714,1.386111111111111,-0.0747000919853573
6403,70.08167624473572,1.386111111111111,-0.0657011955951557
6404,70.09139108657837,1.386111111111111,-0.0579167604896117
6405,70.10257935523987,1.386111111111111,-0.0560250689890179
6406,70.11193561553955,1.386111111111111,-0.0682423737529782
6407,70.12098503112793,1.386111111111111,-0.0781907504893459
6408,70.13058567047119,1.386111111111111,-0.091106186954104
6409,70.14079594612122,1.386111111111111,-0.0982620368872807
6410,70.1507740020752,1.386111111111111,-0.0989601685880784
6411,70.16164016723633,1.386111111111111,-0.0918043186549017
6412,70.17253947257996,1.3888888888888888,-0.0855211333477221
6413,70.20564222335815,1.3916666666666666,-0.0869173967493176
6414,70.2561559677124,1.3944444444444446,-0.1057669526708563
6415,70.26416826248169,1.3935835282857814,-0.1045769076039147
6416,70.28200817108154,1.3916666666666666,-0.1019272283164688
6417,70.2910590171814,1.3916666666666666,-0.1094321441000444
6418,70.30177187919617,1.3916666666666666,-0.1120501379780359
6419,70.31217050552368,1.3916666666666666,-0.109257611174845
6420,70.32054829597473,1.3888353103148927,-0.097563905186483
6421,70.33072423934937,1.386111111111111,-0.0816814089933346
6422,70.34058260917664,1.3851616018826227,-0.0779228652602485
6423,70.36112570762634,1.3833333333333335,-0.0834267382453289
6424,70.3709328174591,1.3833333333333335,-0.0954986347744079
6425,70.38173937797546,1.381754936520219,-0.1105001847630201
6426,70.3907516002655,1.3805555555555555,-0.1408480706359424
6427,70.40096998214722,1.3798434705632547,-0.1459038736519712
6428,70.41135144233704,1.3791200211869334,-0.151040363787694
6429,70.4206964969635,1.3784687954616897,-0.1556640660443091
6430,70.43287467956543,1.3777777777777778,-0.1603957582582788
6431,70.44112706184387,1.3805555555555555,-0.1551597705022959
6432,70.45123291015625,1.3805555555555555,-0.1432915315887344
6433,70.46162533760071,1.3805555555555555,-0.1377064779823526
6434,70.47101163864136,1.3777777777777778,-0.1494001839707146
6435,70.48143315315247,1.375,-0.1619665545850737
6436,70.49068117141724,1.3722222222222222,-0.183434104384604
6437,70.50073266029358,1.3694444444444442,-0.2052507200345331
6438,70.5105299949646,1.3666666666666667,-0.217293491873294
6439,70.5312807559967,1.3666666666666667,-0.2024581932313422
6440,70.5420491695404,1.3666666666666667,-0.1907644872429802
6441,70.5522837638855,1.3694958585987078,-0.1809906434318119
6442,70.56139850616455,1.3722222222222222,-0.1698205362190482
6443,70.57142496109009,1.375,-0.1745329251994329
6444,70.58216309547424,1.3777777777777778,-0.1713913325458431
6445,70.59083676338196,1.3833333333333335,-0.1860520982625955
6446,70.6007444858551,1.3833333333333335,-0.2024581932313422
6447,70.6095404624939,1.3833333333333335,-0.2024581932313422
6448,70.62069964408875,1.386111111111111,-0.2118829711921116
6449,70.63211560249329,1.386111111111111,-0.2145009650701031
6450,70.64291644096375,1.3888888888888888,-0.2075196480621258
6451,70.65047264099121,1.3888888888888888,-0.1909390201681796
6452,70.66120386123657,1.3916666666666666,-0.1986184688769547
6453,70.669766664505,1.3944444444444446,-0.1986184688769547
6454,70.6811273097992,1.397176836953422,-0.2508038135115851
6455,70.69099426269531,1.3944444444444446,-0.2673844414055313
6456,70.70291662216187,1.3944444444444446,-0.2619739207243489
6457,70.7120270729065,1.3916666666666666,-0.2604891989290653
6458,70.72121381759644,1.3916666666666666,-0.2495316620173885
6459,70.73084139823914,1.3916666666666666,-0.2207841503772827
6460,70.74070835113525,1.393136064421295,-0.2201378754905229
6461,70.75077438354492,1.3944444444444446,-0.2171189589480945
6462,70.7604615688324,1.3916666666666666,-0.2181661564992912
6463,70.77027463912964,1.3888888888888888,-0.2228785454796758
6464,70.78149223327637,1.3888888888888888,-0.2247984076568696
6465,70.79116344451904,1.386111111111111,-0.2207841503772827
6466,70.80128049850464,1.386111111111111,-0.2176425577236929
6467,70.81273865699768,1.386111111111111,-0.2183406894244906
6468,70.82100629806519,1.3888888888888888,-0.2223549467040776
6469,70.83058953285217,1.3888888888888888,-0.2265437369088639
6470,70.83964848518372,1.386111111111111,-0.2373972923135331
6471,70.86056590080261,1.3805555555555555,-0.2642428487519415
6472,70.86973905563354,1.3792453472707484,-0.2700877685774974
6473,70.88111853599548,1.3777777777777778,-0.2780309498426967
6474,70.89068484306335,1.3777777777777778,-0.2700024352835228
6475,70.90312194824219,1.3777777777777778,-0.2499311488855879
6476,70.91291546821594,1.3777777777777778,-0.2253220064324679
6477,70.94292950630188,1.375,-0.2450442269800039
6478,70.95138669013977,1.3722222222222222,-0.2687807048071267
6479,70.9613823890686,1.3694444444444442,-0.287455727803466
6480,70.97248029708862,1.3722222222222222,-0.2818706741970841
6481,70.98243856430054,1.3694444444444442,-0.2722713633111154
6482,70.99110150337219,1.3694444444444442,-0.266860842629933
6483,71.00077223777771,1.3722222222222222,-0.268082573106329
6484,71.01038885116577,1.372302575316677,-0.2775073510670984
6485,71.02066922187805,1.375,-0.2785012771522064
6486,71.03066611289978,1.375,-0.2752384230395057
6487,71.04024744033813,1.375,-0.2752004903548675
6488,71.05065536499023,1.375,-0.2661627109291352
6489,71.06072354316711,1.375,-0.2556907354171693
6490,71.06995153427124,1.377738799605554,-0.2557152261250708
6491,71.0809326171875,1.375,-0.2591813939211579
6492,71.09102654457092,1.3777777777777778,-0.2593559268463574
6493,71.10150051116943,1.3777777777777778,-0.2560398012675681
6494,71.11055827140808,1.3777777777777778,-0.2546435378659726
6495,71.12108564376831,1.375,-0.2539454061651749
6496,71.13150453567505,1.3777777777777778,-0.2506292805863857
6497,71.14066243171692,1.3778708274061506,-0.2652900463031381
6498,71.15079474449158,1.3805555555555555,-0.2802998778702893
6499,71.16147136688232,1.3805555555555555,-0.291469985083053
6500,71.17088103294373,1.3805555555555555,-0.297927703315432
6501,71.18316006660461,1.383064827320085,-0.2988736764843887
6502,71.19186162948608,1.3833333333333335,-0.290248254606657
6503,71.20130825042725,1.3833333333333335,-0.2731440279371125
6504,71.21104836463928,1.3833333333333335,-0.2508038135115851
6505,71.22165322303772,1.3833333333333335,-0.2438224965036078
6506,71.231027841568,1.3833333333333335,-0.2453932928304027
6507,71.24082517623901,1.3833333333333335,-0.2642428487519415
6508,71.25325846672058,1.3833333333333335,-0.2907718533822553
6509,71.26090502738953,1.3833333333333335,-0.3139847324337799
6510,71.27173137664795,1.386111111111111,-0.3227113786937515
6511,71.28079319000244,1.386111111111111,-0.3106686068549906
6512,71.29086780548096,1.386111111111111,-0.2946115777366428
6513,71.3128514289856,1.386111111111111,-0.2562143341927675
6514,71.32143235206604,1.386111111111111,-0.2488839513343914
6515,71.33117294311523,1.3888888888888888,-0.2515019452123829
6516,71.34119319915771,1.386111111111111,-0.2621484536495483
6517,71.35057330131531,1.386111111111111,-0.2771582852166995
6518,71.36055588722229,1.3833333333333335,-0.2960078411382383
6519,71.37050771713257,1.3833333333333335,-0.3026400922958167
6520,71.380450963974,1.3833333333333335,-0.3005456971934235
6521,71.39110493659973,1.3833333333333335,-0.3097959422289935
6522,71.40121340751648,1.3833333333333335,-0.3073524812762014
6523,71.41427993774414,1.3833333333333335,-0.3096214093037941
6524,71.42278742790222,1.3833333333333335,-0.3193952531149623
6525,71.43123006820679,1.386111111111111,-0.3279473664497345
6526,71.4406316280365,1.386111111111111,-0.3385938748868999
6527,71.4511570930481,1.386111111111111,-0.3476695869972704
6528,71.46286129951477,1.3888888888888888,-0.3300417615521277
6529,71.47081565856934,1.3888888888888888,-0.3131120678077827
6530,71.47906064987183,1.3888888888888888,-0.3131120678077827
6531,71.50412034988403,1.3888888888888888,-0.3008947630438224
6532,71.51918387413025,1.3896482839690472,-0.3117736006666122
6533,71.56181335449219,1.3916666666666666,-0.3483677186980682
6534,71.57328414916992,1.3944444444444446,-0.3597123588360313
6535,71.59342908859253,1.3944444444444446,-0.3801327110843649
6536,71.60477375984192,1.3944444444444446,-0.3801327110843649
6537,71.62365460395813,1.3944444444444446,-0.3331833542057175
6538,71.63105750083923,1.3972222222222224,-0.3186971214141646
6539,71.64090037345886,1.4,-0.3255039054969425
6540,71.6521966457367,1.4,-0.3347541505325124
6541,71.66170525550842,1.4027777777777777,-0.3488913174736665
6542,71.6716878414154,1.4055555555555557,-0.3654719453676126
6543,71.69117212295532,1.4111111111111112,-0.3780383159819718
6544,71.701406955719,1.4138888888888888,-0.3768165855055757
6545,71.71185398101807,1.4128511947726683,-0.3777945891692333
6546,71.72291159629822,1.4117528763396554,-0.3788297299053701
6547,71.73072624206543,1.4111111111111112,-0.3832743037379548
6548,71.74418878555298,1.4111111111111112,-0.383870809888174
6549,71.7518424987793,1.4111111111111112,-0.385019632989949
6550,71.76283574104309,1.4111111111111112,-0.3743731245527836
6551,71.77126336097717,1.4111111111111112,-0.3651013882376188
6552,71.78059601783752,1.4107560523279652,-0.3538083891070826
6553,71.79170799255371,1.4083333333333334,-0.3262020371977402
6554,71.7995502948761,1.4055555555555557,-0.3262020371977402
6555,71.81003189086914,1.4027777777777777,-0.3354522822333101
6556,71.82041096687317,1.4027777777777777,-0.3584906283596353
6557,71.83085441589355,1.4027777777777777,-0.3693116697220001
6558,71.85077834129333,1.3972222222222224,-0.3876376268679406
6559,71.8610692024231,1.3972222222222224,-0.3797836452339661
6560,71.87106370925903,1.3972222222222224,-0.3726277953007894
6561,71.88207602500916,1.3972222222222224,-0.3639011490408177
6562,71.89137744903564,1.3972222222222224,-0.349938515024863
6563,71.90091061592102,1.3972222222222224,-0.3389429407372988
6564,71.91369295120239,1.3947528407651528,-0.336305291918189
6565,71.9207067489624,1.393397748575587,-0.3348578617111792
6566,71.93140125274658,1.3916666666666666,-0.3485422516232676
6567,71.94123816490173,1.3888888888888888,-0.3511602455012591
6568,71.95127987861633,1.386111111111111,-0.3565707661824415
6569,71.96069574356079,1.386111111111111,-0.3605850234620285
6570,71.9715940952301,1.3833333333333335,-0.3628539514896211
6571,71.9816243648529,1.3833333333333335,-0.3729768611511882
6572,71.99072551727295,1.3833333333333335,-0.386590429316744
6573,72.00114250183105,1.3833333333333335,-0.3907792195215304
6574,72.00936388969421,1.3833333333333335,-0.3922659057549979
6575,72.02082371711731,1.3833333333333335,-0.3775147172063735
6576,72.03070068359375,1.3833333333333335,-0.3553490357060455
6577,72.04044246673584,1.382383375600175,-0.3437696403914891
6578,72.05053305625916,1.381399404451363,-0.3317756426455771
6579,72.06047630310059,1.3805555555555555,-0.3186971214141646
6580,72.06913256645203,1.3805555555555555,-0.3186971214141646
6581,72.08081316947937,1.3805555555555555,-0.3529055747532534
6582,72.09064149856567,1.3833333333333335,-0.3670427416944075
6583,72.10113763809204,1.386111111111111,-0.3776892501315729
6584,72.11226296424866,1.386111111111111,-0.3799581781591655
6585,72.12030696868896,1.3888888888888888,-0.3715805977495927
6586,72.13090109825134,1.3916666666666666,-0.3590142271352335
6587,72.1428439617157,1.3916666666666666,-0.3583160954344359
6588,72.15132236480713,1.3888888888888888,-0.3639011490408177
6589,72.17247247695923,1.3916666666666666,-0.3900810878207327
6590,72.18289136886597,1.3916666666666666,-0.3851941659151485
6591,72.1909704208374,1.3944444444444446,-0.369660735572399
6592,72.20115542411804,1.3972222222222224,-0.3459242577452761
6593,72.21093034744263,1.3972222222222224,-0.3321361566545209
6594,72.22048759460449,1.3972222222222224,-0.3297995542418278
6595,72.23081851005554,1.3972222222222224,-0.3321361566545209
6596,72.24105381965637,1.3972222222222224,-0.3504621138004614
6597,72.25202226638794,1.3972222222222224,-0.3714435579204239
6598,72.27636981010437,1.3972222222222224,-0.3845449034334066
6599,72.29618835449219,1.3951806763945198,-0.3899065548955332
6600,72.32973957061768,1.3992729149582055,-0.3360613056440572
6601,72.34017753601074,1.3944444444444446,-0.3337069529813158
6602,72.3511164188385,1.3916666666666666,-0.3378957431861022
6603,72.36197543144226,1.3888888888888888,-0.3371976114853044
6604,72.37164163589478,1.3888888888888888,-0.3373721444105039
6605,72.383371591568,1.386111111111111,-0.3380702761113016
6606,72.39151287078857,1.3833333333333335,-0.3452261260444784
6607,72.40134572982788,1.3805555555555555,-0.3455751918948773
6608,72.41146492958069,1.3805555555555555,-0.3586651612848347
6609,72.42308163642883,1.3777777777777778,-0.3560471674068433
6610,72.43187856674194,1.375,-0.3639011490408177
6611,72.4397337436676,1.3727250122220536,-0.3639011490408177
6612,72.45063328742981,1.3694444444444442,-0.3588396942100341
6613,72.46059322357178,1.3694444444444442,-0.3492403833240654
6614,72.47129988670349,1.3694444444444442,-0.3406882699892931
6615,72.47920942306519,1.3694444444444442,-0.3348217206717978
6616,72.49103999137878,1.3694444444444442,-0.3389429407372988
6617,72.50128126144409,1.3666666666666667,-0.3419100004656891
6618,72.5144910812378,1.3694444444444442,-0.347495054072071
6619,72.52348184585571,1.3722222222222222,-0.3543018381548489
6620,72.53086376190186,1.375,-0.3602359576116296
6621,72.53819489479065,1.375,-0.3602359576116296
6622,72.54519963264465,1.3777777777777778,-0.3698352684975984
6623,72.55235290527344,1.3777777777777778,-0.3707680725794882
6624,72.56206274032593,1.3777777777777778,-0.3792600464583678
6625,72.5734372138977,1.3777777777777778,-0.3785619147575701
6626,72.58031582832336,1.3777777777777778,-0.3780383159819718
6627,72.59042692184448,1.3777777777777778,-0.3789109806079689
6628,72.60157108306885,1.3805555555555555,-0.376118453804778
6629,72.60966229438782,1.383087842456043,-0.3715043137292333
6630,72.62053608894348,1.3862866283110988,-0.3680880230360643
6631,72.63101863861084,1.3888888888888888,-0.3663446099936098
6632,72.64081144332886,1.3916666666666666,-0.3663707434846722
6633,72.65077757835388,1.3916666666666666,-0.3679089021150288
6634,72.66078972816467,1.3916666666666666,-0.3772789422080751
6635,72.67101216316223,1.3916666666666666,-0.3939208121751202
6636,72.67838025093079,1.3916666666666666,-0.3939208121751202
6637,72.69137501716614,1.3916666666666666,-0.3874630939427411
6638,72.70282936096191,1.3944444444444446,-0.3926990816987241
6639,72.71188402175903,1.3944444444444446,-0.3876376268679406
6640,72.72102808952332,1.3972222222222224,-0.3871140280923423
6641,72.7307939529419,1.4,-0.3837979025135531
6642,72.74062275886536,1.4,-0.374896723328382
6643,72.75033736228943,1.4,-0.3686135380212024
6644,72.76055455207825,1.4,-0.3611086222376268
6645,72.77048540115356,1.4,-0.3571024186105237
6646,72.77981495857239,1.399960704181075,-0.3452261260444784
6647,72.79045128822327,1.3972222222222224,-0.347495054072071
6648,72.8013265132904,1.3972222222222224,-0.3497639820996636
6649,72.8100860118866,1.3972222222222224,-0.3497639820996636
6650,72.82105994224548,1.3972222222222224,-0.3682644721708035
6651,72.83146834373474,1.3972222222222224,-0.3886848244191372
6652,72.84026455879211,1.3944444444444446,-0.4033455901358895
6653,72.85085964202881,1.3944444444444446,-0.4066617157146788
6654,72.86103439331055,1.3944444444444446,-0.4054399852382828
6655,72.87176275253296,1.3916666666666666,-0.391826417072727
6656,72.88110756874084,1.388886666496441,-0.3808220456519097
6657,72.8914098739624,1.385821821813302,-0.3686901437903218
6658,72.90124034881592,1.3833333333333335,-0.3427826650916863
6659,72.91097474098206,1.3777777777777778,-0.3497639820996636
6660,72.92146921157837,1.375,-0.3576179637336381
6661,72.93055438995361,1.375,-0.3684390050960029
6662,72.9395649433136,1.375,-0.3728822725879991
6663,72.95042395591736,1.375,-0.3786067446335742
6664,72.9608998298645,1.375,-0.3914773512223281
6665,72.97171473503113,1.3722222222222222,-0.4016002608838953
6666,72.98192596435547,1.3694444444444442,-0.3996803987067015
6667,72.9909200668335,1.363888888888889,-0.404741853537485
6668,73.00084733963013,1.363888888888889,-0.4042182547618867
6669,73.01005935668945,1.3611111111111112,-0.4059635840138811
6670,73.02001285552979,1.3611111111111112,-0.4019493267342941
6671,73.03141069412231,1.3611111111111112,-0.3879866927183394
6672,73.06147861480713,1.3583333333333332,-0.3797836452339661
6673,73.07091283798218,1.3555555555555554,-0.3829252378875559
6674,73.08139371871948,1.352777777777778,-0.385019632989949
6675,73.09104704856873,1.35,-0.3794345793835673
6676,73.10081696510315,1.3472222222222223,-0.3899065548955332
6677,73.10922026634216,1.3472222222222223,-0.3899065548955332
6678,73.1202802658081,1.3472222222222223,-0.4020656747613379
6679,73.13081073760986,1.3472222222222223,-0.4173082241518442
6680,73.14192605018616,1.3473515396451792,-0.4102456546106783
6681,73.15091347694397,1.3498313369862238,-0.4085815778918725
6682,73.17100214958191,1.3472222222222223,-0.3830997708127553
6683,73.18459582328796,1.3437558814394517,-0.3838785172248419
6684,73.20057344436646,1.3416666666666666,-0.3811799086355615
6685,73.2118091583252,1.3416666666666666,-0.3883357585687383
6686,73.22152709960938,1.338888888888889,-0.3963642731279123
6687,73.23234343528748,1.338888888888889,-0.4002039974822997
6688,73.24019503593445,1.338888888888889,-0.4002039974822997
6689,73.25181269645691,1.3361111111111112,-0.4201007509550351
6690,73.26065421104431,1.3333333333333333,-0.41242130224626
6691,73.27035522460938,1.3305555555555555,-0.4101523742186674
6692,73.28082251548767,1.3277777777777775,-0.3991567999311032
6693,73.29154634475708,1.3222222222222222,-0.3871140280923423
6694,73.30117583274841,1.3194444444444444,-0.3755948550291797
6695,73.3127760887146,1.3194444444444444,-0.3687880709464018
6696,73.32110643386841,1.3166666666666669,-0.3666936758440086
6697,73.33054494857788,1.3138888888888889,-0.3672172746196069
6698,73.34061551094055,1.3138888888888889,-0.374896723328382
6699,73.351003408432,1.3138888888888889,-0.3837979025135531
6700,73.3607702255249,1.3138888888888889,-0.4077089132658754
6701,73.37069129943848,1.3138888888888889,-0.4159119607502488
6702,73.38242721557617,1.3138888888888889,-0.4213224814314311
6703,73.39273738861084,1.3111111111111111,-0.4185299546282402
6704,73.40104651451111,1.3083333333333331,-0.4094542425178697
6705,73.4125497341156,1.3027777777777778,-0.4016002608838953
6706,73.43328809738159,1.3027777777777778,-0.4026474584350918
6707,73.45062351226807,1.3055555555555556,-0.4068362486398782
6708,73.46162438392639,1.3055555555555556,-0.4094542425178697
6709,73.47129201889038,1.3055555555555556,-0.4031710572106901
6710,73.49132919311523,1.3027777777777778,-0.3888593573443366
6711,73.50346994400024,1.3027777777777778,-0.381354441560761
6712,73.51467227935791,1.300874064674222,-0.3832682627129763
6713,73.52079772949219,1.2999999999999998,-0.3961897402027128
6714,73.53107905387878,1.2999999999999998,-0.4056145181634822
6715,73.54062342643738,1.3027777777777778,-0.416435559525847
6716,73.55119633674622,1.3055555555555556,-0.4323180557189954
6717,73.56110525131226,1.3055555555555556,-0.4263839362622147
6718,73.57280969619751,1.305694856611463,-0.4194700498803032
6719,73.5808424949646,1.306974739669993,-0.4120716468463005
6720,73.59064936637878,1.3083333333333331,-0.3775147172063735
6721,73.60148549079895,1.3083333333333331,-0.3719296635999916
6722,73.61195874214172,1.3098671778434208,-0.3779048697593445
6723,73.62045288085938,1.3111111111111111,-0.3827507049623564
6724,73.63180756568909,1.3138888888888889,-0.4084070449666731
6725,73.65474772453308,1.3166666666666669,-0.4223696789826277
6726,73.66415905952454,1.3194444444444444,-0.4260348704118158
6727,73.67183876037598,1.3250000000000002,-0.4290019301402062
6728,73.68056607246399,1.3277777777777775,-0.4283037984394084
6729,73.69093823432922,1.3277777777777775,-0.4307472593922005
6730,73.70183897018433,1.3277777777777775,-0.4365068459237818
6731,73.72034454345703,1.3333333333333333,-0.4245816372529112
6732,73.73200035095215,1.3333333333333333,-0.3967133389783111
6733,73.75070762634277,1.338888888888889,-0.3815289744859604
6734,73.76077318191528,1.3416666666666666,-0.3869394951671429
6735,73.77099776268005,1.3416666666666666,-0.3977605365295077
6736,73.77937054634094,1.34428629827561,-0.4122450116647793
6737,73.79050993919373,1.3444444444444443,-0.4310963252425994
6738,73.80161643028259,1.3444444444444443,-0.432143522793796
6739,73.81370186805725,1.3425903003647568,-0.433075517260907
6740,73.82097220420837,1.3413194196079676,-0.4327325136770356
6741,73.83162069320679,1.338888888888889,-0.4213224814314311
6742,73.85074949264526,1.3361111111111112,-0.4188790204786391
6743,73.86128234863281,1.338888888888889,-0.4230678106834255
6744,73.87070894241333,1.338888888888889,-0.4262094033370153
6745,73.88048124313354,1.3361111111111112,-0.4232423436086249
6746,73.89096927642822,1.3361111111111112,-0.4084070449666731
6747,73.90130400657654,1.3333333333333333,-0.3981096023799065
6748,73.91057825088501,1.3277777777777775,-0.3897320219703338
6749,73.9219422340393,1.3250000000000002,-0.3883357585687383
6750,73.93129253387451,1.3222222222222222,-0.3874630939427411
6751,73.94092559814453,1.3212698251062855,-0.4002092004571581
6752,73.95017075538635,1.3203557558220118,-0.4124423585211136
6753,73.96107816696167,1.3194444444444444,-0.437379510549779
6754,73.9707555770874,1.3166666666666669,-0.441044701978967
6755,73.98074245452881,1.3166666666666669,-0.4492477494633404
6756,73.99184775352478,1.3166666666666669,-0.4420918995301637
6757,74.00180435180664,1.3138888888888889,-0.428129265514209
6758,74.0106246471405,1.3138888888888889,-0.4059635840138811
6759,74.02158331871033,1.3111111111111111,-0.3897320219703338
6760,74.03076648712158,1.3083333333333331,-0.3857177646907468
6761,74.04138612747192,1.3055555555555556,-0.3911282853719292
6762,74.05195569992065,1.3027777777777778,-0.3968878719035105
6763,74.06132245063782,1.3027777777777778,-0.4000294645571003
6764,74.07248783111572,1.2999999999999998,-0.4057890510886816
6765,74.08151841163635,1.2999999999999998,-0.4108505059194651
6766,74.09183502197266,1.2999999999999998,-0.4162610266006476
6767,74.10115170478821,1.2999999999999998,-0.4272566008882119
6768,74.11133027076721,1.2999999999999998,-0.4330161874197932
6769,74.1220772266388,1.2999999999999998,-0.4401720373529699
6770,74.13217353820801,1.3027777777777778,-0.4380776422505767
6771,74.14292335510254,1.3027777777777778,-0.4387757739513744
6772,74.15087938308716,1.3027777777777778,-0.4302236606166023
6773,74.16090083122253,1.2999999999999998,-0.4181808887778414
6774,74.17022943496704,1.2999999999999998,-0.4181808887778414
6775,74.18061780929565,1.2999999999999998,-0.4008606258863799
6776,74.19069910049438,1.3014220317040353,-0.4088166964933807
6777,74.20119094848633,1.3027777777777778,-0.4190535534038385
6778,74.21169328689575,1.3027777777777778,-0.4330161874197932
6779,74.22132635116577,1.3083333333333331,-0.4431390970813603
6780,74.23064827919006,1.3111111111111111,-0.4415683007545654
6781,74.24271011352539,1.3138888888888889,-0.4445353604829557
6782,74.25218152999878,1.3166666666666669,-0.4480260189869444
6783,74.2637882232666,1.3194444444444444,-0.4527384079673291
6784,74.27293729782104,1.3222222222222222,-0.4614650542273008
6785,74.2808985710144,1.3250000000000002,-0.4782202150464463
6786,74.2908091545105,1.3250000000000002,-0.4831071369520304
6787,74.30209255218506,1.3250000000000002,-0.4763003528692525
6788,74.31097197532654,1.3194444444444444,-0.4785692808968452
6789,74.32110548019409,1.3111111111111111,-0.4513421445657336
6790,74.3309690952301,1.3055555555555556,-0.4122467693210606
6791,74.34028267860413,1.2969496764626245,-0.4102774454819848
6792,74.35110306739807,1.2944444444444445,-0.3870787259811931
6793,74.360604763031,1.2944444444444445,-0.3391174736624982
6794,74.37100315093994,1.2944444444444445,-0.3431317309420852
6795,74.38338088989258,1.2971931028348518,-0.3566025883522745
6796,74.39037227630615,1.298419624175418,-0.3632907426800653
6797,74.40073084831238,1.2999999999999998,-0.3851941659151485
6798,74.41076302528381,1.2999999999999998,-0.4084515615280678
6799,74.42080640792847,1.2999999999999998,-0.4314453910929982
6800,74.43099856376648,1.2999999999999998,-0.4443608275577563
6801,74.44393754005432,1.2999999999999998,-0.4488986836129415
6802,74.45117139816284,1.2972222222222225,-0.4455825580341523
6803,74.46115756034851,1.2944444444444445,-0.4399975044277704
6804,74.473153591156,1.2927112612985008,-0.4459325058558684
6805,74.48096227645874,1.2915830646494708,-0.4497958302476613
6806,74.49110412597656,1.290117773093033,-0.4548134808637486
6807,74.50116634368896,1.2888888888888888,-0.4710643651132696
6808,74.51065444946289,1.288693597043419,-0.4839798015780276
6809,74.52112555503845,1.286111111111111,-0.4961971063419879
6810,74.53080725669861,1.286111111111111,-0.4813618077000361
6811,74.54033875465393,1.286111111111111,-0.4658283773572866
6812,74.54990148544312,1.286111111111111,-0.4652284702413523
6813,74.56098961830139,1.286111111111111,-0.44628068973495
6814,74.57074737548828,1.286111111111111,-0.4274311338134113
6815,74.58090138435364,1.286111111111111,-0.4255906110792652
6816,74.5923261642456,1.286111111111111,-0.3984586682303054
6817,74.60105895996094,1.286111111111111,-0.3886848244191372
6818,74.61055994033813,1.286111111111111,-0.3876376268679406
6819,74.62085294723511,1.2888888888888888,-0.4009021291830975
6820,74.63038229942322,1.2944444444444445,-0.4202752838802346
6821,74.64026975631714,1.3000807640935153,-0.438601241026175
6822,74.65047597885132,1.3027777777777778,-0.4564035993965172
6823,74.67123413085938,1.2999999999999998,-0.4527384079673291
6824,74.69201731681824,1.2972222222222225,-0.4363323129985824
6825,74.70253896713257,1.2916666666666667,-0.4464552226601495
6826,74.71402525901794,1.2916666666666667,-0.4792674125976429
6827,74.72111082077026,1.2944444444444445,-0.5075417464799511
6828,74.7310676574707,1.2972222222222225,-0.5291838292046808
6829,74.75195622444153,1.2999999999999998,-0.5279620987282847
6830,74.76222252845764,1.2999999999999998,-0.506320016003555
6831,74.77397394180298,1.2999999999999998,-0.4752531553180559
6832,74.78250336647034,1.2999999999999998,-0.4391248398017733
6833,74.79220986366272,1.2999999999999998,-0.4166100924510464
6834,74.80149722099304,1.3027777777777778,-0.4118977034706618
6835,74.81244230270386,1.3027777777777778,-0.4214970143566306
6836,74.82237195968628,1.3083333333333331,-0.4283037984394084
6837,74.83166456222534,1.3111111111111111,-0.4487241506877421
6838,74.87057399749756,1.3111111111111111,-0.44628068973495
6839,74.8797996044159,1.3111111111111111,-0.4396484385773716
6840,74.8906683921814,1.3111111111111111,-0.4290019301402062
6841,74.90040278434753,1.3111111111111111,-0.4338888520457903
6842,74.91022372245789,1.3111111111111111,-0.4413801843380033
6843,74.92034554481506,1.3111111111111111,-0.4524702994079318
6844,74.93344354629517,1.3111111111111111,-0.4597197249753064
6845,74.94206547737122,1.3111111111111111,-0.460766922526503
6846,74.95140075683594,1.3083333333333331,-0.459545192050107
6847,74.96141982078552,1.3083333333333331,-0.4654793115068877
6848,74.97109198570251,1.3083333333333331,-0.4742059577668593
6849,74.98148369789124,1.3055555555555556,-0.4810127418496372
6850,74.9928331375122,1.3055555555555556,-0.4733332931408622
6851,75.00164556503296,1.3027777777777778,-0.4625122517784973
6852,75.01359415054321,1.3027777777777778,-0.4399975044277704
6853,75.02112054824829,1.2999999999999998,-0.420449816805434
6854,75.03201055526733,1.2999999999999998,-0.41242130224626
6855,75.04067063331604,1.2999999999999998,-0.4129449010218584
6856,75.05059766769409,1.2999999999999998,-0.4230678106834255
6857,75.06053256988525,1.2999999999999998,-0.4382521751757761
6858,75.07118463516235,1.3027777777777778,-0.4577998627981126
6859,75.08148336410522,1.3027777777777778,-0.4721115626644661
6860,75.09153366088867,1.2999999999999998,-0.4757767540936543
6861,75.10151410102844,1.2999999999999998,-0.4783947479716457
6862,75.12206959724426,1.2916666666666667,-0.4586725274241098
6863,75.13292074203491,1.2916666666666667,-0.4518657433413319
6864,75.14307069778442,1.2916666666666667,-0.4499458811641382
6865,75.1518931388855,1.2944444444444445,-0.4551818689201212
6866,75.16192841529846,1.2972222222222225,-0.4612905213021013
6867,75.17342853546143,1.2972222222222225,-0.4605923896013035
6868,75.18079280853271,1.2999999999999998,-0.4541346713689245
6869,75.19097971916199,1.2999999999999998,-0.4508185457901353
6870,75.20088863372803,1.2999999999999998,-0.4488986836129415
6871,75.21095633506775,1.2972222222222225,-0.4534365396681268
6872,75.22139763832092,1.2944444444444445,-0.4593706591249075
6873,75.23126292228699,1.2944444444444445,-0.4722860955896656
6874,75.24114060401917,1.2916666666666667,-0.4754276882432554
6875,75.25126576423645,1.2916666666666667,-0.4832816698772298
6876,75.26081013679504,1.2944444444444445,-0.4886921905584123
6877,75.27167844772339,1.2972222222222225,-0.4956735075663896
6878,75.28055310249329,1.3055555555555556,-0.4972443038931845
6879,75.29053616523743,1.3111111111111111,-0.4967207051175862
6880,75.30274796485901,1.3138888888888889,-0.4721115626644661
6881,75.31329870223999,1.3138888888888889,-0.422893277758226
6882,75.32127642631531,1.3111111111111111,-0.3780383159819718
6883,75.33329939842224,1.3111111111111111,-0.3637266161156183
6884,75.34127235412598,1.3055555555555556,-0.3733259270015871
6885,75.35136246681213,1.2999999999999998,-0.3757693879543792
6886,75.36129021644592,1.2972222222222225,-0.390255620745932
6887,75.37157154083252,1.2999999999999998,-0.4024729255098924
6888,75.38351964950562,1.2999999999999998,-0.4242895411598215
6889,75.3912284374237,1.2972222222222225,-0.4420918995301637
6890,75.40098094940186,1.2944444444444445,-0.4618141200776996
6891,75.41090154647827,1.2916666666666667,-0.4728096943652639
6892,75.42064023017883,1.2888888888888888,-0.4618141200776996
6893,75.43103337287903,1.286111111111111,-0.4459316238845512
6894,75.44070816040039,1.286111111111111,-0.4501204140893375
6895,75.45121502876282,1.2888888888888888,-0.4445353604829557
6896,75.4614930152893,1.2888888888888888,-0.4288273972150068
6897,75.47113394737244,1.2888888888888888,-0.3710569989739944
6898,75.49141693115234,1.284709544666789,-0.3571128038770895
6899,75.50070381164551,1.277777777777778,-0.4270820679630124
6900,75.52054214477539,1.2666666666666668,-0.4897393881096089
6901,75.5306134223938,1.2666666666666668,-0.4951499087907913
6902,75.54320096969604,1.2666666666666668,-0.4944517770899936
6903,75.55129551887512,1.2638888888888888,-0.4769984845700503
6904,75.56092119216919,1.2638888888888888,-0.4471533543609473
6905,75.57147240638733,1.2666666666666668,-0.4068362486398782
6906,75.58139705657959,1.2694444444444446,-0.3680899392456041
6907,75.5913336277008,1.2694444444444446,-0.366868208769208
6908,75.60101866722107,1.2694444444444446,-0.3803072440095644
6909,75.61036372184753,1.272222222222222,-0.3989822670059037
6910,75.62137961387634,1.275,-0.4085815778918725
6911,75.6310818195343,1.275,-0.4335397861953914
6912,75.64182043075562,1.272222222222222,-0.4593706591249075
6913,75.65181279182434,1.2694444444444446,-0.4693190358612752
6914,75.66106986999512,1.272222222222222,-0.4628613176288962
6915,75.67112040519714,1.272222222222222,-0.4616395871525001
6916,75.68264627456665,1.2694444444444446,-0.4574507969477138
6917,75.69253039360046,1.272222222222222,-0.4562290664713178
6918,75.70347023010254,1.275,-0.4616395871525001
6919,75.7139036655426,1.277777777777778,-0.4687954370856769
6920,75.72158885002136,1.2805555555555557,-0.4707152992628706
6921,75.73217940330505,1.2805555555555557,-0.4621631859280984
6922,75.74250626564026,1.2833333333333334,-0.4427900312309614
6923,75.75099015235901,1.2833333333333334,-0.4260348704118158
6924,75.76066660881042,1.2833333333333334,-0.4105014400690663
6925,75.77060413360596,1.2833333333333334,-0.4000294645571003
6926,75.78091216087341,1.2833333333333334,-0.404741853537485
6927,75.7913761138916,1.286111111111111,-0.4223696789826277
6928,75.8011486530304,1.286111111111111,-0.4354596483725852
6929,75.81153321266174,1.286111111111111,-0.4499458811641382
6930,75.82072377204895,1.286111111111111,-0.4534365396681268
6931,75.83092999458313,1.2888888888888888,-0.4488986836129415
6932,75.84069108963013,1.2888888888888888,-0.4501204140893375
6933,75.85065746307373,1.2888888888888888,-0.4605923896013035
6934,75.86128687858582,1.286111111111111,-0.4618141200776996
6935,75.87192344665527,1.286111111111111,-0.4602433237509047
6936,75.88263416290283,1.2833333333333334,-0.4560545335461183
6937,75.89166069030762,1.277777777777778,-0.4340633849709898
6938,75.90118718147278,1.275,-0.4180063558526419
6939,75.91281628608704,1.275,-0.4105014400690663
6940,75.92199754714966,1.272222222222222,-0.4038691889114879
6941,75.9316794872284,1.275,-0.404741853537485
6942,75.95177626609802,1.272222222222222,-0.4337143191205909
6943,75.96376824378967,1.2694444444444446,-0.4445353604829557
6944,75.97189736366272,1.2666666666666668,-0.4630358505540956
6945,75.98049354553223,1.261111111111111,-0.4625122517784973
6946,75.99101328849792,1.2555555555555558,-0.4591961261997081
6947,76.00071477890015,1.2527777777777778,-0.4544837372193234
6948,76.0103828907013,1.25,-0.4420918995301637
6949,76.0208146572113,1.2472222222222222,-0.4379031093253773
6950,76.0309534072876,1.2472222222222222,-0.437379510549779
6951,76.04167246818542,1.25,-0.4279547325890096
6952,76.0518696308136,1.25,-0.4218460802070294
6953,76.0621280670166,1.2527777777777778,-0.422893277758226
6954,76.07131052017212,1.2527777777777778,-0.42167154728183
6955,76.08297228813171,1.2527777777777778,-0.4042182547618867
6956,76.15109014511108,1.2416666666666665,-0.4518657433413319
6957,76.16235780715942,1.2416666666666665,-0.4454080251089529
6958,76.17212748527527,1.238888888888889,-0.4436626958569586
6959,76.18160629272461,1.2361111111111112,-0.4370304446993801
6960,76.19223213195801,1.2333333333333334,-0.4347615166717875
6961,76.20123267173767,1.2333333333333334,-0.4406956361285682
6962,76.21072149276733,1.2333333333333334,-0.4424409653805625
6963,76.22132205963135,1.2305555555555554,-0.459545192050107
6964,76.23115420341492,1.2305555555555554,-0.4743804906920588
6965,76.24415016174316,1.2277777777777776,-0.4749040894676571
6966,76.25104761123657,1.225,-0.4609414554517024
6967,76.26224613189697,1.2222222222222223,-0.4480260189869444
6968,76.27114081382751,1.2194444444444443,-0.4337143191205909
6969,76.32117629051208,1.2138888888888888,-0.4883431247080134
6970,76.34109616279602,1.2111111111111112,-0.478918346747244
6971,76.35112166404724,1.2083333333333337,-0.4719370297392667
6972,76.36161994934082,1.2055555555555555,-0.4562290664713178
6973,76.37130331993103,1.2027777777777775,-0.4394739056521721
6974,76.37707614898682,1.2027777777777775,-0.4394739056521721
6975,76.41264367103577,1.2,-0.477696616270848
6976,76.42147850990295,1.2,-0.4975933697435833
6977,76.43095755577087,1.1972222222222224,-0.5096361415823443
6978,76.43731737136841,1.1972222222222224,-0.5096361415823443
6979,76.44242572784424,1.1944444444444444,-0.5024802916491674
6980,76.45154047012329,1.1888888888888889,-0.5005604294719737
6981,76.46136784553528,1.1861111111111111,-0.4904375198104066
6982,76.47110414505005,1.1861111111111111,-0.4876449930072157
6983,76.4802474975586,1.1861111111111111,-0.4836307357276287
6984,76.49036741256714,1.1833333333333331,-0.4817108735504349
6985,76.50023937225342,1.1833333333333331,-0.4815363406252355
6986,76.51031804084778,1.1833333333333331,-0.4764748857944519
6987,76.52074337005615,1.1833333333333331,-0.4717624968140673
6988,76.53096008300781,1.1805555555555556,-0.4722860955896656
6989,76.54183197021484,1.1777777777777778,-0.4838052686528281
6990,76.55093336105347,1.1777777777777778,-0.4900884539600078
6991,76.56085276603699,1.175,-0.4914847173616032
6992,76.57083535194397,1.172222222222222,-0.5044001538263613
6993,76.58053135871887,1.1694444444444445,-0.5117305366847374
6994,76.59058403968811,1.1666666666666667,-0.5152211951887261
6995,76.60091161727905,1.1666666666666667,-0.5190609195431136
6996,76.6110167503357,1.1666666666666667,-0.5178391890667176
6997,76.62124562263489,1.1694444444444445,-0.5150466622635267
6998,76.63065814971924,1.1694444444444445,-0.5017821599483697
6999,76.64123439788818,1.172222222222222,-0.4904375198104066
7000,76.6505835056305,1.1694444444444445,-0.4881685917828139
7001,76.66071724891663,1.1694444444444445,-0.4900884539600078
7002,76.67185163497925,1.1694444444444445,-0.4991641660703783
7003,76.68070030212402,1.1694444444444445,-0.5101597403579425
7004,76.69230055809021,1.1694444444444445,-0.5253441048502933
7005,76.70096325874329,1.1694444444444445,-0.5276130328778859
7006,76.71355748176575,1.1694444444444445,-0.5202826500195097
7007,76.72132086753845,1.1694444444444445,-0.5160938598147232
7008,76.73083829879761,1.1666666666666667,-0.503876555050763
7009,76.7414288520813,1.1694444444444445,-0.4975933697435833
7010,76.75180435180664,1.1694444444444445,-0.5033529562751646
7011,76.761399269104,1.172222222222222,-0.5152211951887261
7012,76.77204751968384,1.175,-0.528485697503883
7013,76.78111410140991,1.175,-0.5358160803622591
7014,76.79096794128418,1.172222222222222,-0.5422737985946382
7015,76.80055356025696,1.172222222222222,-0.5429719302954359
7016,76.8107373714447,1.172222222222222,-0.5422737985946382
7017,76.82152557373047,1.175,-0.5255186377754926
7018,76.83104801177979,1.1777777777777778,-0.5246459731494955
7019,76.84084248542786,1.1777777777777778,-0.5181882549171165
7020,76.85157513618469,1.1805555555555556,-0.5002113636215748
7021,76.86099076271057,1.1805555555555556,-0.5131268000863329
7022,76.87125325202942,1.1805555555555556,-0.5249950389998944
7023,76.88062834739685,1.1777777777777778,-0.5330235535590683
7024,76.89116406440735,1.1777777777777778,-0.5375614096142535
7025,76.90325951576233,1.1833333333333331,-0.5448917924726298
7026,76.91052341461182,1.1833333333333331,-0.5440191278466325
7027,76.92089891433716,1.1861111111111111,-0.5476843192758206
7028,76.93162679672241,1.1833333333333331,-0.5366887449882564
7029,76.94098496437073,1.1861111111111111,-0.5293583621298802
7030,76.95089530944824,1.1833333333333331,-0.5187118536927148
7031,76.96083664894104,1.1833333333333331,-0.5098106745075437
7032,76.97120189666748,1.1805555555555556,-0.5133013330115324
7033,76.98141622543335,1.1805555555555556,-0.5222025121967034
7034,76.99191927909851,1.1777777777777778,-0.5330235535590683
7035,77.00168108940125,1.175,-0.540179403492245
7036,77.01052761077881,1.175,-0.5452408583230286
7037,77.02135848999023,1.175,-0.5541420375081997
7038,77.0310320854187,1.175,-0.5543165704333991
7039,77.04127025604248,1.175,-0.5590289594137837
7040,77.05109167098999,1.1694444444444445,-0.5585053606381855
7041,77.06108283996582,1.1666666666666667,-0.5450663253978292
7042,77.07103395462036,1.163888888888889,-0.5206317158699085
7043,77.08083939552307,1.163888888888889,-0.5133013330115324
7044,77.0917398929596,1.163888888888889,-0.5160938598147232
7045,77.10121965408325,1.1666666666666667,-0.5279620987282847
7046,77.11081194877625,1.172222222222222,-0.5387831400906495
7047,77.12081456184387,1.172222222222222,-0.5576326960121882
7048,77.13081240653992,1.172222222222222,-0.5715953300281429
7049,77.14067196846008,1.1694444444444445,-0.5675810727485561
7050,77.15128302574158,1.1666666666666667,-0.5553637679845956
7051,77.16068434715271,1.163888888888889,-0.5403539364174444
7052,77.17378330230713,1.1666666666666667,-0.5386086071654501
7053,77.18323373794556,1.1666666666666667,-0.538957673015849
7054,77.19248962402344,1.1666666666666667,-0.5581562947877866
7055,77.20191836357117,1.1666666666666667,-0.5661848093469605
7056,77.21201181411743,1.1666666666666667,-0.5637413483941683
7057,77.22150039672852,1.1694444444444445,-0.5586798935633849
7058,77.23134326934814,1.1694444444444445,-0.5436700619962337
7059,77.2414402961731,1.172222222222222,-0.5288347633542818
7060,77.25207543373108,1.175,-0.526042236551091
7061,77.26319932937622,1.1777777777777778,-0.5286602304290824
7062,77.27201056480408,1.1777777777777778,-0.534943415736262
7063,77.28281211853027,1.1777777777777778,-0.5403539364174444
7064,77.29148721694946,1.1777777777777778,-0.5347688828110626
7065,77.30102634429932,1.1777777777777778,-0.5316272901574728
7066,77.3105239868164,1.1777777777777778,-0.5290092962794813
7067,77.32155656814575,1.1805555555555556,-0.533721685259866
7068,77.33119082450867,1.1805555555555556,-0.5400048705670456
7069,77.34103345870972,1.1805555555555556,-0.5499532473034132
7070,77.35196042060852,1.1833333333333331,-0.5529203070318036
7071,77.36146402359009,1.1833333333333331,-0.5605997557405786
7072,77.37089347839355,1.1833333333333331,-0.5602506898901798
7073,77.38233590126038,1.1861111111111111,-0.5675810727485561
7074,77.39171147346497,1.1833333333333331,-0.5661848093469605
7075,77.40191960334778,1.1833333333333331,-0.5595525581893821
7076,77.41234946250916,1.1833333333333331,-0.5475097863506212
7077,77.42210865020752,1.1833333333333331,-0.5380850083898518
7078,77.43092322349548,1.1833333333333331,-0.5319763560078716
7079,77.44075274467468,1.1861111111111111,-0.529707427980279
7080,77.45057201385498,1.1861111111111111,-0.5277875658030853
7081,77.46124839782715,1.1861111111111111,-0.5372123437638546
7082,77.47119951248169,1.1888888888888889,-0.5365142120630569
7083,77.4805760383606,1.1888888888888889,-0.5370257278900368
7084,77.49183583259583,1.188548410778944,-0.5365773375676557
7085,77.50209403038025,1.1861111111111111,-0.5237733085234983
7086,77.51319146156311,1.1861111111111111,-0.5270894341022875
7087,77.52095651626587,1.1888888888888889,-0.5319763560078716
7088,77.53122997283936,1.1888888888888889,-0.5368632779134558
7089,77.542560338974,1.1888888888888889,-0.5352924815866609
7090,77.55162715911865,1.1888888888888889,-0.5380850083898518
7091,77.56164073944092,1.1888888888888889,-0.5265658353266892
7092,77.57178354263306,1.1861111111111111,-0.518013721991917
7093,77.58057928085327,1.1861111111111111,-0.5169665244407204
7094,77.59033536911011,1.1861111111111111,-0.5089380098815465
7095,77.60106372833252,1.1861111111111111,-0.5092870757319453
7096,77.61141562461853,1.1861111111111111,-0.5093967002190485
7097,77.62138414382935,1.1861111111111111,-0.5073313374296685
7098,77.63092589378357,1.1861111111111111,-0.5047492196767601
7099,77.64013028144836,1.1861111111111111,-0.5047492196767601
7100,77.65099048614502,1.1861111111111111,-0.5024802916491674
7101,77.66127514839172,1.1833333333333331,-0.4806636759992383
7102,77.67195248603821,1.1833333333333331,-0.4834562028024293
7103,77.69119358062744,1.1805555555555556,-0.501084028247572
7104,77.70152473449707,1.1833333333333331,-0.5283111645786835
7105,77.71420288085938,1.1861111111111111,-0.5618214862169747
7106,77.72374677658081,1.1861111111111111,-0.5749114556069321
7107,77.74135875701904,1.1888888888888889,-0.5597270911145815
7108,77.75120496749878,1.1888888888888889,-0.5263913024014898
7109,77.76131200790405,1.1888888888888889,-0.4818854064756344
7110,77.7720537185669,1.1916666666666669,-0.4483750848373433
7111,77.78010129928589,1.1944444444444444,-0.4471533543609473
7112,77.80067467689514,1.2,-0.4899139210348083
7113,77.81049919128418,1.2027777777777775,-0.5077162794051505
7114,77.82079195976257,1.2083333333333337,-0.5092870757319453
7115,77.83110046386719,1.2111111111111112,-0.5110324049839398
7116,77.84075021743774,1.2138888888888888,-0.5002113636215748
7117,77.85149788856506,1.2138888888888888,-0.4874704600820162
7118,77.861013174057,1.2166666666666666,-0.4815363406252355
7119,77.87064695358276,1.2166666666666666,-0.4867723283812185
7120,77.88069796562195,1.2166666666666666,-0.4890412564088111
7121,77.89208245277405,1.2194444444444443,-0.4951499087907913
7122,77.9007773399353,1.2194444444444443,-0.5094616086571448
7123,77.91431856155396,1.2222222222222223,-0.5059709501531562
7124,77.92074489593506,1.225,-0.5066690818539539
7125,77.93101334571838,1.225,-0.4984660343695805
7126,77.94032001495361,1.2274968530287678,-0.4824640802997482
7127,77.9607744216919,1.2277777777777776,-0.4618141200776996
7128,77.96973514556885,1.2277777777777776,-0.4618141200776996
7129,77.98063540458679,1.2277777777777776,-0.4633849164044945
7130,77.99095892906189,1.2277777777777776,-0.4733332931408622
7131,78.00186896324158,1.2277777777777776,-0.4775220833456485
7132,78.01317811012268,1.2305555555555554,-0.4700171675620729
7133,78.0209858417511,1.2305555555555554,-0.4680973053848792
7134,78.03095602989197,1.2333333333333334,-0.464432113955691
7135,78.04058074951172,1.23359259169566,-0.4641551893390922
7136,78.05147385597229,1.2361111111111112,-0.4647811798060899
7137,78.06068444252014,1.2361111111111112,-0.4637339822548934
7138,78.07077598571777,1.2333333333333334,-0.4623156865656267
7139,78.081139087677,1.23330710566432,-0.4504266336805442
7140,78.09153294563293,1.2317515015786558,-0.4478853550094874
7141,78.10093760490417,1.2305555555555554,-0.4347615166717875
7142,78.11042213439941,1.2305555555555554,-0.4291086225997893
7143,78.12089896202087,1.2305555555555554,-0.4228644489663527
7144,78.1306369304657,1.2305555555555554,-0.4132939668722572
7145,78.14066624641418,1.2305555555555554,-0.4059635840138811
7146,78.1504807472229,1.2333333333333334,-0.4056145181634822
7147,78.16069650650024,1.2333333333333334,-0.411199571769864
7148,78.17209076881409,1.238888888888889,-0.4066617157146788
7149,78.19112539291382,1.2416666666666665,-0.4146902302738527
7150,78.20237398147583,1.2416666666666665,-0.4244640740850209
7151,78.21268129348755,1.2416666666666665,-0.4290019301402062
7152,78.22067761421204,1.2416666666666665,-0.4260348704118158
7153,78.23110246658325,1.238888888888889,-0.4242895411598215
7154,78.24217224121094,1.241039483301512,-0.4180737528808769
7155,78.25074505805969,1.242704978095712,-0.413260031167631
7156,78.26114797592163,1.2444444444444445,-0.4033455901358895
7157,78.27118754386902,1.2527777777777778,-0.3975860036043083
7158,78.28088235855103,1.2583333333333333,-0.3921754829231258
7159,78.29119634628296,1.2638888888888888,-0.3944444109507185
7160,78.30167508125305,1.2666666666666668,-0.3803072440095644
7161,78.31218981742859,1.2666666666666668,-0.3705334001983961
7162,78.3205201625824,1.2637110846530848,-0.3862413634663451
7163,78.33072781562805,1.261111111111111,-0.4061381169390805
7164,78.34150266647339,1.2555555555555558,-0.4180063558526419
7165,78.3522355556488,1.25,-0.4217197193108144
7166,78.36119747161865,1.25,-0.4775220833456485
7167,78.37142610549927,1.25,-0.4756842170684076
7168,78.38083052635193,1.25,-0.457756950608228
7169,78.39079213142395,1.25,-0.4441726142482364
7170,78.40060949325562,1.25,-0.4021238596594935
7171,78.41298365592957,1.251182637664119,-0.3767107576048992
7172,78.42058324813843,1.2519089546049065,-0.3611033005618713
7173,78.43117928504944,1.2527777777777778,-0.3286454981505323
7174,78.44256234169006,1.2527777777777778,-0.3412118687648914
7175,78.45068955421448,1.2555555555555558,-0.3485422516232676
7176,78.4609899520874,1.2583333333333333,-0.3693116697220001
7177,78.4709689617157,1.2583333333333333,-0.4028219913602913
7178,78.48048162460327,1.2583333333333333,-0.4072520280999304
7179,78.49063897132874,1.2583333333333333,-0.4445353604829557
7180,78.50107145309448,1.261111111111111,-0.4368559117741807
7181,78.5105242729187,1.2583333333333333,-0.4352851154473858
7182,78.52060127258301,1.2583333333333333,-0.4270820679630124
7183,78.53060555458069,1.2583333333333333,-0.3920009499979264
7184,78.54083490371704,1.2583333333333333,-0.3747132322336545
7185,78.55058121681213,1.258688886246846,-0.3571041633705091
7186,78.56064009666443,1.261111111111111,-0.3211405823669567
7187,78.57131695747375,1.2638888888888888,-0.3303908274025265
7188,78.5810854434967,1.2666666666666668,-0.3511602455012591
7189,78.59097981452942,1.2694444444444446,-0.359188760060433
7190,78.60120129585266,1.272222222222222,-0.3628539514896211
7191,78.61070585250854,1.2740804289094356,-0.3635544789069092
7192,78.62053155899048,1.2760014692255055,-0.364278694044215
7193,78.63095164299011,1.277777777777778,-0.3837979025135531
7194,78.64124608039856,1.2805555555555557,-0.3981096023799065
7195,78.66095972061157,1.2833333333333334,-0.4024729255098924
7196,78.67236351966858,1.2833333333333334,-0.3958406743523139
7197,78.68254494667053,1.2833333333333334,-0.381354441560761
7198,78.69207429885864,1.2833333333333334,-0.3722787294503905
7199,78.70151734352112,1.2833333333333334,-0.3679154063204047
7200,78.71088814735413,1.2833333333333334,-0.3691371367968007
7201,78.72116446495056,1.286111111111111,-0.382576172037157
7202,78.73132944107056,1.2888888888888888,-0.395491608501915
7203,78.74132370948792,1.2888888888888888,-0.4021238596594935
7204,78.75125360488892,1.2916666666666667,-0.403520123061089
7205,78.76122760772705,1.2944444444444445,-0.399505865781502
7206,78.77049136161804,1.2953429366129894,-0.3908119608817958
7207,78.7809579372406,1.296358162926457,-0.3809885240951869
7208,78.79132318496704,1.2972222222222225,-0.3710569989739944
7209,78.80138850212097,1.2999999999999998,-0.3743731245527836
7210,78.83097386360168,1.3027777777777778,-0.391826417072727
7211,78.84308624267578,1.3055555555555556,-0.395491608501915
7212,78.8512978553772,1.3055555555555556,-0.385368698840348
7213,78.8615083694458,1.3083333333333331,-0.3728023282259888
7214,78.88002586364746,1.3150952952805757,-0.3603690890667654
7215,78.90090322494507,1.3250000000000002,-0.3551745027808461
7216,78.93059921264648,1.3305555555555555,-0.359188760060433
7217,78.94076800346375,1.3305555555555555,-0.35395277230445
7218,78.95096206665039,1.3305555555555555,-0.346273323595675
7219,78.96101069450378,1.3305555555555555,-0.338244809036501
7220,78.97216939926147,1.3305555555555555,-0.3460987906704756
7221,78.98082780838013,1.3333333333333333,-0.3532546406036523
7222,78.99102735519409,1.3333333333333333,-0.3502875808752619
7223,79.00063109397888,1.3333333333333333,-0.3364994797845068
7224,79.00916600227356,1.3333333333333333,-0.3364994797845068
7225,79.0201587677002,1.3333333333333333,-0.3080506129769992
7226,79.03081917762756,1.3333333333333333,-0.2974041045398337
7227,79.04075264930725,1.333674507948795,-0.3017674276698195
7228,79.05076789855957,1.338888888888889,-0.3139847324337799
7229,79.06077909469604,1.3416666666666666,-0.343480796792484
7230,79.07085251808167,1.3472222222222223,-0.377340184281174
7231,79.0807876586914,1.3501856829948229,-0.3669129992976822
7232,79.09077835083008,1.352777777777778,-0.3228859116189509
7233,79.10083723068237,1.352777777777778,-0.2872811948782666
7234,79.10954451560974,1.3499176700852906,-0.2867639007678231
7235,79.12006068229675,1.3472222222222223,-0.2669582861383187
7236,79.13067245483398,1.3472222222222223,-0.2432988977280095
7237,79.13986253738403,1.3472222222222223,-0.2398082392240209
7238,79.1710376739502,1.352777777777778,-0.3033382239966145
7239,79.18066716194153,1.352777777777778,-0.3209660494417572
7240,79.19173216819763,1.352777777777778,-0.3190461872645634
7241,79.20289611816406,1.35,-0.307177948351002
7242,79.21159648895264,1.3472222222222223,-0.296705972839036
7243,79.2208456993103,1.3472222222222223,-0.2988867608592011
7244,79.23129630088806,1.3472222222222223,-0.3013508140965032
7245,79.24119091033936,1.3472222222222223,-0.3146828641345776
7246,79.25068950653076,1.3472222222222223,-0.3284709652253328
7247,79.26046848297119,1.35,-0.3281218993749339
7248,79.27183103561401,1.35,-0.3115412714809878
7249,79.28056955337524,1.352777777777778,-0.2937389131106457
7250,79.29071760177612,1.3555555555555554,-0.2771582852166995
7251,79.30118584632874,1.3583333333333332,-0.2542944720155738
7252,79.31085157394409,1.3583333333333332,-0.2494075501099897
7253,79.32105016708374,1.3611111111111112,-0.2621484536495483
7254,79.33142399787903,1.363888888888889,-0.2761110876655029
7255,79.35096454620361,1.3694444444444442,-0.2806489437206882
7256,79.36095905303955,1.3722222222222222,-0.2895501229058592
7257,79.3727056980133,1.3778908466050772,-0.277332818141899
7258,79.38144254684448,1.3833333333333335,-0.2717477645355171
7259,79.39118456840515,1.3861552217773836,-0.2759365547403035
7260,79.40163826942444,1.3888888888888888,-0.2712241657599188
7261,79.41406869888306,1.3916666666666666,-0.2783800156930955
7262,79.42031955718994,1.3972222222222224,-0.2755874888899046
7263,79.43069767951965,1.4027777777777777,-0.2696533694331239
7264,79.44054317474365,1.4083333333333334,-0.2549926037163715
7265,79.45070576667786,1.4111111111111112,-0.2387610416728242
7266,79.46083092689514,1.4111111111111112,-0.2221804137788781
7267,79.47120475769043,1.4166666666666667,-0.210835773640915
7268,79.48272109031677,1.4166666666666667,-0.2029817920069405
7269,79.49100995063782,1.4194444444444445,-0.2076941809873252
7270,79.52106094360352,1.425,-0.1897172896917836
7271,79.53121566772461,1.4277777777777776,-0.1792453141798176
7272,79.54138827323914,1.4305555555555556,-0.1727875959474386
7273,79.55086135864258,1.4333333333333331,-0.1644100155378658
7274,79.56126737594604,1.4333333333333331,-0.1558579022030936
7275,79.57130265235901,1.4361111111111111,-0.1556833692778942
7276,79.58067321777344,1.4361111111111111,-0.156032435128293
7277,79.59059572219849,1.4361111111111111,-0.15079644737231
7278,79.601398229599,1.4388888888888889,-0.1497492498211134
7279,79.61214828491211,1.4399428922737432,-0.1476300502750548
7280,79.62256455421448,1.4409641691679056,-0.1455766512427463
7281,79.6313829421997,1.4416666666666669,-0.1534144412503015
7282,79.64281296730042,1.4452020934561365,-0.1534620457416842
7283,79.65148782730103,1.4472222222222222,-0.1448623279155293
7284,79.66172742843628,1.4487036577121015,-0.137229658278622
7285,79.67732048034668,1.45,-0.1162389281828223
7286,79.69512033462524,1.45,-0.1097812099504433
7287,79.71289730072021,1.45,-0.0980875039620813
7288,79.7217960357666,1.4471467318597615,-0.0906475447927623
7289,79.73165011405945,1.4444444444444444,-0.0747000919853573
7290,79.74149823188782,1.4444444444444444,-0.0638790506229924
7291,79.75147104263306,1.4444444444444444,-0.0633554518473941
7292,79.7626051902771,1.4472222222222222,-0.0631809189221947
7293,79.77120208740234,1.45,-0.0624827872213969
7294,79.7814736366272,1.45,-0.0558505360638185
7295,79.79121255874634,1.452777777777778,-0.052010811709431
7296,79.8074221611023,1.452777777777778,-0.0537561409614253
7297,79.82171297073364,1.455597289490736,-0.0518362787842315
7298,79.83342456817627,1.4583333333333333,-0.0579449311662117
7299,79.84048414230347,1.461111111111111,-0.0579449311662117
7300,79.85048961639404,1.4626918319442186,-0.0593354058340783
7301,79.86191534996033,1.4666666666666668,-0.0600393262686049
7302,79.8714210987091,1.4694444444444443,-0.0541052068118242
7303,79.87957453727722,1.4719052491602551,-0.0527136545287443
7304,79.89152336120605,1.4738274429822158,-0.0444656908898519
7305,79.90084075927734,1.475,-0.0347320521146871
7306,79.91279363632202,1.4783408903709747,-0.0289594079594407
7307,79.9210307598114,1.4806492061052188,-0.0251327412287183
7308,79.9313907623291,1.4833333333333332,-0.0239110107523223
7309,79.94084572792053,1.4862124878993224,-0.0219720395007432
7310,79.95111751556396,1.4876606364956435,-0.0216990699212526
7311,79.96124267578125,1.488888888888889,-0.0232128790515245
7312,79.97159361839294,1.4916666666666667,-0.0195476876223364
7313,79.98144555091858,1.4944444444444445,-0.0172787595947438
7314,79.99296140670776,1.497222222222222,-0.0178023583703421
7315,80.00160241127014,1.5,-0.0130899693899574
7316,80.01044654846191,1.5027777777777778,-0.0047123889803846
7317,80.02094340324402,1.5055555555555555,-0.0061086523819801
7318,80.03092408180237,1.5083333333333333,-0.0066322511575784
7319,80.04082798957825,1.5083333333333333,-0.0092502450355699
7320,80.05161356925964,1.5083333333333333,-0.0162315620435472
7321,80.0613944530487,1.5083333333333333,-0.0169296937443449
7322,80.07144546508789,1.5083333333333333,-0.0207694180987325
7323,80.08080410957336,1.5083333333333333,-0.0216420827247296
7324,80.0904233455658,1.5083333333333333,-0.0209439510239319
7325,80.11060786247253,1.5140077659555882,-0.0162315620435472
7326,80.12060880661011,1.5166666666666666,-0.0111701072127637
7327,80.13087916374207,1.5166666666666666,-0.0041887902047863
7328,80.14129829406738,1.5138888888888888,-0.0048703112738588
7329,80.15097784996033,1.5138888888888888,-0.0086139647231918
7330,80.16094756126404,1.513335844522429,-0.0073983026364843
7331,80.17244148254395,1.511111111111111,-0.0066322511575784
7332,80.18036127090454,1.511111111111111,-0.0032828718421954
7333,80.19137954711914,1.511111111111111,0.0026179938779914
7334,80.20127439498901,1.511111111111111,0.001221730476396
7335,80.21289014816284,1.511111111111111,-0.0029670597283903
7336,80.23073959350586,1.511111111111111,-0.0171042266695444
7337,80.26120233535767,1.5166666666666666,-0.0198967534727353
7338,80.27078056335449,1.5166666666666666,-0.0165806278939461
7339,80.28070187568665,1.5166666666666666,-0.0113446401379631
7340,80.29215383529663,1.5194444444444444,-0.0068067840827778
7341,80.30142951011658,1.5222222222222224,-0.0040142572795869
7342,80.31058382987976,1.5222222222222224,-0.0008726646259971
7343,80.32080674171448,1.525,-0.0020943951023931
7344,80.33139443397522,1.525,-0.0045378560551852
7345,80.3412857055664,1.525,-0.0003490658503988
7346,80.35118913650513,1.525,-0.0026179938779914
7347,80.36129307746887,1.5277777777777777,-0.0022689280275926
7348,80.37117171287537,1.5305555555555554,0.001221730476396
7349,80.37992024421692,1.5334790475825115,0.0011667974986269
7350,80.39071345329285,1.536156207744673,0.0102974425867665
7351,80.40118741989136,1.5388888888888888,0.0169296937443449
7352,80.41317486763,1.5416666666666663,0.0361283155162826
7353,80.42207884788513,1.5416666666666663,0.0459021593274508
7354,80.43296599388123,1.5444444444444445,0.0445058959258554
7355,80.4614531993866,1.5527777777777776,0.0546288055874225
7356,80.47113132476807,1.5527777777777776,0.0595157274930066
7357,80.48066544532776,1.5555555555555556,0.0640535835481918
7358,80.49186086654663,1.5583333333333331,0.0556760031386191
7359,80.5017774105072,1.5583333333333331,0.0527089434102287
7360,80.51084613800049,1.5583333333333331,0.0542797397370236
7361,80.52095437049866,1.5583333333333331,0.0521853446346304
7362,80.53095889091492,1.5583333333333331,0.0488692190558412
7363,80.54173421859741,1.5599547740207855,0.0482579503176094
7364,80.55067753791809,1.5614520853675546,0.0497073374102722
7365,80.56100416183472,1.5638888888888889,0.0736528944341607
7366,80.5708680152893,1.5638888888888889,0.0888372589265113
7367,80.57948303222656,1.5638888888888889,0.0885248435638107
7368,80.59094333648682,1.563656954410379,0.0883285745757018
7369,80.60124254226685,1.5611111111111111,0.088313660150913
7370,80.61388635635376,1.5611111111111111,0.087091929674517
7371,80.62149786949158,1.5611111111111111,0.085870199198121
7372,80.63110494613647,1.5611111111111111,0.0834267382453289
7373,80.64270091056824,1.5611111111111111,0.0808087443673374
7374,80.65058183670044,1.5638888888888889,0.0755727566113544
7375,80.66127347946167,1.5638888888888889,0.0731292956585624
7376,80.67109155654907,1.5666666666666664,0.0624827872213969
7377,80.68088173866272,1.5697078378975795,0.0622676437376799
7378,80.6917052268982,1.572191691780417,0.0602387968888426
7379,80.70156216621399,1.575,0.0642281164733913
7380,80.7114028930664,1.575,0.0659734457253856
7381,80.7205982208252,1.5777777777777775,0.0762708883121522
7382,80.73090863227844,1.5777777777777775,0.0767944870877505
7383,80.74277806282043,1.5805555555555555,0.08307767239493
7384,80.75150275230408,1.5805555555555555,0.0815068760681351
7385,80.76059150695801,1.5833333333333333,0.0905825881785057
7386,80.7713840007782,1.5833333333333333,0.0891863247769102
7387,80.78209614753723,1.586111111111111,0.0888372589265113
7388,80.7918643951416,1.5888888888888888,0.080634211442138
7389,80.80360245704651,1.5944444444444446,0.070162235930172
7390,80.82189607620239,1.6,0.0664970445009839
7391,80.83169221878052,1.602777777777778,0.0822050077689329
7392,80.84206557273865,1.6036085949590382,0.0862245450647434
7393,80.85199904441833,1.6057507015749375,0.1094321441000444
7394,80.86077284812927,1.6083333333333334,0.1171115928088195
7395,80.87196636199951,1.611111111111111,0.1211258500884064
7396,80.88024187088013,1.6168496126525826,0.1206545618408132
7397,80.89112949371338,1.6194444444444445,0.1045452221944603
7398,80.90181279182434,1.6222222222222222,0.0998328332140756
7399,80.91054344177246,1.6248319298585692,0.101144615348214
7400,80.92126655578613,1.628037211560755,0.1027557656599377
7401,80.931077003479,1.6305555555555555,0.1113520062772382
7402,80.93985939025879,1.6305555555555555,0.1113520062772382
7403,80.96066355705261,1.636111111111111,0.0715584993317675
7404,80.98128294944763,1.6447846872854337,0.0588281204511565
7405,80.99165606498718,1.647222222222222,0.0617846555205992
7406,81.00181555747986,1.65,0.0788888821901437
7407,81.01207184791565,1.65,0.0993092344384773
7408,81.02134966850281,1.65,0.1017526953912694
7409,81.03238987922668,1.65,0.1068141502220529
7410,81.04085087776184,1.65,0.1024508270920671
7411,81.05044794082642,1.65,0.08307767239493
7412,81.06075835227966,1.65,0.0785398163397448
7413,81.07134056091309,1.65,0.0738274273593601
7414,81.08091521263123,1.6527777777777777,0.076619954162551
7415,81.09203243255615,1.6527777777777777,0.0825540736193318
7416,81.10120153427124,1.6527777777777777,0.0783652834145454
7417,81.11068224906921,1.6555555555555554,0.0869173967493176
7418,81.12130784988403,1.6555555555555554,0.0982620368872807
7419,81.1308970451355,1.6583333333333332,0.0979129710368818
7420,81.14054155349731,1.6583333333333332,0.0944223125328932
7421,81.15074229240417,1.6583333333333332,0.0933751149816966
7422,81.16150283813477,1.6611111111111112,0.0921533845053006
7423,81.17166757583618,1.6611111111111112,0.0912807198793034
7424,81.18070650100708,1.6624247413764428,0.082449172730351
7425,81.19078135490417,1.663888888888889,0.0726056968829641
7426,81.20201706886292,1.663888888888889,0.0678933079025794
7427,81.21146154403687,1.663888888888889,0.0676562182017486
7428,81.22137904167175,1.663888888888889,0.0674072539656278
7429,81.23130488395691,1.663888888888889,0.0844739357965255
7430,81.24054884910583,1.663888888888889,0.0993092344384773
7431,81.25141739845276,1.663888888888889,0.1196287885715196
7432,81.26100063323975,1.663888888888889,0.1247910415175945
7433,81.27099514007568,1.663888888888889,0.1303760951239764
7434,81.2808530330658,1.663888888888889,0.1141445330804291
7435,81.29138374328613,1.663888888888889,0.0863937979737193
7436,81.30094957351685,1.663888888888889,0.0842994028713261
7437,81.31076288223267,1.663888888888889,0.0897099235525085
7438,81.32071495056152,1.663888888888889,0.0822050077689329
7439,81.3305332660675,1.663888888888889,0.0841248699461267
7440,81.34072661399841,1.6666666666666663,0.0773180858633487
7441,81.3509292602539,1.6666666666666663,0.0752236907609556
7442,81.36075496673584,1.6694444444444445,0.0537561409614253
7443,81.370924949646,1.6722222222222225,0.0359537825910831
7444,81.38076615333557,1.675291821289937,0.0352203556945817
7445,81.39060544967651,1.6777777777777778,0.0448549617762542
7446,81.40097141265869,1.6777777777777778,0.071383966406568
7447,81.41192770004272,1.6777777777777778,0.1009011503424856
7448,81.42062854766846,1.677559791677201,0.1223475805648025
7449,81.4305169582367,1.675,0.11693705988362
7450,81.44078707695007,1.675,0.091106186954104
7451,81.45103931427002,1.6753113208832224,0.0880351306792334
7452,81.4606385231018,1.6777777777777778,0.0464257581030491
7453,81.47073268890381,1.6805555555555554,0.0459021593274508
7454,81.48259043693542,1.6828374695461863,0.0602398477856311
7455,81.49054861068726,1.684368946515992,0.0698624013805964
7456,81.50092077255249,1.6861111111111111,0.0919788515801011
7457,81.51038765907288,1.6888888888888889,0.0954695100840898
7458,81.52088141441345,1.6916666666666669,0.0877900613753147
7459,81.53082609176636,1.6916666666666669,0.0668461103513828
7460,81.54068064689636,1.6916666666666669,0.0614355896702004
7461,81.54921674728394,1.6916666666666669,0.0614355896702004
7462,81.56096696853638,1.6916666666666669,0.0664970445009839
7463,81.57101702690125,1.6916666666666669,0.0752236907609556
7464,81.57809567451477,1.6916666666666669,0.0752236907609556
7465,81.58979606628418,1.6903368171014828,0.0741577613892843
7466,81.60119771957397,1.6888888888888889,0.0612610567450009
7467,81.60956811904907,1.6872508235118464,0.0641428918715861
7468,81.62085890769958,1.6850412455791643,0.0680301844000609
7469,81.63086318969727,1.6833333333333331,0.0748746249105567
7470,81.63861107826233,1.6833333333333331,0.0748746249105567
7471,81.65123772621155,1.6833333333333331,0.0880723481779728
7472,81.66102027893066,1.6833333333333331,0.0904080552533062
7473,81.67121982574463,1.6805555555555554,0.0925024503556994
7474,81.68082785606384,1.6777777777777778,0.0784259561868218
7475,81.71972441673279,1.6777777777777778,0.0401425727958695
7476,81.73074722290039,1.6805555555555554,0.0361283155162826
7477,81.74136137962341,1.6805555555555554,0.0333357887130916
7478,81.75194001197815,1.6805555555555554,0.0298660144514341
7479,81.76105046272278,1.6805555555555554,0.0104719755119659
7480,81.77177095413208,1.6833333333333331,0.0052359877559829
7481,81.78195977210999,1.6836302602955515,0.0058329948364041
7482,81.79171848297119,1.6861111111111111,0.0280998009571087
7483,81.81079435348511,1.6888888888888889,0.0565747977165771
7484,81.82238483428955,1.6888888888888889,0.0528834763354281
7485,81.8302710056305,1.6888888888888889,0.0528834763354281
7486,81.84058547019958,1.6888888888888889,0.0176278254451427
7487,81.85117316246033,1.6888888888888889,-0.0099483767363676
7488,81.8621563911438,1.6888888888888889,-0.014137166941154
7489,81.87179350852966,1.6888888888888889,-0.0059341194567807
7490,81.88060474395752,1.6916666666666669,0.0090757121103705
7491,81.89115262031555,1.6944444444444446,0.0150098315671512
7492,81.90110802650452,1.6972222222222222,0.0408407044966673
7493,81.91081833839417,1.6972222222222222,0.0472984227290463
7494,81.92110276222229,1.6972222222222222,0.0441568300754565
7495,81.93104147911072,1.7,0.0343829862642882
7496,81.94085741043091,1.6972222222222222,0.0228638132011257
7497,81.95196795463562,1.6972222222222222,0.0200712863979347
7498,81.96157455444336,1.6944444444444446,0.025830872929516
7499,81.9821150302887,1.6944444444444446,0.0225147473507268
7500,81.99113345146179,1.6916666666666669,0.0211184839491313
7501,82.00163674354553,1.6916666666666669,0.0237364778271228
7502,82.0106189250946,1.6888888888888889,0.0221656815003279
7503,82.02079105377197,1.6888888888888889,0.0254818070791172
7504,82.03098249435425,1.6916666666666669,0.0340339204138894
7505,82.0407223701477,1.6916666666666669,0.0464257581030491
7506,82.05118656158447,1.6888888888888889,0.0474729556542457
7507,82.06127214431763,1.6861111111111111,0.0556760031386191
7508,82.07161235809326,1.6833333333333331,0.0623082542961975
7509,82.08096647262573,1.6805555555555554,0.0509636141582344
7510,82.09113550186157,1.6777777777777778,0.0396189740202712
7511,82.10198783874512,1.6777777777777778,0.0314159265358979
7512,82.1104199886322,1.6777777777777778,0.0378736447682769
7513,82.12067079544067,1.6777777777777778,0.0383972435438752
7514,82.13194727897644,1.6777777777777778,0.0371755130674792
7515,82.14031076431274,1.6778476595054614,0.036174411021741
7516,82.15103960037231,1.6787880535681894,0.0227026430617478
7517,82.1614339351654,1.679699128233806,0.009650894889485
7518,82.17267155647278,1.6805555555555554,0.0038397243543875
7519,82.18455839157104,1.6777777777777778,0.0185004900711398
7520,82.19123959541321,1.6777777777777778,0.0356047167406843
7521,82.2009527683258,1.6805555555555554,0.0378736447682769
7522,82.21131253242493,1.6805555555555554,0.0338593874886899
7523,82.22130036354065,1.6805555555555554,0.0260665918862383
7524,82.23110127449036,1.6805555555555554,0.0022689280275926
7525,82.24208736419678,1.682645016156488,-0.0057394375425102
7526,82.25168466567993,1.6844703410773834,-0.0127354389240271
7527,82.26170349121094,1.6861111111111111,-0.0052359877559829
7528,82.27109384536743,1.6888888888888889,0.0041887902047863
7529,82.28048968315125,1.6917383941715618,0.0114398979433388
7530,82.29048180580139,1.6944444444444446,0.0425860337486616
7531,82.30171012878418,1.6972222222222222,0.0582939970166106
7532,82.31020474433899,1.6974133667738174,0.0588344455037695
7533,82.32072067260742,1.7002986551849104,0.0669924062919691
7534,82.330979347229,1.7027777777777775,0.0607374579694026
7535,82.34085249900818,1.7031052668846556,0.0583299785182255
7536,82.35132455825806,1.7055555555555555,0.0237364778271228
7537,82.36069941520691,1.7055555555555555,0.0090757121103705
7538,82.37078762054443,1.7055555555555555,-0.001221730476396
7539,82.38074946403503,1.7055555555555555,0.0024416504361741
7540,82.39164805412292,1.7055555555555555,0.0064495117260626
7541,82.40049433708191,1.7055555555555555,0.0191986217719376
7542,82.41051936149597,1.7055555555555555,0.0310568491018277
7543,82.42205238342285,1.7055555555555555,0.0446988304238591
7544,82.43130254745483,1.7055555555555555,0.0644026493985907
7545,82.4411461353302,1.7055555555555555,0.0678933079025794
7546,82.45132732391357,1.7055555555555555,0.0478220215046446
7547,82.46069669723511,1.7055555555555555,0.029845130209103
7548,82.47120666503906,1.7055555555555555,0.0315904594610973
7549,82.501145362854,1.7055555555555555,0.046774823953448
7550,82.53109550476074,1.7027777777777775,0.0202458193231342
7551,82.54105138778687,1.7027777777777775,0.0020943951023931
7552,82.55109238624573,1.7027777777777775,-0.0143116998663535
7553,82.56096196174622,1.7027777777777775,-0.0029670597283903
7554,82.57139182090759,1.7,0.0153588974175501
7555,82.5811333656311,1.7,0.0422369678982627
7556,82.59124684333801,1.6972222222222222,0.0553269372882202
7557,82.60094356536865,1.6916666666666669,0.0469493568786474
7558,82.611163854599,1.6888888888888889,0.0328121899374934
7559,82.620600938797,1.6861111111111111,0.0090757121103705
7560,82.63112306594849,1.6861111111111111,-0.0148352986419518
7561,82.64123916625977,1.6861111111111111,-0.0218166156499291
7562,82.65396237373352,1.6833333333333331,-0.0151843644923506
7563,82.66202211380005,1.6833333333333331,-0.0083775804095727
7564,82.67174696922302,1.6805555555555554,0.0102974425867665
7565,82.68313360214233,1.6805555555555554,0.0282743338823081
7566,82.69122433662415,1.6777777777777778,0.0445058959258554
7567,82.70068883895874,1.675,0.0499164166070378
7568,82.71061396598816,1.6722677068401517,0.0457962155901895
7569,82.72244501113892,1.6690107325320689,0.0408848140417722
7570,82.73239636421204,1.6666666666666663,0.0108210413623648
7571,82.74292516708374,1.6665650345833367,0.0094736518835346
7572,82.75122714042664,1.665740108995079,-0.0014628164247043
7573,82.76318359375,1.6645520560004623,-0.0172134539477474
7574,82.77132606506348,1.663888888888889,-0.0087266462599716
7575,82.79028940200806,1.6611111111111112,0.0284488668075075
7576,82.8009774684906,1.6611111111111112,0.0389208423194735
7577,82.81029677391052,1.6625133812619284,0.0365419470532295
7578,82.82138133049011,1.663888888888889,0.025830872929516
7579,82.83127903938293,1.663888888888889,0.003665191429188
7580,82.842120885849,1.6666666666666663,-0.019373154697137
7581,82.85342836380005,1.6666666666666663,-0.02460914245312
7582,82.871572971344,1.6694444444444445,-0.0108210413623648
7583,82.8814947605133,1.6694444444444445,-0.0064268282142682
7584,82.89114665985107,1.6694444444444445,0.0226892802759262
7585,82.90168476104736,1.6694444444444445,0.0228638132011257
7586,82.91363096237183,1.6722222222222225,0.0052359877559829
7587,82.9233169555664,1.6805555555555554,-0.023387411976724
7588,82.93147325515747,1.6861111111111111,-0.0359537825910831
7589,82.94098496437073,1.6888888888888889,-0.0408407044966673
7590,82.95135140419006,1.6903902942659237,-0.0374446055428295
7591,82.96139097213745,1.6916666666666669,-0.0108210413623648
7592,82.97200226783752,1.6972222222222222,0.0083775804095727
7593,82.9806067943573,1.7,0.0086221927234688
7594,82.99102735519409,1.7,0.0020131622185255
7595,83.00109195709229,1.7,-0.0202458193231342
7596,83.01075077056885,1.7018764155793629,-0.0361621395009944
7597,83.02111840248108,1.7038905331610323,-0.0532464893956985
7598,83.03103518486023,1.7055555555555555,-0.0642281164733913
7599,83.0407280921936,1.7055555555555555,-0.0595157274930066
7600,83.05092263221741,1.7055555555555555,-0.0488692190558412
7601,83.06094026565552,1.7055555555555555,-0.0312413936106984
7602,83.07124614715576,1.7027777777777775,-0.0061086523819801
7603,83.08030462265015,1.7,0.0015707963267948
7604,83.09227776527405,1.7,0.0078539816339744
7605,83.10138034820557,1.6972222222222222,0.0015707963267948
7606,83.13084483146667,1.7027777777777775,-0.0616101225953998
7607,83.14018702507019,1.7055555555555555,-0.0696386371545737
7608,83.15089726448059,1.7055555555555555,-0.0668461103513828
7609,83.16114449501038,1.7055555555555555,-0.05846852994181
7610,83.17143964767456,1.7083333333333337,-0.0378736447682769
7611,83.18056893348694,1.7092256927548557,-0.0294633553592318
7612,83.19164633750916,1.7103084746995094,-0.019258375950936
7613,83.20157194137573,1.711111111111111,-0.0207694180987325
7614,83.20845770835876,1.713374717832957,-0.0207694180987325
7615,83.2204098701477,1.719731154496443,-0.0269894147700589
7616,83.23125720024109,1.725,-0.0762708883121522
7617,83.24074101448059,1.727870372768583,-0.0907571211037051
7618,83.25111484527588,1.7305555555555556,-0.0998328332140756
7619,83.26240587234497,1.7305555555555556,-0.0933751149816966
7620,83.2714056968689,1.7333333333333334,-0.0757472895365539
7621,83.28181529045105,1.7333333333333334,-0.0692046391730758
7622,83.29211449623108,1.7333333333333334,-0.06273136988466
7623,83.30149292945862,1.7333333333333334,-0.0556760031386191
7624,83.31252813339233,1.7367572934810962,-0.05591960815299
7625,83.32116913795471,1.739280337429311,-0.0574118729307718
7626,83.33137249946594,1.7416666666666667,-0.0600393262686049
7627,83.33919906616211,1.7416666666666667,-0.0600393262686049
7628,83.35272288322449,1.7444444444444445,-0.031066860685499
7629,83.36160016059875,1.7444444444444445,-0.0256563400043166
7630,83.37125968933105,1.75,-0.0178023583703421
7631,83.38244295120239,1.75,-0.0251327412287183
7632,83.39205169677734,1.75,-0.0434586983746588
7633,83.40102481842041,1.75,-0.0671951762017816
7634,83.4102418422699,1.7527777777777778,-0.0769690200129499
7635,83.4207501411438,1.7527777777777778,-0.0916297857297023
7636,83.43052363395691,1.7555555555555555,-0.0991347015132779
7637,83.43963027000427,1.7555555555555555,-0.0991347015132779
7638,83.45098781585693,1.7555555555555555,-0.0872664625997164
7639,83.46147727966309,1.7555555555555555,-0.0698131700797731
7640,83.47090935707092,1.7555555555555555,-0.0486946861306418
7641,83.4809181690216,1.7555555555555555,-0.0364773813666814
7642,83.49122548103333,1.7583333333333333,-0.0397935069454707
7643,83.50099182128906,1.7583333333333333,-0.0586430628670094
7644,83.51091194152832,1.7583333333333333,-0.0717330322569669
7645,83.5218415260315,1.761111111111111,-0.0876155284501153
7646,83.54077196121216,1.7583333333333333,-0.0767944870877505
7647,83.5508885383606,1.7583333333333333,-0.0738274273593601
7648,83.56149554252625,1.7555555555555555,-0.059690260418206
7649,83.57086730003357,1.75,-0.0422369678982627
7650,83.58040118217468,1.7444444444444445,-0.0382227106186758
7651,83.59098362922668,1.738845142514925,-0.0450294947014537
7652,83.60066103935242,1.7361111111111112,-0.0497418836818383
7653,83.61143016815186,1.7333333333333334,-0.0652753140245879
7654,83.62089443206787,1.7277777777777776,-0.0855211333477221
7655,83.63098526000977,1.725,-0.0937241808320955
7656,83.64250373840332,1.7222222222222223,-0.100007366139275
7657,83.65239000320435,1.7194444444444446,-0.1071632160724518
7658,83.66070079803467,1.7194444444444446,-0.1158898623324234
7659,83.67123675346375,1.7138888888888888,-0.1089085453244461
7660,83.68477892875671,1.7083333333333337,-0.1118756050528365
7661,83.69164514541626,1.7055555555555555,-0.1064650843716541
7662,83.70158314704895,1.7027777777777775,-0.110479341651241
7663,83.71252727508545,1.7006239026042824,-0.1210352351892524
7664,83.72057938575745,1.69903919515086,-0.1288017034475201
7665,83.73114776611328,1.6972222222222222,-0.1530653753999027
7666,83.74058055877686,1.6972222222222222,-0.1523672436991049
7667,83.75127601623535,1.6987875856813262,-0.1483347015375835
7668,83.76090216636658,1.699241517772927,-0.143710203184684
7669,83.7707085609436,1.6944444444444446,-0.1240929098167968
7670,83.7805347442627,1.6912933808703547,-0.123741096242182
7671,83.79099130630493,1.6883619670316086,-0.120978303788051
7672,83.80124616622925,1.6861111111111111,-0.1303760951239764
7673,83.81077408790588,1.6833333333333331,-0.1466076571675237
7674,83.82220435142517,1.6833333333333331,-0.1635373509118687
7675,83.83084011077881,1.6833333333333331,-0.1750565239750312
7676,83.84099960327148,1.6861111111111111,-0.1748819910498318
7677,83.85126399993896,1.6833333333333331,-0.1591740277818828
7678,83.86127352714539,1.6833333333333331,-0.1480039205691191
7679,83.871994972229,1.6805555555555554,-0.1429424657383355
7680,83.88054394721985,1.6805555555555554,-0.1511455132227089
7681,83.89143919944763,1.6805555555555554,-0.1727875959474386
7682,83.90089535713196,1.6777777777777778,-0.2085668456133224
7683,83.91261005401611,1.6777777777777778,-0.2350958502436362
7684,83.92066168785095,1.675,-0.2462659574563999
7685,83.93066048622131,1.675,-0.2469640891571976
7686,83.94020581245422,1.6722386718367426,-0.2379421221544839
7687,83.95096755027771,1.6691186622148964,-0.2253328497357959
7688,83.96058082580566,1.6666666666666663,-0.1673770752662562
7689,83.97167587280273,1.6666666666666663,-0.1518436449235067
7690,83.98080515861511,1.6666666666666663,-0.15079644737231
7691,83.99087691307068,1.6666666666666663,-0.1733111947230369
7692,84.00081491470337,1.663888888888889,-0.1982694030265558
7693,84.01060509681702,1.6611111111111112,-0.2164208272472968
7694,84.0206298828125,1.6583333333333332,-0.2228785454796758
7695,84.0308301448822,1.6583333333333332,-0.2282890661608583
7696,84.0411946773529,1.6583333333333332,-0.2336995868420407
7697,84.05157136917114,1.6583333333333332,-0.2438224965036078
7698,84.06111788749695,1.6583333333333332,-0.2609267231731523
7699,84.07132816314697,1.6583333333333332,-0.2701769682087222
7700,84.08111143112183,1.657985795713963,-0.2693908566337831
7701,84.09114837646484,1.6553073645586274,-0.2638937829015426
7702,84.101309299469,1.65,-0.2659881780039358
7703,84.11089897155762,1.647222222222222,-0.2778564169174972
7704,84.13142538070679,1.6416666666666666,-0.3026400922958167
7705,84.14077234268188,1.6416666666666666,-0.3146828641345776
7706,84.15120553970337,1.6416666666666666,-0.3066543495754037
7707,84.1609616279602,1.6416666666666666,-0.2918190509334519
7708,84.17130661010742,1.6416666666666666,-0.2895501229058592
7709,84.18348240852356,1.6388888888888888,-0.2933898472602467
7710,84.19065928459167,1.6388888888888888,-0.2963569069886371
7711,84.2011125087738,1.6333333333333333,-0.296705972839036
7712,84.21045589447021,1.6315115432568803,-0.2991670014368801
7713,84.22102856636047,1.6294500647567831,-0.3019518214927986
7714,84.2309501171112,1.6277777777777778,-0.3017674276698195
7715,84.24094605445862,1.6277777777777778,-0.3040363556974122
7716,84.25143337249756,1.6277777777777778,-0.3012438288942213
7717,84.26115250587463,1.6277777777777778,-0.3139847324337799
7718,84.27074193954468,1.6305555555555555,-0.3211405823669567
7719,84.27701807022095,1.6325579166438469,-0.3211405823669567
7720,84.2907350063324,1.6333333333333333,-0.3216091882471273
7721,84.30203557014465,1.6305555555555555,-0.3302162944773272
7722,84.3107099533081,1.6305555555555555,-0.3356268151585095
7723,84.32087755203247,1.6277777777777778,-0.3412118687648914
7724,84.33067226409912,1.6277777777777778,-0.3504621138004614
7725,84.33941292762756,1.6260920006400812,-0.3491381075326171
7726,84.35067105293274,1.623920690625569,-0.3474327646350528
7727,84.36081504821777,1.6222222222222222,-0.3476695869972704
7728,84.37091970443726,1.6222222222222222,-0.3549999698556466
7729,84.3814811706543,1.6194444444444445,-0.3649483465920143
7730,84.39086365699768,1.6166666666666667,-0.3743731245527836
7731,84.40098834037781,1.6166666666666667,-0.3731513940763876
7732,84.41109895706177,1.613888888888889,-0.3735004599267865
7733,84.42085194587708,1.6055555555555556,-0.3597123588360313
7734,84.43070006370544,1.597222222222222,-0.3488913174736665
7735,84.44084405899048,1.5916666666666668,-0.3476695869972704
7736,84.45131254196167,1.5833333333333333,-0.3520329101272563
7737,84.46061587333679,1.5805555555555555,-0.3558726344816438
7738,84.47219133377075,1.5722222222222222,-0.3659955441432109
7739,84.48040318489075,1.5634490127245393,-0.3679025823256566
7740,84.49160408973694,1.5588981688132546,-0.3876323012887263
7741,84.5012035369873,1.5555555555555556,-0.4071853144902771
7742,84.51182222366333,1.55,-0.4073598474154765
7743,84.52173614501953,1.5416666666666663,-0.4071853144902771
7744,84.53072786331177,1.5333333333333334,-0.408756110817072
7745,84.53953766822815,1.5295611525920665,-0.4071365212587524
7746,84.55117297172546,1.524579150358424,-0.4049974936377107
7747,84.5605845451355,1.520549304487906,-0.4032672752995151
7748,84.57100582122803,1.5166666666666666,-0.4113741046950634
7749,84.58162331581116,1.5114504415864314,-0.4132094771869157
7750,84.5906355381012,1.507022746972146,-0.4147673986286445
7751,84.60061550140381,1.5027777777777778,-0.4349360495969869
7752,84.60696387290955,1.499153429430901,-0.4364162589952647
7753,84.62053799629211,1.4913876970196045,-0.4394739056521721
7754,84.63053464889526,1.4861111111111112,-0.4457570909593517
7755,84.63941216468811,1.4833333333333332,-0.4457570909593517
7756,84.65086555480957,1.4805555555555556,-0.4323180557189954
7757,84.66062521934509,1.477777777777778,-0.4338888520457903
7758,84.67312502861023,1.475,-0.4419173666049642
7759,84.67924451828003,1.472222222222222,-0.4419173666049642
7760,84.69036507606506,1.4694444444444443,-0.4646066468808905
7761,84.7023093700409,1.4666666666666668,-0.4773475504204491
7762,84.71126675605774,1.463888888888889,-0.4773475504204491
7763,84.72117447853088,1.4584086347367615,-0.4892270914874975
7764,84.73126244544983,1.4555555555555555,-0.491833783212002
7765,84.74056363105774,1.4527207246675602,-0.4930555136883981
7766,84.75107622146606,1.45,-0.4928809807631987
7767,84.76173973083496,1.45,-0.4939281783143953
7768,84.77151036262512,1.4444444444444444,-0.5052728184523584
7769,84.77911949157715,1.4416666666666669,-0.5052728184523584
7770,84.79136276245117,1.4416666666666669,-0.543232604960522
7771,84.8012261390686,1.4416666666666669,-0.54785885220102
7772,84.80935740470886,1.4416666666666669,-0.54785885220102
7773,84.82073616981506,1.4361111111111111,-0.5429719302954359
7774,84.83103036880493,1.4333333333333331,-0.5201081170943103
7775,84.8408727645874,1.4305555555555556,-0.51399946471233
7776,84.85105800628662,1.4305180401017463,-0.5176646561415181
7777,84.86167216300964,1.4277777777777776,-0.5229006438975011
7778,84.87097668647766,1.4277777777777776,-0.5457644570986269
7779,84.90181875228882,1.4222222222222225,-0.5473352534254218
7780,84.90923833847046,1.4192685227896136,-0.5412109019360803
7781,84.92091274261475,1.4146209071046345,-0.5315742978429384
7782,84.93107891082764,1.4111111111111112,-0.5290092962794813
7783,84.93965649604797,1.4111111111111112,-0.539415409347165
7784,84.95146989822388,1.4095894992572169,-0.5525414296702603
7785,84.96171569824219,1.4083333333333334,-0.5951572749300664
7786,84.97101354598999,1.4027777777777777,-0.6042329870404368
7787,84.98054456710815,1.3994071755024549,-0.6038418802923021
7788,84.9918372631073,1.3944444444444446,-0.6005677956112488
7789,85.00253939628601,1.386111111111111,-0.5874778262212914
7790,85.01311349868774,1.379648249505035,-0.5776643815922637
7791,85.02115678787231,1.3747322138092766,-0.5701996938060836
7792,85.0312249660492,1.3694444444444442,-0.5686282702997525
7793,85.03951239585876,1.3666666666666667,-0.5686282702997525
7794,85.05201721191406,1.363888888888889,-0.5640904142445673
7795,85.06144118309021,1.3611111111111112,-0.5609488215909775
7796,85.07134056091309,1.3611111111111112,-0.564788545945365
7797,85.08057761192322,1.3583333333333332,-0.5794493116621174
7798,85.09130764007568,1.3555555555555554,-0.5876523591464908
7799,85.10121011734009,1.352777777777778,-0.5923647481268755
7800,85.11209559440613,1.35,-0.5944329882699443
7801,85.12182664871216,1.3444444444444443,-0.5970771371072602
7802,85.15212559700012,1.3333333333333333,-0.5784021141109208
7803,85.16144680976868,1.3277777777777775,-0.5831145030913055
7804,85.171231508255,1.3250000000000002,-0.6031857894892403
7805,85.18036150932312,1.3250000000000002,-0.6150540284028018
7806,85.19144535064697,1.3222222222222222,-0.6234316088123745
7807,85.2008798122406,1.3194444444444444,-0.6162757588791978
7808,85.20950412750244,1.3194444444444444,-0.6162757588791978
7809,85.2208366394043,1.3166666666666669,-0.5989969992844539
7810,85.2308304309845,1.3138888888888889,-0.5878268920716901
7811,85.24155640602112,1.3111111111111111,-0.5899212871740833
7812,85.25082015991211,1.3111111111111111,-0.5958554066308641
7813,85.26177096366882,1.3111111111111111,-0.6059783162924312
7814,85.27210855484009,1.3111111111111111,-0.6251769380643688
7815,85.28167653083801,1.3111111111111111,-0.6380923745291269
7816,85.29181718826294,1.3083333333333331,-0.6415830330331155
7817,85.30102562904358,1.3083333333333331,-0.6414085001079161
7818,85.31051516532898,1.3054664436758017,-0.6438641211143739
7819,85.32284474372864,1.3027777777777778,-0.638965039155124
7820,85.33133959770203,1.3027777777777778,-0.6279694648675599
7821,85.34016442298889,1.3027777777777778,-0.6279694648675599
7822,85.3515453338623,1.2999999999999998,-0.6347762489503376
7823,85.36192154884338,1.2999999999999998,-0.6394886379307223
7824,85.37129187583923,1.2999999999999998,-0.6478662183402951
7825,85.37916016578674,1.29738064850003,-0.6473724822145267
7826,85.39171171188354,1.2944444444444445,-0.6461208890883009
7827,85.40111017227173,1.2944444444444445,-0.6408849013323178
7828,85.41080689430237,1.2888888888888888,-0.6335545184739417
7829,85.42185044288635,1.286111111111111,-0.6246533392887705
7830,85.43139481544495,1.2833333333333334,-0.6230825429619757
7831,85.44088625907898,1.277777777777778,-0.6143558967020041
7832,85.45109868049622,1.277777777777778,-0.6255260039147678
7833,85.46075797080994,1.275,-0.627271333166762
7834,85.47145199775696,1.272222222222222,-0.6309365245959501
7835,85.48211240768433,1.272222222222222,-0.6380923745291269
7836,85.49093508720398,1.2694444444444446,-0.6436774281355088
7837,85.50130987167358,1.2694444444444446,-0.641757565958315
7838,85.51404929161072,1.2656713271899165,-0.6307337203317137
7839,85.5209436416626,1.263626652623647,-0.6255260039147678
7840,85.53063464164734,1.261111111111111,-0.6258750697651666
7841,85.54046130180359,1.2578576063592488,-0.6297147941195541
7842,85.5505919456482,1.2527777777777778,-0.6307619916707508
7843,85.56040835380554,1.25,-0.6428047635095115
7844,85.57107305526733,1.2472222222222222,-0.6499606134426884
7845,85.59151244163513,1.2432846237581467,-0.649342096922312
7846,85.6011950969696,1.2416666666666665,-0.6435028952103092
7847,85.61287236213684,1.2416666666666665,-0.6410594342575173
7848,85.6212944984436,1.238888888888889,-0.6442010269111071
7849,85.63113188743591,1.2333333333333334,-0.6517059426946827
7850,85.64146161079407,1.2305555555555554,-0.6581636609270617
7851,85.65175533294678,1.2277777777777776,-0.6637487145334435
7852,85.66219234466553,1.225,-0.6585127267774606
7853,85.6722366809845,1.2222222222222223,-0.6541494036474748
7854,85.69079685211182,1.2166666666666666,-0.6412339671827167
7855,85.7014045715332,1.2138888888888888,-0.6408849013323178
7856,85.71184587478638,1.2138888888888888,-0.6382669074543263
7857,85.72116756439209,1.2111111111111112,-0.6466444878638992
7858,85.73093152046204,1.2083333333333337,-0.6517059426946827
7859,85.74083614349365,1.2083333333333337,-0.6536258048718765
7860,85.75079727172852,1.2083333333333337,-0.6590363255530588
7861,85.76127862930298,1.2111111111111112,-0.6607816548050531
7862,85.77081680297852,1.2083333333333337,-0.6536258048718765
7863,85.78045964241028,1.2083333333333337,-0.6562437987498679
7864,85.79087734222412,1.2083333333333337,-0.6557201999742697
7865,85.80059576034546,1.2083333333333337,-0.6695083010650248
7866,85.81120753288269,1.2055555555555555,-0.6796312107265919
7867,85.82073664665222,1.2055555555555555,-0.6892305216125608
7868,85.83103060722351,1.2027777777777775,-0.6953391739945409
7869,85.84121751785278,1.2027777777777775,-0.6846926655573755
7870,85.85085844993591,1.2027777777777775,-0.6721262949430162
7871,85.86057806015015,1.2055555555555555,-0.6665412413366344
7872,85.87089896202087,1.2055555555555555,-0.6555456670490702
7873,85.88218426704407,1.2083333333333337,-0.6597344572538566
7874,85.89043068885803,1.2083333333333337,-0.6689847022894265
7875,85.90122056007385,1.2083333333333337,-0.6742206900454095
7876,85.91186189651489,1.2111111111111112,-0.6738716241950107
7877,85.92079997062683,1.2083333333333337,-0.6735225583446118
7878,85.93113803863525,1.2083333333333337,-0.66793750473823
7879,85.94097828865051,1.2083333333333337,-0.6630505828326458
7880,85.96089506149292,1.2055555555555555,-0.6592108584782583
7881,85.97104048728943,1.2,-0.6562437987498679
7882,85.98267269134521,1.2,-0.6564183316750674
7883,85.99085354804993,1.1972222222222224,-0.665144977935039
7884,86.02120518684387,1.1916666666666669,-0.6670648401122328
7885,86.03157424926758,1.1888888888888889,-0.6628760499074464
7886,86.04107522964478,1.1861111111111111,-0.659908990179056
7887,86.05055785179138,1.1805555555555556,-0.6613052535806515
7888,86.06141400337219,1.1777777777777778,-0.6607816548050531
7889,86.07068634033203,1.175,-0.6600835231042554
7890,86.08344173431396,1.175,-0.6585127267774606
7891,86.09378385543823,1.172222222222222,-0.6560692658246685
7892,86.10236883163452,1.1694444444444445,-0.6508332780686855
7893,86.11146473884583,1.1694444444444445,-0.6520550085450815
7894,86.12163782119751,1.1666666666666667,-0.657465529226264
7895,86.13262295722961,1.163888888888889,-0.6630505828326458
7896,86.14277267456055,1.161111111111111,-0.6695083010650248
7897,86.151535987854,1.1583333333333332,-0.6728244266438141
7898,86.16096878051758,1.152777777777778,-0.670380965691022
7899,86.17429065704346,1.15,-0.6647959120846402
7900,86.18303942680359,1.147222222222222,-0.6606071218798537
7901,86.19333338737488,1.1444444444444444,-0.6585127267774606
7902,86.20147395133972,1.1416666666666668,-0.6637487145334435
7903,86.21124815940857,1.1416666666666668,-0.6705554986162214
7904,86.22168350219727,1.1388888888888888,-0.6738716241950107
7905,86.23133707046509,1.1388888888888888,-0.6798057436517914
7906,86.2406370639801,1.136111111111111,-0.6822492046045835
7907,86.25089693069458,1.136111111111111,-0.6759660192974039
7908,86.26140117645264,1.136111111111111,-0.6689847022894265
7909,86.27103614807129,1.136111111111111,-0.65868725970266
7910,86.2808198928833,1.136111111111111,-0.6462954220135002
7911,86.29071307182312,1.1388888888888888,-0.6433283622851098
7912,86.30118751525879,1.1388888888888888,-0.6368706440527309
7913,86.3105034828186,1.1388888888888888,-0.6368706440527309
7914,86.32161927223206,1.136111111111111,-0.6373942428283292
7915,86.33139300346375,1.136111111111111,-0.6382669074543263
7916,86.34125638008118,1.1333333333333333,-0.6412339671827167
7917,86.35114932060242,1.1333333333333333,-0.640535835481919
7918,86.36109662055969,1.1333333333333333,-0.6517059426946827
7919,86.37119007110596,1.1333333333333333,-0.6541494036474748
7920,86.38223075866699,1.1333333333333333,-0.6628760499074464
7921,86.39048194885254,1.136111111111111,-0.6585127267774606
7922,86.40244054794312,1.136111111111111,-0.6515314097694832
7923,86.41218686103821,1.136111111111111,-0.6555456670490702
7924,86.42103815078735,1.1388888888888888,-0.6525786073206798
7925,86.43112230300903,1.1388888888888888,-0.6485643500410929
7926,86.44135522842407,1.1388888888888888,-0.6455972903127025
7927,86.45265221595764,1.1388888888888888,-0.6408849013323178
7928,86.46264600753784,1.136111111111111,-0.639314105005523
7929,86.4715473651886,1.136111111111111,-0.6433283622851098
7930,86.482182264328,1.136111111111111,-0.6496115475922895
7931,86.49161958694458,1.136111111111111,-0.65868725970266
7932,86.50119352340698,1.136111111111111,-0.6595599243286571
7933,86.51105809211731,1.1388888888888888,-0.6595599243286571
7934,86.52088642120361,1.136111111111111,-0.6560692658246685
7935,86.5314462184906,1.136111111111111,-0.657116463375865
7936,86.54086947441101,1.136111111111111,-0.6517059426946827
7937,86.55066275596619,1.136111111111111,-0.6515314097694832
7938,86.56092405319214,1.1333333333333333,-0.6522295414702809
7939,86.57138752937317,1.1305555555555555,-0.6504842122182867
7940,86.58078479766846,1.1305555555555555,-0.646993553714298
7941,86.59079194068909,1.1305555555555555,-0.6366961111275314
7942,86.60111165046692,1.1305555555555555,-0.6246533392887705
7943,86.61059021949768,1.1305555555555555,-0.6176720222807932
7944,86.6205050945282,1.127777777777778,-0.6164502918043973
7945,86.63059520721436,1.125,-0.6192428186075882
7946,86.64101648330688,1.125,-0.6194173515327875
7947,86.65171003341675,1.1222222222222222,-0.6274458660919615
7948,86.66237187385559,1.1222222222222222,-0.6394886379307223
7949,86.6710615158081,1.1222222222222222,-0.6461208890883009
7950,86.6808032989502,1.1222222222222222,-0.6520550085450815
7951,86.69147801399231,1.1222222222222222,-0.6506587451434861
7952,86.70117855072021,1.1222222222222222,-0.6382669074543263
7953,86.71133184432983,1.1194444444444445,-0.6169738905799955
7954,86.72170543670654,1.1194444444444445,-0.6105161723476166
7955,86.73121237754822,1.1194444444444445,-0.6031857894892403
7956,86.74291491508484,1.1194444444444445,-0.6002187297608499
7957,86.76180744171143,1.1222222222222222,-0.6096435077216193
7958,86.77254223823547,1.125,-0.6042329870404368
7959,86.78196787834167,1.125,-0.594633676154468
7960,86.79258942604065,1.125,-0.5873032932960919
7961,86.80144596099854,1.125,-0.5932374127528727
7962,86.81024026870728,1.125,-0.6061528492176307
7963,86.82081055641174,1.125,-0.6181956210563916
7964,86.83062314987183,1.127777777777778,-0.6426302305843121
7965,86.84110951423645,1.127777777777778,-0.6551966011986713
7966,86.8506555557251,1.127777777777778,-0.6613052535806515
7967,86.86160397529602,1.127777777777778,-0.6607816548050531
7968,86.87143325805664,1.127777777777778,-0.6483898171158934
7969,86.88047814369202,1.127777777777778,-0.628493063643158
7970,86.89053320884705,1.1305555555555555,-0.5993460651348528
7971,86.90150952339172,1.1305555555555555,-0.584510766492901
7972,86.91055536270142,1.1333333333333333,-0.5881759579220891
7973,86.9207112789154,1.1333333333333333,-0.5923647481268755
7974,86.93128180503845,1.136111111111111,-0.6019640590128443
7975,86.94103384017944,1.136111111111111,-0.6152285613280012
7976,86.95034337043762,1.136111111111111,-0.6229080100367762
7977,86.96052503585815,1.1388888888888888,-0.6265732014659643
7978,86.97064542770386,1.1388888888888888,-0.628493063643158
7979,86.98057246208191,1.1388888888888888,-0.6229080100367762
7980,86.99071407318115,1.136111111111111,-0.6262241356155654
7981,87.0019211769104,1.136111111111111,-0.628842129493557
7982,87.01150846481323,1.1388888888888888,-0.630063859969953
7983,87.0207028388977,1.1388888888888888,-0.6291911953439558
7984,87.03054475784302,1.1388888888888888,-0.6225589441863774
7985,87.04068207740784,1.1388888888888888,-0.603011256564041
7986,87.0504994392395,1.1388888888888888,-0.5920156822764766
7987,87.06114029884338,1.136111111111111,-0.5820673055401089
7988,87.07080721855164,1.1333333333333333,-0.5801474433629151
7989,87.08131623268127,1.1333333333333333,-0.5787511799613198
7990,87.09358024597168,1.1333333333333333,-0.5942846103040692
7991,87.1017074584961,1.1333333333333333,-0.5956808737056647
7992,87.11051297187805,1.1305555555555555,-0.6059783162924312
7993,87.12087726593018,1.1305555555555555,-0.6087708430956222
7994,87.13085556030273,1.1305555555555555,-0.6037093882648387
7995,87.14083194732666,1.1305555555555555,-0.6019640590128443
7996,87.15102195739746,1.1333333333333333,-0.5897467542488839
7997,87.16202235221863,1.1333333333333333,-0.5787511799613198
7998,87.17169857025146,1.1388888888888888,-0.5736897251305361
7999,87.18186163902283,1.1416666666666668,-0.5677556056737554
8000,87.19300627708435,1.1416666666666668,-0.5646140130201657
8001,87.20201587677002,1.1416666666666668,-0.5656612105713623
8002,87.21135401725769,1.1444444444444444,-0.5667084081225587
8003,87.22206544876099,1.147222222222222,-0.5605997557405786
8004,87.24175691604614,1.152777777777778,-0.5586798935633849
8005,87.25281596183777,1.1555555555555557,-0.5534439058074019
8006,87.27123856544495,1.1555555555555557,-0.5585053606381855
8007,87.28052759170532,1.1583333333333332,-0.55710909723659
8008,87.29063820838928,1.161111111111111,-0.5543165704333991
8009,87.30236268043518,1.163888888888889,-0.5562364326105929
8010,87.3133225440979,1.1666666666666667,-0.5632177496185702
8011,87.32126450538635,1.1694444444444445,-0.5579817618625872
8012,87.33168077468872,1.172222222222222,-0.5496041814530144
8013,87.34278082847595,1.172222222222222,-0.5424483315198376
8014,87.35146450996399,1.172222222222222,-0.5270894341022875
8015,87.36142945289612,1.172222222222222,-0.5112069379091391
8016,87.37257504463196,1.175,-0.5021312257987686
8017,87.38046336174011,1.1805555555555556,-0.5077162794051505
8018,87.39139890670776,1.1833333333333331,-0.5064945489287545
8019,87.40062022209167,1.1888888888888889,-0.508763476956347
8020,87.41076016426086,1.1944444444444444,-0.5108578720587402
8021,87.42085361480713,1.1972222222222224,-0.5195845183187119
8022,87.43054866790771,1.2,-0.519235452468313
8023,87.44143843650818,1.2027777777777775,-0.5269149011770881
8024,87.45097589492798,1.2055555555555555,-0.5340707511102649
8025,87.4611988067627,1.2055555555555555,-0.5398303376418461
8026,87.47069478034973,1.2083333333333337,-0.5387831400906495
8027,87.48094010353088,1.2111111111111112,-0.5412266010434417
8028,87.49168395996094,1.2138888888888888,-0.5394812717914472
8029,87.5019018650055,1.2166666666666666,-0.5331980864842677
8030,87.51088237762451,1.2194444444444443,-0.5267403682518886
8031,87.52332735061646,1.2194444444444443,-0.5157447939643244
8032,87.53189945220947,1.2222222222222223,-0.5017821599483697
8033,87.54256010055542,1.2222222222222223,-0.4981169685191816
8034,87.55054140090942,1.225,-0.5037020221255635
8035,87.561527967453,1.225,-0.5105088062083414
8036,87.57165026664734,1.225,-0.5176646561415181
8037,87.58095479011536,1.2277777777777776,-0.5162683927399228
8038,87.59107494354248,1.2277777777777776,-0.5153957281139255
8039,87.60111141204834,1.2277777777777776,-0.5199335841691107
8040,87.61266422271729,1.2277777777777776,-0.5188863866179142
8041,87.62388634681702,1.2277777777777776,-0.5222025121967034
8042,87.63132452964783,1.2277777777777776,-0.5206317158699085
8043,87.64106607437134,1.2277777777777776,-0.5094616086571448
8044,87.65075492858887,1.225,-0.5094616086571448
8045,87.66074633598328,1.225,-0.5021312257987686
8046,87.67236280441284,1.2194444444444443,-0.5052728184523584
8047,87.68223357200623,1.2167998512931364,-0.5051066537640407
8048,87.69034123420715,1.2166666666666666,-0.5120796025351363
8049,87.70047044754028,1.2166666666666666,-0.5084144111059482
8050,87.71054530143738,1.2166666666666666,-0.503527489200364
8051,87.73046016693115,1.2138888888888888,-0.5000368306963755
8052,87.7410659790039,1.2138888888888888,-0.509112542806746
8053,87.75278615951538,1.2138888888888888,-0.5146975964131278
8054,87.76148509979248,1.2138888888888888,-0.5141739976375295
8055,87.77034735679626,1.2138888888888888,-0.5190609195431136
8056,87.78022360801697,1.2111111111111112,-0.5195845183187119
8057,87.79058837890625,1.2138888888888888,-0.5216789134211051
8058,87.80048370361328,1.2138888888888888,-0.5178391890667176
8059,87.81102514266968,1.2166666666666666,-0.5126032013107346
8060,87.82088589668274,1.2138888888888888,-0.5143485305627289
8061,87.83091187477112,1.2138888888888888,-0.5171410573659199
8062,87.8413336277008,1.2138888888888888,-0.516791991515521
8063,87.8506121635437,1.2166666666666666,-0.5181882549171165
8064,87.86160969734192,1.2166666666666666,-0.516791991515521
8065,87.8708107471466,1.2138888888888888,-0.5183627878423158
8066,87.88019895553589,1.2138888888888888,-0.519104940817895
8067,87.8920259475708,1.2138888888888888,-0.5215043804959056
8068,87.9013979434967,1.2111111111111112,-0.5262167694762904
8069,87.91415143013,1.2111111111111112,-0.5368632779134558
8070,87.92230319976807,1.2083333333333337,-0.5375614096142535
8071,87.93141222000122,1.2055555555555555,-0.5398303376418461
8072,87.94102215766907,1.2055555555555555,-0.537386876689054
8073,87.9506664276123,1.2055555555555555,-0.5291838292046808
8074,87.96089363098145,1.2055555555555555,-0.5235987755982988
8075,87.97067594528198,1.2055555555555555,-0.5164429256651221
8076,87.98099756240845,1.2054739612018848,-0.5187118536927148
8077,87.99140763282776,1.2027777777777775,-0.522027979271504
8078,88.00127148628235,1.2,-0.5185373207675154
8079,88.01160931587219,1.1972222222222224,-0.5112069379091391
8080,88.02139043807983,1.1944444444444444,-0.5085889440311476
8081,88.0307559967041,1.1916666666666669,-0.5031784233499652
8082,88.04123401641846,1.190130188776873,-0.505978076187533
8083,88.0510983467102,1.1886960296429492,-0.5082277604769444
8084,88.06224155426025,1.1871601878578526,-0.5081312606915617
8085,88.07137084007263,1.1861111111111111,-0.5084144111059482
8086,88.10132765769958,1.1833333333333331,-0.5007349623971732
8087,88.11265873908997,1.1833333333333331,-0.497069770967985
8088,88.12124276161194,1.1805555555555556,-0.4951499087907913
8089,88.131263256073,1.1777777777777778,-0.495848040491589
8090,88.13937759399414,1.175,-0.495848040491589
8091,88.15007495880127,1.175,-0.4960225734167885
8092,88.16102242469788,1.172222222222222,-0.4942772441647941
8093,88.1715624332428,1.1694444444444445,-0.4902629868852071
8094,88.19384455680847,1.1694444444444445,-0.4757767540936543
8095,88.2109112739563,1.172222222222222,-0.4649557127312894
8096,88.22079491615295,1.172222222222222,-0.4667010419832837
8097,88.23163557052612,1.172222222222222,-0.469668101711674
8098,88.24109435081482,1.172222222222222,-0.4719370297392667
8099,88.25177264213562,1.1723133570269983,-0.476552073852373
8100,88.26186394691467,1.175,-0.473682358991261
8101,88.27116107940674,1.1777777777777778,-0.4701917004872724
8102,88.28314518928528,1.1777777777777778,-0.4694935687864747
8103,88.2909288406372,1.1777777777777778,-0.4726351614400644
8104,88.3012535572052,1.1805555555555556,-0.4728096943652639
8105,88.31208276748657,1.1805555555555556,-0.4763358646170355
8106,88.32139348983765,1.1833333333333331,-0.4768239516448508
8107,88.33083081245422,1.1861111111111111,-0.4756022211684548
8108,88.34112238883972,1.1861111111111111,-0.4778711491960474
8109,88.35216808319092,1.1861111111111111,-0.4708898321880701
8110,88.36072492599487,1.1861111111111111,-0.4749040894676571
8111,88.37072348594666,1.1861111111111111,-0.4752531553180559
8112,88.38220500946045,1.1861111111111111,-0.4754796383182942
8113,88.39113569259644,1.1862537264999258,-0.4836307357276287
8114,88.40117454528809,1.1888888888888889,-0.486597795456019
8115,88.4122862815857,1.1896942407132078,-0.48750862691096
8116,88.42304873466492,1.1904742773329904,-0.4883908275440863
8117,88.43185067176819,1.19111222048731,-0.4891123242538128
8118,88.4409248828888,1.1916666666666669,-0.4916592502868027
8119,88.45157408714294,1.1906098244259131,-0.486214175062733
8120,88.46155405044556,1.1896193986130867,-0.4811112913524315
8121,88.47091770172119,1.1888888888888889,-0.4740314248416599
8122,88.48280811309814,1.1888888888888889,-0.4635594493296939
8123,88.49223518371582,1.1861111111111111,-0.4660029102824859
8124,88.50100541114807,1.1833333333333331,-0.4710643651132696
8125,88.5120141506195,1.1833333333333331,-0.4763003528692525
8126,88.52188301086426,1.1833333333333331,-0.4846779332788253
8127,88.53134655952454,1.1861111111111111,-0.4852015320544236
8128,88.54103684425354,1.1861111111111111,-0.4799655442984406
8129,88.55132675170898,1.1861111111111111,-0.4806636759992383
8130,88.56130814552307,1.1833333333333331,-0.4717624968140673
8131,88.57162475585938,1.1833333333333331,-0.4715879638888678
8132,88.5825138092041,1.1805555555555556,-0.4763003528692525
8133,88.59141159057617,1.1805555555555556,-0.4820599394008338
8134,88.60139441490173,1.1777777777777778,-0.4864232625308197
8135,88.62138056755066,1.175,-0.4810127418496372
8136,88.63125967979431,1.175,-0.4670501078336826
8137,88.64208793640137,1.175,-0.45553093477052
8138,88.65151000022888,1.175,-0.4441862946325569
8139,88.66064548492432,1.175,-0.4405211032033688
8140,88.67264604568481,1.175,-0.4426154983057619
8141,88.68056535720825,1.175,-0.4480158847973024
8142,88.69063186645508,1.175,-0.4548808710635168
8143,88.70115756988525,1.175,-0.464432113955691
8144,88.7128255367279,1.1777777777777778,-0.4665265090580843
8145,88.72133874893188,1.1777777777777778,-0.4660029102824859
8146,88.7309832572937,1.1805555555555556,-0.4649557127312894
8147,88.74091696739197,1.1805555555555556,-0.4761258199440531
8148,88.75115275382996,1.1833333333333331,-0.4810127418496372
8149,88.76242351531982,1.1833333333333331,-0.4782202150464463
8150,88.77150535583496,1.1861111111111111,-0.467224640758882
8151,88.78355145454407,1.1861111111111111,-0.4553564018453205
8152,88.79144096374512,1.1861111111111111,-0.4431390970813603
8153,88.80150842666626,1.1888888888888889,-0.4342379178961891
8154,88.81096029281616,1.1889968976872514,-0.4390219973890233
8155,88.82097291946411,1.1916666666666669,-0.4494222823885399
8156,88.83141994476318,1.1944444444444444,-0.4571017310973149
8157,88.83984804153442,1.1971275726911437,-0.4571017310973149
8158,88.85056924819946,1.2001290141998726,-0.4665989656727151
8159,88.86161994934082,1.2027777777777775,-0.4799655442984406
8160,88.87192964553833,1.2055555555555555,-0.4799655442984406
8161,88.88227152824402,1.2083333333333337,-0.4761258199440531
8162,88.89077615737915,1.2111111111111112,-0.4766494187196514
8163,88.9015748500824,1.2111111111111112,-0.4742059577668593
8164,88.91360211372375,1.2122891405331233,-0.469912927016488
8165,88.92103886604309,1.2130175450395542,-0.4672584407308444
8166,88.93181037902832,1.2138888888888888,-0.4612905213021013
8167,88.94085550308228,1.2166666666666666,-0.4571017310973149
8168,88.95272994041443,1.2183082051545724,-0.4527698130837952
8169,88.96143174171448,1.219760477171944,-0.4497713482389387
8170,88.97075772285461,1.225,-0.4534365396681268
8171,88.9805200099945,1.2277777777777776,-0.4530874738177279
8172,88.99179077148438,1.2305555555555554,-0.4468042885105484
8173,89.00142335891724,1.2361111111111112,-0.4495968153137393
8174,89.01268267631531,1.238888888888889,-0.4455825580341523
8175,89.02074909210205,1.238888888888889,-0.439822971502571
8176,89.0309751033783,1.2416666666666665,-0.445058959258554
8177,89.04091238975525,1.2416666666666665,-0.4457570909593517
8178,89.05079674720764,1.2416666666666665,-0.4406956361285682
8179,89.06075048446655,1.2416666666666665,-0.4471533543609473
8180,89.07172107696533,1.2472222222222222,-0.4461061568097507
8181,89.08052182197571,1.2472222222222222,-0.4469788214357478
8182,89.0905499458313,1.2472222222222222,-0.4497713482389387
8183,89.1013605594635,1.2472222222222222,-0.4476769531365455
8184,89.11070275306702,1.2472222222222222,-0.4447098934081552
8185,89.12066793441772,1.2444444444444445,-0.4382521751757761
8186,89.13056635856628,1.2444444444444445,-0.4379031093253773
8187,89.1410915851593,1.2444444444444445,-0.4312708581677988
8188,89.1531982421875,1.2444444444444445,-0.4255112716362175
8189,89.16143703460693,1.2416666666666665,-0.4150392961242516
8190,89.17108201980591,1.2444444444444445,-0.4148647631990521
8191,89.180903673172,1.2444444444444445,-0.4096287754430691
8192,89.1907217502594,1.2444444444444445,-0.4115486376202629
8193,89.20089817047119,1.2472222222222222,-0.4244640740850209
8194,89.21317553520203,1.25,-0.4312708581677988
8195,89.22062873840332,1.25,-0.4365068459237818
8196,89.23074102401733,1.25,-0.4415683007545654
8197,89.24127674102783,1.25,-0.4412192349041665
8198,89.25429844856262,1.2527777777777778,-0.4393215132641599
8199,89.26113247871399,1.2527777777777778,-0.4207988826558328
8200,89.27331304550171,1.2527777777777778,-0.4101523742186674
8201,89.28101539611816,1.2555555555555558,-0.4077089132658754
8202,89.29081296920776,1.2583333333333333,-0.4199262180298357
8203,89.30132293701172,1.261111111111111,-0.4307472593922005
8204,89.31190514564514,1.2638888888888888,-0.4429645641561608
8205,89.32132387161255,1.2666666666666668,-0.4473278872861466
8206,89.33144521713257,1.2666666666666668,-0.4443608275577563
8207,89.34130525588989,1.2694444444444446,-0.4359832471481835
8208,89.35094046592712,1.2694444444444446,-0.4255112716362175
8209,89.36137461662292,1.2694444444444446,-0.4188790204786391
8210,89.37175726890564,1.2694444444444446,-0.4202752838802346
8211,89.38063287734985,1.272222222222222,-0.4202752838802346
8212,89.39133524894714,1.272222222222222,-0.4260348704118158
8213,89.40173959732056,1.275,-0.4258603374866164
8214,89.41231751441956,1.275,-0.4234168765338243
8215,89.42188501358032,1.277777777777778,-0.4180063558526419
8216,89.43192768096924,1.2805555555555557,-0.4171336912266448
8217,89.46238732337952,1.2833333333333334,-0.4187044875534397
8218,89.4715964794159,1.2833333333333334,-0.4157374278250493
8219,89.48254084587097,1.286111111111111,-0.4115486376202629
8220,89.49254989624023,1.286111111111111,-0.408756110817072
8221,89.50172543525696,1.286111111111111,-0.4017747938090946
8222,89.51276397705078,1.2888888888888888,-0.4029965242854907
8223,89.52255988121033,1.2888888888888888,-0.4070107815650776
8224,89.53216195106506,1.2916666666666667,-0.4082325120414737
8225,89.54233455657959,1.2916666666666667,-0.4021238596594935
8226,89.55276036262512,1.2916666666666667,-0.4017747938090946
8227,89.5617847442627,1.2916666666666667,-0.4070107815650776
8228,89.57186079025269,1.2916666666666667,-0.4129449010218584
8229,89.58075022697449,1.2916666666666667,-0.4097537456683293
8230,89.59140586853027,1.2916666666666667,-0.408982469293544
8231,89.60132908821106,1.2916666666666667,-0.3958406743523139
8232,89.63075995445251,1.2916666666666667,-0.3806563098599632
8233,89.64175915718079,1.2925638247858882,-0.3823474130738358
8234,89.65080451965332,1.2944444444444445,-0.3837979025135531
8235,89.66112303733826,1.2944444444444445,-0.3928736146239236
8236,89.67160534858704,1.2944444444444445,-0.3972369377539094
8237,89.68078994750977,1.294479178854179,-0.3892782608692624
8238,89.69255685806274,1.2972222222222225,-0.3947934768011173
8239,89.70161557197571,1.2972222222222225,-0.3914773512223281
8240,89.71163010597229,1.2972222222222225,-0.3755948550291797
8241,89.72268462181091,1.295656941304835,-0.3731361175137459
8242,89.73274874687195,1.2944444444444445,-0.3684390050960029
8243,89.74174189567566,1.2944444444444445,-0.3701843343479973
8244,89.75101137161255,1.2972222222222225,-0.3794007431638544
8245,89.76077055931091,1.2974234099570423,-0.390255620745932
8246,89.77121567726135,1.2999999999999998,-0.3968878719035105
8247,89.78061151504517,1.3009237226239732,-0.3932894412438186
8248,89.79101753234863,1.3019467579114947,-0.389304130665704
8249,89.80110049247742,1.3027777777777778,-0.3775147172063735
8250,89.8094253540039,1.3027777777777778,-0.3775147172063735
8251,89.82046556472778,1.3027777777777778,-0.3714060648243933
8252,89.83056139945984,1.3055555555555556,-0.3715805977495927
8253,89.8404929637909,1.3083333333333331,-0.3806563098599632
8254,89.8507149219513,1.3083333333333331,-0.385019632989949
8255,89.86105108261108,1.3114535561601244,-0.3855097564454595
8256,89.87064957618713,1.3138888888888889,-0.3858922976159462
8257,89.8807282447815,1.3166666666666669,-0.3869394951671429
8258,89.89088201522827,1.3166666666666669,-0.3872885610175417
8259,89.90075182914734,1.3194444444444444,-0.3804817769347638
8260,89.91115427017212,1.3194444444444444,-0.3796091123087666
8261,89.93092894554138,1.3222222222222222,-0.3797836452339661
8262,89.94130444526672,1.3250000000000002,-0.3745476574779831
8263,89.95042562484741,1.3250000000000002,-0.3689626038716013
8264,89.96065330505371,1.3277777777777775,-0.3728023282259888
8265,89.97070121765137,1.3305555555555555,-0.3726277953007894
8266,89.98938274383545,1.3358916892081472,-0.3769864244539936
8267,90.00225758552551,1.338888888888889,-0.3916518841475275
8268,90.01113414764404,1.338888888888889,-0.3869394951671429
8269,90.02090358734131,1.3416666666666666,-0.3804817769347638
8270,90.03104448318481,1.3416666666666666,-0.3769911184307752
8271,90.0408444404602,1.3444444444444443,-0.3710569989739944
8272,90.05037522315979,1.3444444444444443,-0.3532546406036523
8273,90.06050205230713,1.3472222222222223,-0.3460987906704756
8274,90.07075309753418,1.3472222222222223,-0.3440043955680824
8275,90.08086276054382,1.35,-0.3485422516232676
8276,90.0906834602356,1.352777777777778,-0.346273323595675
8277,90.10151934623718,1.3555555555555554,-0.3569198320328404
8278,90.11129856109619,1.355918037901516,-0.3578764004079462
8279,90.12107396125793,1.3586666666666665,-0.3629098020256849
8280,90.13212585449219,1.3611111111111112,-0.3530801076784529
8281,90.14118838310242,1.3611111111111112,-0.3459242577452761
8282,90.15069675445557,1.3611111111111112,-0.3373721444105039
8283,90.16170597076416,1.3611111111111112,-0.3398156053632959
8284,90.17133355140686,1.3611111111111112,-0.3406882699892931
8285,90.18098568916321,1.3611111111111112,-0.3409274985794691
8286,90.19128656387329,1.3611111111111112,-0.3411828124455006
8287,90.20085024833679,1.3611111111111112,-0.3483677186980682
8288,90.21074938774109,1.3611111111111112,-0.3544763710800483
8289,90.23052382469177,1.3611111111111112,-0.3635520831904189
8290,90.24202585220337,1.3611111111111112,-0.357967029584037
8291,90.31743264198303,1.3694444444444442,-0.3417516482455652
8292,90.32304954528809,1.3694444444444442,-0.3383260440860299
8293,90.33096361160278,1.3694444444444442,-0.3316125578789226
8294,90.34149503707886,1.3722222222222222,-0.3319616237293215
8295,90.35188555717468,1.375,-0.326551103048139
8296,90.36149549484253,1.375,-0.3192207201897629
8297,90.37103247642517,1.3777777777777778,-0.3178244567881674
8298,90.38303446769714,1.3805555555555555,-0.3145083312093781
8299,90.39115309715271,1.3805555555555555,-0.3235840433197486
8300,90.40121054649353,1.3833333333333335,-0.3258529713473413
8301,90.41089415550232,1.3833333333333335,-0.3270747018237374
8302,90.42058253288269,1.386111111111111,-0.3331833542057175
8303,90.43089938163757,1.3888888888888888,-0.32934362985133
8304,90.44088006019592,1.3916666666666666,-0.3300417615521277
8305,90.4507429599762,1.3916666666666666,-0.3371976114853044
8306,90.46158862113953,1.3944444444444446,-0.3378957431861022
8307,90.47209239006042,1.3944444444444446,-0.3331833542057175
8308,90.4804015159607,1.3944444444444446,-0.3295181627765294
8309,90.49054288864136,1.3944444444444446,-0.324107642095347
8310,90.5007176399231,1.3944444444444446,-0.3230604445441504
8311,90.51089429855347,1.3944444444444446,-0.3214896482173555
8312,90.52064251899719,1.394572373474558,-0.3277728335245351
8313,90.53100728988647,1.3972222222222224,-0.3296926957017289
8314,90.54060077667236,1.3972222222222224,-0.3310889591033243
8315,90.54995846748352,1.3997559785261102,-0.3293377524614623
8316,90.56113839149475,1.4,-0.3223623128433526
8317,90.57068943977356,1.4027777777777777,-0.3101450080793923
8318,90.58065867424011,1.4027777777777777,-0.2975786374650332
8319,90.59065079689026,1.4055555555555557,-0.2935643801854462
8320,90.60070824623108,1.4055555555555557,-0.2942625118862439
8321,90.61079549789429,1.4055555555555557,-0.3003711642682241
8322,90.62084197998047,1.4055555555555557,-0.3063052837250049
8323,90.63075351715088,1.4055555555555557,-0.3199188518905606
8324,90.64087700843811,1.4027777777777777,-0.3244567079457459
8325,90.65209126472473,1.4027777777777777,-0.3274237676741362
8326,90.66069889068604,1.4027777777777777,-0.3242821750205464
8327,90.67210721969604,1.4055555555555557,-0.3141592653589793
8328,90.6779932975769,1.4055555555555557,-0.3104719604321624
8329,90.70145750045776,1.4055555555555557,-0.2998475654926258
8330,90.71320796012878,1.4055555555555557,-0.2982165809862211
8331,90.72119140625,1.4055555555555557,-0.2981384871973715
8332,90.73157668113708,1.4055555555555557,-0.308399678827398
8333,90.74128270149231,1.4027777777777777,-0.318871654339364
8334,90.75184655189514,1.4027777777777777,-0.32024847439044
8335,90.7615909576416,1.4027777777777777,-0.3249803067213442
8336,90.7712733745575,1.4027777777777777,-0.317649923862968
8337,90.78289794921875,1.4062160111472155,-0.3172178627151779
8338,90.79268908500671,1.4091118331979422,-0.3168539629839512
8339,90.80081081390381,1.4111111111111112,-0.3111922056305889
8340,90.81095051765442,1.4111111111111112,-0.3092723434533951
8341,90.82068157196045,1.4138888888888888,-0.3145083312093781
8342,90.83134007453918,1.4138888888888888,-0.317649923862968
8343,90.84121608734131,1.4138888888888888,-0.324107642095347
8344,90.85097980499268,1.4138888888888888,-0.3354522822333101
8345,90.8610246181488,1.4166666666666667,-0.3375466773357033
8346,90.87094402313232,1.4166666666666667,-0.3274237676741362
8347,90.88092160224915,1.4194444444444445,-0.3122394031817855
8348,90.891197681427,1.4194444444444445,-0.3035127569218139
8349,90.90178537368774,1.4194444444444445,-0.3038618227722128
8350,90.91084122657776,1.4222222222222225,-0.3092723434533951
8351,90.92131495475769,1.4222222222222225,-0.3183480555637657
8352,90.93119382858276,1.425,-0.3174753909377685
8353,90.94171786308289,1.425,-0.3193952531149623
8354,90.95079350471497,1.4277777777777776,-0.31084313978019
8355,90.96179008483887,1.4305555555555556,-0.3068288825006031
8356,90.97153687477112,1.4333333333333331,-0.3052580861738083
8357,90.98262429237366,1.4361111111111111,-0.3166027263117714
8358,90.9910192489624,1.4361111111111111,-0.3138101995085804
8359,91.00128984451294,1.4388888888888889,-0.3162536604613725
8360,91.01181936264038,1.4388888888888889,-0.3183480555637657
8361,91.02116084098816,1.4416666666666669,-0.3070034154258025
8362,91.03133463859558,1.4416666666666669,-0.3029891581462156
8363,91.04108715057373,1.4416666666666669,-0.293913446035845
8364,91.06109118461609,1.4444444444444444,-0.3021164935202184
8365,91.07076954841614,1.4444444444444444,-0.3049090203234093
8366,91.09041571617126,1.4444444444444444,-0.3153809958353754
8367,91.10083079338074,1.4472222222222222,-0.2993239667170275
8368,91.11147356033325,1.446200247440656,-0.2947648742954172
8369,91.12111067771912,1.4452748404502285,-0.2906365767355724
8370,91.13104319572449,1.4444444444444444,-0.2780309498426967
8371,91.14137697219849,1.4416666666666669,-0.2787290815434944
8372,91.15058922767639,1.4388888888888889,-0.2736676267127109
8373,91.16040015220642,1.4388888888888889,-0.2734930937875114
8374,91.17107677459717,1.4388888888888889,-0.2734930937875114
8375,91.1805784702301,1.4361111111111111,-0.2755874888899046
8376,91.19176149368286,1.4361111111111111,-0.2764601535159018
8377,91.20086026191711,1.4361111111111111,-0.2740166925631097
8378,91.21154236793518,1.4333333333333331,-0.2605776573227534
8379,91.22425174713135,1.4305555555555556,-0.2528982086139784
8380,91.23094248771667,1.4277777777777776,-0.2478367537831948
8381,91.24068355560303,1.4277777777777776,-0.2363175807200322
8382,91.25171661376953,1.4245124396856244,-0.2319064849904598
8383,91.26089334487915,1.4222222222222225,-0.2247984076568696
8384,91.27252745628357,1.4222222222222225,-0.2218313479284793
8385,91.28023743629456,1.419426380404767,-0.2164242322385575
8386,91.30144810676575,1.4166666666666667,-0.210835773640915
8387,91.30822920799255,1.4138888888888888,-0.210835773640915
8388,91.32129120826721,1.4107435679954765,-0.1957415622880439
8389,91.33092856407166,1.4083333333333334,-0.1802925117310142
8390,91.34083461761475,1.4055555555555557,-0.1796249055894571
8391,91.35164165496826,1.4055555555555557,-0.1806415775814131
8392,91.36144685745239,1.4024806198562645,-0.1803615128384584
8393,91.37200570106506,1.4,-0.1630137521362703
8394,91.38066864013672,1.4,-0.1499237827463129
8395,91.39070248603821,1.4,-0.1469567230179225
8396,91.40097737312317,1.4,-0.1387536755335492
8397,91.4109206199646,1.4,-0.1357866158051588
8398,91.42079496383667,1.4,-0.1342158194783639
8399,91.43072772026062,1.4,-0.1328195560767684
8400,91.44082808494568,1.4,-0.1303760951239764
8401,91.45072078704834,1.4027777777777777,-0.1293288975727798
8402,91.46120548248291,1.4027777777777777,-0.1254891732183923
8403,91.4707727432251,1.4027777777777777,-0.1153662635568252
8404,91.48115301132202,1.4055555555555557,-0.1071632160724518
8405,91.49075555801392,1.4055555555555557,-0.0977384381116824
8406,91.50078558921814,1.4055555555555557,-0.102799892942466
8407,91.5110354423523,1.4055555555555557,-0.1162389281828223
8408,91.52125215530396,1.4055555555555557,-0.1167625269584206
8409,91.53094100952148,1.4055555555555557,-0.1232202451907996
8410,91.54126238822937,1.4083333333333334,-0.130201562198777
8411,91.55057215690613,1.4083333333333334,-0.1288052987971815
8412,91.5617024898529,1.4083333333333334,-0.1265363707695889
8413,91.57044839859009,1.4083333333333334,-0.1158898623324234
8414,91.58025741577148,1.4055555555555557,-0.1167625269584206
8415,91.59088969230652,1.4040072728838229,-0.118805437814643
8416,91.600825548172,1.4027777777777777,-0.122173047639603
8417,91.61091160774231,1.4027777777777777,-0.133866753627965
8418,91.62095236778259,1.401294554117201,-0.14057669938817
8419,91.63076615333557,1.3997043703524736,-0.1470275229167894
8420,91.64106130599976,1.3972222222222224,-0.1549852375770964
8421,91.652099609375,1.3944444444444446,-0.16004669240788
8422,91.66038537025452,1.3944444444444446,-0.1539380400258998
8423,91.67045998573303,1.3944444444444446,-0.157254165604689
8424,91.68071937561035,1.3944444444444446,-0.1518436449235067
8425,91.69131922721863,1.3944444444444446,-0.16004669240788
8426,91.70249152183533,1.3944444444444446,-0.16004669240788
8427,91.71123456954956,1.3944444444444446,-0.1616174887346749
8428,91.72349405288696,1.3914004764683,-0.1623032228954242
8429,91.73143935203552,1.390173062303313,-0.1654651718608053
8430,91.74114537239075,1.3888888888888888,-0.1670280094158573
8431,91.76080679893494,1.3888888888888888,-0.1752310569002307
8432,91.77049732208252,1.3888888888888888,-0.1706932008450454
8433,91.78336668014526,1.3888888888888888,-0.1583013631558857
8434,91.79066205024719,1.386111111111111,-0.1410226035611418
8435,91.8006739616394,1.386111111111111,-0.139102741383948
8436,91.81112337112427,1.3833333333333335,-0.1377064779823526
8437,91.82125759124756,1.3805555555555555,-0.1462585913171248
8438,91.83169102668762,1.3805555555555555,-0.1537635071007004
8439,91.84144306182861,1.3805555555555555,-0.1539380400258998
8440,91.85062003135681,1.3805555555555555,-0.132645023151569
8441,91.86126375198364,1.3833333333333335,-0.1062905514464546
8442,91.87156224250793,1.3805555555555555,-0.0907571211037051
8443,91.87874984741211,1.3805555555555555,-0.0907571211037051
8444,91.89048957824707,1.3790098509724678,-0.0863867443571414
8445,91.9006016254425,1.3777777777777778,-0.0802851455917391
8446,91.90937447547913,1.3777777777777778,-0.0802851455917391
8447,91.92065644264221,1.3777777777777778,-0.0869173967493176
8448,91.93055152893066,1.3805555555555555,-0.1012290966156711
8449,91.94100522994995,1.3805555555555555,-0.1115265392024376
8450,91.95124363899231,1.3833333333333335,-0.1136209343048308
8451,91.96179795265198,1.3833333333333335,-0.0982620368872807
8452,91.97115135192871,1.3833333333333335,-0.0783652834145454
8453,91.98108983039856,1.386111111111111,-0.0724311639577646
8454,91.99271154403687,1.386111111111111,-0.0727802298081635
8455,92.00164008140564,1.386111111111111,-0.0710349005561692
8456,92.01078653335571,1.386111111111111,-0.0784805090350654
8457,92.02053904533386,1.386111111111111,-0.0864194766556698
8458,92.0308358669281,1.3861928453289227,-0.0970403064108847
8459,92.04108238220215,1.3888888888888888,-0.0898844564777079
8460,92.04928350448608,1.3896867745545034,-0.086675967843469
8461,92.06161332130432,1.3908863401454463,-0.0818522283900222
8462,92.07170534133911,1.3916666666666666,-0.0698131700797731
8463,92.07922554016113,1.3916666666666666,-0.0612044581897989
8464,92.09237861633301,1.3899935770504133,-0.0614059294408819
8465,92.10194039344788,1.3888888888888888,-0.0668461103513828
8466,92.11035919189453,1.386111111111111,-0.0668461103513828
8467,92.12089514732361,1.386111111111111,-0.071383966406568
8468,92.13105893135071,1.386111111111111,-0.0724311639577646
8469,92.14210748672485,1.386111111111111,-0.0733038285837618
8470,92.15295433998108,1.386111111111111,-0.0733038285837618
8471,92.16171479225159,1.386111111111111,-0.0712094334813686
8472,92.17289304733276,1.386111111111111,-0.0724311639577646
8473,92.19015622138977,1.3833333333333335,-0.0714707483894751
8474,92.20174407958984,1.3805555555555555,-0.0710349005561692
8475,92.21047043800354,1.3777777777777778,-0.0710349005561692
8476,92.22094249725342,1.3777777777777778,-0.0657989128001862
8477,92.23162388801575,1.375,-0.0603883921190038
8478,92.24169325828552,1.375,-0.0577703982410123
8479,92.25248336791992,1.375,-0.0561972358035726
8480,92.26062655448914,1.375,-0.0537561409614253
8481,92.27171969413757,1.375,-0.0556760031386191
8482,92.27839732170105,1.375,-0.0577829278532828
8483,92.29040384292603,1.375,-0.0615712248293523
8484,92.3008131980896,1.375,-0.0748746249105567
8485,92.3107385635376,1.375,-0.0656243798749868
8486,92.32089757919312,1.375,-0.0586430628670094
8487,92.33065557479858,1.375,-0.0340339204138894
8488,92.3412082195282,1.375,-0.0099483767363676
8489,92.35051655769348,1.3722222222222222,0.008901179185171
8490,92.36098003387451,1.375,0.0073303828583761
8491,92.37109065055847,1.375,-0.002443460952792
8492,92.38140487670898,1.375,-0.0055850536063818
8493,92.39072799682617,1.375,-0.0162315620435472
8494,92.40137267112732,1.3777777777777778,-0.0326376570122939
8495,92.41135787963867,1.3777777777777778,-0.0481710873550435
8496,92.43098568916321,1.3777777777777778,-0.0834267382453289
8497,92.44151639938354,1.3777777777777778,-0.0993092344384773
8498,92.45052981376648,1.3805555555555555,-0.1097812099504433
8499,92.46151781082153,1.3805555555555555,-0.1082644214914705
8500,92.4708526134491,1.3805555555555555,-0.0717330322569669
8501,92.49134135246277,1.3805555555555555,-0.0274016692563109
8502,92.50084733963013,1.3805555555555555,-0.0267035375555132
8503,92.5105345249176,1.3805555555555555,-0.0275570297833833
8504,92.5207986831665,1.3805555555555555,-0.0326376570122939
8505,92.53099203109741,1.3805555555555555,-0.0314159265358979
8506,92.54084181785583,1.3784660402242004,-0.0240637917996037
8507,92.55037569999695,1.3777777777777778,-0.0085521133347722
8508,92.56061816215515,1.3777777777777778,0.0017453292519943
8509,92.57096648216248,1.3777777777777778,0.0052359877559829
8510,92.57706904411316,1.376629067451502,-0.0011876405054094
8511,92.59031796455383,1.3741351686848533,-0.0151336095039084
8512,92.60113787651062,1.3722222222222222,-0.025830872929516
8513,92.61119174957275,1.3722222222222222,-0.0432841654494593
8514,92.62063550949097,1.3694444444444442,-0.0551524043630208
8515,92.63059067726135,1.3694444444444442,-0.0542797397370236
8516,92.64079546928406,1.3694444444444442,-0.0446804288510548
8517,92.65058445930481,1.3694444444444442,-0.0385717764690746
8518,92.66074204444885,1.3666666666666667,-0.020594885173533
8519,92.67075777053833,1.3666666666666667,-0.014137166941154
8520,92.68074417114258,1.363888888888889,-0.0115191730631625
8521,92.69080662727356,1.3611111111111112,-0.0078539816339744
8522,92.70075845718384,1.3611111111111112,-0.0123918376891597
8523,92.71112942695618,1.3583333333333332,-0.0010471975511965
8524,92.72068691253662,1.3555555555555554,0.0
8525,92.73144054412842,1.3555555555555554,-0.0022689280275926
8526,92.74107551574707,1.352777777777778,-0.007679448708775
8527,92.75167894363403,1.352777777777778,-0.0185004900711398
8528,92.76102304458618,1.352777777777778,-0.0301941960595019
8529,92.77089333534241,1.35,-0.0268780704807126
8530,92.77912020683289,1.35,-0.0268780704807126
8531,92.79098868370056,1.35,-0.020594885173533
8532,92.80171084403992,1.35,-0.0027925268031909
8533,92.81121253967285,1.35,0.0101229096615671
8534,92.8209068775177,1.3472222222222223,0.0179768912955415
8535,92.83099436759949,1.3472222222222223,0.0226892802759262
8536,92.84219264984131,1.3444444444444443,0.0160570291183478
8537,92.85291624069214,1.3444444444444443,0.0082030474843733
8538,92.86068987846375,1.3444444444444443,-0.008901179185171
8539,92.87183475494385,1.3416666666666666,-0.0219911485751285
8540,92.88059282302856,1.3416666666666666,-0.0340339204138894
8541,92.89066696166992,1.3416666666666666,-0.0483456202802429
8542,92.90090727806091,1.338888888888889,-0.0575958653158128
8543,92.90940594673157,1.338888888888889,-0.0575958653158128
8544,92.92086100578308,1.338888888888889,-0.0640535835481918
8545,92.93133449554443,1.338888888888889,-0.0678933079025794
8546,92.94309091567993,1.3406230876686545,-0.0599390145288707
8547,92.95156121253967,1.3418595646976172,-0.0523405317116814
8548,92.96098589897156,1.3431621371546518,-0.0333529461449844
8549,92.97248339653015,1.3444444444444443,-0.0113446401379631
8550,92.9804527759552,1.3444444444444443,-0.0090757121103705
8551,92.99046969413757,1.3444444444444443,-0.018151424220741
8552,93.00235414505005,1.3444444444444443,-0.0260054058547155
8553,93.01057505607605,1.3472222222222223,-0.0312413936106984
8554,93.02115607261658,1.3487483906110729,-0.0345017212017147
8555,93.03117752075195,1.35,-0.0481710873550435
8556,93.03992533683777,1.3501070378718971,-0.0483778930311286
8557,93.06123161315918,1.3579604364122102,-0.0635512832145036
8558,93.07110595703125,1.3611111111111112,-0.0841248699461267
8559,93.08274626731873,1.363865068709588,-0.0912947668708579
8560,93.09063363075256,1.3625384371075084,-0.1017974618305426
8561,93.10085582733154,1.3611111111111112,-0.1583013631558857
8562,93.1128351688385,1.3583333333333332,-0.2188642882000889
8563,93.1208336353302,1.3444444444444443,-0.2012364627549462
8564,93.13097953796387,1.3305555555555555,-0.0760963553869527
8565,93.14067053794861,1.3222222222222222,0.1097812099504433
8566,93.15090465545654,1.3166666666666669,0.2029817920069405
8567,93.16088581085205,1.3166666666666669,0.2122320370425104
8568,93.17142534255981,1.3138888888888889,0.1445132620651305
8569,93.18024396896362,1.315651576973922,0.1137239395270157
8570,93.18988156318665,1.317577962300549,0.0800752755019748
8571,93.2005467414856,1.3194444444444444,-0.008901179185171
8572,93.2111668586731,1.3166666666666669,-0.1055924197456569
8573,93.2243332862854,1.3166666666666669,-0.1698205362190482
8574,93.23213243484497,1.3166666666666669,-0.179419847105017
8575,93.24194955825806,1.3222222222222222,-0.1570796326794896
8576,93.25290846824646,1.3277777777777775,-0.1570796326794896
8577,93.27063274383545,1.3277777777777775,-0.1398008730847457
8578,93.28275942802429,1.3277777777777775,-0.1617920216598743
8579,93.29209876060486,1.3277777777777775,-0.1577777643802874
8580,93.30102753639221,1.3277777777777775,-0.1958259420737637
8581,93.31180834770203,1.3277777777777775,-0.1256637061435917
8582,93.32430386543274,1.3277777777777775,-0.059690260418206
8583,93.33092141151428,1.3305555555555555,-0.0537049777627595
8584,93.34112358093262,1.3305555555555555,-0.0239110107523223
8585,93.3517153263092,1.3277777777777775,-0.0073303828583761
8586,93.36235213279724,1.3250000000000002,-0.0218166156499291
8587,93.37118744850159,1.3250000000000002,-0.0321140582366956
8588,93.38129901885986,1.3250000000000002,-0.0342084533390888
8589,93.39112305641174,1.32402693825964,-0.045274661625405
8590,93.40119171142578,1.323029647388213,-0.0566164172895094
8591,93.41079998016357,1.3222222222222222,-0.0827286065445312
8592,93.42107105255127,1.3222222222222222,-0.0916297857297023
8593,93.4312071800232,1.3222222222222222,-0.110479341651241
8594,93.44075584411621,1.3194444444444444,-0.1094321441000444
8595,93.45075035095215,1.3194444444444444,-0.1083849465488478
8596,93.46123695373535,1.3194444444444444,-0.114493598930828
8597,93.47069549560547,1.3166666666666669,-0.1069886831472524
8598,93.48068523406982,1.3157037643734424,-0.1083802046616906
8599,93.4908435344696,1.3147245915593686,-0.1097952392365637
8600,93.50079894065857,1.3138888888888889,-0.1164134611080217
8601,93.51081442832947,1.3138888888888889,-0.118689885887008
8602,93.52065944671631,1.3138888888888889,-0.1127436747549585
8603,93.53054165840149,1.3138888888888889,-0.0984365698124801
8604,93.54054856300354,1.3111111111111111,-0.0862192650485198
8605,93.55071997642517,1.3111111111111111,-0.0844739357965255
8606,93.56067109107971,1.3111111111111111,-0.0895353906273091
8607,93.57077407836914,1.3111111111111111,-0.0947713783832921
8608,93.5804533958435,1.3083333333333331,-0.0902335223281068
8609,93.590665102005,1.3083333333333331,-0.0837758040957278
8610,93.60062456130981,1.3083333333333331,-0.0865683308989187
8611,93.61073422431946,1.3055555555555556,-0.086640485117512
8612,93.61997509002686,1.3055555555555556,-0.0824252031625642
8613,93.63064956665039,1.3083333333333331,-0.0829031394697306
8614,93.63951468467712,1.3083333333333331,-0.0829031394697306
8615,93.65182709693909,1.306633426949649,-0.0855733461731177
8616,93.660973072052,1.305188747024906,-0.0873356043788262
8617,93.67123508453369,1.3027777777777778,-0.0921533845053006
8618,93.68398213386536,1.3027777777777778,-0.1068141502220529
8619,93.69137144088745,1.3027777777777778,-0.1260127719939905
8620,93.70135688781738,1.3027777777777778,-0.1422443340375378
8621,93.71096396446228,1.3027777777777778,-0.1471312559431219
8622,93.72349429130554,1.2999999999999998,-0.1471312559431219
8623,93.73165678977966,1.2999999999999998,-0.1434660645139339
8624,93.74210906028748,1.298351867352226,-0.1339389835040998
8625,93.75079846382141,1.2959767304285863,-0.1156705517886072
8626,93.7608642578125,1.2944444444444445,-0.0884881930761125
8627,93.7812716960907,1.2888888888888888,-0.0822050077689329
8628,93.79234194755554,1.286111111111111,-0.0965167076352864
8629,93.8023087978363,1.2833333333333334,-0.0989601685880784
8630,93.81200242042542,1.2823615568691675,-0.0957240672392783
8631,93.82129454612732,1.2814300300868764,-0.0926220008816578
8632,93.83166813850403,1.2805555555555557,-0.0834267382453289
8633,93.84120154380798,1.277777777777778,-0.0724311639577646
8634,93.85107612609863,1.2749009499359578,-0.0703524650786587
8635,93.86214971542358,1.272222222222222,-0.071383966406568
8636,93.87235474586487,1.272222222222222,-0.0745255590601578
8637,93.88292622566223,1.2688771391184823,-0.075381035337463
8638,93.89178395271301,1.2665536864206068,-0.0696386371545737
8639,93.90238332748413,1.261111111111111,-0.047996554429844
8640,93.91413927078247,1.2555555555555558,-0.0478220215046446
8641,93.92134094238281,1.25,-0.0591666616426077
8642,93.93145942687988,1.2444444444444445,-0.0745255590601578
8643,93.94274950027466,1.238888888888889,-0.0968657734856852
8644,93.949875831604,1.2416666666666665,-0.0968657734856852
8645,93.97260236740112,1.277777777777778,-0.2241002759560719
8646,93.98149847984314,1.2805555555555557,-0.2241002759560719
8647,93.99077725410461,1.2805555555555557,-0.0979129710368818
8648,94.00077748298645,1.2805555555555557,-0.0420624349730633
8649,94.01099467277527,1.272222222222222,0.0153588974175501
8650,94.02099657058716,1.261111111111111,0.0279252680319092
8651,94.03080368041992,1.2416666666666665,-0.0307177948351002
8652,94.04089856147766,1.2305555555555554,-0.0837758040957278
8653,94.05161094665527,1.2333333333333334,-0.0230383461263251
8654,94.06103706359863,1.2333333333333334,0.1200786525372098
8655,94.07185053825378,1.225,0.0959931088596881
8656,94.08052921295166,1.2263777235787128,0.0466511013410866
8657,94.08996677398682,1.2277777777777776,-0.0096507458182137
8658,94.10058665275574,1.238888888888889,-0.0965167076352864
8659,94.11071443557739,1.2374818820418243,-0.0767140217984736
8660,94.12104678153992,1.2361111111111112,-0.0574213323906134
8661,94.13121318817139,1.2361111111111112,-0.0752236907609556
8662,94.14133715629578,1.238888888888889,-0.0621337213709981
8663,94.15188074111938,1.238888888888889,-0.0563741348394168
8664,94.16264414787292,1.2361111111111112,-0.1036725575684631
8665,94.17171955108643,1.2361111111111112,-0.1249655744427939
8666,94.20152163505554,1.2555555555555558,-0.0169296937443449
8667,94.21108794212341,1.2555555555555558,-0.0792379480405425
8668,94.22173261642456,1.2603403178767445,-0.0653085039879995
8669,94.23098039627075,1.2638888888888888,-0.0438077642250576
8670,94.24128127098083,1.2694444444444446,-0.0359537825910831
8671,94.25247716903687,1.272271773789569,-0.0301802764761337
8672,94.26356267929077,1.275118889692877,-0.02460914245312
8673,94.27157187461853,1.277777777777778,-0.0164060949687467
8674,94.28039789199829,1.2833333333333334,-0.0164060949687467
8675,94.29123973846436,1.2834690711654064,-0.0137881010907552
8676,94.30168294906616,1.286111111111111,-0.018151424220741
8677,94.30950784683228,1.2888888888888888,-0.018151424220741
8678,94.32090878486633,1.2916666666666667,-0.0176278254451427
8679,94.33098292350769,1.2972222222222225,-0.0090757121103705
8680,94.34081673622131,1.2999999999999998,-0.0130899693899574
8681,94.3491313457489,1.3027777777777778,-0.0130899693899574
8682,94.3610029220581,1.3055555555555556,-0.0289724655831058
8683,94.37107801437378,1.3111111111111111,-0.0324631240870945
8684,94.37818551063538,1.3111111111111111,-0.0324631240870945
8685,94.39082336425781,1.3138888888888889,-0.0301941960595019
8686,94.40087866783142,1.3166666666666669,-0.0188495559215387
8687,94.42033767700195,1.3208662126338842,-0.0205207025376816
8688,94.42987108230591,1.3229236644520734,-0.0213394347698525
8689,94.44084572792053,1.3250000000000002,-0.0324631240870945
8690,94.45164322853088,1.3290707143704632,-0.0345945451472793
8691,94.46427798271179,1.3333333333333333,-0.0308923277602996
8692,94.47128677368164,1.3333333333333333,-0.0397935069454707
8693,94.48314905166626,1.3363653924226353,-0.0392023592033011
8694,94.49143576622009,1.3376297780513395,-0.0362629425974943
8695,94.50124216079712,1.338888888888889,-0.0324631240870945
8696,94.51079750061035,1.3416666666666666,-0.0305432619099007
8697,94.52110934257507,1.3444444444444443,-0.0214675497995302
8698,94.53111338615417,1.3472222222222223,-0.019373154697137
8699,94.54095959663391,1.352777777777778,0.0006981317007977
8700,94.55228781700134,1.352777777777778,0.0106465084371654
8701,94.56100940704346,1.3556829823834098,0.0153925325492044
8702,94.57029938697815,1.3583333333333332,0.0226892802759262
8703,94.5802390575409,1.3611111111111112,0.0253072741539177
8704,94.59286260604858,1.3611111111111112,0.0123918376891597
8705,94.60235476493835,1.363888888888889,0.0050614548307835
8706,94.60955691337585,1.363888888888889,0.0050614548307835
8707,94.61986994743347,1.3611111111111112,0.0045378560551852
8708,94.63100242614746,1.3611111111111112,0.0054105206811824
8709,94.64109539985657,1.3583333333333332,-0.0041887902047863
8710,94.65049648284912,1.3583333333333332,-0.0137881010907552
8711,94.6609673500061,1.3583333333333332,-0.0319395253114962
8712,94.6707067489624,1.3611111111111112,-0.0411897703470661
8713,94.69065237045288,1.363888888888889,-0.0225147473507268
8714,94.70056414604187,1.3666666666666667,0.003665191429188
8715,94.71007442474365,1.3694444444444442,0.003665191429188
8716,94.72046661376953,1.3722222222222222,0.0232128790515245
8717,94.73146057128906,1.3777777777777778,0.0275762021815104
8718,94.74206495285034,1.3777777777777778,0.0267035375555132
8719,94.75088787078857,1.370593054657635,0.0086463588576595
8720,94.76046252250671,1.36279638657371,-0.0109488052822898
8721,94.7705979347229,1.3555555555555554,-0.057246799465414
8722,94.78056907653809,1.347174338063579,-0.076707173823922
8723,94.79045128822327,1.3446490843279093,-0.0916297857297023
8724,94.80067181587219,1.3472222222222223,-0.0502654824574366
8725,94.81164336204529,1.3555555555555554,0.0069813170079773
8726,94.82077932357788,1.3611111111111112,0.0394444410950718
8727,94.83129906654358,1.3666666666666667,0.0394444410950718
8728,94.84264039993286,1.3694444444444442,0.0254818070791172
8729,94.8505482673645,1.3694444444444442,0.0314159265358979
8730,94.86200666427612,1.3666666666666667,0.0031415926535897
8731,94.87192249298096,1.3611111111111112,-0.0380481776934763
8732,94.8802695274353,1.3583333333333332,-0.0609119908946021
8733,94.89088320732117,1.3583333333333332,-0.0710349005561692
8734,94.90081787109375,1.3583333333333332,-0.0616101225953998
8735,94.91085815429688,1.3583333333333332,-0.0382227106186758
8736,94.92177939414978,1.3611111111111112,-0.0029670597283903
8737,94.93091344833374,1.363888888888889,0.0038397243543875
8738,94.9411301612854,1.363888888888889,-0.0134390352403563
8739,94.95057606697083,1.363888888888889,-0.0345575191894877
8740,94.96068835258484,1.363888888888889,-0.0493928178314395
8741,94.97086024284363,1.3666666666666667,-0.0799360797413402
8742,94.98081684112549,1.3666666666666667,-0.0891863247769102
8743,94.99063611030579,1.3694444444444442,-0.0837758040957278
8744,95.00107908248901,1.3722222222222222,-0.0740019602845595
8745,95.01193308830261,1.375,-0.054454272662223
8746,95.02117466926575,1.3777777777777778,-0.0254818070791172
8747,95.03096437454224,1.3805555555555555,-0.0008726646259971
8748,95.04061555862427,1.386111111111111,-0.0029670597283903
8749,95.05033564567566,1.3888888888888888,-0.0165806278939461
8750,95.0613625049591,1.3944444444444446,-0.0413643032722656
8751,95.07305383682251,1.3972222222222224,-0.0661479786505851
8752,95.08163547515869,1.3972222222222224,-0.0662323615991422
8753,95.0910005569458,1.3972222222222224,-0.066877218062046
8754,95.10120677947998,1.3972222222222224,-0.0661062481363273
8755,95.11129903793335,1.3972222222222224,-0.0466002910282486
8756,95.120849609375,1.4,-0.0464257581030491
8757,95.13062286376953,1.4027777777777777,-0.0541052068118242
8758,95.14087986946106,1.4027777777777777,-0.0652753140245879
8759,95.15066051483154,1.4055555555555557,-0.0731292956585624
8760,95.16110634803772,1.4027777777777777,-0.0670206432765822
8761,95.171457529068,1.4027777777777777,-0.0551524043630208
8762,95.18147683143616,1.4027777777777777,-0.0478220215046446
8763,95.19093060493469,1.4027777777777777,-0.040317105721069
8764,95.20096802711487,1.4027777777777777,-0.0336848545634905
8765,95.21085953712463,1.4027777777777777,-0.0370009801422797
8766,95.22117114067078,1.4027777777777777,-0.0506145483078355
8767,95.23116612434387,1.4027777777777777,-0.0771435529381493
8768,95.24133586883545,1.4,-0.1015781624660699
8769,95.25075650215149,1.4027777777777777,-0.1111774733520388
8770,95.26118874549866,1.4027777777777777,-0.1110029404268393
8771,95.27108097076416,1.4027777777777777,-0.1078613477732495
8772,95.28053426742554,1.4,-0.0959931088596881
8773,95.29083013534546,1.4,-0.0888372589265113
8774,95.3009684085846,1.4027777777777777,-0.0872664625997164
8775,95.310715675354,1.4055555555555557,-0.0841248699461267
8776,95.32004141807556,1.4055555555555557,-0.0841248699461267
8777,95.33141255378723,1.4055555555555557,-0.0509636141582344
8778,95.34113645553589,1.4055555555555557,-0.0366519142918809
8779,95.3516538143158,1.4055555555555557,-0.0338593874886899
8780,95.36140489578247,1.4027777777777777,-0.0328121899374934
8781,95.37132263183594,1.4,-0.0466002910282486
8782,95.3808114528656,1.4,-0.0724311639577646
8783,95.39161324501038,1.4027777777777777,-0.0949459113084915
8784,95.40124797821045,1.4055555555555557,-0.1069886831472524
8785,95.41105055809021,1.4055555555555557,-0.1174606586592183
8786,95.42147541046143,1.4027777777777777,-0.1211258500884064
8787,95.43124675750732,1.4027777777777777,-0.1223475805648025
8788,95.44130063056946,1.4,-0.1106538745764404
8789,95.45127534866333,1.3972222222222224,-0.0881391272257136
8790,95.46150255203247,1.3944444444444446,-0.0874409955249159
8791,95.47200274467468,1.3916666666666666,-0.0823795406941323
8792,95.48254942893982,1.3888888888888888,-0.0766268672465224
8793,95.49060153961182,1.3891998876246665,-0.0729951767037542
8794,95.50096607208252,1.3944444444444446,-0.102799892942466
8795,95.51210975646973,1.4027777777777777,-0.1277581012459849
8796,95.52097487449646,1.4055555555555557,-0.1349139511791617
8797,95.53087425231934,1.4055555555555557,-0.1019272283164688
8798,95.54115414619446,1.4055555555555557,-0.05846852994181
8799,95.5518000125885,1.4055555555555557,-0.0432841654494593
8800,95.5616807937622,1.4,-0.0404916386462684
8801,95.57076454162598,1.3944444444444446,-0.0289724655831058
8802,95.58236193656921,1.3888888888888888,-0.0239110107523223
8803,95.59120607376099,1.3916666666666666,-0.035081117965086
8804,95.60115599632263,1.3944444444444446,-0.0340339204138894
8805,95.61077070236206,1.3944444444444446,-0.054454272662223
8806,95.6207947731018,1.3944444444444446,-0.1064650843716541
8807,95.63095903396606,1.3944444444444446,-0.1504473815219112
8808,95.64073014259338,1.4,-0.1626646862858715
8809,95.65064215660095,1.3972222222222224,-0.1296779634231787
8810,95.66181635856628,1.3944444444444446,-0.1117010721276371
8811,95.67263627052307,1.3888888888888888,-0.0977384381116824
8812,95.68103384971619,1.3888888888888888,-0.1033234917180643
8813,95.69087934494019,1.3888888888888888,-0.0998328332140756
8814,95.70100808143616,1.3888888888888888,-0.1110029404268393
8815,95.71098160743713,1.3888888888888888,-0.1172861257340189
8816,95.72120380401611,1.3888888888888888,-0.1149871200865182
8817,95.7314383983612,1.386111111111111,-0.1141445330804291
8818,95.74157357215881,1.3833333333333335,-0.1110029404268393
8819,95.74990034103394,1.3810000908578317,-0.1110029404268393
8820,95.7612714767456,1.3777777777777778,-0.0769690200129499
8821,95.77111601829529,1.3777777777777778,-0.0040142572795869
8822,95.78066802024841,1.3777777777777778,0.0263544717051143
8823,95.79083395004272,1.375,0.0123918376891597
8824,95.80076146125793,1.3722222222222222,-0.0001745329251994
8825,95.81110572814941,1.3722222222222222,-0.0162315620435472
8826,95.82145357131958,1.3694444444444442,-0.0565486677646162
8827,95.83125495910645,1.3694444444444442,-0.1179842574348166
8828,95.84088134765625,1.3694444444444442,-0.1164134611080217
8829,95.85066294670105,1.3722222222222222,-0.1010545636904716
8830,95.86073541641235,1.375,-0.1054178868204575
8831,95.87068963050842,1.3777777777777778,-0.1068141502220529
8832,95.88123273849487,1.3777777777777778,-0.1033234917180643
8833,95.89106559753418,1.3777777777777778,-0.1082104136236484
8834,95.90139555931091,1.375,-0.102799892942466
8835,95.91087937355042,1.375,-0.0942477796076938
8836,95.92143416404724,1.3722222222222222,-0.0801106126665397
8837,95.93125462532043,1.3722222222222222,-0.0687659725285765
8838,95.94072556495667,1.375,-0.0609119908946021
8839,95.95027184486389,1.3768575581368376,-0.0545510877086295
8840,95.9602780342102,1.3788046075235745,-0.0478837364146215
8841,95.97056341171265,1.3805555555555555,-0.0431096325242599
8842,95.98031425476074,1.3833674838528096,-0.0377613383153169
8843,95.99185109138489,1.386111111111111,-0.042760566673861
8844,96.00222325325012,1.386111111111111,-0.0495673507566389
8845,96.01115942001343,1.386111111111111,-0.0671951762017816
8846,96.0213029384613,1.3888888888888888,-0.0722566310325652
8847,96.03072571754456,1.3888888888888888,-0.0815068760681351
8848,96.04097580909729,1.3888888888888888,-0.0797615468161408
8849,96.04935550689697,1.3888888888888888,-0.0797615468161408
8850,96.06060600280762,1.3916666666666666,-0.0748746249105567
8851,96.07174754142761,1.3916666666666666,-0.0668461103513828
8852,96.079758644104,1.3941086691086693,-0.0616293020377294
8853,96.09173941612244,1.3944444444444446,-0.053232542185827
8854,96.10080695152283,1.3944444444444446,-0.0469493568786474
8855,96.11078476905823,1.3972222222222224,-0.0457276264022514
8856,96.12085199356079,1.3972222222222224,-0.0457276264022514
8857,96.13069295883179,1.3972222222222224,-0.0581194640914111
8858,96.14125394821167,1.3972222222222224,-0.0645771823237902
8859,96.15049386024475,1.3972222222222224,-0.0642228808709602
8860,96.160884141922,1.3972222222222224,-0.0638790506229924
8861,96.1706223487854,1.3972222222222224,-0.0598647933434055
8862,96.18078541755676,1.4,-0.0581194640914111
8863,96.19190692901611,1.4,-0.054454272662223
8864,96.20190763473511,1.4027777777777777,-0.0490437519810406
8865,96.21236395835876,1.4055555555555557,-0.0502654824574366
8866,96.23195552825928,1.4111111111111112,-0.0560250689890179
8867,96.24085664749146,1.4138888888888888,-0.0588175957922089
8868,96.25134921073914,1.4138888888888888,-0.0591666616426077
8869,96.26210856437683,1.4166666666666667,-0.0502654824574366
8870,96.27107095718384,1.4166666666666667,-0.0534070751110264
8871,96.28191828727722,1.4166666666666667,-0.0476474885794451
8872,96.29143357276917,1.4166666666666667,-0.036302848441482
8873,96.30146384239197,1.4138888888888888,-0.0293215314335047
8874,96.31077456474304,1.4138888888888888,-0.0315904594610973
8875,96.32097363471985,1.4111111111111112,-0.037524578917878
8876,96.33139109611511,1.4111111111111112,-0.0747000919853573
8877,96.34128427505493,1.4138888888888888,-0.1130973355292325
8878,96.35224175453186,1.4166666666666667,-0.1349139511791617
8879,96.3610999584198,1.4194444444444445,-0.1448623279155293
8880,96.37079215049744,1.4194444444444445,-0.1425933998879367
8881,96.37999701499939,1.4194444444444445,-0.1346535220708669
8882,96.39043092727661,1.4191571088943504,-0.1245143423622184
8883,96.40093660354614,1.4166666666666667,-0.0778416846389471
8884,96.41078615188599,1.4166666666666667,-0.045553093477052
8885,96.42094039916992,1.4138888888888888,-0.0389208423194735
8886,96.43072175979614,1.4166666666666667,-0.0338593874886899
8887,96.44115376472473,1.4166666666666667,-0.0436332312998582
8888,96.46150469779968,1.4166666666666667,-0.046487159269663
8889,96.47121739387512,1.4166666666666667,-0.0645771823237902
8890,96.47872495651245,1.4147371130230164,-0.0649408946168861
8891,96.4910261631012,1.4153168681133306,-0.0739833166005385
8892,96.50087022781372,1.4166666666666667,-0.0902335223281068
8893,96.51111769676208,1.4222222222222225,-0.0954695100840898
8894,96.5214376449585,1.4277777777777776,-0.1204277183876087
8895,96.53296732902527,1.4305555555555556,-0.131423292675173
8896,96.54091119766235,1.4305555555555556,-0.1186823891356144
8897,96.54947280883789,1.4305555555555556,-0.1186823891356144
8898,96.56074905395508,1.4304714215557786,-0.0411897703470661
8899,96.57054376602173,1.4277777777777776,-0.0335103216382911
8900,96.58223152160645,1.4222222222222225,-0.0356956680111027
8901,96.591073513031,1.4222640183660735,-0.040317105721069
8902,96.60101962089539,1.425,-0.0563741348394168
8903,96.61045336723328,1.425,-0.0722566310325652
8904,96.62105751037598,1.4222222222222225,-0.0752236907609556
8905,96.63065814971924,1.4194444444444445,-0.0696386371545737
8906,96.64072561264038,1.4194444444444445,-0.080634211442138
8907,96.64919972419739,1.4177996479303414,-0.0759836588613171
8908,96.66035914421082,1.4156336420884283,-0.0698594216247894
8909,96.67065024375916,1.4138888888888888,-0.0577703982410123
8910,96.68109369277954,1.408251226666554,-0.0620890314479739
8911,96.6907069683075,1.4068303937032292,-0.0673561719594538
8912,96.70061206817627,1.4055555555555557,-0.0799360797413402
8913,96.70956373214722,1.4027777777777777,-0.0799360797413402
8914,96.72095537185669,1.4,-0.0752236907609556
8915,96.73113203048706,1.4,-0.0863937979737193
8916,96.74090957641602,1.4,-0.0891863247769102
8917,96.74935984611511,1.3972222222222224,-0.0891863247769102
8918,96.7604968547821,1.3972222222222224,-0.0955297668326428
8919,96.77101540565491,1.3972222222222224,-0.0743510261349584
8920,96.78106236457825,1.3972222222222224,-0.0516617458590321
8921,96.79122829437256,1.3944444444444446,-0.0408407044966673
8922,96.80108904838562,1.3944444444444446,-0.0380481776934763
8923,96.81084680557251,1.3916666666666666,-0.0410152374218667
8924,96.82096982002258,1.3916666666666666,-0.0546288055874225
8925,96.83127689361572,1.3916666666666666,-0.0747000919853573
8926,96.84184694290161,1.3888888888888888,-0.0844739357965255
8927,96.85049176216125,1.3888888888888888,-0.0759218224617533
8928,96.8616840839386,1.386111111111111,-0.0626573201465964
8929,96.8718032836914,1.386111111111111,-0.0408407044966673
8930,96.88150787353516,1.386111111111111,-0.0314159265358979
8931,96.8917088508606,1.386111111111111,-0.0347320521146871
8932,96.9020049571991,1.386111111111111,-0.0471238898038469
8933,96.91114807128906,1.3888888888888888,-0.0456596717326839
8934,96.92095947265625,1.3888888888888888,-0.0357792496658837
8935,96.93148517608643,1.3888888888888888,-0.0326376570122939
8936,96.94163846969604,1.3888888888888888,-0.0256563400043166
8937,96.94921636581421,1.386639748309111,-0.029189281765477
8938,96.96106314659119,1.3833333333333335,-0.0343829862642882
8939,96.97102332115173,1.3833333333333335,-0.037524578917878
8940,96.97979211807251,1.3820975446179569,-0.0431928022523173
8941,96.99073362350464,1.3805555555555555,-0.0502654824574366
8942,97.00028896331787,1.3805555555555555,-0.0691150383789754
8943,97.01075267791748,1.377446697108067,-0.0690942359669812
8944,97.02135825157166,1.375,-0.068940505453776
8945,97.03072667121887,1.375,-0.0738274273593601
8946,97.04130220413208,1.3777777777777778,-0.0733038285837618
8947,97.05177521705627,1.3833333333333335,-0.0729547627333629
8948,97.0609998703003,1.386111111111111,-0.0389208423194735
8949,97.0707676410675,1.386111111111111,0.0162315620435472
8950,97.08222556114197,1.3888888888888888,0.0385717764690746
8951,97.0910632610321,1.3888888888888888,0.0293215314335047
8952,97.10134935379028,1.386111111111111,-0.0001745329251994
8953,97.11085295677185,1.3805555555555555,-0.0518362787842315
8954,97.12099647521973,1.375,-0.1137954672300303
8955,97.13188028335571,1.3777777777777778,-0.1396263401595463
8956,97.15042495727539,1.3805555555555555,-0.0792379480405425
8957,97.16099715232849,1.3833333333333335,-0.047996554429844
8958,97.17075681686401,1.386111111111111,0.0136135681655557
8959,97.18128824234009,1.3888888888888888,0.0555014702134196
8960,97.19216823577881,1.3888888888888888,0.052010811709431
8961,97.20187139511108,1.3888888888888888,0.0209439510239319
8962,97.21444296836853,1.3888888888888888,-0.0085521133347722
8963,97.22124814987183,1.3888888888888888,-0.0294960643587041
8964,97.23204183578491,1.3888888888888888,-0.0486946861306418
8965,97.24118328094482,1.3888888888888888,-0.0396189740202712
8966,97.2511088848114,1.3888888888888888,-0.0136135681655557
8967,97.26082134246826,1.3916666666666666,0.0104719755119659
8968,97.27128624916077,1.3916666666666666,0.0321140582366956
8969,97.28418946266174,1.3944444444444446,0.0434586983746588
8970,97.29104995727539,1.3972222222222224,0.04921828490624
8971,97.30141997337341,1.3972222222222224,0.0446804288510548
8972,97.3115291595459,1.3944444444444446,0.0387463093942741
8973,97.32154679298401,1.3944444444444446,0.0102974425867665
8974,97.33130645751953,1.3916666666666666,-0.0094247779607693
8975,97.341623544693,1.3916666666666666,0.0029670597283903
8976,97.35269165039062,1.3944444444444446,0.0127409035395586
8977,97.36110329627991,1.3972222222222224,0.0280998009571087
8978,97.37143683433533,1.4,0.0452040276266531
8979,97.38056087493896,1.4027777777777777,0.0513126800086332
8980,97.390944480896,1.4055555555555557,0.0570722665402145
8981,97.40093159675598,1.4055555555555557,0.0535816080362259
8982,97.41058588027954,1.4055555555555557,0.042760566673861
8983,97.42169952392578,1.4055555555555557,0.0354301838154848
8984,97.43093585968018,1.4027777777777777,0.0434586983746588
8985,97.44145846366882,1.4027777777777777,0.0546288055874225
8986,97.45031929016113,1.4027777777777777,0.0687659725285765
8987,97.46152400970459,1.4027777777777777,0.0815068760681351
8988,97.47107124328613,1.4027777777777777,0.0897099235525085
8989,97.48084163665771,1.4027777777777777,0.0852740280035071
8990,97.49061036109924,1.4027777777777777,0.0900589894029074
8991,97.50097107887268,1.4027777777777777,0.0909316540289045
8992,97.51084661483765,1.4027777777777777,0.0875211406902825
8993,97.5211775302887,1.4027777777777777,0.0839271898806897
8994,97.53161931037903,1.4027777777777777,0.0829031394697306
8995,97.54236674308777,1.4027777777777777,0.0773180858633487
8996,97.55086946487427,1.4,0.081855941918534
8997,97.56223320960999,1.4,0.0921533845053006
8998,97.5712366104126,1.4,0.1029744258676654
8999,97.58086609840393,1.400941434297494,0.102619513498924
9000,97.59117889404297,1.4019496726925549,0.1022394165787252
9001,97.60126328468323,1.4027777777777777,0.0989601685880784
9002,97.61107182502747,1.4083333333333334,0.1076868148480501
9003,97.6211678981781,1.4083333333333334,0.120355378775134
9004,97.63289976119995,1.4083333333333334,0.1504473815219112
9005,97.64048957824707,1.4111111111111112,0.1281071670963837
9006,97.6619279384613,1.4138888888888888,0.0635299847725936
9007,97.67171096801758,1.4194444444444445,0.1146681318560274
9008,97.68068814277649,1.4222222222222225,0.1258382390687911
9009,97.69099426269531,1.4222222222222225,0.1387536755335492
9010,97.70060086250305,1.425,0.1783726495538204
9011,97.71077537536621,1.425,0.1930334152705728
9012,97.72190070152283,1.425,0.2022836603061427
9013,97.73148703575134,1.4222222222222225,0.1703441349946465
9014,97.74185228347778,1.4222222222222225,0.1935570140461711
9015,97.75137495994568,1.425,0.2138028333693053
9016,97.7613685131073,1.425,0.183434104384604
9017,97.7712790966034,1.425,0.1432915315887344
9018,97.78086495399475,1.425,0.1331686219271673
9019,97.79103136062622,1.4222222222222225,0.1565560339038913
9020,97.80150747299194,1.4194444444444445,0.1895427567665842
9021,97.81110000610352,1.4194444444444445,0.2417281014012146
9022,97.82246994972229,1.4166666666666667,0.2469640891571976
9023,97.8327214717865,1.4138888888888888,0.2331759880664424
9024,97.84084343910217,1.4166666666666667,0.2089159114637212
9025,97.85071182250977,1.4166666666666667,0.1960004749989632
9026,97.86103177070618,1.4166666666666667,0.1954768762233649
9027,97.87086534500122,1.4166666666666667,0.2216568150032798
9028,97.88082695007324,1.4166666666666667,0.2569124658935653
9029,97.89100456237793,1.4138888888888888,0.2783800156930955
9030,97.90108036994934,1.4111111111111112,0.2907718533822553
9031,97.9108214378357,1.4083275650790796,0.2837760391701279
9032,97.92118906974792,1.4053649760685578,0.2763302408732789
9033,97.93154001235962,1.4027777777777777,0.2480112867083942
9034,97.94176650047302,1.4027777777777777,0.2389355745980237
9035,97.95239615440369,1.4,0.2284635990860577
9036,97.96162796020508,1.4,0.2249729405820691
9037,97.97130084037781,1.4,0.2164208272472968
9038,97.98283553123474,1.3983257267757747,0.2167364203149765
9039,97.99172616004944,1.3968546552137089,0.219346297315283
9040,98.00192999839783,1.3944444444444446,0.2708750999095199
9041,98.01151704788208,1.3925585908554556,0.2853310843349486
9042,98.02206873893738,1.3904829841237685,0.3012416188333744
9043,98.03154277801514,1.3888888888888888,0.3139786603809536
9044,98.04115200042725,1.3888888888888888,0.3082251459021986
9045,98.05176520347595,1.386111111111111,0.2998475654926258
9046,98.0619740486145,1.386111111111111,0.2905973204570558
9047,98.07128596305847,1.386111111111111,0.2885029253546627
9048,98.08117389678955,1.386111111111111,0.289026524130261
9049,98.09091448783875,1.386111111111111,0.2916445180082525
9050,98.10101246833801,1.3888888888888888,0.28623399732707
9051,98.1106927394867,1.3916666666666666,0.2741912254883092
9052,98.12124395370483,1.3944444444444446,0.2684316389567279
9053,98.13118433952332,1.3944444444444446,0.2651155133779386
9054,98.14115929603577,1.3944444444444446,0.273318560862312
9055,98.15110921859741,1.3944444444444446,0.2822197400474831
9056,98.15966010093689,1.395664441995265,0.283676179477844
9057,98.17151117324829,1.3975005977388395,0.2862529904581861
9058,98.18125176429749,1.4,0.2879793265790644
9059,98.1923770904541,1.4031925185203429,0.2916902758891491
9060,98.201904296875,1.4055555555555557,0.2965923412946105
9061,98.21136593818665,1.4083333333333334,0.3232349774693498
9062,98.22096157073975,1.4083333333333334,0.3338814859065152
9063,98.23174929618835,1.4083333333333334,0.3361504139341079
9064,98.24097895622253,1.4055555555555557,0.3387684078120994
9065,98.2513518333435,1.4055555555555557,0.3454006589696778
9066,98.2613914012909,1.4055555555555557,0.3401646712136948
9067,98.27068614959717,1.4027777777777777,0.3281218993749339
9068,98.28073048591614,1.4027777777777777,0.3211405823669567
9069,98.29076862335205,1.4055555555555557,0.3113667385557884
9070,98.3002097606659,1.4055555555555557,0.3022910264454179
9071,98.31079387664795,1.4111111111111112,0.2930407814098479
9072,98.32075238227844,1.4138888888888888,0.2963569069886371
9073,98.33063387870789,1.4166666666666667,0.2970550386894349
9074,98.34225296974182,1.4166666666666667,0.3181735226385663
9075,98.35069847106934,1.4166666666666667,0.3469714552964727
9076,98.36081957817078,1.4166666666666667,0.3590142271352335
9077,98.3708701133728,1.4138888888888888,0.3586651612848347
9078,98.38094997406006,1.4111111111111112,0.3508111796508603
9079,98.39104223251343,1.4111111111111112,0.341037335839692
9080,98.40055012702942,1.4111111111111112,0.3342305517569141
9081,98.41080451011658,1.4111111111111112,0.3274237676741362
9082,98.4217939376831,1.4083333333333334,0.3302162944773272
9083,98.43092393875122,1.4083333333333334,0.3256784384221419
9084,98.44123411178589,1.4083333333333334,0.3281218993749339
9085,98.44698715209961,1.4065805377951532,0.3291681475962724
9086,98.46048140525818,1.4027777777777777,0.3316125496621284
9087,98.4709084033966,1.4027777777777777,0.3399901382884954
9088,98.4806456565857,1.4018299039895132,0.3447546716160826
9089,98.4906599521637,1.4008550614849595,0.3496547644972227
9090,98.50062155723572,1.4,0.3545727957841995
9091,98.51108455657959,1.4,0.3689626038716013
9092,98.51856637001038,1.3992787150964854,0.3661074648455278
9093,98.53129887580872,1.3980512367182538,0.3612486061556063
9094,98.54115700721741,1.3972222222222224,0.3555235686312449
9095,98.54931044578552,1.3972222222222224,0.3555235686312449
9096,98.56111550331116,1.3972222222222224,0.3638030330818178
9097,98.57072615623474,1.3972222222222224,0.3677408733952052
9098,98.58128356933594,1.3962178082626784,0.3705176777696957
9099,98.59073162078857,1.3953189573438218,0.3730026423998459
9100,98.60175275802612,1.3944444444444446,0.3698352684975984
9101,98.60953617095947,1.3972222222222224,0.3698352684975984
9102,98.62038731575012,1.3972222222222224,0.3602359576116296
9103,98.63111186027527,1.4,0.3597123588360313
9104,98.64073729515076,1.4027777777777777,0.365646478292812
9105,98.6497278213501,1.4027777777777777,0.365646478292812
9106,98.66191339492798,1.4056010459419206,0.381354441560761
9107,98.67090010643005,1.4083333333333334,0.3967133389783111
9108,98.67984890937805,1.4083333333333334,0.3967133389783111
9109,98.69185256958008,1.4111111111111112,0.4248131399354198
9110,98.70121216773987,1.4111111111111112,0.4265584691874142
9111,98.71193361282349,1.4138888888888888,0.4108505059194651
9112,98.72161555290222,1.4166666666666667,0.3984586682303054
9113,98.73172211647034,1.4166666666666667,0.3921754829231258
9114,98.74080181121826,1.4166666666666667,0.3993313328563025
9115,98.7521493434906,1.4138888888888888,0.409977841293468
9116,98.76101875305176,1.4138888888888888,0.4192280863290379
9117,98.77095890045166,1.4138888888888888,0.4225442119078272
9118,98.78071808815002,1.4138888888888888,0.4234168765338243
9119,98.79159164428711,1.4138888888888888,0.4146902302738527
9120,98.80068135261536,1.4166666666666667,0.4092797095926703
9121,98.81081533432007,1.4166666666666667,0.4096287754430691
9122,98.82119131088257,1.4194444444444445,0.4174827570770436
9123,98.83184957504272,1.4222222222222225,0.4262094033370153
9124,98.84119868278503,1.4222222222222225,0.4401720373529699
9125,98.86208462715149,1.4152709877955032,0.4427066044128794
9126,98.87186455726624,1.4111111111111112,0.4459316238845512
9127,98.89119124412537,1.4055555555555557,0.4445353604829557
9128,98.90110445022583,1.4027777777777777,0.4426154983057619
9129,98.91097044944763,1.4027777777777777,0.4537856055185257
9130,98.92242479324341,1.4,0.4525638750421296
9131,98.93150210380554,1.4,0.4406956361285682
9132,98.94086980819702,1.3972222222222224,0.4324925886441949
9133,98.95083236694336,1.3972222222222224,0.4213224814314311
9134,98.96102595329285,1.3944444444444446,0.4174827570770436
9135,98.97098445892334,1.3916666666666666,0.4324925886441949
9136,98.98185133934021,1.3882809140207897,0.4368474100287448
9137,98.99103665351868,1.3860674999926332,0.4787438138220446
9138,99.00123023986816,1.3833333333333335,0.4941027112395947
9139,99.00990200042725,1.380779665015334,0.4883264495877714
9140,99.02037715911865,1.3778665447028915,0.4820750377491113
9141,99.0311872959137,1.3805555555555555,0.4660029102824859
9142,99.04380798339844,1.3805555555555555,0.4534365396681268
9143,99.05056595802307,1.3777777777777778,0.4616395871525001
9144,99.0619843006134,1.3777777777777778,0.4754276882432554
9145,99.07160782814026,1.375,0.4928809807631987
9146,99.08119750022888,1.375,0.4928809807631987
9147,99.09041476249695,1.3720805635078526,0.5057569358122024
9148,99.10140466690063,1.3694444444444442,0.5136503988619312
9149,99.11143445968628,1.3694444444444442,0.5033529562751646
9150,99.12074851989746,1.3694444444444442,0.4920083161372015
9151,99.13104128837585,1.3694444444444442,0.4831071369520304
9152,99.14157557487488,1.3722222222222222,0.4747295565424576
9153,99.1505618095398,1.3722222222222222,0.4813618077000361
9154,99.16067576408386,1.375,0.4899139210348083
9155,99.17179703712463,1.375,0.5148721293383273
9156,99.17757439613342,1.375,0.5148721293383273
9157,99.19125723838806,1.375,0.546637121724624
9158,99.2027428150177,1.375,0.5464625887994247
9159,99.21201014518738,1.375,0.5372123437638546
9160,99.22349333763123,1.3777777777777778,0.5178391890667176
9161,99.23313736915588,1.3777777777777778,0.5119050696099369
9162,99.24313306808472,1.3805555555555555,0.5201081170943103
9163,99.25051474571228,1.3805555555555555,0.5398303376418461
9164,99.26118016242981,1.3805555555555555,0.5480333851262195
9165,99.2712049484253,1.3777777777777778,0.5520476424058064
9166,99.28078293800354,1.3777777777777778,0.5462880558742251
9167,99.2916841506958,1.3777777777777778,0.5342452840354642
9168,99.30149745941162,1.3777777777777778,0.5256931707006921
9169,99.31113719940186,1.3805555555555555,0.5232497097479
9170,99.32070684432983,1.3805555555555555,0.5309291584566751
9171,99.33085322380066,1.3833333333333335,0.5483824509766184
9172,99.34165930747986,1.386111111111111,0.5604252228153792
9173,99.35060834884644,1.386111111111111,0.5726425275793395
9174,99.36101794242859,1.386111111111111,0.5810201079889122
9175,99.37081551551819,1.3833333333333335,0.5822418384653083
9176,99.38071537017822,1.3803613843198097,0.5829738467786171
9177,99.39124393463135,1.3777777777777778,0.5927138139772743
9178,99.4011960029602,1.3722222222222222,0.5970771371072602
9179,99.4111168384552,1.3691207333491722,0.6044075199656364
9180,99.42130255699158,1.3637639386826923,0.603011256564041
9181,99.4311933517456,1.3609631309267962,0.5963790054064624
9182,99.4407377243042,1.3583333333333332,0.5771803836345248
9183,99.44963955879211,1.3583333333333332,0.5771803836345248
9184,99.46082496643066,1.3555555555555554,0.5578072289373878
9185,99.4704372882843,1.352777777777778,0.5614724203665759
9186,99.48048448562622,1.35,0.5614724203665759
9187,99.49158787727356,1.3441947796672151,0.6204645490839842
9188,99.50080561637878,1.3416666666666666,0.6372197099031297
9189,99.51094722747803,1.3361111111111112,0.637743308678728
9190,99.5203742980957,1.3361111111111112,0.623257075887175
9191,99.5306749343872,1.3333333333333333,0.6154030942532006
9192,99.5409677028656,1.3333333333333333,0.6017895260876449
9193,99.54775762557983,1.3311318435650543,0.6017895260876449
9194,99.56061816215515,1.3277777777777775,0.6136577650012063
9195,99.57060933113098,1.3277777777777775,0.6218608124855797
9196,99.5805721282959,1.324950890278621,0.635299847725936
9197,99.5905134677887,1.3221810089020771,0.640535835481919
9198,99.60054397583008,1.3194444444444444,0.6358234465015342
9199,99.61080694198608,1.3194444444444444,0.635299847725936
9200,99.63165330886841,1.3166666666666669,0.6141813637768045
9201,99.64114141464233,1.3138888888888889,0.6120869686744114
9202,99.65099215507507,1.3138888888888889,0.6120869686744114
9203,99.66061997413635,1.3138888888888889,0.639314105005523
9204,99.67129492759705,1.3138888888888889,0.6408849013323178
9205,99.68312740325928,1.3138888888888889,0.6396631708559217
9206,99.69093441963196,1.3111111111111111,0.6321582550723461
9207,99.7020332813263,1.3083333333333331,0.6250024051391695
9208,99.71171188354492,1.3083333333333331,0.6248278722139701
9209,99.73140454292297,1.3027777777777778,0.6349507818755371
9210,99.7412359714508,1.3027777777777778,0.6410594342575173
9211,99.75086855888367,1.3027777777777778,0.6515314097694832
9212,99.7608368396759,1.2999999999999998,0.659908990179056
9213,99.77255654335022,1.2972222222222225,0.6649704450098396
9214,99.78239226341248,1.2916666666666667,0.6632251157578453
9215,99.79065155982971,1.2888888888888888,0.6585127267774606
9216,99.8006660938263,1.2833333333333334,0.6513568768442838
9217,99.81207394599915,1.277777777777778,0.6428047635095115
9218,99.82366943359375,1.276107539510828,0.6352487836018729
9219,99.83135843276978,1.275,0.6302383928951524
9220,99.84154868125916,1.272222222222222,0.6230825429619757
9221,99.85087656974792,1.2694444444444446,0.6265732014659643
9222,99.86164283752441,1.2666666666666668,0.6333799855487422
9223,99.87174820899963,1.261111111111111,0.6403613025567195
9224,99.88124394416809,1.2583333333333333,0.6476916854150957
9225,99.89271664619446,1.2527777777777778,0.6438519610607082
9226,99.90087652206421,1.25,0.6428047635095115
9227,99.91087770462036,1.2472222222222222,0.6412339671827167
9228,99.92178249359131,1.2444444444444445,0.6531022060962781
9229,99.93105506896973,1.238888888888889,0.6614797865058508
9230,99.94114518165588,1.2361111111111112,0.6721262949430162
9231,99.96094942092896,1.2306987798360227,0.674375449360109
9232,99.9711594581604,1.2222222222222223,0.6665412413366344
9233,99.98354530334473,1.2183037793301092,0.6662903959765962
9234,99.99195599555969,1.213102081952728,0.6636139503058373
9235,100.00159215927124,1.2083333333333337,0.6487388829662923
9236,100.01090669631958,1.2055555555555555,0.6457718232379019
9237,100.0206880569458,1.2055555555555555,0.6468190207890986
9238,100.03102326393127,1.2083333333333337,0.6471680866394973
9239,100.0422101020813,1.2083333333333337,0.6506587451434861
9240,100.05076336860657,1.2083333333333337,0.6613052535806515
9241,100.06150412559509,1.2083333333333337,0.6592108584782583
9242,100.07077646255493,1.2083333333333337,0.659908990179056
9243,100.0799081325531,1.2075064186764703,0.6578826835503614
9244,100.0905556678772,1.2065422354525113,0.6555200082225404
9245,100.10200333595276,1.2055555555555555,0.6531022060962781
9246,100.11150217056274,1.2055555555555555,0.6466444878638992
9247,100.12149572372437,1.2083333333333337,0.6562437987498679
9248,100.1313042640686,1.2083333333333337,0.6592108584782583
9249,100.14107537269592,1.2083333333333337,0.667588438887831
9250,100.15082883834839,1.2083333333333337,0.6632251157578453
9251,100.16088962554932,1.2111111111111112,0.6721262949430162
9252,100.17115759849548,1.2138888888888888,0.6921975813409512
9253,100.18083953857422,1.2138888888888888,0.7098254067860938
9254,100.19092440605164,1.2138888888888888,0.7084291433844985
9255,100.20085835456848,1.2111111111111112,0.7030186227033159
9256,100.21121382713318,1.2083333333333337,0.6960373056953386
9257,100.22177290916443,1.2055555555555555,0.6834709350809796
9258,100.23278164863586,1.2055555555555555,0.6771877497737999
9259,100.24079751968384,1.2055555555555555,0.6775368156241988
9260,100.26074481010437,1.2027777777777775,0.6775368156241988
9261,100.2705569267273,1.2027777777777775,0.6726498937186146
9262,100.27962255477905,1.2014473737615483,0.6718975679715499
9263,100.29068851470947,1.2,0.6726498937186146
9264,100.30057287216187,1.1972222222222224,0.6637487145334435
9265,100.31114029884338,1.1972222222222224,0.6583381938522611
9266,100.32110285758972,1.1944444444444444,0.6614797865058508
9267,100.33108949661255,1.1972222222222224,0.6632251157578453
9268,100.34194993972778,1.1972222222222224,0.6846926655573755
9269,100.35079050064087,1.1972222222222224,0.7000515629749255
9270,100.36085534095764,1.1972222222222224,0.7133160652900824
9271,100.37056565284729,1.1972222222222224,0.7140141969908803
9272,100.38150095939636,1.1944444444444444,0.7040658202545126
9273,100.39071607589722,1.1916666666666669,0.696560904470937
9274,100.40074014663696,1.1888888888888889,0.6890559886873614
9275,100.41078805923462,1.1861111111111111,0.6817256058289851
9276,100.42118263244629,1.1833333333333331,0.6782349473249965
9277,100.43081307411194,1.1805555555555556,0.6644468462342412
9278,100.44148135185242,1.1777777777777778,0.6628760499074464
9279,100.45058584213257,1.1777777777777778,0.6572909963010646
9280,100.46086502075195,1.175,0.6572909963010646
9281,100.47097611427307,1.175,0.6592108584782583
9282,100.48048782348633,1.175,0.6670648401122328
9283,100.49087595939636,1.172222222222222,0.6750933546714066
9284,100.5007712841034,1.172222222222222,0.6813765399785863
9285,100.51145124435425,1.172222222222222,0.685739863108572
9286,100.52074027061462,1.175,0.6932447788921476
9287,100.53089666366577,1.175,0.7044148861049114
9288,100.5418906211853,1.175,0.7028440897781165
9289,100.57173728942871,1.1805555555555556,0.6834709350809796
9290,100.58285188674927,1.1777777777777778,0.6827784834843384
9291,100.59138226509094,1.1777777777777778,0.6834709350809796
9292,100.6011528968811,1.1777777777777778,0.6869615935849681
9293,100.61065888404846,1.1777777777777778,0.6901031862385579
9294,100.62036156654358,1.1777777777777778,0.6902777191637575
9295,100.63056993484497,1.1805555555555556,0.6979571678725324
9296,100.6412582397461,1.1805555555555556,0.6948155752189427
9297,100.64922833442688,1.1833333333333331,0.6948155752189427
9298,100.66081023216248,1.1861111111111111,0.6887069228369624
9299,100.67086505889893,1.1888888888888889,0.6810274741281874
9300,100.68177080154419,1.1888888888888889,0.6736970912698113
9301,100.6907606124878,1.1888888888888889,0.6803293424273897
9302,100.70123386383057,1.1888888888888889,0.6859143960337716
9303,100.7224109172821,1.1861111111111111,0.7007496946757232
9304,100.73128938674927,1.1861111111111111,0.6979571678725324
9305,100.74107694625854,1.1861111111111111,0.6855653301833726
9306,100.75010895729065,1.1861111111111111,0.6855653301833726
9307,100.76097846031189,1.1861111111111111,0.6550220682734719
9308,100.7711615562439,1.1861111111111111,0.6485643500410929
9309,100.78156065940857,1.1861111111111111,0.6492624817418906
9310,100.79084897041321,1.1833333333333331,0.6541494036474748
9311,100.80053973197937,1.1805555555555556,0.6614797865058508
9312,100.81130337715149,1.1777777777777778,0.6754424205218056
9313,100.82045936584473,1.1777777777777778,0.6839945338565777
9314,100.83070182800293,1.175,0.6914994496401533
9315,100.84094262123108,1.175,0.6958627727701392
9316,100.8506965637207,1.172222222222222,0.6897541203881591
9317,100.86095023155212,1.1694444444444445,0.6887069228369624
9318,100.87075281143188,1.1666666666666667,0.6782349473249965
9319,100.88080024719238,1.1666666666666667,0.6696828339902242
9320,100.89087080955505,1.163888888888889,0.663923247458643
9321,100.90063428878784,1.161111111111111,0.6604325889546544
9322,100.910897731781,1.1583333333333332,0.6620033852814492
9323,100.92020606994629,1.1555555555555557,0.6637487145334435
9324,100.93077945709229,1.152777777777778,0.6672393730374323
9325,100.9409327507019,1.15,0.6696828339902242
9326,100.9508364200592,1.147222222222222,0.6719517620178169
9327,100.96156430244446,1.1444444444444444,0.6691592352146261
9328,100.97105026245117,1.1416666666666668,0.6630505828326458
9329,100.98280930519104,1.1416666666666668,0.6611307206554521
9330,100.99103474617004,1.1416666666666668,0.653451271946677
9331,101.00076842308044,1.1388888888888888,0.6518804756198822
9332,101.00976085662842,1.1388888888888888,0.6518804756198822
9333,101.02133822441101,1.136111111111111,0.6660176425610362
9334,101.0308587551117,1.1333333333333333,0.6698573669154237
9335,101.043621301651,1.1305555555555555,0.675616953447005
9336,101.0532660484314,1.127777777777778,0.6763150851478027
9337,101.06051874160767,1.127777777777778,0.6691592352146261
9338,101.0707495212555,1.127777777777778,0.6689847022894265
9339,101.08122682571411,1.127777777777778,0.659908990179056
9340,101.09051203727722,1.127777777777778,0.6576400621514634
9341,101.10098505020142,1.1305555555555555,0.648215284190694
9342,101.1107850074768,1.1305555555555555,0.6447246256867053
9343,101.12071084976196,1.1305555555555555,0.6464699549386996
9344,101.13120770454407,1.1305555555555555,0.6438519610607082
9345,101.14145994186401,1.1333333333333333,0.6401867696315201
9346,101.15055394172668,1.1334215552965552,0.6394886379307223
9347,101.16123127937317,1.136111111111111,0.6443755598363065
9348,101.1708562374115,1.1388888888888888,0.6532767390214775
9349,101.18146347999573,1.1388888888888888,0.6612941294003707
9350,101.19085359573364,1.1388888888888888,0.668391565230281
9351,101.20138883590698,1.1388888888888888,0.6798057436517914
9352,101.2114953994751,1.136111111111111,0.6775368156241988
9353,101.22102093696594,1.1333157250059704,0.6698672333362439
9354,101.23186469078064,1.1301334921114694,0.6611362759207616
9355,101.2411949634552,1.127777777777778,0.6461208890883009
9356,101.24969959259033,1.1261603036890129,0.6428687644709334
9357,101.260897397995,1.1240306808608271,0.6385869037144888
9358,101.27270531654358,1.1222222222222222,0.6323327879975457
9359,101.28008651733398,1.1222222222222222,0.6280221989872594
9360,101.29135203361511,1.1194444444444445,0.6337290513991412
9361,101.30125665664673,1.1194444444444445,0.6347762489503376
9362,101.30980062484741,1.1138888888888887,0.6347762489503376
9363,101.3216700553894,1.1111111111111112,0.6227334771115768
9364,101.33115005493164,1.1083333333333334,0.6127851003752091
9365,101.34274387359619,1.1055555555555556,0.6037093882648387
9366,101.35254526138306,1.1055555555555556,0.5937610115284709
9367,101.36112189292908,1.102777777777778,0.5824163713905077
9368,101.37193751335144,1.1,0.5838126347921033
9369,101.38064289093018,1.1,0.5838126347921033
9370,101.39111566543579,1.0972222222222223,0.5902703530244823
9371,101.40127158164978,1.0972222222222223,0.5956808737056647
9372,101.41112565994263,1.0972222222222223,0.5944591432292687
9373,101.42976880073547,1.1,0.5762807782739422
9374,101.442538022995,1.102777777777778,0.5682792044493538
9375,101.45375394821167,1.102777777777778,0.5710717312525446
9376,101.46164798736572,1.1,0.5787511799613198
9377,101.47080421447754,1.1,0.5775294494849237
9378,101.48106622695923,1.1,0.5735151922053366
9379,101.491206407547,1.0972222222222223,0.5714207971029436
9380,101.50156617164612,1.0972222222222223,0.5649630788705644
9381,101.51095151901245,1.1,0.5522221753310059
9382,101.51921606063843,1.101236867382868,0.5476370098204961
9383,101.53071665763855,1.102777777777778,0.5267403682518886
9384,101.54140853881836,1.102777777777778,0.524471440224296
9385,101.5517635345459,1.1037970073375705,0.5286340455508722
9386,101.560791015625,1.1046855273297984,0.532262823795068
9387,101.57094550132751,1.1055555555555556,0.5393067388662479
9388,101.5812132358551,1.1055555555555556,0.5356415474370597
9389,101.59149837493896,1.1083333333333334,0.5232497097479
9390,101.60106134414673,1.1111111111111112,0.5134758659367318
9391,101.61101722717285,1.1111111111111112,0.5059709501531562
9392,101.62138295173645,1.1138888888888887,0.5054473513775578
9393,101.6308102607727,1.1166666666666667,0.5054473513775578
9394,101.64074516296387,1.1222222222222222,0.511556003759538
9395,101.6496753692627,1.1248205834010856,0.5174877782302517
9396,101.6608829498291,1.1280815766276986,0.5249322692148553
9397,101.67063474655151,1.1305555555555555,0.5382595413150513
9398,101.68095922470093,1.1333333333333333,0.5393067388662479
9399,101.69141888618469,1.1333333333333333,0.5318018230826722
9400,101.7006938457489,1.1333333333333333,0.515570261039125
9401,101.71166801452637,1.1333333333333333,0.5080653452555494
9402,101.72096633911133,1.136111111111111,0.491833783212002
9403,101.7315080165863,1.136111111111111,0.482932604026831
9404,101.7424955368042,1.1388888888888888,0.4799655442984406
9405,101.75050091743469,1.1388888888888888,0.4763003528692525
9406,101.76081848144531,1.1416666666666668,0.4749040894676571
9407,101.77065324783325,1.1444444444444444,0.4790928796724434
9408,101.78079438209534,1.147222222222222,0.4766494187196514
9409,101.79138517379761,1.147222222222222,0.4686209041604775
9410,101.80115938186646,1.147222222222222,0.4588470603493092
9411,101.81057691574097,1.1486153433779132,0.4520195344155935
9412,101.82007336616516,1.1500377244605402,0.4452334921837535
9413,101.83116483688354,1.152777777777778,0.4340633849709898
9414,101.84119319915771,1.1555555555555557,0.4258603374866164
9415,101.85062909126282,1.1583333333333332,0.4347615166717875
9416,101.8605604171753,1.1583333333333332,0.4355585139148885
9417,101.87093305587769,1.1583333333333332,0.4597197249753064
9418,101.88098359107971,1.1582324033912998,0.4614112890021181
9419,101.89095664024353,1.1568246343098532,0.458226990359077
9420,101.90124106407166,1.1555555555555557,0.4396484385773716
9421,101.91363763809204,1.1538050519006913,0.4259000150218611
9422,101.92106056213379,1.1527351451842334,0.4178318229274425
9423,101.93198442459106,1.15,0.4168421576847277
9424,101.94165205955505,1.15,0.4024729255098924
9425,101.96080803871155,1.15,0.3953170755767157
9426,101.97124338150024,1.15,0.3851941659151485
9427,101.98242044448853,1.152777777777778,0.3757693879543792
9428,101.99111318588257,1.1555555555555557,0.3729768611511882
9429,102.00110244750977,1.1555555555555557,0.3701843343479973
9430,102.01149153709412,1.1555555555555557,0.3652974124424131
9431,102.02137064933777,1.1555555555555557,0.3621558197888234
9432,102.0306932926178,1.1555555555555557,0.3726277953007894
9433,102.04118800163269,1.1555555555555557,0.3762929867299774
9434,102.05119848251343,1.1555555555555557,0.3796091123087666
9435,102.06147456169128,1.1583333333333332,0.3729768611511882
9436,102.07101798057556,1.1583333333333332,0.3621558197888234
9437,102.08118295669556,1.161111111111111,0.3513347784264585
9438,102.09115815162659,1.1666666666666667,0.3373721444105039
9439,102.10142517089844,1.1694444444444445,0.3209660494417572
9440,102.11172413825989,1.1725798476601448,0.3196627738414804
9441,102.12154626846313,1.1753961257751808,0.3110173649957188
9442,102.13085985183716,1.1780180795080069,0.3111922056305889
9443,102.14077353477478,1.1805555555555556,0.308399678827398
9444,102.15043234825134,1.1805555555555556,0.3167772592369708
9445,102.1610963344574,1.1833333333333331,0.3190461872645634
9446,102.17101287841797,1.1833333333333331,0.3138101995085804
9447,102.18153166770935,1.1833333333333331,0.3008947630438224
9448,102.19168615341187,1.1861111111111111,0.2881538595042638
9449,102.20098924636841,1.1888888888888889,0.2790781473938933
9450,102.21110939979553,1.1916666666666669,0.268082573106329
9451,102.22155714035034,1.1937012151297866,0.2681464903313801
9452,102.23137354850769,1.1956128206128207,0.2682065451888007
9453,102.24096083641052,1.1972222222222224,0.274540291338708
9454,102.25067806243896,1.1999113882290842,0.2816368332427184
9455,102.26131749153137,1.2029805368273756,0.2981022362406315
9456,102.27123951911926,1.2055555555555555,0.3047344873982099
9457,102.2808165550232,1.2083333333333337,0.3075270142014009
9458,102.29064798355103,1.2111111111111112,0.2881538595042638
9459,102.30071210861206,1.2111111111111112,0.2738421596379103
9460,102.31150674819946,1.2142241952381712,0.2720303185805056
9461,102.32145285606384,1.2166666666666666,0.2571871021992401
9462,102.33082318305969,1.2166666666666666,0.2333505209916418
9463,102.3411967754364,1.2194444444444443,0.2316051917396475
9464,102.35262989997864,1.2194444444444443,0.2153515758860303
9465,102.36107611656189,1.2223972368742693,0.2097885760897184
9466,102.37072944641113,1.225,0.2082177797629235
9467,102.38092255592346,1.2305555555555554,0.205599785884932
9468,102.40081238746643,1.2361111111111112,0.2151990967709008
9469,102.41070127487183,1.238888888888889,0.2179916235740917
9470,102.42045736312866,1.238888888888889,0.217293491873294
9471,102.4307792186737,1.2416666666666665,0.2242748088812713
9472,102.4410355091095,1.2416666666666665,0.2288126649364566
9473,102.46064615249634,1.2444444444444445,0.2305579941884509
9474,102.47112560272217,1.2416666666666665,0.2199114857512855
9475,102.48144674301147,1.2401254583644843,0.2112929951012634
9476,102.49091696739197,1.238888888888889,0.2026098844414712
9477,102.5006971359253,1.238888888888889,0.1755801227506295
9478,102.51145815849304,1.2361111111111112,0.1607448241086777
9479,102.5208797454834,1.2333333333333334,0.1576032314550879
9480,102.53063035011292,1.2333333333333334,0.1490511181203157
9481,102.54125165939331,1.2333333333333334,0.1541125729510993
9482,102.56089401245117,1.2361111111111112,0.1642354826126664
9483,102.57114863395691,1.238888888888889,0.156032435128293
9484,102.58311796188354,1.2416666666666665,0.1480039205691191
9485,102.5913667678833,1.2416666666666665,0.1246165085923951
9486,102.60147833824158,1.2444444444444445,0.0947713783832921
9487,102.6205985546112,1.2444444444444445,0.0849975345721238
9488,102.63177275657654,1.2416666666666665,0.1343903524035633
9489,102.64123797416687,1.2444444444444445,0.2232276113300747
9490,102.65004396438599,1.2461813226344345,0.2287387407295465
9491,102.66103053092957,1.2483481882125895,0.2356142238010122
9492,102.67069220542908,1.25,0.2211332162276815
9493,102.68075656890869,1.2472222222222222,0.2021091273809433
9494,102.69211864471436,1.2472222222222222,0.1387536755335492
9495,102.70112252235413,1.2472222222222222,0.0764454212373516
9496,102.71189737319946,1.25,0.0399680398706701
9497,102.72342801094055,1.2527777777777778,0.035081117965086
9498,102.73345136642456,1.2583333333333333,0.0139626340159546
9499,102.74132752418518,1.261111111111111,0.0441568300754565
9500,102.7509696483612,1.2638888888888888,0.0846484687217249
9501,102.76082515716553,1.2638888888888888,0.1176351915844178
9502,102.77182245254517,1.2666666666666668,0.1303760951239764
9503,102.7814154624939,1.2666666666666668,0.133866753627965
9504,102.79137945175171,1.2694444444444446,0.1211258500884064
9505,102.8013174533844,1.272222222222222,0.1083849465488478
9506,102.81234335899353,1.275,0.0989601685880784
9507,102.82221603393555,1.2805555555555557,0.1101302758008422
9508,102.83190608024597,1.2805555555555557,0.1270599695451872
9509,102.84256505966187,1.2805555555555557,0.1380555438327514
9510,102.8523485660553,1.2805555555555557,0.1373574121319537
9511,102.86259388923645,1.277777777777778,0.1319468914507713
9512,102.8726122379303,1.2805555555555557,0.1094321441000444
9513,102.88249468803406,1.2805555555555557,0.0984365698124801
9514,102.89288973808289,1.2833333333333334,0.0837758040957278
9515,102.90177369117737,1.286111111111111,0.0844739357965255
9516,102.91114139556885,1.286111111111111,0.0867428638241181
9517,102.92066597938538,1.2847057230102443,0.0898334736773062
9518,102.93118929862976,1.2833333333333334,0.0928515162060983
9519,102.94184470176697,1.2833333333333334,0.0925024503556994
9520,102.96151661872864,1.286111111111111,0.1069886831472524
9521,102.97216534614563,1.286111111111111,0.1188569220608138
9522,102.98340082168579,1.286111111111111,0.1258382390687911
9523,102.9911277294159,1.2888888888888888,0.1263618378443894
9524,103.00135278701782,1.286111111111111,0.1120501379780359
9525,103.01189804077148,1.2840517044697923,0.1060332083771735
9526,103.02192282676697,1.282093941163269,0.1003132481934191
9527,103.03120517730713,1.2805555555555557,0.0881391272257136
9528,103.04253840446472,1.2805555555555557,0.085870199198121
9529,103.05091333389282,1.2805555555555557,0.0857856396844409
9530,103.06075143814087,1.2805555555555557,0.084732247943886
9531,103.07133626937866,1.2805555555555557,0.08307767239493
9532,103.08120107650757,1.2833333333333334,0.085870199198121
9533,103.08973813056946,1.286111111111111,0.085870199198121
9534,103.1014404296875,1.286111111111111,0.0832522053201295
9535,103.11135816574097,1.2888888888888888,0.0802851455917391
9536,103.11936783790588,1.2888888888888888,0.0802851455917391
9537,103.13044428825378,1.2888888888888888,0.0851720674973232
9538,103.14061665534973,1.2888888888888888,0.0904080552533062
9539,103.15076756477356,1.2889322618382189,0.0945968454580926
9540,103.16056728363037,1.2916666666666667,0.0945968454580926
9541,103.170485496521,1.2916666666666667,0.085870199198121
9542,103.18126368522644,1.2944444444444445,0.0820304748437334
9543,103.1918408870697,1.2972222222222225,0.0579449311662117
9544,103.20232129096985,1.2972222222222225,0.036302848441482
9545,103.2115683555603,1.2999999999999998,0.0218166156499291
9546,103.22315096855164,1.3027777777777778,0.0087266462599716
9547,103.23215675354004,1.3055555555555556,0.0143116998663535
9548,103.24151754379272,1.3055555555555556,0.0389208423194735
9549,103.25370049476624,1.3083333333333331,0.053232542185827
9550,103.2609748840332,1.3083333333333331,0.0621337213709981
9551,103.27066731452942,1.3111111111111111,0.0671951762017816
9552,103.2810320854187,1.3138888888888889,0.0621337213709981
9553,103.2907350063324,1.3166666666666669,0.052010811709431
9554,103.30107760429382,1.3194444444444444,0.0452040276266531
9555,103.31112122535706,1.3222222222222222,0.0472984227290463
9556,103.32084655761719,1.3250000000000002,0.0561996019142174
9557,103.33159828186035,1.3277777777777775,0.0567232006898157
9558,103.34102988243103,1.3250000000000002,0.0563741348394168
9559,103.35067796707153,1.3236559654052331,0.0513072437885084
9560,103.36137318611145,1.3222222222222222,0.0459021593274508
9561,103.37114763259888,1.3222222222222222,0.031066860685499
9562,103.38140559196472,1.3262015749080194,0.0179402802635687
9563,103.39167523384094,1.3301854595701466,0.0047987503369161
9564,103.4011402130127,1.3333333333333333,-0.0438077642250576
9565,103.41136288642883,1.338888888888889,-0.0764454212373516
9566,103.42075109481812,1.338888888888889,-0.0699877030049726
9567,103.43195700645447,1.338888888888889,-0.0172787595947438
9568,103.44160389900208,1.3361111111111112,0.0274016692563109
9569,103.45032382011414,1.3305555555555555,0.0394444410950718
9570,103.46074843406677,1.3222222222222222,0.0595157274930066
9571,103.4708845615387,1.3111111111111111,0.0633554518473941
9572,103.49077296257019,1.3083333333333331,0.0376486986149217
9573,103.5011248588562,1.3083333333333331,-0.0139626340159546
9574,103.51090168952942,1.3222222222222222,-0.0745255590601578
9575,103.523517370224,1.3250000000000002,-0.0251327412287183
9576,103.5310287475586,1.3250000000000002,0.0755727566113544
9577,103.54166412353516,1.3222222222222222,0.136659280431156
9578,103.551020860672,1.3194444444444444,0.0553269372882202
9579,103.56079745292664,1.3138888888888889,0.0448549617762542
9580,103.57173275947571,1.3027777777777778,-0.0148352986419518
9581,103.58070254325867,1.3019299863351037,-0.0796628287010521
9582,103.59129214286804,1.300929118307716,-0.1561955687886323
9583,103.61104917526245,1.2999999999999998,-0.0825540736193318
9584,103.62059926986694,1.2972222222222225,-0.0631809189221947
9585,103.630450963974,1.3027777777777778,-0.0523598775598298
9586,103.6409387588501,1.3083333333333331,0.0261799387799149
9587,103.65056467056274,1.3083333333333331,0.0589921287174083
9588,103.66073155403137,1.3055555555555556,0.0731292956585624
9589,103.6715099811554,1.3027777777777778,-0.0186750229963393
9590,103.68218874931335,1.3027777777777778,-0.0186750229963393
9591,103.69079041481018,1.3027777777777778,-0.0406661715714678
9592,103.70357155799866,1.2999999999999998,-0.064926248174189
9593,103.71060919761658,1.2999999999999998,-0.0630063859969952
9594,103.7201361656189,1.3027777777777778,-0.0630063859969952
9595,103.73076176643372,1.3055555555555556,-0.0340339204138894
9596,103.74143481254578,1.3055555555555556,-0.0539306738866247
9597,103.75076627731323,1.3055555555555556,-0.0717330322569669
9598,103.76083588600159,1.3083333333333331,-0.0773180858633487
9599,103.77360463142395,1.3083333333333331,-0.0851720674973232
9600,103.78063154220581,1.3083333333333331,-0.0734783615089612
9601,103.7907133102417,1.3083333333333331,-0.0560250689890179
9602,103.80084776878357,1.3083333333333331,-0.0432841654494593
9603,103.81131362915039,1.3111111111111111,-0.0279252680319092
9604,103.82298183441162,1.3111111111111111,-0.0314159265358979
9605,103.83119988441467,1.3138888888888889,-0.0275762021815104
9606,103.84170436859131,1.3138888888888889,-0.0291469985083053
9607,103.85057806968689,1.3138888888888889,-0.0263544717051143
9608,103.86102890968323,1.3138888888888889,-0.0315904594610973
9609,103.87070083618164,1.3138888888888889,-0.040317105721069
9610,103.88088726997375,1.3166666666666669,-0.0621337213709981
9611,103.89081597328186,1.3166666666666669,-0.0705113017805709
9612,103.90155529975891,1.3194444444444444,-0.0657989128001862
9613,103.91106653213501,1.3222222222222222,-0.0671951762017816
9614,103.9209508895874,1.3194444444444444,-0.0581194640914111
9615,103.93122553825378,1.3194444444444444,-0.0575958653158128
9616,103.94186091423035,1.3166666666666669,-0.0466002910282486
9617,103.9508626461029,1.3166666666666669,-0.0380481776934763
9618,103.96112394332886,1.3138888888888889,-0.0345575191894877
9619,103.97110414505005,1.3138888888888889,-0.0406661715714678
9620,103.98067784309387,1.3138888888888889,-0.0387463093942741
9621,103.99068093299866,1.3111111111111111,-0.0397935069454707
9622,104.0009229183197,1.3111111111111111,-0.0445058959258554
9623,104.01103782653809,1.3083333333333331,-0.0499164166070378
9624,104.02067422866821,1.3083333333333331,-0.0530580092606276
9625,104.03124403953552,1.3083333333333331,-0.0506145483078355
9626,104.04161739349365,1.3083333333333331,-0.0541052068118242
9627,104.04971718788147,1.3083333333333331,-0.055538095112973
9628,104.06067276000977,1.3083333333333331,-0.0617846555205992
9629,104.07088136672974,1.3083333333333331,-0.075398223686155
9630,104.0803153514862,1.3083333333333331,-0.0815068760681351
9631,104.09065294265747,1.3111111111111111,-0.0762708883121522
9632,104.10115003585815,1.3111111111111111,-0.0968657734856852
9633,104.11138987541199,1.3083333333333331,-0.1127482696788336
9634,104.12054467201233,1.3083333333333331,-0.1014036295408705
9635,104.13182735443115,1.3055555555555556,-0.0747000919853573
9636,104.14140224456787,1.3083333333333331,-0.0157079632679489
9637,104.15042996406555,1.3083333333333331,-0.0
9638,104.16144704818726,1.3111111111111111,-0.028623399732707
9639,104.17146563529968,1.3138888888888889,-0.0411897703470661
9640,104.18094253540039,1.3166666666666669,-0.0417236346309711
9641,104.19119715690613,1.3166666666666669,-0.0480825481493976
9642,104.20091891288757,1.3166666666666669,-0.0696386371545737
9643,104.21315240859985,1.3166666666666669,-0.0727802298081635
9644,104.21988320350647,1.3177960439989502,-0.0773217255268618
9645,104.23078989982605,1.3197217215236867,-0.0874521253942556
9646,104.24228954315186,1.3222222222222222,-0.1125737367536342
9647,104.25031757354736,1.3250000000000002,-0.085870199198121
9648,104.26051616668701,1.3250000000000002,-0.0590708796862703
9649,104.27086043357849,1.3250000000000002,-0.0371755130674792
9650,104.2807879447937,1.3222222222222222,-0.0397935069454707
9651,104.2910225391388,1.3222222222222222,-0.0553269372882202
9652,104.30081129074097,1.3250000000000002,-0.0755727566113544
9653,104.31151056289673,1.3277777777777775,-0.075398223686155
9654,104.3308424949646,1.3315917365168064,-0.0630568617878594
9655,104.3412413597107,1.3333333333333333,-0.053232542185827
9656,104.34957075119019,1.3333333333333333,-0.05485592755243
9657,104.36126971244812,1.3334371705384085,-0.0570722665402145
9658,104.37119221687317,1.3361111111111112,-0.0659734457253856
9659,104.38122820854187,1.338888888888889,-0.0802851455917391
9660,104.39117407798767,1.3416666666666666,-0.0930260491312977
9661,104.40181016921997,1.3444444444444443,-0.1029744258676654
9662,104.41138482093811,1.3444444444444443,-0.1069886831472524
9663,104.42140221595764,1.3444444444444443,-0.0853466004225227
9664,104.4319360256195,1.3416666666666666,-0.0574213323906134
9665,104.44174361228943,1.3416666666666666,-0.0466002910282486
9666,104.45395994186401,1.3416666666666666,-0.0445058959258554
9667,104.46073889732361,1.3416666666666666,-0.0542797397370236
9668,104.47104048728943,1.3416666666666666,-0.0644026493985907
9669,104.48190307617188,1.3416666666666666,-0.0687659725285765
9670,104.49072003364563,1.3413405696526348,-0.0694830973171244
9671,104.5006103515625,1.338888888888889,-0.079412480965742
9672,104.51094841957092,1.3361111111111112,-0.0829031394697306
9673,104.52054953575134,1.335201093711161,-0.0831890298675629
9674,104.53109550476074,1.3342015682552597,-0.0835030400504964
9675,104.54221820831299,1.3333333333333333,-0.0729547627333629
9676,104.56202602386475,1.33066211151163,-0.0460766922526503
9677,104.57185745239258,1.3333333333333333,-0.0548033385126219
9678,104.58106827735901,1.3333333333333333,-0.0602138591938043
9679,104.59158372879028,1.3333333333333333,-0.0598647933434055
9680,104.60205245018005,1.3333333333333333,-0.0555014702134196
9681,104.61199855804443,1.3363626484147717,-0.0559598023056841
9682,104.62129807472229,1.3376790595954076,-0.0583584663683135
9683,104.6314308643341,1.338888888888889,-0.0659734457253856
9684,104.6431610584259,1.338888888888889,-0.0738274273593601
9685,104.65173935890198,1.338888888888889,-0.0804596785169386
9686,104.66148376464844,1.338888888888889,-0.0869173967493176
9687,104.67196154594421,1.338888888888889,-0.0930260491312977
9688,104.68234157562256,1.338888888888889,-0.0968657734856852
9689,104.69201707839966,1.338888888888889,-0.0944223125328932
9690,104.70107555389404,1.338888888888889,-0.097563905186483
9691,104.71324300765991,1.338888888888889,-0.0863937979737193
9692,104.72196793556213,1.338888888888889,-0.0726056968829641
9693,104.73290014266968,1.338888888888889,-0.0670206432765822
9694,104.74131083488464,1.3416666666666666,-0.0534070751110264
9695,104.75124263763428,1.3416666666666666,-0.0404916386462684
9696,104.76191401481628,1.3416666666666666,-0.0373500459926786
9697,104.77092695236206,1.3444444444444443,-0.0328121899374934
9698,104.77933955192566,1.3455600514978254,-0.0387002252484601
9699,104.79187369346619,1.3472222222222223,-0.0474729556542457
9700,104.80078935623169,1.3472222222222223,-0.0609119908946021
9701,104.81190752983093,1.3472222222222223,-0.0600393262686049
9702,104.81800127029419,1.3449299927894187,-0.0600393262686049
9703,104.83223414421082,1.3444444444444443,-0.0825540736193318
9704,104.84276247024536,1.3444444444444443,-0.0905825881785057
9705,104.8502893447876,1.3444444444444443,-0.0905825881785057
9706,104.86214208602905,1.3472222222222223,-0.0867428638241181
9707,104.87218356132507,1.3472222222222223,-0.081855941918534
9708,104.88129925727844,1.3472222222222223,-0.0631809189221947
9709,104.89055800437927,1.3472222222222223,-0.0631809189221947
9710,104.90167760848999,1.3472222222222223,-0.0331612557878922
9711,104.91317653656006,1.3472222222222223,-0.0412216125119635
9712,104.9219446182251,1.3472222222222223,-0.04736773896613
9713,104.93124842643738,1.3472222222222223,-0.0876155284501153
9714,104.94124960899353,1.3444444444444443,-0.1045452221944603
9715,104.95037412643433,1.3408609369498938,-0.097509021682608
9716,104.96110796928406,1.336645392780362,-0.0892318200614301
9717,104.97194075584412,1.3333333333333333,-0.068940505453776
9718,104.99134135246277,1.3309797107699624,-0.0509233627167755
9719,105.0011990070343,1.3333333333333333,-0.0347320521146871
9720,105.01217889785767,1.3333333333333333,-0.0357792496658837
9721,105.02060985565186,1.3277777777777775,-0.0493928178314395
9722,105.03065085411072,1.3222222222222222,-0.0804596785169386
9723,105.0412712097168,1.3194444444444444,-0.1071632160724518
9724,105.05051636695862,1.3163447614574773,-0.1077497671958501
9725,105.06067848205566,1.3138888888888889,-0.1122246709032353
9726,105.07055187225342,1.3138888888888889,-0.1019272283164688
9727,105.08096957206726,1.3138888888888889,-0.0774926187885482
9728,105.0910153388977,1.3138888888888889,-0.0516617458590321
9729,105.10055136680603,1.3138888888888889,-0.0499164166070378
9730,105.11066055297852,1.3138888888888889,-0.0544154064149349
9731,105.1203293800354,1.3138888888888889,-0.0563344250602147
9732,105.1314754486084,1.3138888888888889,-0.08307767239493
9733,105.14293384552002,1.3166666666666669,-0.0930260491312977
9734,105.15170216560364,1.3166666666666669,-0.0949459113084915
9735,105.16151404380798,1.3194444444444444,-0.0930260491312977
9736,105.17144465446472,1.3194444444444444,-0.0801106126665397
9737,105.18325161933899,1.3222222222222222,-0.0736528944341607
9738,105.19186162948608,1.3222222222222222,-0.0787143492649442
9739,105.20197558403015,1.3250000000000002,-0.0853466004225227
9740,105.21153473854065,1.3250000000000002,-0.0900589894029074
9741,105.22231888771057,1.3277777777777775,-0.0942477796076938
9742,105.23131585121155,1.3250000000000002,-0.0952949771588903
9743,105.24105143547058,1.3277777777777775,-0.0877900613753147
9744,105.25135564804077,1.3277777777777775,-0.0804596785169386
9745,105.2597484588623,1.3294438339074277,-0.0742311355770616
9746,105.27085208892822,1.331648014524155,-0.0659908167941529
9747,105.28078007698059,1.3333333333333333,-0.0567232006898157
9748,105.29203796386719,1.3361111111111112,-0.0582939970166106
9749,105.30038523674011,1.338888888888889,-0.0582939970166106
9750,105.31277585029602,1.338888888888889,-0.0691150383789754
9751,105.33098340034485,1.3444444444444443,-0.0848230016469244
9752,105.34233212471008,1.3444444444444443,-0.0923279174305
9753,105.35053443908691,1.3472222222222223,-0.0839503370209272
9754,105.36178159713745,1.3472222222222223,-0.0804596785169386
9755,105.37238574028015,1.35,-0.0717330322569669
9756,105.38088274002075,1.35,-0.0631809189221947
9757,105.39162731170654,1.352777777777778,-0.0609119908946021
9758,105.40121722221375,1.3555555555555554,-0.0523598775598298
9759,105.41179585456848,1.3555555555555554,-0.0539306738866247
9760,105.42147040367126,1.3564985308566575,-0.0640622333189571
9761,105.43131804466248,1.3574583773704516,-0.0743750612255334
9762,105.44191455841064,1.3583333333333332,-0.08307767239493
9763,105.45112538337708,1.3583333333333332,-0.0827286065445312
9764,105.46085715293884,1.3583333333333332,-0.0712094334813686
9765,105.47084593772888,1.3583333333333332,-0.0610865238198015
9766,105.48081135749817,1.3583333333333332,-0.0610865238198015
9767,105.5009171962738,1.3583333333333332,-0.070162235930172
9768,105.51070976257324,1.3583333333333332,-0.0705113017805709
9769,105.52056050300598,1.3583333333333332,-0.0661266636266837
9770,105.53082466125488,1.3583333333333332,-0.0493928178314395
9771,105.54093384742737,1.3583333333333332,-0.0315904594610973
9772,105.5506820678711,1.361072852847058,-0.0233282632575612
9773,105.56109118461609,1.3611111111111112,-0.0260732053961178
9774,105.57107186317444,1.3611111111111112,-0.0438077642250576
9775,105.58100652694702,1.363888888888889,-0.0509636141582344
9776,105.59097266197205,1.3611111111111112,-0.0687659725285765
9777,105.6009111404419,1.3611111111111112,-0.0863937979737193
9778,105.61081719398499,1.3611111111111112,-0.0726056968829641
9779,105.62150120735168,1.3583333333333332,-0.0040142572795869
9780,105.63082075119019,1.3583333333333332,0.0523598775598298
9781,105.6418890953064,1.3555555555555554,0.1041961563440614
9782,105.67051720619202,1.3583333333333332,0.0188495559215387
9783,105.68068385124207,1.3583333333333332,-0.031066860685499
9784,105.69090867042542,1.3583333333333332,-0.0530580092606276
9785,105.70131015777588,1.3583333333333332,-0.0380481776934763
9786,105.71111488342285,1.3583333333333332,-0.0008726646259971
9787,105.72129106521606,1.3583333333333332,0.019373154697137
9788,105.73068571090698,1.3555555555555554,0.0370009801422797
9789,105.74163508415222,1.3555555555555554,0.04921828490624
9790,105.75028610229492,1.3583333333333332,0.04921828490624
9791,105.76063108444214,1.3583333333333332,0.0452040276266531
9792,105.77066087722778,1.3583333333333332,0.0527089434102287
9793,105.77703809738159,1.3583333333333332,0.0527089434102287
9794,105.79048776626587,1.3583333333333332,0.0731292956585624
9795,105.80073356628418,1.3583333333333332,0.088313660150913
9796,105.81151247024536,1.3583333333333332,0.1033234917180643
9797,105.82086730003357,1.3583333333333332,0.1000551784545202
9798,105.83103656768799,1.3583333333333332,0.1041961563440614
9799,105.8414716720581,1.3583333333333332,0.1171115928088195
9800,105.85323882102966,1.3583333333333332,0.1296779634231787
9801,105.86074113845825,1.3611111111111112,0.1340412865531645
9802,105.87104988098145,1.3611111111111112,0.1284562329467826
9803,105.88075566291809,1.363888888888889,0.1253146402931928
9804,105.89065623283386,1.3611111111111112,0.1281071670963837
9805,105.90063643455505,1.3611111111111112,0.1370083462815548
9806,105.91062951087952,1.3611111111111112,0.1356120828799594
9807,105.92040228843689,1.3583333333333332,0.1357866158051588
9808,105.93083453178406,1.3583333333333332,0.1401499389351446
9809,105.94102048873901,1.3583333333333332,0.1432915315887344
9810,105.94981455802917,1.3583333333333332,0.1575053469324384
9811,105.96060276031494,1.3583333333333332,0.1740093264238346
9812,105.97069549560547,1.3583333333333332,0.187448361664191
9813,105.9811475276947,1.3555555555555554,0.1975712713257581
9814,105.99063968658447,1.3553550856643457,0.1904154213925813
9815,106.00056552886963,1.352777777777778,0.1848303677861995
9816,106.0114233493805,1.35,0.1790707812546182
9817,106.0202054977417,1.3472222222222223,0.1846849003921782
9818,106.03127193450928,1.3444444444444443,0.1937315469713705
9819,106.04150557518005,1.3416666666666666,0.2001892652037496
9820,106.05058455467224,1.3387648886587262,0.2141518992197042
9821,106.06064915657043,1.336208494919919,0.2195624199008866
9822,106.07084202766418,1.338888888888889,0.2176425577236929
9823,106.08075904846191,1.3361111111111112,0.2153736296961002
9824,106.09075284004211,1.3361111111111112,0.2129301687433082
9825,106.10105514526367,1.3361111111111112,0.2162462943220974
9826,106.11183285713196,1.3333333333333333,0.2235766771804736
9827,106.12071013450623,1.3333333333333333,0.2307325271136504
9828,106.13184380531311,1.3305555555555555,0.2321287905152458
9829,106.14196705818176,1.3250000000000002,0.2357939819444339
9830,106.15119314193726,1.3222222222222222,0.2432988977280095
9831,106.16099739074707,1.3194444444444444,0.2499311488855879
9832,106.1706235408783,1.3166666666666669,0.2581341963699614
9833,106.18165564537048,1.3138888888888889,0.2686061718819273
9834,106.19139075279236,1.312374371300129,0.275933487771021
9835,106.2007827758789,1.3111111111111111,0.2900737216814575
9836,106.21134066581726,1.3083333333333331,0.2925171826342496
9837,106.22072434425354,1.3055247436779351,0.3025255743590105
9838,106.23352026939392,1.3027777777777778,0.3078760800517997
9839,106.24060106277466,1.2997286788965932,0.3078590324440952
9840,106.25119948387146,1.2972222222222225,0.3070034154258025
9841,106.26036167144775,1.2958668396296955,0.3070885766257123
9842,106.27145552635193,1.2944444444444445,0.3089232776029963
9843,106.28188443183899,1.2916666666666667,0.3113667385557884
9844,106.28997159004211,1.290403414059346,0.3166053237020266
9845,106.30108404159546,1.2888888888888888,0.325329372571743
9846,106.31118822097778,1.286111111111111,0.3281218993749339
9847,106.33093094825745,1.2936014368081223,0.3301220813104656
9848,106.34211254119873,1.2972222222222225,0.3049090203234093
9849,106.34961128234863,1.302480048278652,0.2940071748330055
9850,106.36100888252258,1.299907081882834,0.3153809958353754
9851,106.37143874168396,1.2972222222222225,0.3818780403363593
9852,106.38089108467102,1.2944444444444445,0.417657290002243
9853,106.391193151474,1.2888888888888888,0.4274311338134113
9854,106.40092134475708,1.2805555555555557,0.4235914094590238
9855,106.41107296943665,1.272654744321485,0.4083677827337393
9856,106.4215157032013,1.272222222222222,0.4066189450706893
9857,106.44286823272705,1.272222222222222,0.3703588672731967
9858,106.4503743648529,1.2805555555555557,0.3005456971934235
9859,106.4605667591095,1.286111111111111,0.3284709652253328
9860,106.47072553634644,1.286111111111111,0.4089306437422714
9861,106.48117518424988,1.286111111111111,0.4649557127312894
9862,106.49102926254272,1.2805555555555557,0.4190535534038385
9863,106.50094103813171,1.275,0.4242895411598215
9864,106.51104974746704,1.2666666666666668,0.3989822670059037
9865,106.52075505256653,1.2614078867768332,0.3889129058929793
9866,106.53091025352478,1.2638888888888888,0.2701769682087222
9867,106.54291820526123,1.2666666666666668,0.3323106895797203
9868,106.55038285255432,1.2666666666666668,0.3851941659151485
9869,106.56105542182922,1.2666666666666668,0.4138175656478555
9870,106.57111048698425,1.2694444444444446,0.4417428336797648
9871,106.58096694946289,1.2663529392591146,0.4450938863236712
9872,106.59072732925415,1.2632571838963422,0.47117528379201
9873,106.6005597114563,1.2583333333333333,0.4387757739513744
9874,106.6111409664154,1.2583333333333333,0.403520123061089
9875,106.62080955505371,1.2555555555555558,0.390255620745932
9876,106.63112878799438,1.2527777777777778,0.3998549316319009
9877,106.65040254592896,1.2527777777777778,0.4499458811641382
9878,106.66063904762268,1.2527777777777778,0.4738568919164605
9879,106.6712429523468,1.2527777777777778,0.472460628514865
9880,106.68100905418396,1.2527777777777778,0.4572762640225143
9881,106.69141626358032,1.2527777777777778,0.4454080251089529
9882,106.70084166526794,1.2527777777777778,0.4403465702781693
9883,106.71001148223877,1.2527777777777778,0.4403465702781693
9884,106.7200219631195,1.2527777777777778,0.4516912104161324
9885,106.73031067848206,1.2527777777777778,0.4516912104161324
9886,106.74140214920044,1.2527777777777778,0.4869468613064179
9887,106.75117206573486,1.25,0.5019566928735693
9888,106.76107668876648,1.25,0.4946263100151929
9889,106.77083849906921,1.2472222222222222,0.4850269991292241
9890,106.779541015625,1.2444444444444445,0.4850269991292241
9891,106.79076933860779,1.2416666666666665,0.4920083161372015
9892,106.80135750770569,1.2416666666666665,0.4941027112395947
9893,106.8115782737732,1.2416666666666665,0.5061454830783556
9894,106.82098627090454,1.238888888888889,0.5119050696099369
9895,106.83297896385193,1.238888888888889,0.5202826500195097
9896,106.84233736991882,1.238888888888889,0.5305800926062763
9897,106.84964895248413,1.2361111111111112,0.5305800926062763
9898,106.86094927787781,1.2361111111111112,0.5255186377754926
9899,106.87256598472595,1.2361111111111112,0.5274384999526863
9900,106.88248753547668,1.2333333333333334,0.5419247327442394
9901,106.89232182502747,1.2333333333333334,0.5489060497522167
9902,106.90204215049744,1.2333333333333334,0.545415391248228
9903,106.91346597671509,1.2333333333333334,0.5482767035797773
9904,106.92255187034607,1.2321690161079777,0.5533069275959378
9905,106.9329354763031,1.229472050689475,0.562288060346437
9906,106.94130873680115,1.2277777777777776,0.5824163713905077
9907,106.9516670703888,1.225,0.5750859885321317
9908,106.9614782333374,1.225,0.5695009349257498
9909,106.97177338600159,1.2222222222222223,0.5605997557405786
9910,106.98099637031555,1.2222222222222223,0.5525712411814048
9911,106.99129843711853,1.225,0.5407030022678433
9912,107.00198602676392,1.225,0.5400048705670456
9913,107.01108884811401,1.2277777777777776,0.5415756668938405
9914,107.02052307128906,1.2277777777777776,0.5510004448546099
9915,107.03200054168701,1.2277777777777776,0.5557128338349945
9916,107.04177236557007,1.2277777777777776,0.5555383009097952
9917,107.05163073539734,1.225,0.5555383009097952
9918,107.07163739204407,1.2222222222222223,0.5544911033585985
9919,107.08133053779602,1.2194444444444443,0.5557128338349945
9920,107.090167760849,1.216750467335909,0.5557128338349945
9921,107.10132718086243,1.2138888888888888,0.5567600313861911
9922,107.11150741577148,1.2138888888888888,0.5537929716578007
9923,107.1213595867157,1.2111111111111112,0.5572836301617894
9924,107.13198781013489,1.2083333333333337,0.563566815468969
9925,107.14262533187866,1.2083333333333337,0.5682792044493538
9926,107.14958214759827,1.2055555555555555,0.5682792044493538
9927,107.16060948371887,1.205307891075333,0.5690685803398836
9928,107.17097854614258,1.2027777777777775,0.5544911033585985
9929,107.17976355552673,1.20194098581941,0.5499168878825552
9930,107.18996572494507,1.2009692552533402,0.5446050478852721
9931,107.20154595375061,1.2,0.5321508889330712
9932,107.21123814582825,1.1972222222222224,0.5291838292046808
9933,107.22100901603699,1.1972222222222224,0.530497688245764
9934,107.23457336425781,1.1972222222222224,0.532321612616593
9935,107.24103140830994,1.1972222222222224,0.5434955290710343
9936,107.25106811523438,1.1972222222222224,0.5429719302954359
9937,107.26112055778503,1.1972222222222224,0.5490805826774161
9938,107.27087569236755,1.1972222222222224,0.5522221753310059
9939,107.28111982345581,1.1944444444444444,0.5452408583230286
9940,107.29082727432251,1.1916666666666669,0.5471607205002224
9941,107.30179476737976,1.1888888888888889,0.5448917924726298
9942,107.31081795692444,1.1888888888888889,0.5459389900238263
9943,107.32232236862183,1.1888888888888889,0.5445427266222308
9944,107.33176565170288,1.1916666666666669,0.5427973973702365
9945,107.34102416038513,1.1916666666666669,0.5553637679845956
9946,107.35106921195984,1.1916666666666669,0.5621705520673735
9947,107.36131358146667,1.1916666666666669,0.5616469532917753
9948,107.37148571014404,1.1888888888888889,0.5612978874413764
9949,107.38034319877625,1.1887725210953757,0.5653121447209634
9950,107.39079761505127,1.1861111111111111,0.5656480068805285
9951,107.40119862556458,1.1861111111111111,0.5667084081225587
9952,107.41114044189453,1.1861111111111111,0.5668829410477583
9953,107.41966462135315,1.187328133424832,0.5631360204549183
9954,107.43160367012024,1.1888888888888889,0.5508259119294104
9955,107.44116067886353,1.1916666666666669,0.5475097863506212
9956,107.45057964324951,1.1944444444444444,0.5440191278466325
9957,107.46199584007263,1.1972222222222224,0.5424483315198376
9958,107.47235822677612,1.1972222222222224,0.5485569839018177
9959,107.50143456459045,1.1972222222222224,0.5850343652684993
9960,107.51138138771057,1.1972222222222224,0.582939970166106
9961,107.5224940776825,1.1944444444444444,0.582453853196071
9962,107.53122091293335,1.1944444444444444,0.5792257437159928
9963,107.54093980789185,1.1944444444444444,0.5677556056737554
9964,107.55196714401245,1.1944444444444444,0.568145167971284
9965,107.57147908210754,1.1916666666666669,0.5756095873077299
9966,107.58095455169678,1.1888888888888889,0.5747369226817327
9967,107.59003639221191,1.1866690173953929,0.5747369226817327
9968,107.61198782920837,1.1805555555555556,0.5637413483941683
9969,107.61996960639954,1.179323335114786,0.5591734094666647
9970,107.63171052932739,1.1777777777777778,0.5534439058074019
9971,107.64276385307312,1.175,0.5593780252641826
9972,107.65025663375854,1.173853389082259,0.5644931271628786
9973,107.66033816337585,1.1723106251322577,0.5713754921288748
9974,107.67092275619507,1.172222222222222,0.5806710421385135
9975,107.68176555633545,1.17016647907824,0.5809293744408656
9976,107.69134902954102,1.168349583463289,0.5811576922775163
9977,107.70148277282715,1.1666666666666667,0.5913175505756789
9978,107.71144723892212,1.163888888888889,0.5989969992844539
9979,107.7207543849945,1.163888888888889,0.5951572749300664
9980,107.73134088516235,1.161111111111111,0.5886995566976875
9981,107.74116396903992,1.1583333333333332,0.5932374127528727
9982,107.75170254707336,1.1583333333333332,0.582939970166106
9983,107.7614541053772,1.1583333333333332,0.5715953300281429
9984,107.77163004875183,1.161111111111111,0.5667084081225587
9985,107.78175640106201,1.161111111111111,0.564788545945365
9986,107.79090738296509,1.163888888888889,0.5651376117957639
9987,107.80151104927063,1.161111111111111,0.568802803224952
9988,107.81112813949585,1.161111111111111,0.5857324969692971
9989,107.82108426094055,1.161111111111111,0.5895722213236846
9990,107.83159494400024,1.1583333333333332,0.5866051615952942
9991,107.84182906150818,1.1583333333333332,0.5799729104377158
9992,107.85214924812317,1.1555555555555557,0.5748787370298282
9993,107.86083745956421,1.1556369309519257,0.5775294494849237
9994,107.87097907066345,1.1583333333333332,0.592190215201676
9995,107.88080215454102,1.1583333333333332,0.6058037833672318
9996,107.89080595970154,1.161111111111111,0.6068509809184285
9997,107.90097665786743,1.161111111111111,0.6056292504420324
9998,107.91127467155457,1.163888888888889,0.6078981784696249
9999,107.92080473899841,1.163888888888889,0.6009168614616477
10000,107.93036413192749,1.163888888888889,0.6019640590128443
10001,107.94061088562012,1.163888888888889,0.6133086991508074
10002,107.95140385627747,1.1666666666666667,0.6171484235051949
10003,107.96168446540833,1.1666666666666667,0.6213372137099813
10004,107.97064280509949,1.1694444444444445,0.6250024051391695
10005,107.98081398010254,1.172222222222222,0.6295402611943547
10006,107.99280214309692,1.1739597198552003,0.6276843678625607
10007,108.00133895874023,1.175,0.6270968002415626
10008,108.01071214675903,1.175,0.627271333166762
10009,108.0207896232605,1.1765085748466406,0.6265130407418665
10010,108.03173971176147,1.1781439676285803,0.6256679942830484
10011,108.04080414772034,1.1805555555555556,0.6220353454107791
10012,108.05045747756958,1.1826268669034912,0.6228595928358822
10013,108.06065678596497,1.184815328662323,0.6237304585178819
10014,108.07063508033752,1.186956367525565,0.6245824529666313
10015,108.08095479011536,1.1888888888888889,0.6307619916707508
10016,108.09080410003662,1.1918558402495885,0.6275928677873179
10017,108.1006965637207,1.1944444444444444,0.6178465552059926
10018,108.11210203170776,1.1972222222222224,0.6229080100367762
10019,108.12053680419922,1.1972222222222224,0.6194173515327875
10020,108.13081169128418,1.1972222222222224,0.6293657282691553
10021,108.14165139198303,1.1944444444444444,0.6370451769779303
10022,108.15110468864441,1.1916666666666669,0.6387905062299246
10023,108.1613495349884,1.1888888888888889,0.628493063643158
10024,108.1731436252594,1.1888888888888889,0.627271333166762
10025,108.18148875236511,1.1861603008447226,0.6250425840066635
10026,108.19065022468567,1.1861111111111111,0.6236343746722012
10027,108.20138025283813,1.1861111111111111,0.6113888369736137
10028,108.21192622184753,1.1861111111111111,0.6072000467688272
10029,108.24320411682129,1.1833333333333331,0.5797983775125163
10030,108.25163149833679,1.1803538248069498,0.5809264629038412
10031,108.26231241226196,1.178852356821107,0.589322724317027
10032,108.2711853981018,1.1777777777777778,0.5977752688080579
10033,108.28155183792114,1.1777777777777778,0.5963790054064624
10034,108.29185700416565,1.175,0.6010913943868471
10035,108.30160999298096,1.172222222222222,0.6024876577884426
10036,108.31177520751953,1.172222222222222,0.6010913943868471
10037,108.31950736045837,1.1710895907285637,0.6049343225089251
10038,108.33136296272278,1.1694444444444445,0.6105161723476166
10039,108.3412344455719,1.1694444444444445,0.6096435077216193
10040,108.35020422935486,1.1685632400365018,0.6087576244274422
10041,108.36058807373047,1.1675431162903127,0.6077320841820725
10042,108.37070488929749,1.1666666666666667,0.6108652381980153
10043,108.38057255744934,1.163888888888889,0.6113888369736137
10044,108.3911612033844,1.163888888888889,0.5982988675836561
10045,108.40114665031433,1.163888888888889,0.5888740896228868
10046,108.41149735450745,1.163888888888889,0.5825909043157073
10047,108.42140865325928,1.163888888888889,0.5939355444536704
10048,108.43188738822937,1.163888888888889,0.6031857894892403
10049,108.44234704971313,1.161111111111111,0.6096435077216193
10050,108.45187520980835,1.161111111111111,0.606676447993229
10051,108.46106886863708,1.161111111111111,0.6007423285364483
10052,108.47125816345215,1.161111111111111,0.5942846103040692
10053,108.47998332977295,1.162387261096744,0.5877897979640848
10054,108.491619348526,1.163888888888889,0.5791002458117185
10055,108.50078463554382,1.163888888888889,0.586954227445693
10056,108.51011323928833,1.163888888888889,0.586954227445693
10057,108.5209219455719,1.1666666666666667,0.594633676154468
10058,108.53088474273682,1.1666666666666667,0.6023131248632431
10059,108.54162168502808,1.1694444444444445,0.6063273821428301
10060,108.54953074455261,1.172222222222222,0.6063273821428301
10061,108.56124186515808,1.172222222222222,0.6068509809184285
10062,108.57119798660278,1.175,0.5977752688080579
10063,108.58170652389526,1.175,0.6073745796940268
10064,108.59143614768982,1.1777777777777778,0.6124360345248103
10065,108.60136389732361,1.175,0.6181956210563916
10066,108.61354541778564,1.1749389785884747,0.6220988535827938
10067,108.62108302116394,1.173744432504651,0.6130921882996402
10068,108.6308126449585,1.172222222222222,0.6016149931624454
10069,108.64080834388733,1.172222222222222,0.5923647481268755
10070,108.65086388587952,1.172222222222222,0.5881759579220891
10071,108.66083073616028,1.172222222222222,0.5860815628196958
10072,108.67066621780396,1.172222222222222,0.5867796945204935
10073,108.68056559562683,1.175,0.5824163713905077
10074,108.6910445690155,1.175,0.5787511799613198
10075,108.7010452747345,1.175,0.574038790980935
10076,108.71106767654419,1.1777777777777778,0.5649630788705644
10077,108.72332096099854,1.1777777777777778,0.5605689378127905
10078,108.73074650764465,1.178106028770856,0.5581039569131406
10079,108.74080014228821,1.1805555555555556,0.5605997557405786
10080,108.75057601928711,1.1805555555555556,0.5611233545161769
10081,108.7602789402008,1.1805555555555556,0.5640045537533193
10082,108.7705569267273,1.1805555555555556,0.5742133239061344
10083,108.78076887130737,1.1805555555555556,0.5838126347921033
10084,108.79091501235962,1.1777777777777778,0.5944591432292687
10085,108.80079770088196,1.175,0.6068509809184285
10086,108.81081533432007,1.172222222222222,0.6044075199656364
10087,108.82020163536072,1.172222222222222,0.6045713927710782
10088,108.83202075958252,1.1738885344448695,0.5962062541112255
10089,108.84070920944214,1.175,0.5752605214573311
10090,108.84928035736084,1.175,0.5752605214573311
10091,108.86074948310852,1.1777777777777778,0.5459389900238263
10092,108.8707754611969,1.1777777777777778,0.5340707511102649
10093,108.87941384315491,1.1794390020916607,0.5332357286941913
10094,108.89109754562378,1.181685909762398,0.5321063097131221
10095,108.90098452568054,1.1833333333333331,0.5345943498858631
10096,108.9107415676117,1.1861111111111111,0.5333726194094671
10097,108.92046475410461,1.189211920248606,0.5324186764396944
10098,108.93071055412292,1.1917093680497086,0.516791991515521
10099,108.94060730934143,1.1944444444444444,0.5150466622635267
10100,108.95068693161011,1.1972222222222224,0.5199335841691107
10101,108.96120023727417,1.1972222222222224,0.5209807817203074
10102,108.97095394134521,1.2,0.5255186377754926
10103,108.9776713848114,1.201908854145494,0.5258184798835055
10104,108.99077200889587,1.2057207175436122,0.5263913024014898
10105,109.00072383880615,1.2111111111111112,0.5263913024014898
10106,109.0111813545227,1.2138888888888888,0.527263967027487
10107,109.022616147995,1.218306181169772,0.5305251402774065
10108,109.04125690460205,1.225,0.5344198169606638
10109,109.05095982551575,1.2277777777777776,0.5347688828110626
10110,109.06125950813293,1.2305555555555554,0.5344198169606638
10111,109.07082843780518,1.2333333333333334,0.5330235535590683
10112,109.08082628250122,1.2367183877296235,0.5318597859433846
10113,109.0914101600647,1.2416666666666665,0.5223770451219029
10114,109.10130000114441,1.2444444444444445,0.5166174585903216
10115,109.11111855506897,1.25,0.5171410573659199
10116,109.12092995643616,1.2527777777777778,0.5256931707006921
10117,109.13163900375366,1.2555555555555558,0.5227261109723017
10118,109.14112567901611,1.2583333333333333,0.5288347633542818
10119,109.15091180801392,1.261111111111111,0.528485697503883
10120,109.16102123260498,1.2638888888888888,0.5235987755982988
10121,109.17132806777954,1.2666666666666668,0.5152211951887261
10122,109.18077254295349,1.2666666666666668,0.5075417464799511
10123,109.19106721878052,1.2694444444444446,0.5071926806295523
10124,109.20189142227173,1.275,0.5084144111059482
10125,109.2111222743988,1.277777777777778,0.503876555050763
10126,109.22099113464355,1.277777777777778,0.5012585611727715
10127,109.23115754127502,1.277777777777778,0.5044001538263613
10128,109.24091839790344,1.277777777777778,0.51399946471233
10129,109.25159621238708,1.275,0.5215043804959056
10130,109.26075506210327,1.272222222222222,0.5232497097479
10131,109.27047538757324,1.272222222222222,0.5078908123303499
10132,109.27886509895325,1.2694444444444446,0.5078908123303499
10133,109.29081892967224,1.2726908831908832,0.4941221783735592
10134,109.3005313873291,1.275,0.473682358991261
10135,109.31224608421326,1.277777777777778,0.4679227724596798
10136,109.32291436195374,1.277777777777778,0.4604178566761041
10137,109.33287763595581,1.2805555555555557,0.4635594493296939
10138,109.34312677383423,1.2833333333333334,0.4626867847036968
10139,109.3496961593628,1.2833333333333334,0.4626867847036968
10140,109.36083197593689,1.2864209650070195,0.4671488219558968
10141,109.37093114852905,1.2888888888888888,0.4799655442984406
10142,109.37956881523132,1.2901144994783484,0.4832768618310874
10143,109.39089488983154,1.2916666666666667,0.4874704600820162
10144,109.4007716178894,1.2916666666666667,0.4937536453891958
10145,109.41200685501099,1.2944444444444445,0.4954989746411902
10146,109.42068266868591,1.2944444444444445,0.4834562028024293
10147,109.43051886558533,1.2972222222222225,0.4728096943652639
10148,109.44098830223083,1.2972222222222225,0.464432113955691
10149,109.45028448104858,1.2984774325474546,0.4601732856563139
10150,109.46241521835327,1.2999999999999998,0.4559369924763237
10151,109.47068357467651,1.2999999999999998,0.4591961261997081
10152,109.48127937316895,1.2999999999999998,0.4571017310973149
10153,109.49094986915588,1.2999999999999998,0.4553564018453205
10154,109.50069522857666,1.3027777777777778,0.4482005519121438
10155,109.51067399978638,1.3027777777777778,0.4478514860617449
10156,109.52050256729126,1.3027777777777778,0.4424409653805625
10157,109.53052401542664,1.3055555555555556,0.4384267081009756
10158,109.5406608581543,1.3055555555555556,0.4354596483725852
10159,109.55067610740662,1.3055555555555556,0.4319689898685965
10160,109.56077837944031,1.3055555555555556,0.4317944569433972
10161,109.5708498954773,1.3083333333333331,0.4340633849709898
10162,109.5806839466095,1.3083333333333331,0.4356341812977847
10163,109.59081506729126,1.3083333333333331,0.4314453910929982
10164,109.6005527973175,1.3111111111111111,0.4319689898685965
10165,109.60996389389038,1.3138888888888889,0.4319689898685965
10166,109.61999893188477,1.3138888888888889,0.4187044875534397
10167,109.63039660453796,1.3166666666666669,0.4194026192542374
10168,109.64056754112244,1.3194444444444444,0.4148647631990521
10169,109.65027642250061,1.3194444444444444,0.4071599851691662
10170,109.67054152488708,1.3194444444444444,0.4002039974822997
10171,109.67961955070496,1.3194444444444444,0.4002039974822997
10172,109.69060492515564,1.3194444444444444,0.4165059763703375
10173,109.7008445262909,1.3166666666666669,0.4213224814314311
10174,109.71103572845459,1.3166666666666669,0.4183554217030408
10175,109.71965193748474,1.3166666666666669,0.4183554217030408
10176,109.73106288909912,1.3194444444444444,0.3963642731279123
10177,109.74096894264221,1.3222222222222222,0.3932226804743224
10178,109.75124406814575,1.3277777777777775,0.391826417072727
10179,109.77118873596191,1.3305555555555555,0.3939208121751202
10180,109.78099274635315,1.3333333333333333,0.3925245487735248
10181,109.79113721847534,1.3333333333333333,0.3892973648162811
10182,109.80102443695068,1.3333333333333333,0.3864158963915445
10183,109.81190633773804,1.3333333333333333,0.376118453804778
10184,109.81963682174683,1.3333333333333333,0.376118453804778
10185,109.83104467391968,1.3305555555555555,0.3574434308084387
10186,109.84094333648682,1.3305555555555555,0.3570943649580398
10187,109.85067200660706,1.3333333333333333,0.3480186528476693
10188,109.86099648475647,1.3333333333333333,0.3352777493081107
10189,109.87087678909302,1.3361111111111112,0.3354522822333101
10190,109.88181686401367,1.3361111111111112,0.335801348083709
10191,109.89119005203247,1.338888888888889,0.3342305517569141
10192,109.90066742897034,1.3416666666666666,0.3495894491744642
10193,109.9102144241333,1.3444444444444443,0.3604104905368291
10194,109.92165875434875,1.3444444444444443,0.3776892501315729
10195,109.9307017326355,1.3444444444444443,0.3872885610175417
10196,109.94079494476318,1.3444444444444443,0.3867649622419434
10197,109.94768118858337,1.3444444444444443,0.3829174317286361
10198,109.96047186851501,1.3472222222222223,0.3605850234620285
10199,109.9709689617157,1.3472222222222223,0.3454006589696778
10200,109.98089003562927,1.35,0.337023078560105
10201,109.990882396698,1.352777777777778,0.3331833542057175
10202,110.00058603286743,1.352777777777778,0.3272492347489368
10203,110.0108208656311,1.3555555555555554,0.3333578871309169
10204,110.0203185081482,1.3583333333333332,0.3347541505325124
10205,110.03134393692017,1.3583333333333332,0.32934362985133
10206,110.04095411300659,1.3583333333333332,0.3338814859065152
10207,110.05087351799011,1.3611111111111112,0.3312634920285237
10208,110.06094145774841,1.363888888888889,0.3349286834577119
10209,110.07123637199402,1.363888888888889,0.3431317309420852
10210,110.0812635421753,1.3666666666666667,0.3525565089028545
10211,110.09103226661682,1.3694444444444442,0.3553490357060455
10212,110.10147356987,1.3694444444444442,0.3504621138004614
10213,110.11084938049316,1.3722222222222222,0.3438298626428829
10214,110.12116575241089,1.3722222222222222,0.3426580609016134
10215,110.13099455833435,1.3722222222222222,0.3347541505325124
10216,110.14137291908264,1.3722222222222222,0.3403392041388942
10217,110.15079736709595,1.3722222222222222,0.3438298626428829
10218,110.160897731781,1.3722222222222222,0.348716784548467
10219,110.17087650299072,1.3722222222222222,0.3469714552964727
10220,110.1810986995697,1.3722222222222222,0.337023078560105
10221,110.18791770935059,1.3743252245575026,0.337023078560105
10222,110.20258522033691,1.375,0.3251548396465435
10223,110.2115683555603,1.3722222222222222,0.318871654339364
10224,110.22220921516418,1.3722222222222222,0.321315115292156
10225,110.23142194747925,1.3722222222222222,0.3186971214141646
10226,110.242196559906,1.3722222222222222,0.3179989897133668
10227,110.25153756141663,1.3724206546887627,0.3172633848180085
10228,110.26084661483765,1.3737713861490264,0.3122561161396148
10229,110.2704815864563,1.375,0.3033382239966145
10230,110.2806453704834,1.375,0.3050105637976545
10231,110.29066133499146,1.375,0.331787090804122
10232,110.30075669288635,1.375,0.3452261260444784
10233,110.31108069419861,1.3722222222222222,0.3464478565208744
10234,110.32116508483887,1.3707152812514696,0.3401040356455073
10235,110.33110189437866,1.3690757200842176,0.3336421040608764
10236,110.34089136123657,1.3666666666666667,0.3234095103945493
10237,110.35083508491516,1.363888888888889,0.3235342130436257
10238,110.36105823516846,1.363888888888889,0.3240645903105657
10239,110.37098455429077,1.363888888888889,0.3239331091701475
10240,110.38095593452454,1.363888888888889,0.3235840433197486
10241,110.39113140106201,1.3666666666666667,0.3267256359733385
10242,110.40076279640198,1.3694444444444442,0.3300417615521277
10243,110.41133117675781,1.3694444444444442,0.3302162944773272
10244,110.42065477371216,1.3708686227722855,0.3311111321117568
10245,110.43074488639832,1.3719138473537724,0.3321553813735762
10246,110.44109153747559,1.3694444444444442,0.3412118687648914
10247,110.44920587539673,1.3694444444444442,0.3412118687648914
10248,110.46079230308533,1.3666666666666667,0.3602359576116296
10249,110.47064352035522,1.363888888888889,0.3562217003320426
10250,110.48081421852112,1.363888888888889,0.3495894491744642
10251,110.49069476127625,1.363888888888889,0.3312634920285237
10252,110.50082993507385,1.3666666666666667,0.3221877799181532
10253,110.5107901096344,1.3666666666666667,0.3132866007329821
10254,110.52047109603882,1.3680613775848778,0.316353730235156
10255,110.53084540367126,1.3692176885000444,0.3193952531149623
10256,110.54090762138367,1.3666666666666667,0.3155555287605748
10257,110.55037927627563,1.3665878453811533,0.3150654015318497
10258,110.56068181991577,1.3636753416340213,0.3221877799181532
10259,110.57087755203247,1.3611111111111112,0.3274237676741362
10260,110.58065724372864,1.359748515422465,0.328964827092031
10261,110.59081411361694,1.3583333333333332,0.330565360327726
10262,110.60106706619263,1.3583333333333332,0.334579617607313
10263,110.61148834228516,1.3611111111111112,0.3471459882216721
10264,110.62037014961243,1.3611111111111112,0.3440043955680824
10265,110.63091397285461,1.3611111111111112,0.343480796792484
10266,110.64228177070618,1.3611111111111112,0.32934362985133
10267,110.65416717529297,1.3611111111111112,0.3239331091701475
10268,110.66190147399902,1.3611111111111112,0.3087487446777969
10269,110.67193937301636,1.3611111111111112,0.3064798166502042
10270,110.6812653541565,1.3611111111111112,0.3064798166502042
10271,110.69100856781006,1.358533724978242,0.3120648702565861
10272,110.70076274871826,1.3611111111111112,0.3178244567881674
10273,110.71114802360535,1.3583333333333332,0.3277728335245351
10274,110.72054696083069,1.3583333333333332,0.3277728335245351
10275,110.73120164871216,1.3583333333333332,0.3173008580125691
10276,110.74099612236023,1.3583333333333332,0.308399678827398
10277,110.76072216033936,1.3583333333333332,0.2921681167838508
10278,110.77038502693176,1.3583333333333332,0.2904227875318564
10279,110.78071093559265,1.3583333333333332,0.2968805057642354
10280,110.7911548614502,1.3583333333333332,0.3211405823669567
10281,110.80067491531372,1.3583333333333332,0.3406882699892931
10282,110.81066608428955,1.3583333333333332,0.3454006589696778
10283,110.82052636146545,1.3555555555555554,0.3494149162492648
10284,110.83066534996033,1.352777777777778,0.3371976114853044
10285,110.84076476097107,1.35,0.324107642095347
10286,110.84713339805603,1.35,0.324107642095347
10287,110.86080193519592,1.3472222222222223,0.3136599735493605
10288,110.87085247039795,1.3472222222222223,0.3049090203234093
10289,110.88101148605347,1.3444444444444443,0.3014183618194207
10290,110.8912718296051,1.3444444444444443,0.3024655593706173
10291,110.90094375610352,1.3444444444444443,0.3075270142014009
10292,110.91115689277649,1.3444444444444443,0.3103195410045918
10293,110.91925883293152,1.3456645941858512,0.311392840774479
10294,110.93027687072754,1.3472222222222223,0.3130730057771471
10295,110.94072341918945,1.3472222222222223,0.3206169835913584
10296,110.95078086853027,1.3472222222222223,0.3340560188317147
10297,110.9608314037323,1.3472222222222223,0.3377212102609028
10298,110.97078394889832,1.3472222222222223,0.3431317309420852
10299,110.98074293136597,1.3472222222222223,0.3354522822333101
10300,110.99076056480408,1.3472222222222223,0.3246312408709453
10301,111.00077080726624,1.3472222222222223,0.3159045946109737
10302,111.01105451583862,1.3472222222222223,0.307177948351002
10303,111.01950526237488,1.3472222222222223,0.3141638172084521
10304,111.03003239631653,1.3473446511478466,0.3145006387731116
10305,111.04084897041321,1.35,0.3197443189653611
10306,111.04845142364502,1.35,0.3197443189653611
10307,111.06040453910828,1.35,0.3227113786937515
10308,111.0706377029419,1.352777777777778,0.3246312408709453
10309,111.08188486099243,1.352777777777778,0.3239331091701475
10310,111.09108805656433,1.3555555555555554,0.3174753909377685
10311,111.10103797912598,1.3555555555555554,0.3138101995085804
10312,111.11158728599548,1.3583333333333332,0.3183480555637657
10313,111.12065315246582,1.3611111111111112,0.3256784384221419
10314,111.1418342590332,1.363888888888889,0.3328342883553186
10315,111.1517436504364,1.3648602557342966,0.3298436821887546
10316,111.1615731716156,1.3658237933110469,0.32687718046763
10317,111.17191338539124,1.3666666666666667,0.3153809958353754
10318,111.18005537986755,1.3682407722382168,0.312908396585597
10319,111.19107151031494,1.3703705393812176,0.3095629661804431
10320,111.20079612731934,1.3722222222222222,0.3066543495754037
10321,111.21094393730164,1.3722222222222222,0.3087487446777969
10322,111.22150874137878,1.3722222222222222,0.3199188518905606
10323,111.23204636573792,1.3694444444444442,0.3230604445441504
10324,111.24274444580078,1.3694444444444442,0.3199188518905606
10325,111.25112557411194,1.3694444444444442,0.3214896482173555
10326,111.26127505302429,1.3694444444444442,0.3162536604613725
10327,111.27098155021667,1.3694444444444442,0.3120648702565861
10328,111.28073716163635,1.3694444444444442,0.3183480555637657
10329,111.29337167739868,1.3722222222222222,0.3258529713473413
10330,111.30127143859863,1.3722222222222222,0.3281218993749339
10331,111.31149888038635,1.3722222222222222,0.3310889591033243
10332,111.32033348083496,1.369581927860218,0.3305912753410651
10333,111.33178615570068,1.366295667133897,0.331787090804122
10334,111.3411455154419,1.3611111111111112,0.3368485456349056
10335,111.35137939453125,1.3580201627421329,0.3349064454971842
10336,111.36101222038269,1.3551448431220794,0.3319643726740705
10337,111.37069153785706,1.352777777777778,0.3211405823669567
10338,111.38080620765686,1.352777777777778,0.3143337982841788
10339,111.39086604118347,1.3555555555555554,0.31084313978019
10340,111.40076327323914,1.3555555555555554,0.3131120678077827
10341,111.41199564933777,1.3583333333333332,0.3118903373313867
10342,111.42061996459961,1.3611111111111112,0.316079127536173
10343,111.43075585365295,1.3611111111111112,0.3181735226385663
10344,111.44179844856262,1.363888888888889,0.3237585762449481
10345,111.45174860954285,1.363888888888889,0.3417354675404898
10346,111.46263694763184,1.363888888888889,0.3562217003320426
10347,111.48244094848633,1.3611111111111112,0.3541273052296494
10348,111.49290657043457,1.3611111111111112,0.3569198320328404
10349,111.50267171859741,1.3611111111111112,0.3525565089028545
10350,111.51335453987122,1.362123745365888,0.3461939402316933
10351,111.52300524711609,1.3630385446018305,0.3404460871134023
10352,111.53322410583496,1.363888888888889,0.3351032163829112
10353,111.54345083236694,1.363888888888889,0.3246312408709453
10354,111.55142736434937,1.363888888888889,0.3120648702565861
10355,111.56268668174744,1.3611111111111112,0.3111922056305889
10356,111.5809953212738,1.3611111111111112,0.3178244567881674
10357,111.59107685089111,1.3611111111111112,0.3192207201897629
10358,111.60128402709961,1.3611111111111112,0.3221877799181532
10359,111.61103463172913,1.363888888888889,0.32934362985133
10360,111.63163781166077,1.3611111111111112,0.3295181627765294
10361,111.64076852798462,1.3611111111111112,0.3220132469929538
10362,111.65126276016235,1.3611111111111112,0.3150319299849765
10363,111.66250610351562,1.3611111111111112,0.3106686068549906
10364,111.67120289802551,1.3611111111111112,0.3220132469929538
10365,111.68109011650085,1.3583333333333332,0.3239331091701475
10366,111.69209456443787,1.3555555555555554,0.317649923862968
10367,111.70110702514648,1.3555555555555554,0.3242821750205464
10368,111.71103262901306,1.352777777777778,0.3246312408709453
10369,111.71927213668823,1.352777777777778,0.3187323619981944
10370,111.73029637336731,1.35,0.3171263250873697
10371,111.741708278656,1.3472222222222223,0.3061307507998054
10372,111.74958896636963,1.3472222222222223,0.3061307507998054
10373,111.7606749534607,1.3444037883308178,0.2876302607286655
10374,111.7708044052124,1.3416666666666666,0.2839650692994774
10375,111.78050255775452,1.3416666666666666,0.2822197400474831
10376,111.79032135009766,1.3416666666666666,0.296705972839036
10377,111.80026936531067,1.3416666666666666,0.3043854215478111
10378,111.81031489372253,1.3416666666666666,0.313635666583381
10379,111.82039952278137,1.338888888888889,0.3164281933865719
10380,111.83079433441162,1.338888888888889,0.31084313978019
10381,111.84112429618835,1.338888888888889,0.307177948351002
10382,111.85153102874756,1.3361111111111112,0.3096214093037941
10383,111.86080813407898,1.333182723259157,0.301941960595019
10384,111.87054061889648,1.3305555555555555,0.289026524130261
10385,111.88094687461853,1.3277777777777775,0.2858849314766711
10386,111.89078402519226,1.3250000000000002,0.2858849314766711
10387,111.90184450149536,1.3250000000000002,0.2822197400474831
10388,111.9107985496521,1.3222222222222222,0.2834414705238791
10389,111.92063188552856,1.3222222222222222,0.2865830631774689
10390,111.93126702308655,1.3194444444444444,0.2832669375986797
10391,111.94063544273376,1.3222222222222222,0.2823942729726825
10392,111.95066237449646,1.3222222222222222,0.2830677284639396
10393,111.96088194847107,1.3222222222222222,0.2886774582798621
10394,111.97084307670593,1.3222222222222222,0.3024655593706173
10395,111.98090434074402,1.320300154308336,0.2976952593646247
10396,111.99090552330017,1.318389654965103,0.2929536709105272
10397,112.0012834072113,1.3166666666666669,0.2874757989884738
10398,112.01157140731812,1.3166666666666669,0.2623229865747477
10399,112.02267384529114,1.3138888888888889,0.2499311488855879
10400,112.03116750717163,1.3138888888888889,0.2432988977280095
10401,112.04090118408203,1.3138888888888889,0.2462659574563999
10402,112.06177973747253,1.3138888888888889,0.2419446050969423
10403,112.07265186309814,1.3138888888888889,0.2298598624876532
10404,112.08140754699707,1.3138888888888889,0.2303834612632515
10405,112.09329056739807,1.3138888888888889,0.2281145332356589
10406,112.10123300552368,1.3138888888888889,0.2199114857512855
10407,112.11081552505493,1.3138888888888889,0.2272418686096617
10408,112.12060570716858,1.3138888888888889,0.240680903850018
10409,112.1312780380249,1.3138888888888889,0.2474876879327959
10410,112.14110994338989,1.3138888888888889,0.2581341963699614
10411,112.15047335624695,1.3113639110699635,0.2582928454052896
10412,112.16119027137756,1.3111111111111111,0.2534791870020438
10413,112.17206597328186,1.3111111111111111,0.244695161129605
10414,112.1808569431305,1.3138888888888889,0.2249729405820691
10415,112.19075036048889,1.3138888888888889,0.2171189589480945
10416,112.2018632888794,1.3166666666666669,0.2122320370425104
10417,112.2134439945221,1.3194444444444444,0.2036799237077382
10418,112.23056125640869,1.3166666666666669,0.1949532774477666
10419,112.24127388000488,1.3166666666666669,0.1902408884673819
10420,112.25164937973022,1.3166666666666669,0.1861031823348978
10421,112.26115155220032,1.3166666666666669,0.1823136603987729
10422,112.2700424194336,1.3166666666666669,0.1787681146089772
10423,112.28104734420776,1.3166666666666669,0.1734857276482363
10424,112.29083156585693,1.3222222222222222,0.1701696020694471
10425,112.30111694335938,1.3277777777777775,0.1675516081914556
10426,112.31409335136414,1.3305555555555555,0.1830850385342051
10427,112.32048535346985,1.3361111111111112,0.2082177797629235
10428,112.33104014396667,1.338888888888889,0.2281145332356589
10429,112.34178709983826,1.3361111111111112,0.2412045026256163
10430,112.35079455375671,1.3333333333333333,0.2532472744643772
10431,112.36069226264954,1.3277777777777775,0.2548180707911721
10432,112.37062573432922,1.3194444444444444,0.2338741197672401
10433,112.38066959381104,1.3138888888888889,0.2022836603061427
10434,112.39116597175598,1.3083333333333331,0.166504410640259
10435,112.40162920951843,1.3055555555555556,0.1370083462815548
10436,112.41172957420349,1.3055555555555556,0.093549647906896
10437,112.42160415649414,1.3083947911745666,0.0650222637283622
10438,112.43074655532837,1.3125881406050426,0.0596649201173766
10439,112.44153094291687,1.3166666666666669,0.0439822971502571
10440,112.4499135017395,1.3222222222222222,0.0439822971502571
10441,112.46130681037903,1.3250000000000002,0.0808087443673374
10442,112.47117614746094,1.3305555555555555,0.12618730491919
10443,112.48118233680725,1.3305555555555555,0.1345648853287628
10444,112.49260306358337,1.3361111111111112,0.1300270292735775
10445,112.50177502632141,1.3361111111111112,0.1054178868204575
10446,112.51110196113586,1.3305555555555555,0.1062905514464546
10447,112.52075409889221,1.3250000000000002,0.1757546556758289
10448,112.53144025802612,1.3222222222222222,0.2385865087476248
10449,112.54095125198364,1.3222222222222222,0.2490584842595908
10450,112.55113697052002,1.3222222222222222,0.205599785884932
10451,112.56157088279724,1.3250000000000002,0.1968731396249603
10452,112.57230043411255,1.3277777777777775,0.1555088363526947
10453,112.58211016654968,1.3305555555555555,0.0799495776813841
10454,112.59061336517334,1.3303942163688536,0.0518362787842315
10455,112.6025984287262,1.3277777777777775,0.0530580092606276
10456,112.6125705242157,1.3277777777777775,0.0178023583703421
10457,112.62156772613525,1.329303846344591,0.0098917868030233
10458,112.6304874420166,1.3335536068021412,-0.0085735409977077
10459,112.64084482192993,1.3361111111111112,0.0574213323906134
10460,112.65149903297424,1.3361111111111112,0.0837758040957278
10461,112.66118216514587,1.338888888888889,0.0919788515801011
10462,112.67059373855591,1.3416666666666666,0.0792379480405425
10463,112.68083262443542,1.3416666666666666,0.0504400153826361
10464,112.68987035751343,1.338888888888889,0.0328121899374934
10465,112.70183062553406,1.338888888888889,0.0280998009571087
10466,112.71164536476135,1.3416666666666666,0.0390953752446729
10467,112.72146320343018,1.3416666666666666,0.0440188989346476
10468,112.7327196598053,1.3416666666666666,0.0498110082742327
10469,112.74170804023743,1.3416666666666666,0.0534070751110264
10470,112.74890279769897,1.3432555211333947,0.0534070751110264
10471,112.76128268241882,1.3444444444444443,0.0443313630006559
10472,112.77138948440552,1.3444444444444443,0.0420624349730633
10473,112.77966141700745,1.3416666666666666,0.0420624349730633
10474,112.80131530761719,1.3444444444444443,0.0104719755119659
10475,112.81231737136841,1.3444444444444443,0.0020943951023931
10476,112.82248854637146,1.347062599572376,0.0073585083285483
10477,112.83007574081421,1.3472222222222223,0.0134793281703194
10478,112.84110689163208,1.3444444444444443,0.0284488668075075
10479,112.85187721252441,1.341493510970706,0.0095993108859688
10480,112.86078453063965,1.338888888888889,0.002443460952792
10481,112.8716299533844,1.338888888888889,-0.0134390352403563
10482,112.88096213340759,1.3362885170225045,-0.0140966930277212
10483,112.89209055900574,1.3377847983586588,-0.0196435266426932
10484,112.90169644355774,1.338888888888889,-0.0240855436775217
10485,112.91092228889465,1.338888888888889,-0.0322885911618951
10486,112.92049169540405,1.338888888888889,-0.0312413936106984
10487,112.93134665489197,1.3361111111111112,-0.0319395253114962
10488,112.94121384620667,1.3361111111111112,-0.0343829862642882
10489,112.94834327697754,1.3361111111111112,-0.0318135019922893
10490,112.96150135993958,1.3361111111111112,-0.0270712598263746
10491,112.97121953964233,1.3361111111111112,-0.0157079632679489
10492,112.9813859462738,1.3333333333333333,-0.008901179185171
10493,112.99116635322571,1.3333333333333333,-0.0167551608191455
10494,113.0010199546814,1.3305555555555555,-0.0345575191894877
10495,113.01113891601562,1.3277777777777775,-0.0518362787842315
10496,113.0214900970459,1.3277777777777775,-0.0668461103513828
10497,113.03190875053406,1.3277777777777775,-0.0832522053201295
10498,113.0414719581604,1.3277777777777775,-0.0952949771588903
10499,113.0512547492981,1.3277777777777775,-0.1075122819228507
10500,113.06064176559448,1.3250000000000002,-0.1216494488640047
10501,113.07069635391235,1.3222222222222222,-0.1275835683207855
10502,113.0813353061676,1.3166666666666669,-0.1125737367536342
10503,113.09145736694336,1.3111111111111111,-0.1003564319896739
10504,113.10095286369324,1.3083333333333331,-0.0855211333477221
10505,113.11108183860779,1.3055555555555556,-0.0891863247769102
10506,113.12070322036743,1.3027777777777778,-0.1047197551196597
10507,113.13200736045837,1.3027777777777778,-0.1239183768915974
10508,113.14084482192993,1.3111111111111111,-0.1272345024703866
10509,113.1504602432251,1.3194444444444444,-0.1031489587928648
10510,113.16111636161804,1.3222222222222222,-0.0542797397370236
10511,113.17082452774048,1.3222222222222222,-0.0040142572795869
10512,113.18052887916565,1.3194444444444444,-0.0122173047639603
10513,113.19065189361572,1.3138888888888889,-0.0570722665402145
10514,113.20121955871582,1.3055555555555556,-0.1267109036947883
10515,113.21097445487976,1.2944444444444445,-0.2303834612632515
10516,113.22097039222717,1.2916666666666667,-0.3099704751541929
10517,113.23158526420593,1.2916666666666667,-0.3038618227722128
10518,113.24085330963135,1.2888888888888888,-0.2741912254883092
10519,113.25125646591187,1.286111111111111,-0.2673844414055313
10520,113.2609851360321,1.286111111111111,-0.2206096174520832
10521,113.27328109741211,1.2944444444444445,-0.179419847105017
10522,113.28111815452576,1.3055555555555556,-0.1014036295408705
10523,113.29081964492798,1.3027777777777778,-0.1143190660056285
10524,113.30107855796814,1.3027777777777778,-0.0733038285837618
10525,113.31045269966125,1.2999999999999998,-0.0759218224617533
10526,113.32048034667969,1.2972222222222225,-0.085870199198121
10527,113.33114171028137,1.2888888888888888,-0.102799892942466
10528,113.34109616279602,1.272222222222222,-0.1179842574348166
10529,113.35074281692505,1.2666666666666668,-0.1682497398922534
10530,113.36083960533142,1.2694444444444446,-0.1672025423410567
10531,113.3715090751648,1.272222222222222,-0.1864011641129944
10532,113.38113641738892,1.2694444444444446,-0.1944296786721683
10533,113.3916449546814,1.2666666666666668,-0.2675589743307307
10534,113.40114736557007,1.2694444444444446,-0.2829178717482808
10535,113.41055655479431,1.2694444444444446,-0.2644173816771409
10536,113.42115235328674,1.2666666666666668,-0.2492330171847902
10537,113.431307554245,1.261111111111111,-0.2602285914723545
10538,113.44083952903748,1.2583333333333333,-0.2577851305195625
10539,113.45138025283813,1.2583333333333333,-0.2324778563656447
10540,113.46092462539673,1.2583333333333333,-0.2251474735072685
10541,113.47085738182068,1.2555555555555558,-0.2199114857512855
10542,113.48070549964905,1.2555555555555558,-0.2179916235740917
10543,113.49049639701843,1.2583333333333333,-0.2216568150032798
10544,113.50115823745728,1.261111111111111,-0.2366666465704311
10545,113.51052927970886,1.261111111111111,-0.2506292805863857
10546,113.5208375453949,1.2583333333333333,-0.2556907354171693
10547,113.53110456466675,1.2583333333333333,-0.2666863097047335
10548,113.5408284664154,1.2555555555555558,-0.268082573106329
10549,113.55061864852905,1.2555555555555558,-0.2754129559647052
10550,113.56074833869934,1.2527777777777778,-0.2776818839922978
10551,113.57056856155396,1.2527777777777778,-0.2734930937875114
10552,113.58075141906738,1.2527777777777778,-0.2761110876655029
10553,113.59047722816467,1.2527777777777778,-0.269304303582725
10554,113.60107731819153,1.25,-0.266860842629933
10555,113.61123466491699,1.25,-0.2775073510670984
10556,113.62047362327576,1.25,-0.2750638901143063
10557,113.63104462623596,1.25,-0.2775073510670984
10558,113.64128255844116,1.25,-0.3012438288942213
10559,113.65255045890808,1.25,-0.3282964323001334
10560,113.66112613677979,1.2472222222222222,-0.3530801076784529
10561,113.67106533050537,1.2472222222222222,-0.3698352684975984
10562,113.68172955513,1.25,-0.3682644721708035
10563,113.69149136543274,1.25,-0.3584906283596353
10564,113.70206952095032,1.2472222222222222,-0.3438298626428829
10565,113.71114873886108,1.2472222222222222,-0.335801348083709
10566,113.73394083976746,1.2444444444444445,-0.342259066316088
10567,113.74193453788757,1.2444444444444445,-0.361632221013225
10568,113.75155854225159,1.2444444444444445,-0.3707079331235956
10569,113.76161336898804,1.2444444444444445,-0.3649483465920143
10570,113.77098155021667,1.2416666666666665,-0.3597123588360313
10571,113.78073334693909,1.2416666666666665,-0.3607595563872279
10572,113.79045367240906,1.2444444444444445,-0.3612831551628262
10573,113.80111002922058,1.2444444444444445,-0.369660735572399
10574,113.81187176704407,1.2472222222222222,-0.3778637830567724
10575,113.83153438568115,1.2444444444444445,-0.3778637830567724
10576,113.84131622314453,1.2416666666666665,-0.3726277953007894
10577,113.85088849067688,1.2388291932752675,-0.3688838373650959
10578,113.8707275390625,1.2333333333333334,-0.3797836452339661
10579,113.87919330596924,1.2325255416597278,-0.3823213976213961
10580,113.89997434616089,1.2305162895479524,-0.3883326562604675
10581,113.91076636314392,1.2277777777777776,-0.3549999698556466
10582,113.9200074672699,1.223254160994493,-0.35335145195018
10583,113.93059468269348,1.218071474989216,-0.3514627529096952
10584,113.94037938117981,1.2138888888888888,-0.3607595563872279
10585,113.95024394989014,1.2111111111111112,-0.3736749928519859
10586,113.96038746833801,1.2083333333333337,-0.3940953451003196
10587,113.9710340499878,1.2027777777777775,-0.41242130224626
10588,114.01061534881592,1.1888888888888889,-0.3932226804743224
10589,114.01752400398254,1.1869555296689045,-0.3918257002362041
10590,114.03198313713074,1.1828701152541978,-0.3899942541525235
10591,114.04088115692139,1.1805555555555556,-0.4021238596594935
10592,114.05122828483582,1.1777777777777778,-0.4027840688088965
10593,114.06074476242065,1.1777777777777778,-0.407126213914793
10594,114.071124792099,1.1777777777777778,-0.4070107815650776
10595,114.08076214790344,1.1773858421995715,-0.4079465710342895
10596,114.09035277366638,1.174423012331462,-0.4145131096285877
10597,114.10073447227478,1.1694444444444445,-0.4434881629317591
10598,114.11043763160706,1.163888888888889,-0.4499458811641382
10599,114.12033295631409,1.1595865261813538,-0.4456206744201154
10600,114.13116931915283,1.155287949882203,-0.4084070449666731
10601,114.14104580879211,1.152777777777778,-0.3817035074111599
10602,114.15170526504517,1.1512888832941703,-0.3818906074100267
10603,114.16183614730835,1.15,-0.3820525732615587
10604,114.17080760002136,1.15,-0.3970624048287099
10605,114.18130683898926,1.147222222222222,-0.4239404753094226
10606,114.19257950782776,1.1470999979615133,-0.4649557127312894
10607,114.20137572288513,1.1444444444444444,-0.4799655442984406
10608,114.21342086791992,1.1444444444444444,-0.4828111276960496
10609,114.22427725791931,1.1444444444444444,-0.4944517770899936
10610,114.23269701004028,1.1444444444444444,-0.4733332931408622
10611,114.24201703071594,1.1416666666666668,-0.4424409653805625
10612,114.2594666481018,1.1363925136125308,-0.4132791021203069
10613,114.27168655395508,1.1333333333333333,-0.4202752838802346
10614,114.2835476398468,1.1305555555555555,-0.4455825580341523
10615,114.29173016548157,1.127777777777778,-0.4698426346368735
10616,114.30086040496826,1.127777777777778,-0.4913101844364038
10617,114.31122255325317,1.125,-0.5012585611727715
10618,114.32103633880615,1.1222222222222222,-0.5002944386717217
10619,114.33048462867737,1.1221006594760814,-0.4886921905584123
10620,114.34094095230103,1.1194444444444445,-0.4937536453891958
10621,114.3507227897644,1.1166666666666667,-0.5009094953223726
10622,114.36105346679688,1.1138888888888887,-0.4838052686528281
10623,114.37150549888611,1.1111111111111112,-0.4712388980384689
10624,114.38136267662048,1.1083333333333334,-0.4612905213021013
10625,114.40137147903442,1.102777777777778,-0.4598942579005058
10626,114.41095328330994,1.1,-0.4799655442984406
10627,114.42111015319824,1.1,-0.5143485305627289
10628,114.43059754371643,1.0972222222222223,-0.5412266010434417
10629,114.44064450263977,1.0972222222222223,-0.5497787143782138
10630,114.45101261138916,1.0944444444444443,-0.5464625887994247
10631,114.46130228042603,1.0916666666666668,-0.540179403492245
10632,114.47111105918884,1.0888888888888888,-0.5358160803622591
10633,114.48296356201172,1.086111111111111,-0.5370378108386552
10634,114.49290609359741,1.0833333333333333,-0.5370378108386552
10635,114.5018539428711,1.0805555555555555,-0.5482079180514189
10636,114.51266717910767,1.075,-0.5579817618625872
10637,114.52241039276123,1.0719599450103106,-0.5533974669399708
10638,114.53253865242004,1.0687997488566132,-0.5486320034101989
10639,114.54071974754333,1.0666666666666669,-0.5480333851262195
10640,114.55089688301086,1.0666666666666669,-0.5527457741066042
10641,114.56062078475952,1.0694444444444444,-0.5529203070318036
10642,114.57213950157166,1.0694444444444444,-0.5398303376418461
10643,114.58081388473511,1.0694444444444444,-0.5263913024014898
10644,114.59037661552429,1.0666666666666669,-0.5328490206338689
10645,114.60061526298523,1.0638888888888889,-0.5633922825437696
10646,114.62051296234131,1.0583333333333331,-0.6154030942532006
10647,114.63064384460449,1.0611111111111111,-0.6277949319423604
10648,114.64205288887024,1.0611111111111111,-0.6190682856823887
10649,114.65058636665344,1.0611111111111111,-0.5962044724812631
10650,114.66057848930359,1.0583333333333331,-0.5771803836345248
10651,114.67074704170227,1.0583333333333331,-0.5707226654021458
10652,114.68137621879578,1.0583333333333331,-0.5708971983273452
10653,114.69045233726501,1.0583333333333331,-0.5726855292046124
10654,114.70117783546448,1.0611111111111111,-0.6047565858160352
10655,114.71176075935364,1.0611111111111111,-0.6017895260876449
10656,114.71943855285645,1.0611111111111111,-0.5962017316343177
10657,114.73195290565491,1.0611111111111111,-0.5870934982682179
10658,114.7437195777893,1.0611111111111111,-0.5626941508429719
10659,114.75270438194275,1.0638888888888889,-0.5614724203665759
10660,114.76157808303833,1.0638888888888889,-0.5850343652684993
10661,114.77156519889832,1.0666666666666669,-0.6162757588791978
10662,114.7830662727356,1.0666666666666669,-0.6361725123519332
10663,114.80081701278687,1.0666666666666669,-0.6607816548050531
10664,114.81239414215088,1.0666666666666669,-0.6557201999742697
10665,114.82181286811829,1.0666666666666669,-0.6410594342575173
10666,114.83223795890808,1.0666666666666669,-0.6092944418712205
10667,114.84069156646729,1.0694444444444444,-0.5904448859496817
10668,114.84826612472534,1.071653400415509,-0.5798966333764661
10669,114.86083436012268,1.0775644947303014,-0.5793622053629561
10670,114.8707640171051,1.0805555555555555,-0.5972516700324596
10671,114.88179922103882,1.0833333333333333,-0.6096435077216193
10672,114.89084315299988,1.0833333333333333,-0.6370451769779303
10673,114.9006118774414,1.0833333333333333,-0.6527531402458793
10674,114.91091918945312,1.0777777777777775,-0.6654940437854379
10675,114.91814708709717,1.0821082884797788,-0.6629091506699751
10676,114.93015789985657,1.0888888888888888,-0.6487388829662923
10677,114.94147801399231,1.0916666666666668,-0.6370451769779303
10678,114.94948959350586,1.0944444444444443,-0.6370451769779303
10679,114.96077799797058,1.0916666666666668,-0.653451271946677
10680,114.97145056724548,1.0916666666666668,-0.651007810993885
10681,115.00066828727722,1.0833333333333333,-0.6225589441863774
10682,115.01082277297974,1.0805555555555555,-0.606676447993229
10683,115.01695156097412,1.0842261331071616,-0.6093286836714571
10684,115.03014326095581,1.091867915044301,-0.6156659679979811
10685,115.04135346412659,1.0944444444444443,-0.6372197099031297
10686,115.0522825717926,1.0944444444444443,-0.6387905062299246
10687,115.06067848205566,1.0944444444444443,-0.6396631708559217
10688,115.07126951217651,1.0916666666666668,-0.6325073209227451
10689,115.08087801933289,1.0888888888888888,-0.6257005368399672
10690,115.09053468704224,1.0888888888888888,-0.6298893270447536
10691,115.10069251060486,1.086111111111111,-0.6400122367063207
10692,115.12209749221802,1.0833333333333333,-0.6508332780686855
10693,115.1313259601593,1.0805555555555555,-0.6513568768442838
10694,115.14149808883667,1.0777777777777775,-0.6499606134426884
10695,115.1518988609314,1.075,-0.6398377037811213
10696,115.16055154800415,1.0722222222222222,-0.6304129258203518
10697,115.17054629325867,1.075,-0.620813614934383
10698,115.18077850341797,1.075,-0.6058037833672318
10699,115.20123624801636,1.0722222222222222,-0.5955063407804652
10700,115.21127104759216,1.0694444444444444,-0.5855579640440975
10701,115.21977925300598,1.0694444444444444,-0.5730557099775093
10702,115.23038816452026,1.0667062927990434,-0.5512867699372487
10703,115.24069452285767,1.0638888888888889,-0.5311036913818745
10704,115.25083684921265,1.0611111111111111,-0.5223770451219029
10705,115.26035284996033,1.0583333333333331,-0.5352838783621867
10706,115.27098155021667,1.0611111111111111,-0.5586798935633849
10707,115.28505682945251,1.0642832554765436,-0.5937610115284709
10708,115.29123854637146,1.0666666666666669,-0.6433283622851098
10709,115.3019449710846,1.0694444444444444,-0.6522295414702809
10710,115.31078386306763,1.0694444444444444,-0.6431538293599105
10711,115.32113981246948,1.0694444444444444,-0.6246533392887705
10712,115.33141803741455,1.0666666666666669,-0.5890486225480862
10713,115.3407039642334,1.0638888888888889,-0.5483824509766184
10714,115.35041666030884,1.0611111111111111,-0.5225515780471023
10715,115.3607873916626,1.0611111111111111,-0.5255186377754926
10716,115.37139582633972,1.0638888888888889,-0.5398303376418461
10717,115.38105034828186,1.0638888888888889,-0.562345084992573
10718,115.3906524181366,1.0638888888888889,-0.5731661263549379
10719,115.40060043334961,1.0638888888888889,-0.5701990666265475
10720,115.41055703163147,1.0666666666666669,-0.5640904142445673
10721,115.4228343963623,1.0638888888888889,-0.5572836301617894
10722,115.42999505996704,1.0638888888888889,-0.5504768460790115
10723,115.44136261940002,1.0638888888888889,-0.5476843192758206
10724,115.45085215568542,1.0638888888888889,-0.5457644570986269
10725,115.460688829422,1.0638376940145478,-0.5443681936970314
10726,115.47131752967834,1.0611111111111111,-0.5464625887994247
10727,115.48040127754211,1.0583333333333331,-0.5485569839018177
10728,115.49039840698242,1.0555555555555556,-0.5501277802286126
10729,115.50063896179199,1.0527777777777778,-0.5436700619962337
10730,115.51064538955688,1.05,-0.5323254218582705
10731,115.52095007896423,1.0472222222222225,-0.5171410573659199
10732,115.53129720687866,1.0444444444444445,-0.4986405672947799
10733,115.5408079624176,1.0416666666666667,-0.4941027112395947
10734,115.54958152770996,1.038888888888889,-0.4941027112395947
10735,115.56075167655945,1.036111111111111,-0.4853760649796231
10736,115.57067513465881,1.0333333333333334,-0.4932300466135975
10737,115.57975673675537,1.0305555555555554,-0.4932300466135975
10738,115.59035587310791,1.027777777777778,-0.4871213942316174
10739,115.60009670257568,1.025,-0.4822344723260332
10740,115.61119556427002,1.022222222222222,-0.4710643651132696
10741,115.62086033821106,1.025,-0.4630358505540956
10742,115.6306095123291,1.025,-0.4551818689201212
10743,115.64055061340332,1.025,-0.4461061568097507
10744,115.65203738212585,1.025,-0.4317944569433972
10745,115.66068601608276,1.022222222222222,-0.4251622057858186
10746,115.6713969707489,1.022222222222222,-0.4180063558526419
10747,115.68192434310913,1.0216829832808614,-0.4179047117068394
10748,115.6906795501709,1.0194444444444444,-0.4230678106834255
10749,115.7023549079895,1.0166666666666666,-0.4274311338134113
10750,115.71292304992676,1.0138888888888888,-0.4270820679630124
10751,115.71992707252502,1.0138888888888888,-0.4270820679630124
10752,115.7310209274292,1.011111111111111,-0.4148647631990521
10753,115.74094557762146,1.011111111111111,-0.4166100924510464
10754,115.75129294395447,1.0083333333333333,-0.4120722363958612
10755,115.76098823547363,1.0055555555555555,-0.4002039974822997
10756,115.77123594284058,1.0083333333333333,-0.3956661414271145
10757,115.78099012374878,1.0083333333333333,-0.3939208121751202
10758,115.79397869110107,1.0083333333333333,-0.3799581781591655
10759,115.80136466026306,1.0083333333333333,-0.3775147172063735
10760,115.81069207191467,1.0083333333333333,-0.3686135380212024
10761,115.82275104522705,1.0083333333333333,-0.3572688978832392
10762,115.831378698349,1.0055555555555555,-0.3508111796508603
10763,115.84118056297302,1.0027777777777778,-0.343480796792484
10764,115.84934425354004,1.0027777777777778,-0.343480796792484
10765,115.86033606529236,1.0,-0.3488913174736665
10766,115.87177205085754,0.997222222222222,-0.3558726344816438
10767,115.88216137886047,0.997222222222222,-0.3577924966588375
10768,115.8907573223114,0.9944444444444444,-0.3604104905368291
10769,115.90108394622803,0.9916666666666668,-0.3590142271352335
10770,115.91141295433044,0.9916666666666668,-0.3563962332572421
10771,115.92056155204773,0.9861111111111112,-0.3584906283596353
10772,115.93093776702881,0.9805555555555556,-0.3544763710800483
10773,115.94216346740723,0.9777777777777776,-0.3485422516232676
10774,115.95117282867432,0.9719727102411928,-0.3478054185170778
10775,115.96068739891052,0.9691688459479384,-0.3403392041388942
10776,115.9712142944336,0.961111111111111,-0.342259066316088
10777,115.98241305351257,0.9555555555555556,-0.339466539512897
10778,115.99143743515015,0.9512948404497216,-0.3348262566707143
10779,116.00161933898926,0.9472222222222222,-0.3207915165165577
10780,116.01125454902649,0.9416666666666668,-0.3068288825006031
10781,116.02141857147217,0.9361111111111112,-0.2869321290278678
10782,116.03164315223694,0.9305555555555556,-0.2762856205907024
10783,116.04211974143982,0.925,-0.2700024352835228
10784,116.05299639701843,0.9194444444444444,-0.262846585350346
10785,116.06155157089233,0.9138888888888888,-0.2574360646691636
10786,116.0713243484497,0.9055555555555556,-0.2635447170511437
10787,116.08078503608704,0.9,-0.2670353755551324
10788,116.09159135818481,0.8944444444444445,-0.2700024352835228
10789,116.10184335708618,0.888888888888889,-0.274540291338708
10790,116.11223196983337,0.8805555555555555,-0.2759365547403035
10791,116.12197709083557,0.8726802760605876,-0.2701224384918095
10792,116.13002634048462,0.8661752805546644,-0.2653199676599443
10793,116.14129328727722,0.8583333333333333,-0.2574360646691636
10794,116.15304756164551,0.8495525439695131,-0.2490584842595908
10795,116.16160464286804,0.8407918746748808,-0.2491958962643315
10796,116.17121767997742,0.8361111111111111,-0.2555162024919699
10797,116.18063354492188,0.8305555555555556,-0.2565634000431664
10798,116.19119906425476,0.8250000000000001,-0.2321287905152458
10799,116.20132541656494,0.8222222222222222,-0.2104867077905161
10800,116.21324396133423,0.8194444444444444,-0.1801179788058148
10801,116.22088074684143,0.822032582206967,-0.1788983476186319
10802,116.23083662986755,0.8252501839587933,-0.1811651763570114
10803,116.24112200737,0.8305555555555556,-0.1738347934986352
10804,116.25132608413696,0.8333333333333333,-0.1497492498211134
10805,116.2609634399414,0.8333333333333333,-0.1670280094158573
10806,116.27122616767883,0.8277777777777777,-0.1921607506445757
10807,116.28163552284241,0.8194444444444444,-0.1986184688769547
10808,116.29087424278259,0.8111111111111111,-0.1857030324121966
10809,116.30122494697571,0.8027777777777778,-0.1972222054753592
10810,116.31093406677246,0.7944444444444444,-0.1970476725501598
10811,116.32120060920715,0.7861111111111111,-0.1761037215262278
10812,116.33113193511963,0.7777777777777778,-0.1438151303643327
10813,116.34207653999329,0.7694444444444444,-0.119729586686811
10814,116.35092735290527,0.7666666666666667,-0.122173047639603
10815,116.3617525100708,0.7638888888888888,-0.1050688209700586
10816,116.37167644500732,0.7583333333333333,-0.1019272283164688
10817,116.3812484741211,0.7555555555555555,-0.0898844564777079
10818,116.39257097244263,0.75,-0.0856956662729215
10819,116.40194582939148,0.7472222222222222,-0.0530580092606276
10820,116.42195963859558,0.7388888888888889,-0.0790634151153431
10821,116.43164896965027,0.7388888888888889,-0.1122246709032353
10822,116.44281148910522,0.7388888888888889,-0.1232202451907996
10823,116.45159721374512,0.7388888888888889,-0.1288052987971815
10824,116.46206998825073,0.736111111111111,-0.1305506280491758
10825,116.47231817245483,0.7416666666666666,-0.1151917306316257
10826,116.48196721076965,0.7444444444444445,-0.098785635662879
10827,116.49233055114746,0.7444444444444445,-0.0869173967493176
10828,116.50269961357117,0.7416666666666666,-0.0897099235525085
10829,116.51175928115845,0.7388888888888889,-0.0961676417848875
10830,116.53291296958923,0.7256246006311856,-0.0768828185697366
10831,116.54109382629395,0.7222222222222222,-0.0565486677646162
10832,116.55096125602722,0.7166666666666667,-0.0347320521146871
10833,116.56123495101929,0.7111111111111111,-0.0174532925199432
10834,116.57131934165955,0.7055555555555556,-0.0230383461263251
10835,116.58135914802551,0.7,-0.0274016692563109
10836,116.591721534729,0.6943955380017739,-0.0315904594610973
10837,116.60145354270935,0.6916666666666668,-0.0280410639149742
10838,116.61203622817993,0.6861111111111111,-0.0242600766027211
10839,116.62080454826355,0.6843300770391549,-0.0235886425759711
10840,116.64177799224854,0.6805555555555556,-0.035081117965086
10841,116.65098261833191,0.6777777777777777,-0.0535816080362259
10842,116.66092777252197,0.6777777777777777,-0.0682423737529782
10843,116.67123007774353,0.6833333333333333,-0.0626573201465964
10844,116.68072557449341,0.6861111111111111,-0.0602138591938043
10845,116.690749168396,0.6888888888888889,-0.0575958653158128
10846,116.70231366157532,0.6888888888888889,-0.0483456202802429
10847,116.71092796325684,0.6888888888888889,-0.036302848441482
10848,116.72490620613098,0.6916666666666668,-0.0244346095279206
10849,116.73331928253174,0.6944444444444444,-0.012915436464758
10850,116.74286603927612,0.6944444444444444,-0.0043633231299858
10851,116.75196504592896,0.6944444444444444,0.0001745329251994
10852,116.76167035102844,0.6916666666666668,-0.0043633231299858
10853,116.77208185195923,0.6944444444444444,-0.008901179185171
10854,116.78165054321289,0.6972222222222223,-0.0127409035395586
10855,116.79290103912354,0.6972222222222223,-0.0090757121103705
10856,116.80110144615173,0.6972222222222223,-0.0017453292519943
10857,116.81066656112671,0.6972222222222223,0.0040142572795869
10858,116.82071709632874,0.6972222222222223,0.0045378560551852
10859,116.83026146888733,0.6972222222222223,0.0055850536063818
10860,116.84115505218506,0.6972222222222223,-0.0029670597283903
10861,116.85121369361877,0.6972222222222223,-0.0134390352403563
10862,116.861328125,0.6972222222222223,-0.0146607657167523
10863,116.87192010879517,0.6972222222222223,-0.0137881010907552
10864,116.8812575340271,0.6972222222222223,-0.0136135681655557
10865,116.89183354377747,0.6944444444444444,-0.0099483767363676
10866,116.90184426307678,0.6944444444444444,-0.0022689280275926
10867,116.9107985496521,0.6944444444444444,0.002443460952792
10868,116.91949653625488,0.6944444444444444,0.002443460952792
10869,116.9406795501709,0.6944444444444444,0.0082030474843733
10870,116.95066452026367,0.6944444444444444,0.007902835598711
10871,116.96063995361328,0.6944444444444444,0.007602910448374
10872,116.97091436386108,0.6944444444444444,0.002443460952792
10873,116.97956347465515,0.6944444444444444,0.002443460952792
10874,116.98978114128113,0.6944444444444444,0.0026194061692567
10875,117.00096249580383,0.6944444444444444,0.0028524876352793
10876,117.01104402542114,0.6944444444444444,-0.0017453292519943
10877,117.01907896995544,0.6944444444444444,-0.0017453292519943
10878,117.02978253364563,0.6916666666666668,-0.0095993108859688
10879,117.04083895683289,0.6916666666666668,-0.014137166941154
10880,117.0503556728363,0.6916666666666668,-0.0137881010907552
10881,117.06058478355408,0.6916666666666668,-0.0115191730631625
10882,117.07114815711975,0.6944444444444444,-0.0109955742875642
10883,117.08183217048645,0.6944444444444444,-0.0033161255787892
10884,117.08967995643616,0.6944444444444444,0.0011630387910508
10885,117.10038733482361,0.6944444444444444,0.0158824961931484
10886,117.1128249168396,0.6916666666666668,0.0221656815003279
10887,117.12111282348633,0.6916666666666668,0.0230383461263251
10888,117.13081216812134,0.6888888888888889,0.0191986217719376
10889,117.14130878448486,0.6861111111111111,0.0111701072127637
10890,117.15084433555603,0.6847235752050289,0.0018416918292044
10891,117.16056060791016,0.6832838786478301,-0.0075049157835756
10892,117.17079210281372,0.6805555555555556,-0.018151424220741
10893,117.18070149421692,0.6777777777777777,-0.018151424220741
10894,117.1904878616333,0.6777777777777777,-0.0165806278939461
10895,117.2016248703003,0.675,-0.0178023583703421
10896,117.21247172355652,0.6722222222222222,-0.0113446401379631
10897,117.2211000919342,0.6694559102305387,-0.0058695461166787
10898,117.23099064826965,0.6663687877269582,0.0015599952984413
10899,117.2422046661377,0.6638888888888889,0.0226892802759262
10900,117.25206446647644,0.6611111111111111,0.0244346095279206
10901,117.26066493988037,0.6583333333333333,0.0144862327915529
10902,117.27056384086609,0.6555555555555556,0.0075049157835756
10903,117.2807035446167,0.6527777777777778,0.0005235987755982
10904,117.29094696044922,0.6499999999999999,-0.0003490658503988
10905,117.30150604248047,0.6472222222222223,-0.0054105206811824
10906,117.31217861175537,0.6444444444444444,-0.0048869219055841
10907,117.32010674476624,0.6416666666666667,-0.0050598673352246
10908,117.33099150657654,0.640194893531548,-0.0076631925760924
10909,117.34120154380798,0.6361111111111111,0.0015707963267948
10910,117.3508152961731,0.6333333333333334,-0.0020943951023931
10911,117.36075615882874,0.6277777777777779,-0.0038397243543875
10912,117.38134264945984,0.6222222222222222,-0.003665191429188
10913,117.39187598228455,0.6165600901297331,0.0057595865315812
10914,117.4013147354126,0.6138888888888888,0.008901179185171
10915,117.4109570980072,0.6083333333333333,0.0209439510239319
10916,117.42248344421387,0.6030916601613323,0.0224808898707018
10917,117.42983746528625,0.5996958256310639,0.0233587442178382
10918,117.44067001342773,0.5944444444444444,0.0178023583703421
10919,117.45070433616638,0.5888888888888889,0.0143116998663535
10920,117.46136975288391,0.5833333333333334,0.0092502450355699
10921,117.47145175933838,0.5777777777777778,0.0102974425867665
10922,117.48264861106873,0.5712221559163989,0.0072596662985519
10923,117.49078869819641,0.5664562329218883,0.0050512094701504
10924,117.50124835968018,0.5603320874818095,0.0022133728473505
10925,117.51059675216675,0.5555555555555556,0.0013962634015954
10926,117.52265310287476,0.5499999999999999,-0.0019198621771937
10927,117.53060746192932,0.5472222222222222,-0.003665191429188
10928,117.54163074493408,0.5416666666666666,-0.0068067840827778
10929,117.56132507324219,0.5333333333333333,-0.0059341194567807
10930,117.5706889629364,0.5277777777777778,-0.0034906585039886
10931,117.58099102973938,0.5222222222222223,0.0003490658503988
10932,117.59135460853577,0.5165031925153178,0.0009779060103494
10933,117.60099530220032,0.5111830792083246,0.0015628830212024
10934,117.61084914207458,0.5055555555555555,0.001221730476396
10935,117.62053680419922,0.4990329799051348,0.0023926605190157
10936,117.63127088546753,0.4918058639911427,0.0036900693339894
10937,117.64109921455383,0.4861111111111111,0.0020943951023931
10938,117.65216588973999,0.4805555555555555,0.0006981317007977
10939,117.6611008644104,0.475,0.0017453292519943
10940,117.67121362686157,0.4638888888888888,0.0029670597283903
10941,117.68091011047363,0.4555555555555556,-0.0001745329251994
10942,117.69124150276184,0.45,-0.0034906585039886
10943,117.70133948326111,0.4416666666666666,-0.0022689280275926
10944,117.71320009231567,0.4361111111111111,-0.0059341194567807
10945,117.71859335899353,0.4316829768275132,-0.0056558915740915
10946,117.73147654533386,0.4216396624602917,-0.00529937634167
10947,117.74253869056702,0.4166666666666666,-0.0090757121103705
10948,117.74964594841003,0.4129814406032051,-0.0068991460343462
10949,117.76061367988586,0.4072944976521364,-0.0035403270934114
10950,117.7706151008606,0.4027777777777777,-0.0010471975511965
10951,117.78069806098938,0.3972222222222222,-0.001221730476396
10952,117.79036116600037,0.3916666666666666,-0.0001745329251994
10953,117.80055236816406,0.3861111111111111,-0.0003490658503988
10954,117.81117534637451,0.3833333333333333,-0.0020943951023931
10955,117.8193199634552,0.3777777777777777,-0.0020943951023931
10956,117.83059811592102,0.3722222222222222,-0.0010471975511965
10957,117.84483337402344,0.3694444444444444,-0.003665191429188
10958,117.85308074951172,0.3638888888888889,-0.0057595865315812
10959,117.86080074310303,0.3583333333333333,-0.0087266462599716
10960,117.8708701133728,0.3555555555555555,-0.0068067840827778
10961,117.88078570365906,0.35,-0.0041887902047863
10962,117.89019274711609,0.3444444444444444,-0.0017453292519943
10963,117.9012701511383,0.3388888888888888,0.0
10964,117.91139721870422,0.3361111111111111,0.0001745329251994
10965,117.93136739730835,0.3277777777777778,0.0
10966,117.94081783294678,0.3222222222222222,0.0003490658503988
10967,117.95310640335083,0.3194444444444445,0.006457718232379
10968,117.96053075790405,0.3138888888888889,0.0054105206811824
10969,117.97162318229675,0.3111111111111111,0.008901179185171
10970,117.97963523864746,0.3074041594046227,0.0116961549247669
10971,117.9910683631897,0.3027777777777778,0.0148352986419518
10972,118.00220060348511,0.3,0.0174532925199432
10973,118.01249074935913,0.2972222222222222,0.0176278254451427
10974,118.02151894569397,0.2888888888888889,0.0176278254451427
10975,118.03002309799194,0.2805555555555555,0.0151843644923506
10976,118.04123640060425,0.2749999999999999,0.0136135681655557
10977,118.05077576637268,0.2694444444444444,0.0164060949687467
10978,118.06108808517456,0.2666666666666666,0.0191986217719376
10979,118.0714795589447,0.2583333333333333,0.0186750229963393
10980,118.08234024047852,0.2527777777777777,0.0092502450355699
10981,118.09122395515442,0.25,0.0019198621771937
10982,118.10136127471924,0.2472222222222222,-0.0125663706143591
10983,118.1113269329071,0.2444444444444444,-0.0178023583703421
10984,118.13091325759888,0.2222222222222222,-0.0157079632679489
10985,118.14084815979004,0.2138888888888888,-0.0118682389135614
10986,118.15169930458069,0.2111111111111111,-0.0136135681655557
10987,118.1616222858429,0.2055555555555555,-0.0151843644923506
10988,118.17148995399475,0.2055555555555555,-0.0171042266695444
10989,118.18138718605042,0.2027777777777777,-0.0134390352403563
10990,118.19207954406738,0.1999999999999999,-0.0111701072127637
10991,118.20159649848938,0.1972222222222222,-0.0066322511575784
10992,118.21056461334229,0.1944444444444444,0.0033161255787892
10993,118.22053623199463,0.1833333333333333,0.0094247779607693
10994,118.23230767250061,0.1777777777777777,0.011693705988362
10995,118.25209021568298,0.1666666666666666,0.0062831853071795
10996,118.26356887817383,0.1638888888888889,0.0031415926535897
10997,118.27253746986389,0.1527777777777778,-0.0
10998,118.28177785873413,0.1472222222222222,0.0
10999,118.29183006286621,0.1416666666666666,-0.0003490658503988
11000,118.30211997032166,0.1358620449198379,-0.0001612743663761
11001,118.31152629852295,0.1333333333333333,0.0001745329251994
11002,118.38317394256592,0.1277777777777777,0.0127409035395586
11003,118.45116066932678,0.1027777777777777,-0.0020943951023931
11004,118.53607082366943,0.0805555555555555,0.0005235987755982
11005,118.55039238929749,0.0666666666666666,0.0041887902047863
11006,118.56033754348755,0.0638888888888888,0.0022689280275926
11007,118.57065105438232,0.0583333333333333,0.0017453292519943
11008,118.58028316497803,0.0555555555555555,0.0031415926535897
11009,118.59073948860168,0.0527777777777777,0.0034906585039886
11010,118.60134053230286,0.0499999999999999,-0.0003490658503988
11011,118.61125349998474,0.0472222222222222,-0.001221730476396
11012,118.63139009475708,0.0472222222222222,-0.007679448708775
11013,118.64091897010803,0.0444444444444444,-0.0057595865315812
11014,118.64822173118591,0.0444444444444444,-0.0049995030529993
11015,118.66091561317444,0.0444444444444444,-0.0066322511575784
11016,118.68184566497803,0.0444444444444444,-0.0013962634015954
11017,118.69274187088013,0.0416666666666666,-0.0040142572795869
11018,118.70307207107544,0.0416666666666666,0.0022689280275926
11019,118.713219165802,0.0416666666666666,0.0005235987755982
11020,118.72370958328247,0.0416666666666666,0.0022689280275926
11021,118.73086357116699,0.0388888888888888,0.0050614548307835
11022,118.74095320701599,0.0388888888888888,0.0052359877559829
11023,118.75107860565186,0.0388888888888888,0.0026179938779914
11024,118.77128553390503,0.0388888888888888,-0.0003490658503988
11025,118.78058075904846,0.0361111111111111,0.0008726646259971
11026,118.79051375389099,0.0361111111111111,-0.0031415926535897
11027,118.80081367492676,0.0361111111111111,-0.0027925268031909
11028,118.81064677238464,0.0361111111111111,-0.0043633231299858
11029,118.82091450691223,0.0333333333333333,-0.0015707963267948
11030,118.83064484596252,0.0333333333333333,-0.0003490658503988
11031,118.84076738357544,0.0333333333333333,-0.0020943951023931
11032,118.85115504264832,0.0305555555555555,-0.0048869219055841
11033,118.86061763763428,0.0305555555555555,-0.001221730476396
11034,118.87059736251831,0.0249999999999999,-0.0006981317007977
11035,118.88073968887329,0.0222222222222222,0.0008726646259971
11036,118.89033722877502,0.0194444444444444,0.0015707963267948
11037,118.90050673484802,0.0166666666666666,0.0027925268031909
11038,118.91074395179749,0.0166666666666666,0.0034906585039886
11039,118.93139886856079,0.0027274949880201,-0.0015707963267948
11040,118.94049549102783,0.0,0.0013962634015954
11041,118.95054197311401,0.0,0.001221730476396
11042,118.96082806587219,0.0,-0.0001745329251994
11043,118.97072410583496,0.0027777777777777,-0.0031415926535897
11044,118.98120164871216,0.0027777777777777,-0.0019198621771937
11045,118.99104642868042,0.0055555555555555,-0.0045378560551852
11046,119.00096464157104,0.0055555555555555,0.0
11047,119.01149582862854,0.0055555555555555,-0.0033161255787892
11048,119.02111721038818,0.0083333333333333,-0.0006981317007977
11049,119.03078055381775,0.0111111111111111,-0.0003490658503988
11050,119.04096364974976,0.0111111111111111,0.0029670597283903
11051,119.05078363418579,0.0111111111111111,0.0001745329251994
11052,119.06062173843384,0.0140010505305179,0.0003561131741859
11053,119.07141494750977,0.0166666666666666,-0.0005235987755982
11054,119.08071994781494,0.0167902115068597,-0.0005003111218579
11055,119.09067583084106,0.018034239825351,-0.0002658173082841
11056,119.10212469100952,0.0195011456292007,0.0
11057,119.11122488975525,0.0222222222222222,0.0
11058,119.12022137641907,0.0249999999999999,-0.0001745329251994
11059,119.13058614730835,0.0277777777777777,-0.0003490658503988
11060,119.14091944694519,0.0277777777777777,-0.0008726646259971
11061,119.16186213493347,0.0305555555555555,-0.0022689280275926
11062,119.17147636413574,0.0333333333333333,0.0017453292519943
11063,119.1808066368103,0.0361111111111111,0.0008726646259971
11064,119.19063115119934,0.0380062242972945,0.0018252524121467
11065,119.2008044719696,0.0399686209690845,0.0028116605669506
11066,119.2123293876648,0.0416666666666666,0.0010471975511965
11067,119.2230019569397,0.0416666666666666,-0.0010471975511965
11068,119.23119783401489,0.0416666666666666,-0.001221730476396
11069,119.24129891395569,0.0444444444444444,-0.0003490658503988
11070,119.25113892555237,0.0444444444444444,-0.0048869219055841
11071,119.2612521648407,0.0444444444444444,-0.0020943951023931
11072,119.2711853981018,0.0444444444444444,-0.0006981317007977
11073,119.28062582015991,0.0472222222222222,0.0001745329251994
11074,119.2900140285492,0.0472222222222222,0.0004387817330884
11075,119.30046248435974,0.0472222222222222,0.000614614015875
11076,119.31079530715942,0.0472222222222222,-0.0005235987755982
11077,119.319899559021,0.0499999999999999,0.0013303937193886
11078,119.33063006401062,0.050042022980399,-0.0020943951023931
11079,119.340829372406,0.0527777777777777,-0.0020943951023931
11080,119.35084962844849,0.0531654647451676,-0.0020943951023931
11081,119.36103892326355,0.0559708453623947,-0.0020943951023931
11082,119.37093830108643,0.0583333333333333,-0.0003490658503988
11083,119.38147497177124,0.0583333333333333,0.0
11084,119.40046405792236,0.0611111111111111,0.0010471975511965
11085,119.41196990013123,0.0638888888888888,-0.0026179938779914
11086,119.42023253440857,0.0638888888888888,-0.0009903390995256
11087,119.43068265914917,0.064080841045758,0.0003490658503988
11088,119.44094061851501,0.0666666666666666,-0.0
11089,119.45084810256958,0.0666666666666666,-0.0013962634015954
11090,119.46071076393127,0.0694444444444444,-0.0001745329251994
11091,119.47047114372253,0.0694444444444444,-0.0026179938779914
11092,119.48092246055603,0.0722222222222222,-0.0045378560551852
11093,119.4922423362732,0.0738767134171329,-0.0034983085785131
11094,119.50112342834473,0.075,-0.0031297170354881
11095,119.51112961769104,0.075,-0.0041887902047863
11096,119.53091096878052,0.0777777777777777,-0.0008324722432325
11097,119.54071569442749,0.0777777777777777,0.0005235987755982
11098,119.55072140693665,0.0805555555555555,-0.0
11099,119.56076335906982,0.0805555555555555,0.0
11100,119.57072687149048,0.0805555555555555,-0.0040142572795869
11101,119.58192133903503,0.0805555555555555,0.0015707963267948
11102,119.5930905342102,0.0805555555555555,-0.0013962634015954
11103,119.60303139686584,0.0805555555555555,0.0
11104,119.61156296730042,0.0833333333333333,0.0006981317007977
11105,119.64079451560974,0.0861111111111111,-0.001221730476396
11106,119.65116000175476,0.0861111111111111,-0.0027925268031909
11107,119.66139674186707,0.0888888888888888,-0.0010471975511965
11108,119.67089295387268,0.0833333333333333,0.0006981317007977
11109,119.68101024627686,0.0833333333333333,-0.0008726646259971
11110,119.69194054603577,0.0817341769149414,-0.0024803120039046
11111,119.70133829116821,0.0805555555555555,-0.0031415926535897
11112,119.7116425037384,0.0805555555555555,-0.0008726646259971
11113,119.72343516349792,0.0805555555555555,-0.0040142572795869
11114,119.73103260993958,0.0833333333333333,-0.0005235987755982
11115,119.74141383171082,0.0833333333333333,0.0
11116,119.75247144699097,0.0833333333333333,-0.0003490658503988
11117,119.76072955131531,0.0833333333333333,0.0003101147662386
11118,119.77113342285156,0.0833333333333333,-0.0001745329251994
11119,119.78125047683716,0.0833333333333333,0.0
11120,119.79075455665588,0.0861111111111111,-0.0002008779933539
11121,119.8007071018219,0.0861111111111111,-0.0020943951023931
11122,119.81099152565002,0.0861111111111111,-0.0001745329251994
11123,119.82093477249146,0.0833333333333333,-0.0001911440697794
11124,119.83230423927307,0.0833333333333333,-0.0003490658503988
11125,119.84089040756226,0.0833333333333333,0.0010471975511965
11126,119.86134648323059,0.0833333333333333,0.0010471975511965
11127,119.87082552909851,0.0833333333333333,-0.0020943951023931
11128,119.88084936141968,0.0833333333333333,-0.0061086523819801
11129,119.90129733085632,0.0833333333333333,-0.0015707963267948
11130,119.91424584388733,0.0833333333333333,0.0003490658503988
11131,119.93220734596252,0.0861111111111111,-0.0017453292519943
11132,119.94168138504028,0.0861111111111111,0.0017453292519943
11133,119.95152807235718,0.0861111111111111,0.0016895566606285
11134,119.96148538589478,0.0861111111111111,0.0012496536378144
11135,119.97127842903137,0.0861111111111111,0.0005235987755982
11136,119.98157024383545,0.0861111111111111,-0.0040142572795869
11137,119.99135613441467,0.0861111111111111,-0.0013962634015954
11138,120.00131940841675,0.0861111111111111,0.0029670597283903
11139,120.01150751113892,0.0861111111111111,-0.0
11140,120.02101349830627,0.0861111111111111,0.0008726646259971
11141,120.03337121009827,0.0861111111111111,-0.003665191429188
11142,120.04149532318115,0.0861111111111111,-0.0022689280275926
11143,120.05126237869263,0.0861111111111111,-0.0008726646259971
11144,120.06067776679993,0.0861111111111111,-0.0002757626855926
11145,120.0709958076477,0.0861111111111111,0.0013962634015954
11146,120.08150291442871,0.0861111111111111,-0.0010471975511965
11147,120.09134292602539,0.0861111111111111,-0.0003490658503988
11148,120.11218285560608,0.0861111111111111,-0.0034906585039886
11149,120.12085199356079,0.0861111111111111,-0.0071558499331767
11150,120.13061428070068,0.0861111111111111,-0.0033161255787892
11151,120.140629529953,0.0861111111111111,-0.0066322511575784
11152,120.1504499912262,0.0861111111111111,-0.0061086523819801
11153,120.1608395576477,0.0861111111111111,-0.0090757121103705
11154,120.18155837059021,0.0888888888888888,-0.0073303828583761
11155,120.19064521789551,0.0888888888888888,-0.0071558499331767
11156,120.20218062400818,0.0888888888888888,-0.0047123889803846
11157,120.21130609512329,0.0888888888888888,-0.0108210413623648
11158,120.22077822685242,0.0888888888888888,-0.0101229096615671
11159,120.2314772605896,0.0888888888888888,-0.0139626340159546
11160,120.24169635772705,0.0888888888888888,-0.0123918376891597
11161,120.25121760368347,0.0916666666666666,-0.0137881010907552
11162,120.29449772834778,0.0916666666666666,-0.011693705988362
11163,120.30153584480286,0.0916666666666666,-0.0094247779607693
11164,120.31059265136719,0.0916666666666666,-0.0029670597283903
11165,120.3311767578125,0.0944444444444444,-0.0022689280275926
11166,120.34191036224365,0.0944444444444444,0.0013962634015954
11167,120.35104751586914,0.0944444444444444,0.0013962634015954
11168,120.35822367668152,0.0944444444444444,0.0013962634015954
11169,120.37071919441223,0.0944444444444444,0.0020943951023931
11170,120.38089275360107,0.0972222222222222,0.0022689280275926
11171,120.39233756065369,0.0972222222222222,0.0041887902047863
11172,120.40045928955078,0.0972222222222222,0.006457718232379
11173,120.41040229797363,0.0999999999999999,0.0038397243543875
11174,120.43099522590637,0.0999999999999999,-0.0005235987755982
11175,120.44090151786804,0.0999999999999999,-0.006457718232379
11176,120.45153307914734,0.0999999999999999,-0.0027925268031909
11177,120.4614486694336,0.0999999999999999,-0.0048869219055841
11178,120.47055649757385,0.0999999999999999,0.0026179938779914
11179,120.48120403289795,0.0972222222222222,0.0083775804095727
11180,120.49127411842346,0.0972222222222222,0.0113446401379631
11181,120.50064873695374,0.0972222222222222,0.0123918376891597
11182,120.51273894309998,0.0972222222222222,0.0071558499331767
11183,120.52151346206665,0.0972222222222222,-0.0005235987755982
11184,120.53109073638916,0.0944444444444444,-0.0055850536063818
11185,120.54160404205322,0.0944444444444444,-0.0109955742875642
11186,120.55178356170654,0.0944444444444444,-0.0097738438111682
11187,120.56088852882385,0.0944444444444444,-0.0101229096615671
11188,120.57065296173096,0.0944444444444444,-0.011693705988362
11189,120.58128142356873,0.0944444444444444,-0.0078539816339744
11190,120.59053015708923,0.0944444444444444,-0.0062831853071795
11191,120.60155153274536,0.0944444444444444,-0.0033161255787892
11192,120.61149740219116,0.0944444444444444,0.0026179938779914
11193,120.6195125579834,0.0918435321096658,0.0026179938779914
11194,120.63009905815125,0.0916666666666666,0.0018837067703001
11195,120.64071559906006,0.0916666666666666,0.0008726646259971
11196,120.65071415901184,0.0888888888888888,-0.0
11197,120.66110587120056,0.0888888888888888,-0.002443460952792
11198,120.67088055610657,0.0888888888888888,-0.0026179938779914
11199,120.68171620368958,0.0888888888888888,-0.0048869219055841
11200,120.69074535369873,0.0888888888888888,-0.0005235987755982
11201,120.7021017074585,0.0888888888888888,-0.0022689280275926
11202,120.71108531951904,0.0888888888888888,-0.0003490658503988
11203,120.72160005569458,0.0861111111111111,-0.0031415926535897
11204,120.73106265068054,0.0861111111111111,-0.002443460952792
11205,120.74107933044434,0.0861111111111111,-0.0020943951023931
11206,120.75083661079407,0.0861111111111111,0.0013962634015954
11207,120.7634539604187,0.0861111111111111,0.0027925268031909
11208,120.77132034301758,0.0833333333333333,0.0008726646259971
11209,120.78107786178589,0.0833333333333333,0.0038397243543875
11210,120.79129123687744,0.0823648043091153,0.0043265601411509
11211,120.80216860771179,0.0813333089154952,0.0048450462772803
11212,120.81184363365173,0.0805555555555555,-0.0001745329251994
11213,120.82269215583801,0.0805555555555555,-0.002443460952792
11214,120.830899477005,0.0777777777777777,0.0006981317007977
11215,120.84106254577637,0.0777777777777777,0.0006981317007977
11216,120.85123205184937,0.0777777777777777,0.0027925268031909
11217,120.86146640777588,0.0777777777777777,-0.0006981317007977
11218,120.88109016418457,0.075,-0.0027925268031909
11219,120.89054036140442,0.0722222222222222,-0.0083775804095727
11220,120.90069651603699,0.0722222222222222,-0.0061086523819801
11221,120.911141872406,0.0722222222222222,-0.0041887902047863
11222,120.91958928108215,0.0694444444444444,-0.0041887902047863
11223,120.93125700950623,0.0694444444444444,0.0005235987755982
11224,120.9407229423523,0.0694444444444444,0.0008726646259971
11225,120.95123481750488,0.0694444444444444,0.0008726646259971
11226,120.9609625339508,0.0666666666666666,0.0029670597283903
11227,120.97083497047424,0.0666666666666666,0.0040142572795869
11228,120.98063039779663,0.0666666666666666,-0.0006981317007977
11229,120.99050307273865,0.0666666666666666,-0.0061086523819801
11230,121.00062990188599,0.0638888888888888,-0.006457718232379
11231,121.0133855342865,0.0638888888888888,-0.0066322511575784
11232,121.03132200241089,0.0638888888888888,-0.0026179938779914
11233,121.06135201454163,0.0638888888888888,-0.0057595865315812
11234,121.07073545455933,0.0638888888888888,-0.001221730476396
11235,121.08146452903748,0.0638888888888888,-0.0031415926535897
11236,121.10087490081787,0.0638888888888888,-0.0038397243543875
11237,121.12751126289368,0.0638888888888888,-0.0017453292519943
11238,121.18801069259644,0.0666666666666666,-0.0008726646259971
11239,121.28850674629211,0.0666666666666666,-0.0018296697754631
11240,121.31803750991821,0.0694444444444444,-0.0026179938779914
11241,121.3609938621521,0.066844170342714,-0.0013368791512285
11242,121.38313245773315,0.0583333333333333,-0.0031629956951827
11243,121.3916585445404,0.0583333333333333,0.0001745329251994
11244,121.40034222602844,0.0583333333333333,0.0040142572795869
11245,121.41093301773071,0.0583333333333333,0.002443460952792
11246,121.42028045654297,0.0541311356630524,0.0021794290861943
11247,121.43056273460388,0.0498918902222428,0.0026179938779914
11248,121.44173669815063,0.0472222222222222,0.0022689280275926
11249,121.45101594924927,0.0472222222222222,0.0029670597283903
11250,121.4609763622284,0.0444444444444444,0.0001745329251994
11251,121.47157335281372,0.0416666666666666,-0.0006981317007977
11252,121.481125831604,0.0388888888888888,-0.0022689280275926
11253,121.49236607551575,0.0361111111111111,-0.0029670597283903
11254,121.50094413757324,0.0333333333333333,-0.0050614548307835
11255,121.51074743270874,0.0333333333333333,-0.0069813170079773
11256,121.52048063278198,0.0305555555555555,-0.0066322511575784
11257,121.53094148635864,0.0277777777777777,-0.0041887902047863
11258,121.54120302200317,0.0249999999999999,-0.0031415926535897
11259,121.55166220664978,0.0249999999999999,-0.001221730476396
11260,121.56082606315613,0.0222222222222222,-0.0010471975511965
11261,121.57069492340088,0.0222222222222222,0.0017453292519943
11262,121.58099174499512,0.0222222222222222,-0.0006981317007977
11263,121.59091639518738,0.0222222222222222,0.0
11264,121.60050082206726,0.0222222222222222,0.0
11265,121.61226558685303,0.0222222222222222,-0.0019198621771937
11266,121.62238097190857,0.0194444444444444,-0.001221730476396
11267,121.63087558746338,0.0166666666666666,-0.001221730476396
11268,121.64091753959656,0.0166666666666666,-0.0043633231299858
11269,121.6510808467865,0.0166666666666666,-0.0017453292519943
11270,121.66104197502136,0.0166666666666666,-0.0034906585039886
11271,121.67086410522461,0.0166666666666666,-0.0031415926535897
11272,121.68088936805725,0.0166666666666666,0.0008726646259971
11273,121.6926965713501,0.0166666666666666,-0.001221730476396
11274,121.70317220687866,0.0166666666666666,-0.0001745329251994
11275,121.71141195297241,0.0166666666666666,-0.0010471975511965
11276,121.7206597328186,0.0166666666666666,-0.0012063101928206
11277,121.73100304603577,0.0166666666666666,-0.0026179938779914
11278,121.74133825302124,0.0166666666666666,0.0006981317007977
11279,121.75097322463989,0.0166666666666666,-0.0003490658503988
11280,121.76212239265442,0.0182247477776445,-0.0005448600972766
11281,121.77117967605591,0.0194444444444444,-0.0006981317007977
11282,121.7806625366211,0.0194444444444444,-0.0010471975511965
11283,121.79077935218811,0.0194444444444444,-0.0015750176579897
11284,121.80141186714172,0.0194444444444444,-0.001742206366661
11285,121.81067037582397,0.0194444444444444,-0.0017453292519943
11286,121.8208875656128,0.0165797832231756,-0.0006762955097745
11287,121.83087754249573,0.015108872853189,-0.0003066154127794
11288,121.84050273895264,0.0138888888888888,-0.0010471975511965
11289,121.85095238685608,0.0138422324490023,0.0006864056584945
11290,121.86172604560852,0.0111111111111111,0.0
11291,121.87102460861206,0.0111111111111111,-0.0008726646259971
11292,121.88152384757996,0.0138888888888888,-0.0069813170079773
11293,121.891526222229,0.0138888888888888,-0.0029670597283903
11294,121.90103769302368,0.0111111111111111,-0.003665191429188
11295,121.91051983833313,0.0111111111111111,-0.0050614548307835
11296,121.92225074768066,0.0121915507703874,-0.0035000762345179
11297,121.93206357955933,0.0130952914227091,-0.0021940511372391
11298,121.94304823875427,0.0138888888888888,-0.0019198621771937
11299,121.95107054710388,0.0135631767751171,-0.0016947461247554
11300,121.9609923362732,0.0115063316065315,-0.0001986594887937
11301,121.97122001647949,0.0138888888888888,-0.0026179938779914
11302,121.98112773895264,0.0138888888888888,-0.0034906585039886
11303,121.99052500724792,0.0138888888888888,-0.0036050337782668
11304,122.00070571899414,0.0138888888888888,-0.0037289444363146
11305,122.0111243724823,0.0138888888888888,-0.0006981317007977
11306,122.02034020423889,0.0138888888888888,-0.000786147300154
11307,122.0303475856781,0.0138888888888888,-0.0007461536973449
11308,122.04161787033081,0.0138888888888888,-0.0008726646259971
11309,122.05068707466125,0.0138888888888888,0.0043633231299858
11310,122.0618348121643,0.0138888888888888,-0.0008726646259971
11311,122.07133197784424,0.0138888888888888,-0.001221730476396
11312,122.08143734931946,0.0138888888888888,-0.0034906585039886
11313,122.09229135513306,0.0138888888888888,-0.0010722564988922
11314,122.10102033615112,0.0138888888888888,0.0008726646259971
11315,122.11067199707031,0.0166666666666666,-0.0008726646259971
11316,122.12235736846924,0.0166666666666666,-0.0027711067732506
11317,122.13194537162781,0.0166666666666666,0.0010471975511965
11318,122.14077687263489,0.0166666666666666,0.0017453292519943
11319,122.15220355987549,0.0166666666666666,-0.0003490658503988
11320,122.16159462928772,0.0166666666666666,0.001221730476396
11321,122.17047643661499,0.0166666666666666,0.0
11322,122.18052434921265,0.0138888888888888,-0.0001745329251994
11323,122.19166803359985,0.0138681502122793,-0.0007072530471691
11324,122.20066928863525,0.0124896854293271,-0.0013135335241188
11325,122.21126794815063,0.0111111111111111,-0.0034906585039886
11326,122.22227787971497,0.0111111111111111,-0.0006981317007977
11327,122.23155546188354,0.0111111111111111,-0.0017453292519943
11328,122.24238276481628,0.0111111111111111,-0.001221730476396
11329,122.25390243530273,0.0111111111111111,-0.0005235987755982
11330,122.26194334030151,0.0111111111111111,0.0015707963267948
11331,122.27113938331604,0.0111111111111111,-0.0013962634015954
11332,122.28097438812256,0.0111111111111111,0.0005235987755982
11333,122.29124140739441,0.0111111111111111,0.0001905532680741
11334,122.30171012878418,0.0111111111111111,0.0013962634015954
11335,122.31134796142578,0.0111111111111111,-0.0040142572795869
11336,122.3210072517395,0.0111111111111111,-0.0017453292519943
11337,122.33113384246826,0.0111111111111111,-0.0038397243543875
11338,122.34089541435242,0.0111111111111111,-0.0013962634015954
11339,122.35164284706116,0.0111111111111111,-0.0008726646259971
11340,122.36085772514343,0.0111111111111111,-0.0010471975511965
11341,122.370924949646,0.0111111111111111,-0.0003490658503988
11342,122.38105797767639,0.0111111111111111,-0.0005235987755982
11343,122.39132356643677,0.0111111111111111,0.0
11344,122.40157222747803,0.0111111111111111,-0.0029670597283903
11345,122.41169381141663,0.0138888888888888,-0.002443460952792
11346,122.43073296546936,0.0138888888888888,-0.0045378560551852
11347,122.44053626060486,0.0138888888888888,0.0015707963267948
11348,122.45095348358154,0.0138888888888888,-0.0029670597283903
11349,122.46096014976501,0.0138888888888888,-0.0009034927530765
11350,122.4710783958435,0.0138888888888888,-0.0013093559480331
11351,122.48052430152893,0.0138888888888888,-0.0017453292519943
11352,122.49279522895813,0.0138888888888888,-0.0002646442034424
11353,122.50023603439331,0.0138888888888888,0.0006012133286831
11354,122.51079034805298,0.0138888888888888,-0.0026179938779914
11355,122.52031874656677,0.0138888888888888,-0.0029521254924274
11356,122.53020334243774,0.0138888888888888,-0.0068067840827778
11357,122.54103589057922,0.0138888888888888,-0.0043633231299858
11358,122.55178117752075,0.0138888888888888,-0.0001745329251994
11359,122.56084036827087,0.0138888888888888,-0.0020943951023931
11360,122.5706946849823,0.0138888888888888,-0.0020943951023931
11361,122.58123826980591,0.0138888888888888,-0.0022689280275926
11362,122.60127282142639,0.0138888888888888,-0.0003490658503988
11363,122.61353588104248,0.0138888888888888,-0.0026179938779914
11364,122.62060952186584,0.0111111111111111,-0.0026179938779914
11365,122.63072156906128,0.0111111111111111,-0.0031415926535897
11366,122.64073348045349,0.0111111111111111,-0.0026179938779914
11367,122.65313696861267,0.0111111111111111,-0.0027459851822301
11368,122.66198301315308,0.0111111111111111,-0.0030591323280207
11369,122.67188239097595,0.0111111111111111,-0.0008726646259971
11370,122.68147611618042,0.0111111111111111,-0.0029670597283903
11371,122.69091629981995,0.0111111111111111,-0.002443460952792
11372,122.70199656486511,0.0111111111111111,-0.0013962634015954
11373,122.71139001846313,0.0111111111111111,-0.0005235987755982
11374,122.72182559967041,0.0083333333333333,0.0
11375,122.73327374458313,0.0083333333333333,-0.0008726646259971
11376,122.74162125587463,0.0083333333333333,-0.0020943951023931
11377,122.75126719474792,0.0055555555555555,-0.0008726646259971
11378,122.76086091995239,0.0055555555555555,-0.0
11379,122.77096605300903,0.0055555555555555,-0.0038397243543875
11380,122.78111338615417,0.0055555555555555,-0.0061086523819801
11381,122.79140496253967,0.0055555555555555,0.0005235987755982
11382,122.80088400840759,0.0055555555555555,-0.0019198621771937
11383,122.81105637550354,0.0055555555555555,-0.0029670597283903
11384,122.82093667984009,0.0055555555555555,-0.0038066858112588
11385,122.83053946495056,0.0055555555555555,-0.002443460952792
11386,122.84098267555237,0.0055555555555555,-0.0040142572795869
11387,122.85183930397034,0.0055555555555555,-0.002443460952792
11388,122.86096286773682,0.0055555555555555,-0.0017453292519943
11389,122.87065005302429,0.0083333333333333,-0.0003490658503988
11390,122.88101124763489,0.0083333333333333,-0.0003490658503988
11391,122.89025688171387,0.0083333333333333,-6.383869118958748e-05
11392,122.90050506591797,0.0083333333333333,0.0002523170686663
11393,122.91062593460083,0.0083333333333333,-0.0043633231299858
11394,122.92126441001892,0.0083333333333333,-0.0027925268031909
11395,122.93070220947266,0.0083333333333333,-0.0022689280275926
11396,122.9405517578125,0.0083333333333333,-0.0010471975511965
11397,122.95072960853577,0.0083333333333333,-0.0015707963267948
11398,122.960444688797,0.0083333333333333,0.0013962634015954
11399,122.9707543849945,0.0083333333333333,0.0015707963267948
11400,122.98122954368591,0.0083333333333333,-0.0001745329251994
11401,122.99070763587952,0.0074090194656027,-0.0002326092783289
11402,123.0008614063263,0.0064188127191391,-0.0002948258031334
11403,123.01103329658508,0.0055555555555555,-0.0034906585039886
11404,123.02275395393372,0.0044087237600406,-0.0024818525677546
11405,123.03113770484924,0.003588398429335,-0.001760256718655
11406,123.0407178401947,0.0027777777777777,-0.0006981317007977
11407,123.05155920982361,0.0,-0.0031415926535897
11408,123.06081366539001,0.0,-0.0006981317007977
11409,123.07111644744873,0.0,-0.0006981317007977
11410,123.08112382888794,0.0,-0.0006981317007977
11411,123.09161615371704,0.0,-0.0001177137729467
11412,123.10074520111084,0.0,0.0003873145833451
11413,123.11082696914673,0.0,-0.0017453292519943
11414,123.12226247787476,0.0,-0.0006981317007977
11415,123.13066554069519,0.0,0.0005235987755982
11416,123.14082503318787,0.0,-0.0019198621771937
11417,123.15067481994629,0.0,-0.0020288300187243
11418,123.16027998924255,0.0,-0.0028508478732785
11419,123.17095065116882,0.0,-0.003665191429188
11420,123.18104815483093,0.0,-0.0020943951023931
11421,123.19048309326172,0.0,-0.0017453292519943
11422,123.20057797431946,0.0,0.0003490658503988
11423,123.21082735061646,0.0,-0.0040142572795869
11424,123.22108721733093,0.0,-0.0008726646259971
11425,123.23078107833862,0.0,-0.0
11426,123.24061274528503,0.0,0.0
11427,123.25131607055664,0.0,-0.0020943951023931
11428,123.26134181022644,0.0,-0.0008726646259971
11429,123.27088117599487,0.0,-0.0
11430,123.28127646446228,0.0,-0.0015707963267948
11431,123.2904622554779,0.0,-0.001457338735142
11432,123.29977941513062,0.0,-0.0013422585538659
11433,123.31088614463806,0.0,-0.0027925268031909
11434,123.3227026462555,0.0,-0.0031415926535897
11435,123.33114385604858,0.0,-0.0045378560551852
11436,123.34069228172302,0.0,-0.0027925268031909
11437,123.35094404220581,0.0,-0.003665191429188
11438,123.36082124710083,0.0,-0.002443460952792
11439,123.37066102027893,0.0,0.0003490658503988
11440,123.38094878196716,0.0027777777777777,-0.0029670597283903
11441,123.39132142066956,0.0027777777777777,-0.0
11442,123.40068078041077,0.0027777777777777,0.0006981317007977
11443,123.41103744506836,0.0027777777777777,0.0005235987755982
11444,123.42076063156128,0.0027777777777777,-0.001221730476396
11445,123.43190240859985,0.0027777777777777,-0.0020943951023931
11446,123.4407286643982,0.0027777777777777,-0.0017453292519943
11447,123.45106720924377,0.0027777777777777,-0.0005235987755982
11448,123.46147537231445,0.0027777777777777,-0.0029670597283903
11449,123.47082805633545,0.0,-0.0041887902047863
11450,123.48069739341736,0.0,0.001221730476396
11451,123.48699474334717,0.0,0.001221730476396
11452,123.5012276172638,0.0,-0.0006981317007977
11453,123.5110092163086,0.0,0.0
11454,123.5304925441742,0.0,-0.0011386183600473
11455,123.54085159301758,0.0,-0.0024263101043847
11456,123.55060267448425,0.0,0.0008726646259971
11457,123.56081676483154,0.0,0.0017453292519943
11458,123.5715696811676,0.0,-0.0
11459,123.58070516586304,0.0,0.0
11460,123.59069967269897,0.0,-0.0052359877559829
11461,123.60158729553223,0.0,-0.0003490658503988
11462,123.61146306991577,0.0,-0.0017453292519943
11463,123.62352585792542,0.0027777777777777,-0.0033161255787892
11464,123.6311559677124,0.0027777777777777,-0.0001745329251994
11465,123.64089345932007,0.0027777777777777,-0.0019198621771937
11466,123.65068769454956,0.0055555555555555,-0.0017453292519943
11467,123.66139388084412,0.0055555555555555,-0.001221730476396
11468,123.67121076583862,0.0055555555555555,0.0020943951023931
11469,123.68087530136108,0.0055555555555555,0.0003490658503988
11470,123.69066500663757,0.0055555555555555,0.0026179938779914
11471,123.70181155204773,0.0055555555555555,-0.0031415926535897
11472,123.71074843406677,0.0055555555555555,0.0003490658503988
11473,123.72129964828491,0.0055555555555555,-0.0020943951023931
11474,123.73116683959961,0.0055555555555555,-0.0047123889803846
11475,123.74156761169434,0.0055555555555555,-0.0010471975511965
11476,123.75170755386353,0.0055555555555555,-0.003665191429188
11477,123.76147675514221,0.0055555555555555,-0.002443460952792
11478,123.77142214775085,0.0055555555555555,-0.0001745329251994
11479,123.7814793586731,0.0055555555555555,-0.0001745329251994
11480,123.79101157188416,0.0055555555555555,0.0003427839331203
11481,123.80091166496277,0.0055555555555555,0.0008726646259971
11482,123.81143426895142,0.0055555555555555,-0.0019198621771937
11483,123.82345151901245,0.0055555555555555,-0.0004383795902026
11484,123.83091402053833,0.0055555555555555,0.0005235987755982
11485,123.84097814559937,0.0055555555555555,-0.0017453292519943
11486,123.85134434700012,0.0055555555555555,-0.0008726646259971
11487,123.88189816474915,0.0055555555555555,-0.0038397243543875
11488,123.89065885543823,0.0083333333333333,-0.0037313843030956
11489,123.91131043434143,0.0083333333333333,-0.0008726646259971
11490,123.9215829372406,0.0083333333333333,-0.0047123889803846
11491,123.93134999275208,0.0083333333333333,0.0020943951023931
11492,123.94161558151245,0.0111111111111111,0.0026179938779914
11493,123.95086598396301,0.0111111111111111,-0.0015707963267948
11494,123.96020841598511,0.0111111111111111,-0.0015707963267948
11495,123.97099876403809,0.0111111111111111,-0.0061086523819801
11496,123.98120546340942,0.0083333333333333,-0.0020943951023931
11497,123.99028015136719,0.0083333333333333,-0.0059341194567807
11498,124.00142025947571,0.0083333333333333,-0.0013962634015954
11499,124.01081228256226,0.0083333333333333,-0.0040142572795869
11500,124.02105855941772,0.0083333333333333,-0.0043633231299858
11501,124.03099346160889,0.0083333333333333,0.0003490658503988
11502,124.0421314239502,0.0083333333333333,-0.0
11503,124.05099821090698,0.0083333333333333,0.0
11504,124.06146955490112,0.0098777309405561,-0.0001940747270829
11505,124.07111239433289,0.0111111111111111,0.0
11506,124.08125376701355,0.0083333333333333,-0.0038397243543875
11507,124.09050869941711,0.0083333333333333,-0.0005235987755982
11508,124.10166716575623,0.0083333333333333,-0.0033161255787892
11509,124.11107277870178,0.0083333333333333,-0.0017453292519943
11510,124.12075161933899,0.0083333333333333,-0.0013962634015954
11511,124.13105320930481,0.0083333333333333,-0.0019198621771937
11512,124.14073967933655,0.0083333333333333,-0.0010471975511965
11513,124.15283751487732,0.0083333333333333,-0.0003490658503988
11514,124.16200995445251,0.0111111111111111,0.0001745329251994
11515,124.17100286483765,0.0111111111111111,0.0
11516,124.18199372291565,0.0111111111111111,0.0008726646259971
11517,124.19202780723572,0.0111111111111111,-0.002443460952792
11518,124.20176959037781,0.0111111111111111,-0.0027925268031909
11519,124.21232295036316,0.0111111111111111,0.0010471975511965
11520,124.22079753875732,0.0111111111111111,-0.0027925268031909
11521,124.23145294189453,0.0111111111111111,-0.0013962634015954
11522,124.24199056625366,0.0111111111111111,-0.0034906585039886
11523,124.25261878967285,0.0111111111111111,-0.0055850536063818
11524,124.27119636535645,0.0083333333333333,-0.0020943951023931
11525,124.28138089179993,0.0083333333333333,-0.0006981317007977
11526,124.29245662689209,0.0083333333333333,-0.0029670597283903
11527,124.30114960670471,0.0111111111111111,0.0005235987755982
11528,124.31084251403809,0.0111111111111111,0.0013962634015954
11529,124.3205578327179,0.0111111111111111,0.0
11530,124.33073353767395,0.0111111111111111,-0.0022689280275926
11531,124.34083223342896,0.0111111111111111,-0.0013962634015954
11532,124.35121893882751,0.0111111111111111,-0.0013962634015954
11533,124.36093401908875,0.0111111111111111,0.0020943951023931
11534,124.37131452560425,0.0111111111111111,0.0020943951023931
11535,124.38167262077332,0.0111111111111111,-0.0045378560551852
11536,124.39404535293579,0.0111111111111111,-0.0039485544806085
11537,124.40117144584656,0.0111111111111111,-0.0041887902047863
11538,124.41113686561584,0.0111111111111111,-0.0027925268031909
11539,124.4206645488739,0.0111111111111111,-0.001221730476396
11540,124.43166780471802,0.0111111111111111,-0.001221730476396
11541,124.44128274917603,0.0111111111111111,-0.0033161255787892
11542,124.45148944854736,0.0111111111111111,0.0015707963267948
11543,124.46141195297241,0.0111111111111111,0.002443460952792
11544,124.47147130966187,0.0138888888888888,-0.0006981317007977
11545,124.48185443878174,0.0138888888888888,0.0003490658503988
11546,124.48940944671631,0.0138888888888888,0.0003490658503988
11547,124.50117874145508,0.0138888888888888,-0.0034906585039886
11548,124.52043652534485,0.0138888888888888,-0.0036441600146769
11549,124.5316891670227,0.0138888888888888,-0.0020943951023931
11550,124.54124236106873,0.0138888888888888,-0.0003490658503988
11551,124.55071353912354,0.0138888888888888,0.0003562656470563
11552,124.56136465072632,0.0138888888888888,0.000924912389361
11553,124.57100558280945,0.0138888888888888,0.0006981317007977
11554,124.5810136795044,0.0138888888888888,0.0008726646259971
11555,124.58914518356323,0.0146770004344249,0.001021220152497
11556,124.60027575492859,0.0157557838597269,0.0012245660375216
11557,124.61142635345459,0.0166666666666666,-0.0031415926535897
11558,124.61981749534607,0.0166666666666666,-0.0031415926535897
11559,124.63158798217773,0.0166666666666666,-0.002443460952792
11560,124.64163136482239,0.0166666666666666,-0.0045378560551852
11561,124.65094637870789,0.0166666666666666,-0.0031415926535897
11562,124.66141748428345,0.0166666666666666,-0.0015707963267948
11563,124.67160320281982,0.0166666666666666,-0.002443460952792
11564,124.68148422241211,0.0166666666666666,-0.0003490658503988
11565,124.7142984867096,0.0194444444444444,-0.0027925268031909
11566,124.72256398200989,0.0194444444444444,-0.0026179938779914
11567,124.73111033439636,0.0194444444444444,0.0010471975511965
11568,124.7411150932312,0.0194444444444444,0.0
11569,124.75205540657043,0.0194444444444444,-0.0006981317007977
11570,124.77092695236206,0.0194444444444444,0.0
11571,124.78124237060547,0.0194444444444444,-0.0015707963267948
11572,124.79087567329407,0.0194444444444444,-0.0014833935847062
11573,124.80192947387695,0.0194444444444444,-0.0013962634015954
11574,124.81139469146729,0.0194444444444444,-0.0019198621771937
11575,124.82290244102478,0.0194444444444444,-0.0014779900991124
11576,124.83064126968384,0.0194444444444444,-0.00107153280229
11577,124.8408510684967,0.0194444444444444,0.0017453292519943
11578,124.85082650184631,0.0194058978626677,-0.0001866426910124
11579,124.86203598976135,0.0178230977851033,-0.0006838940005902
11580,124.87141489982605,0.0166666666666666,0.0001745329251994
11581,124.88107180595398,0.0166666666666666,-0.0022689280275926
11582,124.89139676094055,0.0166666666666666,-0.002082020023283
11583,124.90138220787048,0.0166666666666666,-0.0019012664700817
11584,124.91183090209961,0.0166666666666666,-0.0034906585039886
11585,124.92006063461304,0.0166666666666666,-0.0025467327425293
11586,124.94059634208679,0.0166666666666666,-0.0008726646259971
11587,124.95092153549194,0.0166666666666666,-0.0006981317007977
11588,124.96188688278198,0.0166666666666666,-0.0013962634015954
11589,124.97087836265564,0.0166666666666666,-0.0005235987755982
11590,124.98109865188599,0.0166666666666666,0.0003490658503988
11591,124.9913022518158,0.0166666666666666,-0.0019198621771937
11592,125.00072932243347,0.0166666666666666,-0.0022689280275926
11593,125.01108121871948,0.0166666666666666,-0.0015707963267948
11594,125.02217531204224,0.0166666666666666,-0.0006379374103728
11595,125.03105425834656,0.0166666666666666,-0.0002997146038252
11596,125.04085922241211,0.0166666666666666,-0.0013962634015954
11597,125.05103754997253,0.0166666666666666,0.0008726646259971
11598,125.06114363670349,0.0166666666666666,0.0001970234804592
11599,125.07067608833313,0.0166666666666666,-0.0038397243543875
11600,125.08182001113892,0.0138888888888888,-0.0031415926535897
11601,125.09156775474548,0.0138888888888888,-0.0026179938779914
11602,125.10112428665161,0.0138888888888888,-0.0
11603,125.11068439483643,0.0166666666666666,-0.0048869219055841
11604,125.1209659576416,0.0138888888888888,-0.0022689280275926
11605,125.1313123703003,0.0138888888888888,-0.0033161255787892
11606,125.1410448551178,0.0138888888888888,-0.0005235987755982
11607,125.15076684951782,0.0138888888888888,-0.0006981317007977
11608,125.16148352622986,0.0138888888888888,-0.0047123889803846
11609,125.17138385772705,0.0138888888888888,-0.0020943951023931
11610,125.1809434890747,0.0138888888888888,-0.0027925268031909
11611,125.19070243835449,0.0138888888888888,-0.0022689280275926
11612,125.2009129524231,0.0138888888888888,0.0001745329251994
11613,125.21111130714417,0.0138888888888888,-0.0005235987755982
11614,125.22287726402283,0.0138888888888888,-0.0010471975511965
11615,125.2313768863678,0.0138888888888888,0.0008726646259971
11616,125.24192643165588,0.0138888888888888,-0.0001745329251994
11617,125.25114274024963,0.0138888888888888,0.0003490658503988
11618,125.26097440719604,0.0138888888888888,-0.0003490658503988
11619,125.27267694473267,0.0138888888888888,-0.0010471975511965
11620,125.28270363807678,0.0138888888888888,-0.0047123889803846
11621,125.29065537452698,0.0138888888888888,-0.0001745329251994
11622,125.3006227016449,0.0138888888888888,-0.0001745329251994
11623,125.31126809120178,0.0138888888888888,-0.0031415926535897
11624,125.3208019733429,0.0138888888888888,-0.0022689280275926
11625,125.33074307441711,0.0138888888888888,-0.0013962634015954
11626,125.34066700935364,0.0138888888888888,0.0
11627,125.35116982460022,0.0166666666666666,-0.0034906585039886
11628,125.3607759475708,0.0166666666666666,-0.0013962634015954
11629,125.37072849273682,0.0166666666666666,-0.001221730476396
11630,125.38180136680603,0.0166666666666666,-0.0027925268031909
11631,125.39312696456909,0.0166666666666666,0.0
11632,125.40114235877991,0.0166666666666666,-0.0
11633,125.41128540039062,0.0166666666666666,0.0034906585039886
11634,125.42034006118774,0.0166666666666666,-0.0029670597283903
11635,125.43065786361694,0.0166666666666666,-0.0019198621771937
11636,125.44105434417725,0.0166666666666666,-0.002443460952792
11637,125.45076894760132,0.0166666666666666,-0.0024592722465166
11638,125.4616539478302,0.0166666666666666,-0.0026179938779914
11639,125.47168159484863,0.0166666666666666,0.0003490658503988
11640,125.48118996620178,0.0166666666666666,-0.0005235987755982
11641,125.49084639549255,0.0166666666666666,-6.320197108954328e-05
11642,125.50066137313843,0.0166666666666666,-0.0006981317007977
11643,125.51109457015991,0.0166666666666666,-0.0
11644,125.52003479003906,0.0194444444444444,0.0
11645,125.53062105178833,0.0194444444444444,-0.0003490658503988
11646,125.54063415527344,0.0194444444444444,-0.0034906585039886
11647,125.55101132392883,0.0194444444444444,-0.0031829166722012
11648,125.56058740615845,0.0194444444444444,-0.0028989315906678
11649,125.57131910324097,0.0194444444444444,-0.003665191429188
11650,125.58100056648254,0.0194444444444444,-0.001221730476396
11651,125.59044623374939,0.0194444444444444,-0.0038397243543875
11652,125.60055041313171,0.0194444444444444,-0.0052359877559829
11653,125.61084198951721,0.0194444444444444,-0.0008726646259971
11654,125.62063646316528,0.0194444444444444,-0.0010919430247281
11655,125.63060235977173,0.0194444444444444,0.0008726646259971
11656,125.64089703559875,0.0194444444444444,0.0008726646259971
11657,125.65077805519104,0.0194444444444444,-0.0040142572795869
11658,125.66175675392151,0.0194444444444444,-0.0
11659,125.6711208820343,0.0166666666666666,-0.002443460952792
11660,125.68093466758728,0.0166666666666666,-0.001221730476396
11661,125.69121623039246,0.0166666666666666,-0.0007857079902862
11662,125.70056176185608,0.0166666666666666,-0.0003893809007182
11663,125.71111917495728,0.0166666666666666,-0.0005235987755982
11664,125.72092056274414,0.0166666666666666,-0.0047123889803846
11665,125.73104929924011,0.0166666666666666,-0.0003490658503988
11666,125.74092626571655,0.0166666666666666,-0.0010471975511965
11667,125.75208139419556,0.0166666666666666,-0.003287539527666
11668,125.75991296768188,0.0166666666666666,-0.0026010710766414
11669,125.78075766563416,0.0166666666666666,-0.0006981317007977
11670,125.79057765007019,0.0166666666666666,-0.002443460952792
11671,125.80128598213196,0.0166666666666666,-0.002443460952792
11672,125.8107008934021,0.0166666666666666,-0.0006981317007977
11673,125.82112574577332,0.0166666666666666,-0.0015707963267948
11674,125.83058571815491,0.0166666666666666,-0.0022689280275926
11675,125.8407187461853,0.0166666666666666,-0.0043633231299858
11676,125.851815700531,0.0166666666666666,-0.001221730476396
11677,125.86171388626099,0.0166666666666666,0.0001745329251994
11678,125.87082242965698,0.0166666666666666,-0.0027925268031909
11679,125.88111400604248,0.0166666666666666,-0.0017453292519943
11680,125.90048503875732,0.0166666666666666,-0.0020943951023931
11681,125.91080951690674,0.0138888888888888,-0.0015707963267948
11682,125.92058515548706,0.0138888888888888,-0.0038397243543875
11683,125.93070864677429,0.0138888888888888,-0.0075049157835756
11684,125.94073462486267,0.0138888888888888,-0.0022689280275926
11685,125.95130705833435,0.0138888888888888,-0.0047123889803846
11686,125.96129941940308,0.0138888888888888,-0.0043633231299858
11687,125.9708092212677,0.0138888888888888,-0.0001745329251994
11688,125.98138952255249,0.0138888888888888,0.0019198621771937
11689,125.99267673492432,0.0138888888888888,0.001221730476396
11690,126.00076198577881,0.0138888888888888,0.0
11691,126.01072955131531,0.0138888888888888,-0.0010471975511965
11692,126.02066993713379,0.0138888888888888,-0.0028637411687409
11693,126.03063654899597,0.0138888888888888,-0.0045378560551852
11694,126.0407235622406,0.0138888888888888,-0.0034906585039886
11695,126.05091333389282,0.0138888888888888,0.0015707963267948
11696,126.06090021133423,0.0138888888888888,-0.0033161255787892
11697,126.07080817222595,0.0138888888888888,-0.0005235987755982
11698,126.08074927330017,0.0138888888888888,-0.0026179938779914
11699,126.09325695037842,0.0138888888888888,0.0006981317007977
11700,126.10086750984192,0.0138888888888888,-0.0001745329251994
11701,126.11145067214966,0.0138888888888888,-0.0020943951023931
11702,126.12056612968445,0.0138888888888888,0.0006173461671993
11703,126.13068795204163,0.0124174836391816,-0.0001339283653303
11704,126.14074754714966,0.0111111111111111,0.0006981317007977
11705,126.15082097053528,0.0111111111111111,-0.0010471975511965
11706,126.17203402519226,0.0111111111111111,-0.0006981317007977
11707,126.18118476867676,0.0111111111111111,-0.0005235987755982
11708,126.19180965423584,0.0111111111111111,-0.0033161255787892
11709,126.20134139060974,0.0111111111111111,-0.0022689280275926
11710,126.21722722053528,0.0111111111111111,-0.0007450222702724
11711,126.22409987449646,0.0111111111111111,-0.0010559362776511
11712,126.23162269592285,0.0111111111111111,-0.0013962634015954
11713,126.24158453941345,0.0111111111111111,-0.0011177745444348
11714,126.25162124633789,0.0111111111111111,-0.0015707963267948
11715,126.26337170600891,0.0111111111111111,0.0019198621771937
11716,126.27187633514404,0.0111111111111111,-0.0010471975511965
11717,126.28107118606567,0.0111111111111111,-0.0022689280275926
11718,126.30162334442139,0.0111111111111111,-0.0018981962681335
11719,126.31140041351318,0.0111111111111111,0.0003490658503988
11720,126.32091569900513,0.0111111111111111,0.0003490658503988
11721,126.33098006248474,0.0111111111111111,-0.0027925268031909
11722,126.34073400497437,0.0111111111111111,-0.0019198621771937
11723,126.35101962089539,0.0111111111111111,-0.0015707963267948
11724,126.36136555671692,0.0083333333333333,0.0001745329251994
11725,126.37208580970764,0.0083333333333333,0.0
11726,126.38114833831787,0.0083333333333333,-0.0015707963267948
11727,126.39049983024597,0.0083333333333333,0.0005235987755982
11728,126.40218234062195,0.0083333333333333,0.0
11729,126.41157245635986,0.0083333333333333,0.0006981317007977
11730,126.42093825340271,0.0083333333333333,-0.0040142572795869
11731,126.43103790283203,0.0083333333333333,-0.0013962634015954
11732,126.44077038764954,0.0083333333333333,-0.0008726646259971
11733,126.45071816444397,0.0083333333333333,-0.0005235987755982
11734,126.46127080917358,0.0083333333333333,0.0
11735,126.470947265625,0.0083333333333333,-0.0008726646259971
11736,126.48123383522034,0.0083333333333333,0.0001745329251994
11737,126.49069404602051,0.0083333333333333,-0.0034906585039886
11738,126.50063180923462,0.0055555555555555,-0.0001745329251994
11739,126.51092600822449,0.0055555555555555,-0.0015707963267948
11740,126.52051639556885,0.0055555555555555,-0.0006981317007977
11741,126.5305073261261,0.0055555555555555,0.0001745329251994
11742,126.54074621200562,0.0055555555555555,0.0
11743,126.56021809577942,0.0055555555555555,0.0015707963267948
11744,126.58134508132935,0.0055555555555555,-0.002443460952792
11745,126.59058690071106,0.0055555555555555,-0.0033161255787892
11746,126.60048747062683,0.0055555555555555,-0.0031415926535897
11747,126.61077952384949,0.0055555555555555,-0.0033161255787892
11748,126.62163615226746,0.0055555555555555,-0.0008726646259971
11749,126.6307487487793,0.0055555555555555,-0.0005235987755982
11750,126.64065790176392,0.0055555555555555,-0.0006981317007977
11751,126.65105843544006,0.0055555555555555,-0.0019198621771937
11752,126.66161012649536,0.0055555555555555,0.0017453292519943
11753,126.67139077186584,0.0083333333333333,-0.0050614548307835
11754,126.68134641647339,0.0083333333333333,-0.0015707963267948
11755,126.69062733650208,0.0083333333333333,-0.0019174547650851
11756,126.7009334564209,0.0083333333333333,-0.0023024061949917
11757,126.71071720123291,0.0083333333333333,-0.0010471975511965
11758,126.72123622894287,0.0087053380573724,-0.0014679249821277
11759,126.73127055168152,0.0111111111111111,-0.0043438823284523
11760,126.74091935157776,0.0111111111111111,0.0019198621771937
11761,126.7518379688263,0.0111111111111111,-0.0001745329251994
11762,126.77111983299255,0.0111111111111111,-0.0020943951023931
11763,126.78116035461426,0.0111111111111111,0.0003490658503988
11764,126.79181981086731,0.0111111111111111,0.0005528897076954
11765,126.8007230758667,0.0111111111111111,0.0004486465184624
11766,126.81072473526001,0.0111111111111111,0.0
11767,126.82057595252991,0.0111111111111111,-0.0001298863703084
11768,126.83138656616211,0.0111111111111111,0.0
11769,126.84101963043213,0.0111111111111111,-0.003665191429188
11770,126.8509213924408,0.0111111111111111,-0.0032999466456406
11771,126.86093020439148,0.0111111111111111,-0.0003838234023309
11772,126.87076354026794,0.0111111111111111,-0.0043633231299858
11773,126.8821313381195,0.0111111111111111,-0.0027925268031909
11774,126.89276075363159,0.0111111111111111,-0.0022689280275926
11775,126.90201926231384,0.0083333333333333,-0.0020943951023931
11776,126.92104697227478,0.0083333333333333,-0.0029670597283903
11777,126.93081736564636,0.0083333333333333,-0.0006981317007977
11778,126.94172215461731,0.0083333333333333,0.0005235987755982
11779,126.9617235660553,0.0083333333333333,-0.0003490658503988
11780,126.97239851951599,0.0083333333333333,-0.0005235987755982
11781,126.98098039627075,0.0083333333333333,-0.002443460952792
11782,127.00118279457092,0.0083333333333333,-0.0022689280275926
11783,127.01072239875793,0.0083333333333333,0.0010471975511965
11784,127.02210474014282,0.0083333333333333,-0.0050614548307835
11785,127.03085541725159,0.0083333333333333,-0.0059341194567807
11786,127.04077816009521,0.0083333333333333,-0.0055850536063818
11787,127.0508086681366,0.0055555555555555,-0.0038397243543875
11788,127.0607419013977,0.0055555555555555,-0.0015707963267948
11789,127.07082629203796,0.0055555555555555,-0.0001745329251994
11790,127.08073043823242,0.0055555555555555,-0.0005235987755982
11791,127.09060573577881,0.0055555555555555,0.0
11792,127.10041356086731,0.0055555555555555,0.0005235987755982
11793,127.11081147193909,0.0055555555555555,-0.0
11794,127.12045955657959,0.0055555555555555,-0.0003490658503988
11795,127.1310625076294,0.0055555555555555,-0.0005235987755982
11796,127.14072680473328,0.0055555555555555,0.0
11797,127.15088176727295,0.0055555555555555,-0.0005899041134342
11798,127.16053867340088,0.0055555555555555,-0.0011508760151678
11799,127.17070603370667,0.0055555555555555,-0.0017415003176918
11800,127.18116474151611,0.0055555555555555,-0.0026179938779914
11801,127.19102692604065,0.0027777777777777,-0.0043633231299858
11802,127.2003903388977,0.0027777777777777,-0.0010471975511965
11803,127.21108388900757,0.0027777777777777,0.001221730476396
11804,127.22351813316345,0.0055555555555555,-0.0005235987755982
11805,127.23120141029358,0.0055555555555555,0.0015707963267948
11806,127.24134159088135,0.0055555555555555,0.0013787412447034
11807,127.25149035453796,0.0055555555555555,-0.0020943951023931
11808,127.27181720733643,0.0055555555555555,0.0003481776527386
11809,127.28124022483826,0.0055555555555555,-0.0020943951023931
11810,127.29348587989807,0.0055555555555555,-0.0034906585039886
11811,127.30067539215088,0.0055555555555555,-0.0010471975511965
11812,127.32229614257812,0.0055555555555555,-0.0020943951023931
11813,127.33146953582764,0.0055555555555555,0.0006981317007977
11814,127.3538670539856,0.0055555555555555,0.0
11815,127.36088585853577,0.0027777777777777,-0.0029670597283903
11816,127.37099742889404,0.0027777777777777,0.0
11817,127.3809027671814,0.0027777777777777,-0.002443460952792
11818,127.39310121536255,0.0027777777777777,-0.0
11819,127.40199565887451,0.0027777777777777,-0.0005235987755982
11820,127.41250920295715,0.0027777777777777,-0.0
11821,127.42274355888367,0.0027777777777777,-0.0013962634015954
11822,127.43117904663086,0.0027777777777777,-0.0017453292519943
11823,127.44122624397278,0.0027777777777777,-0.0019198621771937
11824,127.45110559463501,0.0027777777777777,-0.0015707963267948
11825,127.4618444442749,0.0027777777777777,-0.0026179938779914
11826,127.4713065624237,0.0027777777777777,-0.0027925268031909
11827,127.48156094551086,0.0027777777777777,-0.0010471975511965
11828,127.49039053916931,0.0027777777777777,-0.0011009015513946
11829,127.50196695327759,0.0027777777777777,-0.0011713110136621
11830,127.51180410385132,0.0027777777777777,-0.0003490658503988
11831,127.52077865600586,0.0018811810438461,-0.000574405187403
11832,127.53071522712708,0.000888474437394,-0.000823899569963
11833,127.54097890853882,0.0,-0.0006981317007977
11834,127.56054544448853,0.0,-0.0003363501891182
11835,127.569650888443,0.0,-0.0005096428571213
11836,127.58117079734802,0.0,-0.0029670597283903
11837,127.59182262420654,0.0,-0.0020943951023931
11838,127.60224080085754,0.0,-0.0031415926535897
11839,127.61218810081482,0.0,-0.0022689280275926
11840,127.6222665309906,0.0,-0.0
11841,127.63073015213013,0.0,-0.002443460952792
11842,127.64083051681519,0.0,-0.0043633231299858
11843,127.65097904205322,7.493375855743523e-05,-0.0002263234211852
11844,127.66073369979858,0.0014375292241658,-0.0011680818001906
11845,127.67108416557312,0.0027777777777777,-0.0020943951023931
11846,127.68151068687439,0.0027777777777777,-0.0034906585039886
11847,127.69249844551086,0.0027777777777777,0.0006981317007977
11848,127.70162916183472,0.0027777777777777,-0.0038397243543875
11849,127.71208143234253,0.0027777777777777,-0.0005235987755982
11850,127.72111248970032,0.0027777777777777,-0.0016482500371586
11851,127.73165202140808,0.0027777777777777,-0.0041887902047863
11852,127.7415280342102,0.0027777777777777,-0.004118132646931
11853,127.75062155723572,0.0027777777777777,0.0
11854,127.76119804382324,0.0027777777777777,-0.0004168137677184
11855,127.77146601676941,0.0027777777777777,-0.0019041082434305
11856,127.781564950943,0.0027777777777777,-0.0020943951023931
11857,127.7917263507843,0.0027777777777777,-0.0
11858,127.80115127563477,0.0027777777777777,0.0
11859,127.81067276000977,0.0027777777777777,-0.0022689280275926
11860,127.82095980644226,0.0027777777777777,-0.002443460952792
11861,127.83112287521362,0.0027777777777777,-0.0006981317007977
11862,127.841717004776,0.0027777777777777,-0.0013962634015954
11863,127.8511917591095,0.0027777777777777,-0.0005235987755982
11864,127.86086297035217,0.0027777777777777,-0.0015707963267948
11865,127.87109541893005,0.0027777777777777,-0.0013962634015954
11866,127.88101816177368,0.0027777777777777,-0.0029670597283903
11867,127.89297437667847,0.0027777777777777,-0.0068067840827778
11868,127.90174007415771,0.0027777777777777,-0.0003490658503988
11869,127.91117238998413,0.0027777777777777,-0.0033161255787892
11870,127.92127656936646,0.0027777777777777,-0.0010471975511965
11871,127.93151879310608,0.0027777777777777,-0.001221730476396
11872,127.94200086593628,0.0027777777777777,-0.0010471975511965
11873,127.95084762573242,0.0027777777777777,-0.0005235987755982
11874,127.9616596698761,0.0027777777777777,-0.0001745329251994
11875,127.97168588638306,0.0027777777777777,-0.0019198621771937
11876,127.98186612129211,0.0027777777777777,-0.0010471975511965
11877,127.99071288108826,0.0027777777777777,-0.0017712579195602
11878,127.99962306022644,0.0027777777777777,-0.0025005088247099
11879,128.01101565361023,0.0027777777777777,-0.0033161255787892
11880,128.0207233428955,0.0,-0.0033161255787892
11881,128.03090810775757,0.0,-0.0040142572795869
11882,128.04111075401306,0.0,-0.0015707963267948
11883,128.05081605911255,0.0,0.0006981317007977
11884,128.06151485443115,0.0,-0.0006981317007977
11885,128.07190895080566,0.0027777777777777,-0.0015707963267948
11886,128.08158159255981,0.0027777777777777,-0.0001745329251994
11887,128.09061789512634,0.0027777777777777,0.0001745329251994
11888,128.10156774520874,0.0027777777777777,-0.002443460952792
11889,128.1113715171814,0.0027777777777777,0.0017453292519943
11890,128.12278866767883,0.0027777777777777,0.0027925268031909
11891,128.13177156448364,0.0027777777777777,-0.0027925268031909
11892,128.14179706573486,0.0027777777777777,-0.003665191429188
11893,128.16104245185852,0.0027777777777777,-0.0026524807029302
11894,128.17177367210388,0.0027777777777777,-0.0045378560551852
11895,128.18109035491943,0.0027777777777777,-0.0010471975511965
11896,128.20126223564148,0.0027777777777777,-0.0009262050265587
11897,128.21141839027405,0.0027777777777777,0.0013962634015954
11898,128.22298073768616,0.0043930134902173,0.0008888221367938
11899,128.23165822029114,0.0055555555555555,0.0005039834039732
11900,128.2414207458496,0.0055555555555555,-3.5070704704042084e-05
11901,128.2520706653595,0.0055555555555555,-0.0034906585039886
11902,128.26146388053894,0.0055555555555555,-0.0006981317007977
11903,128.27095556259155,0.0055555555555555,-0.0005235987755982
11904,128.2808816432953,0.0027777777777777,-0.0015707963267948
11905,128.29225063323975,0.0027777777777777,-0.0029670597283903
11906,128.30101943016052,0.0027777777777777,-0.0022689280275926
11907,128.31098318099976,0.0027777777777777,-0.0019198621771937
11908,128.32109713554382,0.0027777777777777,0.0006981317007977
11909,128.33092260360718,0.0027777777777777,-0.001221730476396
11910,128.34100365638733,0.0055555555555555,-0.0010471975511965
11911,128.35107493400574,0.0055555555555555,-0.0010234454390678
11912,128.36085295677185,0.0055143284480317,-0.002443460952792
11913,128.37110567092896,0.0027777777777777,-0.0010471975511965
11914,128.38102674484253,0.0027777777777777,-0.0019198621771937
11915,128.39095211029053,0.0027777777777777,-0.0019198621771937
11916,128.4004032611847,0.0027777777777777,0.0020943951023931
11917,128.41152334213257,0.0027777777777777,-0.0013962634015954
11918,128.42037963867188,0.0027777777777777,-0.0010558573020268
11919,128.44070076942444,0.0027777777777777,-0.0034906585039886
11920,128.45121955871582,0.0027777777777777,-0.0015707963267948
11921,128.4606795310974,0.0027777777777777,-0.0001745329251994
11922,128.47073602676392,0.0027777777777777,-0.0
11923,128.48153424263,0.0027777777777777,0.0008726646259971
11924,128.49048829078674,0.0027777777777777,0.001221730476396
11925,128.50106835365295,0.0027777777777777,-0.0003490658503988
11926,128.51093935966492,0.0027777777777777,-0.0017453292519943
11927,128.52135920524597,0.0027777777777777,-0.001221730476396
11928,128.53107953071594,0.0027777777777777,-0.0048869219055841
11929,128.5409607887268,0.0027777777777777,-0.0061086523819801
11930,128.55094075202942,0.0027777777777777,-0.0073303828583761
11931,128.56119513511658,0.0,-0.0040142572795869
11932,128.5709834098816,0.0,-0.002443460952792
11933,128.58249163627625,0.0,-0.0001745329251994
11934,128.5915071964264,0.0,0.0007270550677516
11935,128.61111855506897,0.0,0.0010471975511965
11936,128.61984705924988,0.0,0.0014161920443521
11937,128.63072896003723,0.0,0.0018762080684052
11938,128.6415045261383,0.0,-0.0001745329251994
11939,128.65111136436462,0.0,-0.0
11940,128.66097021102905,0.0,-0.0020943951023931
11941,128.67113256454468,0.0,-0.002443460952792
11942,128.6820170879364,0.0,-0.0013962634015954
11943,128.69144558906555,0.0,-0.0061086523819801
11944,128.70110154151917,0.0,-0.0047123889803846
11945,128.71100616455078,0.0,-0.0020943951023931
11946,128.72316813468933,0.0,-0.0010748914262543
11947,128.73103404045105,0.0,-0.0003927081578787
11948,128.74166083335876,0.0,-0.0
11949,128.7518196105957,0.0,0.0017453292519943
11950,128.76083254814148,0.0,0.0006981317007977
11951,128.77147269248962,0.0,0.0
11952,128.78112626075745,0.0,0.0026179938779914
11953,128.79288029670715,0.0,-0.0017453292519943
11954,128.80150079727173,0.0,-0.0038397243543875
11955,128.8114151954651,0.0,-0.0050614548307835
11956,128.82306599617004,0.0,-0.0022689280275926
11957,128.83140802383423,0.0,-0.0020943951023931
11958,128.8411340713501,0.0,0.0008726646259971
11959,128.85088682174683,0.0,-0.0013962634015954
11960,128.86084580421448,0.0,-0.0045378560551852
11961,128.87148022651672,0.0,-0.0022689280275926
11962,128.88122963905334,0.0,-0.0020943951023931
11963,128.8899209499359,0.0,-0.0022552071954876
11964,128.9012610912323,0.0,-0.0024650296126694
11965,128.91092014312744,0.0,-0.0006981317007977
11966,128.9226222038269,0.0,-0.0013962634015954
11967,128.93118834495544,0.0,-0.001221730476396
11968,128.94123673439026,0.0,0.0003490658503988
11969,128.95118021965027,0.0,-0.0
11970,128.96119475364685,0.0,0.0
11971,128.9712598323822,0.0,0.0
11972,128.9810974597931,0.0,-0.0020943951023931
11973,128.9924771785736,0.0,-0.0013947976621438
11974,129.00081324577332,0.0,-0.0008823165202859
11975,129.0107560157776,0.0,-0.001221730476396
11976,129.02071571350098,0.0,-0.0020117664800023
11977,129.03064680099487,0.0,-0.0027995330260409
11978,129.0406312942505,0.0,-0.002443460952792
11979,129.05043649673462,0.0,-0.0024117215034702
11980,129.060444355011,0.0,-0.0019196015691569
11981,129.0711808204651,0.0,-0.0003490658503988
11982,129.080970287323,0.0,-0.0027925268031909
11983,129.09069800376892,0.0,-0.0024707905815514
11984,129.1006965637207,0.0,-0.0003892907032467
11985,129.11058354377747,0.0,-0.0013962634015954
11986,129.1211085319519,0.0,-0.0031415926535897
11987,129.13100457191467,0.0,-0.0020184374929922
11988,129.1407835483551,0.0,0.0010471975511965
11989,129.1512634754181,0.0,-0.000354491138621
11990,129.16132998466492,0.0,-0.0017008852568638
11991,129.17123436927795,0.0,-0.003025595229391
11992,129.18132901191711,0.0,-0.0041887902047863
11993,129.19065952301025,0.0,-0.0010471975511965
11994,129.20121479034424,0.0,0.0005235987755982
11995,129.21212029457092,0.0,-0.0019198621771937
11996,129.22059154510498,0.0,-0.0018408742021302
11997,129.2309763431549,0.0,-0.0017566992465182
11998,129.24101614952087,0.0,-0.0025879129607663
11999,129.25131559371948,0.0,-0.0040142572795869
12000,129.27137756347656,0.0,-0.0006981317007977
12001,129.28155970573425,0.0,-0.0029670597283903
12002,129.29101395606995,0.0,-0.0005235987755982
12003,129.301411151886,0.0,-0.002443460952792
12004,129.31179571151733,0.0,-0.0
12005,129.32188296318054,0.0,0.0001242920255889
12006,129.33157634735107,0.0,0.0002437338742828
12007,129.34163689613342,0.0,0.0006981317007977
12008,129.35265803337097,0.0,-0.0001745329251994
12009,129.36148762702942,0.0,-0.0017874426639896
12010,129.37163090705872,0.0,-0.0036403246623448
12011,129.38260865211487,0.0,-0.0045378560551852
12012,129.3916471004486,0.0,-0.0029670597283903
12013,129.401460647583,0.0,0.0015707963267948
12014,129.4120533466339,0.0,-0.0026179938779914
12015,129.44087052345276,0.0,0.0034906585039886
12016,129.45100593566895,0.0,0.0013962634015954
12017,129.461492061615,0.0,-0.0006981317007977
12018,129.47195196151733,0.0,0.0
12019,129.48287653923035,0.0,-0.0003490658503988
12020,129.51147484779358,0.0,-0.003665191429188
12021,129.51826810836792,0.0,-0.003665191429188
12022,129.5317666530609,0.0,-0.0005235987755982
12023,129.54134440422058,0.0,-0.0013962634015954
12024,129.55120944976807,0.0,-0.0040142572795869
12025,129.5605115890503,0.0,-0.002862921307048
12026,129.5706226825714,0.0,-0.001611460181884
12027,129.5806336402893,0.0,0.0017453292519943
12028,129.59080028533936,0.0,-0.0020943951023931
12029,129.60068726539612,0.0,0.0001745329251994
12030,129.6111843585968,0.0,-0.0010471975511965
12031,129.6209318637848,0.0,-0.0019198621771937
12032,129.6312952041626,0.0,-0.0013962634015954
12033,129.64150977134705,0.0,-0.0020943951023931
12034,129.65104222297668,0.0,-0.0021942459293513
12035,129.66069412231445,0.0,-0.0029256121366515
12036,129.67169189453125,0.0,-0.0037589609598696
12037,129.68106269836426,0.0,-0.0052359877559829
12038,129.69063925743103,0.0,-0.0034714908082468
12039,129.70142889022827,0.0,-0.0014834830065738
12040,129.71079444885254,0.0,-0.0026179938779914
12041,129.72068810462952,0.0,-0.0005235987755982
12042,129.73229455947876,0.0,-0.002443460952792
12043,129.742192029953,0.0,0.0006981317007977
12044,129.750967502594,0.0,-0.0020943951023931
12045,129.7608711719513,0.0,-0.0045378560551852
12046,129.77204775810242,0.0,-0.0005235987755982
12047,129.78336477279663,0.0,-0.0008726646259971
12048,129.7933349609375,0.0,8.8584386172212e-05
12049,129.803457736969,0.0,0.0
12050,129.81033444404602,0.0,0.0003490658503988
12051,129.82123613357544,0.0,-0.0031415926535897
12052,129.8303451538086,0.0,-0.0024957119740575
12053,129.84104919433594,0.0,0.0008726646259971
12054,129.85075211524963,0.0,-0.0048869219055841
12055,129.86134338378906,0.0,-0.0029471480411521
12056,129.87092351913452,0.0,-0.0011925616012313
12057,129.88067531585693,0.0,-0.0027925268031909
12058,129.89088225364685,0.0,-0.001221730476396
12059,129.90069150924683,0.0,0.0005235987755982
12060,129.91080689430237,0.0,-0.0027925268031909
12061,129.92129254341125,0.0,-0.0013962634015954
12062,129.9310667514801,0.0,-0.0026179938779914
12063,129.94107794761658,0.0,-0.0017453292519943
12064,129.95131635665894,0.0,-0.0006981317007977
12065,129.96181988716125,0.0,-0.0027799868270997
12066,129.9709987640381,0.0,-0.0045378560551852
12067,129.9810664653778,0.0,-0.0034906585039886
12068,130.00106048583984,0.0,-0.0003695167389053
12069,130.0112099647522,0.0,-0.0013962634015954
12070,130.02208518981934,0.0,-0.0012676959017886
12071,130.03143763542175,0.0,-0.000649581791751
12072,130.04105424880981,0.0,0.0019198621771937
12073,130.05085134506226,0.0,-0.0008726646259971
12074,130.06121563911438,0.0027777777777777,0.0008726646259971
12075,130.07104468345642,0.0,-0.0052359877559829
12076,130.0808663368225,0.0,-0.0057595865315812
12077,130.09059500694275,0.0,-0.003665191429188
12078,130.100994348526,0.0,-0.0052359877559829
12079,130.1108796596527,0.0,0.0008726646259971
12080,130.12069654464722,0.0,-0.0015707963267948
12081,130.13056993484497,0.0,-0.0001745329251994
12082,130.14071130752563,0.0,-0.0003490658503988
12083,130.15088748931885,0.0,-0.0
12084,130.16095328330994,0.0,-0.0001745329251994
12085,130.17155075073242,0.0,-0.0005235987755982
12086,130.1814250946045,0.0,-0.0029670597283903
12087,130.19071102142334,0.0,-0.0039584128523027
12088,130.2007656097412,0.0,-0.0015707963267948
12089,130.2108805179596,0.0,0.0010471975511965
12090,130.2214126586914,0.0,-0.0029670597283903
12091,130.2315855026245,0.0,-0.0005235987755982
12092,130.2420506477356,0.0,0.0019198621771937
12093,130.25181198120117,0.0,0.0015707963267948
12094,130.26111674308777,0.0,-0.0022689280275926
12095,130.27182936668396,0.0,0.0020943951023931
12096,130.2822904586792,0.0,-0.0010471975511965
12097,130.29101705551147,0.0,-0.0010471975511965
12098,130.300696849823,0.0,-0.0026179938779914
12099,130.31081771850586,0.0,-0.002443460952792
12100,130.33066034317017,0.0,-0.0019198621771937
12101,130.34062004089355,0.0,0.0005235987755982
12102,130.35115814208984,0.0,-0.0008726646259971
12103,130.36072945594788,0.0,-0.0033161255787892
12104,130.37065267562866,0.0,-0.0010471975511965
12105,130.38061547279358,0.0,0.0005235987755982
12106,130.3906536102295,0.0,-0.0018670187214482
12107,130.40050768852234,0.0,-0.0027732641778074
12108,130.41077971458435,0.0,-0.0010471975511965
12109,130.42070603370667,0.0,-0.0017453292519943
12110,130.43054604530334,0.0,-0.002443460952792
12111,130.4406657218933,0.0,-0.0010471975511965
12112,130.45061373710632,0.0,0.0
12113,130.460932970047,0.0,-0.0005235987755982
12114,130.4713327884674,0.0,0.0029670597283903
12115,130.48071956634521,0.0,-0.0010471975511965
12116,130.49022889137268,0.0,-0.0006981317007977
12117,130.50135731697083,0.0,-0.0017453292519943
12118,130.51109313964844,0.0,-0.0010471975511965
12119,130.52179384231567,0.0,-0.002443460952792
12120,130.53150415420532,0.0,-0.0005235987755982


==> svg-inkscape/Paper_Lokalisierung_TopSideView_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4 (86a8ad7, 2024-10-11), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Paper_Lokalisierung_TopSideView_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{246.0280483bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.8765698)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Paper_Lokalisierung_TopSideView_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/one2five_measurement_setup_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4 (86a8ad7, 2024-10-11), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'one2five_measurement_setup_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{237.81310795bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.57428065)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{one2five_measurement_setup_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

